Weak Human Preference Supervision For Deep Reinforcement Learning

The current reward learning from human preferences could be used to resolve complex reinforcement learning (RL) tasks without access to a reward function by defining a single fixed preference between pairs of trajectory segments. However, the judgement of preferences between trajectories is not dynamic and still requires human input over thousands of iterations. In this study, we proposed a weak human preference supervision framework, for which we developed a human preference scaling model that naturally reflects the human perception of the degree of weak choices between trajectories and established a human-demonstration estimator via supervised learning to generate the predicted preferences for reducing the number of human inputs. The proposed weak human preference supervision framework can effectively solve complex RL tasks and achieve higher cumulative rewards in simulated robot locomotion -- MuJoCo games -- relative to the single fixed human preferences. Furthermore, our established human-demonstration estimator requires human feedback only for less than 0.01\% of the agent's interactions with the environment and significantly reduces the cost of human inputs by up to 30\% compared with the existing approaches. To present the flexibility of our approach, we released a video (https://youtu.be/jQPe1OILT0M) showing comparisons of the behaviours of agents trained on different types of human input. We believe that our naturally inspired human preferences with weakly supervised learning are beneficial for precise reward learning and can be applied to state-of-the-art RL systems, such as human-autonomy teaming systems.

==> figure source files/plot_python/csv/harl/ant/0.csv <==
Wall time,Step,Value
1590751494.9065998,43,-867.696533203125
1590751495.009447,46,-867.4219360351562
1590751515.4352586,72,-863.9999389648438
1590751533.2310877,95,-863.9635009765625
1590751581.2311919,159,-865.6049194335938
1590751587.246079,168,-865.7811889648438
1590751638.4599946,230,-860.2410888671875
1590751644.8431582,235,-858.8078002929688
1590751657.3493545,256,-859.0608520507812
1590751675.73967,274,-859.246826171875
1590751700.4654431,309,-856.330078125
1590751700.4969523,311,-857.9078369140625
1590751706.4655197,319,-853.5109252929688
1590751786.8423612,422,-862.3777465820312
1590751817.6698337,461,-861.7992553710938
1590751830.7552388,475,-865.685791015625
1590751892.7557917,537,-864.718994140625
1590751911.8035126,564,-861.9581909179688
1590751926.3948045,580,-862.7230224609375
1590751932.8352897,587,-864.7357788085938
1590751970.9192352,635,-870.056884765625
1590751977.1000757,648,-867.599609375
1590751990.030341,662,-873.9487915039062
1590751996.8426654,672,-873.2198486328125
1590752035.2935402,715,-858.7334594726562
1590752041.5077832,723,-855.6170043945312
1590752081.1348755,772,-848.5454711914062
1590752093.7717872,786,-851.159912109375
1590752106.5854948,803,-857.02880859375
1590752112.8501277,809,-857.7874755859375
1590752131.8239894,837,-869.1556396484375
1590752225.6120415,946,-846.1399536132812
1590752245.2537057,972,-844.294921875
1590752283.4399953,1006,-856.7997436523438
1590752290.6930346,1015,-856.7193603515625
1590752329.4168124,1064,-861.269287109375
1590752335.728305,1067,-860.5149536132812
1590752367.8498316,1105,-853.7378540039062
1590752433.3611932,1181,-855.248046875
1590752509.8960185,1262,-847.3452758789062
1590752562.0827413,1317,-853.435791015625
1590752562.1472573,1320,-857.077880859375
1590752576.0804272,1334,-853.063720703125
1590752583.7625234,1338,-849.6121215820312
1590752625.494039,1386,-860.6458129882812
1590752632.6710284,1393,-859.760498046875
1590752669.5396485,1437,-856.1449584960938
1590752697.312601,1467,-857.945068359375
1590752765.7428284,1524,-863.8406982421875
1590752792.935124,1553,-869.3071899414062
1590752805.8080068,1569,-862.2391967773438
1590752820.2087593,1585,-865.7000122070312
1590752870.174138,1641,-858.628173828125
1590752911.0651758,1692,-853.1586303710938
1590752924.4826543,1710,-852.9751586914062
1590752931.1220796,1719,-856.0987548828125
1590752945.531716,1733,-856.2627563476562
1590752945.5596445,1735,-858.1699829101562
1590752952.7391148,1738,-855.978271484375
1590752991.373343,1782,-863.542724609375
1590753046.0276902,1845,-868.3385009765625
1590753053.6593013,1854,-869.2955322265625
1590753067.3362806,1867,-865.7669677734375
1590753067.4448025,1870,-866.586181640625
1590753074.7693932,1878,-862.9061279296875
1590753109.4723825,1918,-861.7092895507812
1590753125.3431492,1935,-862.0733032226562
1590753140.6345375,1948,-864.2653198242188
1590753200.8398807,2002,-856.8936767578125
1590753230.2267237,2037,-863.336669921875
1590753269.5042758,2078,-867.0348510742188
1590753291.673636,2097,-867.5287475585938
1590753370.086557,2188,-859.2262573242188
1590753377.206553,2200,-859.6299438476562
1590753392.401766,2212,-856.38232421875
1590753406.4025202,2232,-866.4883422851562
1590753413.2675192,2238,-866.8132934570312
1590753436.9353642,2258,-869.5314331054688
1590753437.065271,2263,-872.401123046875
1590753479.5002217,2308,-872.4374389648438
1590753486.353323,2320,-864.9970703125
1590753521.599329,2355,-858.37744140625
1590753549.8618784,2390,-852.8963623046875
1590753549.8767126,2391,-853.414794921875
1590753596.3415077,2437,-860.7689819335938
1590753611.596649,2454,-857.5062866210938
1590753611.706435,2456,-857.94287109375
1590753618.9666169,2461,-861.2026977539062
1590753642.5540848,2486,-862.6486206054688
1590753642.5717914,2487,-862.4546508789062
1590753657.3855379,2499,-864.7392578125
1590753670.6521595,2504,-868.0458374023438
1590753700.4145553,2533,-867.0805053710938
1590753715.0840101,2548,-866.28076171875
1590753722.8546708,2554,-867.9442138671875
1590753843.874597,2686,-861.6139526367188
1590753896.5168827,2741,-857.63037109375
1590753911.4427586,2755,-855.6552124023438
1590753941.5451798,2790,-864.0523071289062
1590754053.4750714,2897,-870.2787475585938
1590754112.4475405,2968,-861.1581420898438
1590754155.5420878,3012,-858.5023803710938
1590754172.091441,3039,-856.7435302734375
1590754178.0873013,3042,-856.7708740234375
1590754218.5798233,3100,-856.0950927734375
1590754263.9292257,3162,-856.628662109375
1590754290.0953817,3197,-854.381103515625
1590754319.7240999,3231,-859.9406127929688
1590754333.6354458,3245,-858.8558959960938
1590754333.6671164,3247,-858.225830078125
1590754333.6843245,3248,-857.8458862304688
1590754381.5947292,3306,-861.5552978515625
1590754462.6211312,3409,-856.8154907226562
1590754494.2582538,3450,-853.7540283203125
1590754520.4294617,3481,-850.7897338867188
1590754641.724086,3601,-865.8933715820312
1590754655.2107952,3619,-869.2999267578125
1590754655.260686,3621,-870.6961059570312
1590754695.2536795,3671,-861.0025024414062
1590754744.144966,3727,-852.7032470703125
1590754758.212609,3742,-854.0972290039062
1590754806.579083,3794,-856.671630859375
1590754820.768063,3815,-853.0025634765625
1590754828.8167021,3822,-856.7045288085938
1590754871.2314718,3865,-851.070068359375
1590754936.7238398,3929,-849.332275390625
1590754958.0418801,3957,-849.9918823242188
1590754984.1559713,3985,-850.5318603515625
1590755034.270212,4037,-849.2386474609375
1590755095.6553576,4099,-859.4859008789062
1590755103.1679463,4110,-859.7803344726562
1590755178.1664228,4197,-855.9835815429688
1590755186.1941886,4203,-852.903564453125
1590755209.4442117,4228,-868.4075317382812
1590755216.3333783,4233,-868.7683715820312
1590755239.046708,4264,-862.5836791992188
1590755282.0953937,4305,-874.1878051757812
1590755289.531922,4318,-871.739013671875
1590755289.55516,4320,-871.459228515625
1590755368.1343079,4401,-852.8418579101562
1590755447.8908489,4493,-868.1951293945312
1590755474.4493146,4510,-855.5505981445312
1590755498.0914671,4531,-858.4756469726562
1590755592.6011033,4629,-853.7772827148438
1590755627.860103,4665,-851.9298706054688
1590755627.9361584,4669,-852.3306274414062
1590755634.3550534,4677,-850.599853515625
1590755699.333867,4751,-852.0410766601562
1590755735.4014006,4789,-858.2200927734375
1590755749.7467272,4803,-862.2766723632812
1590755785.4040377,4841,-863.7099609375
1590755792.166377,4853,-865.7764282226562
1590755833.4657454,4895,-860.92822265625
1590755902.6873677,4963,-856.1944580078125
1590755910.2037084,4972,-859.0902709960938
1590755910.280139,4975,-857.180908203125
1590755995.3627067,5051,-854.2653198242188
1590755995.422517,5053,-854.5803833007812
1590756045.5107586,5107,-852.4807739257812
1590756069.436082,5135,-851.2206420898438
1590756160.7206497,5240,-872.5067749023438
1590756244.0924056,5330,-847.4482421875
1590756259.4691095,5346,-846.1889038085938
1590756266.8559043,5360,-842.57080078125
1590756326.7451613,5421,-848.16943359375
1590756348.689312,5443,-852.7167358398438
1590756427.3695543,5516,-848.7083129882812
1590756427.4268546,5518,-848.6333618164062
1590756457.6735518,5550,-853.3403930664062
1590756495.7001069,5588,-861.1028442382812
1590756572.60978,5665,-861.9644165039062
1590756580.4690044,5680,-858.5062255859375
1590756627.8538575,5724,-852.5242309570312
1590756715.9340768,5809,-878.1791381835938
1590756731.8830736,5826,-880.0421142578125
1590756731.9776535,5829,-876.2449951171875
1590756765.2879481,5863,-873.5233764648438
1590756773.106888,5865,-870.5348510742188
1590756773.2525148,5872,-872.3854370117188
1590756813.4708755,5908,-863.6461181640625
1590756836.7657816,5929,-860.8355102539062
1590756867.8306496,5953,-849.2003784179688
1590756878.7579532,5964,-850.1456298828125
1590756969.54284,5991,-851.5812377929688
1590757011.7831798,6011,-850.7001342773438
1590757176.2599516,6122,-859.7171630859375
1590757186.408043,6132,-857.3226928710938
1590757273.6083436,6182,-851.4650268554688
1590757323.3276699,6201,-853.0338134765625
1590757347.466319,6214,-856.6810913085938
1590757364.4989471,6220,-858.7844848632812
1590757389.2887862,6233,-863.6763305664062
1590757474.7987485,6290,-862.5783081054688
1590757542.3085716,6313,-860.6630249023438
1590757543.8399637,6318,-858.8330688476562
1590757592.4906776,6342,-854.4822387695312
1590757620.7769735,6364,-847.1046752929688
1590757642.8634086,6377,-844.9222412109375
1590757706.105823,6401,-845.8663330078125
1590757873.8478522,6497,-853.545166015625
1590757947.903384,6521,-850.3597412109375
1590758018.4763176,6575,-856.1632080078125
1590758132.531104,6604,-853.2493286132812
1590758292.9651783,6658,-857.0528564453125
1590758356.046881,6697,-861.1626586914062
1590758356.111864,6700,-862.6173095703125
1590758383.4977658,6712,-858.4196166992188
1590758490.4087424,6743,-871.6678466796875
1590758671.0154943,6847,-861.0673217773438
1590758700.009578,6855,-857.22119140625
1590758754.6000965,6870,-850.8515014648438
1590758919.7192116,6967,-851.070068359375
1590759001.0387146,6993,-848.4188842773438
1590759046.4694746,7015,-852.3272705078125
1590759196.645806,7107,-868.2122192382812
1590759217.5317454,7115,-871.6522827148438
1590759343.0244,7156,-869.778076171875
1590759411.8638895,7217,-851.8885498046875
1590759436.1847339,7248,-850.218505859375
1590759501.7877443,7312,-847.5302734375
1590759527.4277852,7330,-847.6898193359375
1590759536.6328597,7340,-846.062255859375
1590759536.6809707,7341,-847.9472045898438
1590759557.2870314,7360,-845.0292358398438
1590759588.6453345,7383,-849.6050415039062
1590759612.2159855,7402,-844.696533203125
1590759663.2102299,7451,-856.4415283203125
1590759671.1207829,7461,-856.6678466796875
1590759671.1572742,7464,-854.8934326171875
1590759686.873347,7479,-854.0682373046875
1590759728.8329298,7512,-852.8356323242188
1590759834.4576974,7610,-840.3895874023438
1590759866.5093706,7645,-844.01123046875
1590759908.5337417,7688,-850.1423950195312
1590759916.360809,7694,-851.0128173828125
1590759989.306589,7761,-839.5038452148438
1590760013.467019,7789,-837.9262084960938
1590760022.0632143,7799,-839.7141723632812
1590760063.009342,7834,-828.2411499023438
1590760131.518882,7901,-832.4889526367188
1590760166.0610049,7933,-841.6127319335938
1590760227.8639264,7992,-843.4160766601562
1590760284.5385208,8027,-839.9060668945312
1590760293.1804695,8038,-835.8201293945312
1590760310.0528927,8050,-833.1650390625
1590760326.568042,8067,-840.6158447265625
1590760447.553756,8181,-847.9755859375
1590760481.4407668,8216,-847.4176025390625
1590760490.239606,8222,-840.3959350585938
1590760565.6243854,8291,-850.6177368164062
1590760607.1207523,8335,-848.3688354492188
1590760641.0091143,8364,-844.3319702148438
1590760649.3037872,8369,-837.5234985351562
1590760657.6579585,8378,-833.9703369140625
1590760753.3823621,8468,-828.7890625
1590760753.4426455,8471,-831.0652465820312
1590760787.1200523,8499,-836.5327758789062
1590760805.458582,8509,-839.8389282226562
1590760867.5565817,8567,-841.8651123046875
1590760910.9252293,8602,-832.531005859375
1590760945.0556254,8635,-833.615478515625
1590760945.0675783,8636,-833.2665405273438
1590761005.9853308,8696,-846.2225341796875
1590761145.8962865,8820,-825.4012451171875
1590761145.958106,8823,-824.7898559570312
1590761207.3412795,8879,-839.7547607421875
1590761243.1315224,8905,-840.6661376953125
1590761243.1790142,8908,-838.7133178710938
1590761269.5911748,8929,-845.5423583984375
1590761269.72649,8936,-843.5532836914062
1590761296.3353238,8959,-840.4727783203125
1590761342.060621,8994,-840.1981811523438
1590761342.1774065,9000,-840.882080078125
1590761418.9633548,9056,-840.623291015625
1590761428.8858685,9064,-840.0756225585938
1590761632.3082256,9227,-828.66552734375
1590761641.9577143,9234,-828.49609375
1590761671.9535553,9261,-840.0294799804688
1590761741.029581,9317,-842.2157592773438
1590761780.0472934,9349,-831.9976806640625
1590761809.3797722,9370,-831.448974609375
1590761858.3999023,9413,-839.63916015625
1590761858.433241,9416,-842.6533813476562
1590761887.797925,9436,-849.6797485351562
1590761897.8696187,9443,-852.9881591796875
1590761927.826506,9469,-840.5494384765625
1590762029.2539315,9539,-835.0487060546875
1590762039.2334507,9548,-838.7811279296875
1590762049.0403419,9555,-839.4303588867188
1590762058.9845674,9568,-844.7716064453125
1590762090.055504,9590,-835.446044921875
1590762141.4250169,9628,-827.9107055664062
1590762181.558866,9658,-820.9940795898438
1590762213.0040514,9681,-821.2161865234375
1590762233.2924058,9699,-823.6136474609375
1590762325.0010386,9769,-829.1312866210938
1590762415.4688516,9841,-837.4201049804688
1590762415.5073245,9844,-837.72998046875
1590762467.0941255,9884,-838.9822387695312
1590762498.098807,9908,-838.4583740234375
1590762580.4084196,9973,-831.85546875
1590762694.679378,10051,-838.433837890625
1590762694.7658944,10056,-840.03271484375
1590762704.8792462,10059,-838.2523803710938
1590762736.0976396,10085,-836.8065795898438
1590762799.529516,10129,-838.18896484375
1590762851.887004,10169,-831.2611083984375
1590762872.5665243,10186,-828.8446044921875
1590762967.243019,10257,-828.3052978515625
1590762988.7106504,10277,-831.7704467773438
1590762999.0366113,10284,-833.0873413085938
1590763148.0590918,10397,-828.8385620117188
1590763148.093171,10400,-827.3908081054688
1590763180.0112252,10421,-821.929931640625
1590763254.7753751,10480,-823.8569946289062
1590763276.3489501,10490,-825.3602905273438
1590763276.4249048,10494,-826.7998046875
1590763330.2846267,10523,-831.7800903320312
1590763374.3020847,10556,-828.8107299804688
1590763439.0216417,10608,-821.54296875
1590763471.5555062,10625,-816.8256225585938
1590763482.8650022,10639,-818.4898681640625
1590763504.4753518,10655,-818.1928100585938
1590763525.9711895,10672,-823.40087890625
1590763580.4608917,10712,-825.2462768554688
1590763645.5487456,10758,-829.4869384765625
1590763645.5617428,10759,-828.6941528320312
1590763678.9593112,10781,-832.3937377929688
1590763689.7077785,10788,-837.1819458007812
1590763722.2365468,10816,-830.2186279296875
1590763743.8413377,10826,-829.4049072265625
1590763765.543719,10842,-827.916015625
1590763777.0116758,10851,-827.2646484375
1590763799.2634299,10865,-822.8152465820312
1590763843.0413713,10903,-820.3178100585938
1590763853.854372,10906,-816.9612426757812
1590763897.569878,10940,-819.6360473632812
1590763897.6449819,10944,-820.9263305664062
1590763931.3254313,10967,-825.4011840820312
1590763942.1582456,10973,-824.7486572265625
1590763942.1809893,10975,-825.6470336914062
1590764008.818153,11015,-829.379638671875
1590764020.001933,11021,-829.9590454101562
1590764043.4355597,11034,-829.5527954101562
1590764043.531529,11039,-829.8207397460938
1590764136.2529035,11103,-824.5283813476562
1590764171.2098715,11122,-818.2455444335938
1590764183.3336258,11131,-815.066650390625
1590764240.610266,11176,-824.5367431640625
1590764274.9478118,11199,-825.8272094726562
1590764286.578003,11201,-826.2651977539062
1590764286.5898218,11202,-827.0638427734375
1590764368.308519,11261,-829.7240600585938
1590764391.2898684,11273,-830.48779296875
1590764601.9309573,11420,-835.5669555664062
1590764685.1353345,11473,-824.6419677734375
1590764708.847814,11493,-827.9178466796875
1590764768.2876024,11524,-825.91796875
1590764780.1029007,11533,-826.234375
1590764803.3946724,11550,-823.972412109375
1590764826.8599133,11567,-812.0198364257812
1590764873.711113,11598,-813.8323364257812
1590764955.8865674,11649,-822.3382568359375
1590764980.0016878,11672,-833.5838012695312
1590765004.4212573,11686,-832.4979248046875
1590765111.4809911,11760,-819.4265747070312
1590765291.7067382,11874,-809.0083618164062
1590765435.9162142,11970,-825.687744140625
1590765436.0117586,11975,-825.954345703125
1590765459.9510322,11989,-824.2081909179688
1590765507.9553351,12011,-819.9942626953125
1590765556.6986146,12042,-809.18701171875
1590765702.949227,12139,-815.0693969726562
1590765739.4207664,12165,-817.4710083007812
1590765752.1157532,12169,-817.0885620117188
1590765776.4373617,12185,-813.3506469726562
1590765837.2550225,12227,-815.1968994140625
1590765935.2180424,12291,-812.3104248046875
1590765935.2872522,12294,-813.5017700195312
1590765960.3419487,12310,-814.7839965820312
1590766108.5402718,12406,-820.078857421875
1590766158.3383915,12437,-824.6040649414062
1590766195.4604018,12459,-820.6558227539062
1590766358.215023,12554,-809.55712890625
1590766472.448682,12626,-812.1238403320312
1590766535.8341627,12672,-814.8757934570312
1590766586.209424,12700,-826.6036376953125
1590766675.4157274,12759,-820.1565551757812
1590766702.2043765,12775,-817.0081176757812
1590766754.2763815,12806,-801.046630859375
1590766869.6538503,12878,-808.0046997070312
1590766908.5969183,12897,-806.659423828125
1590766972.5863376,12940,-797.99072265625
1590766998.6416042,12960,-799.2706909179688
1590767113.6043794,13018,-805.3396606445312
1590767139.656982,13035,-811.5107421875
1590767179.1494894,13062,-806.4483032226562
1590767217.9311805,13083,-807.37255859375
1590767231.5674887,13095,-803.4755859375
1590767258.5119627,13110,-799.4616088867188
1590767272.237199,13114,-805.2001953125
1590767298.1474166,13131,-805.2533569335938
1590767350.3596187,13167,-800.5391235351562
1590767416.1682372,13207,-793.0387573242188
1590767468.1884985,13240,-786.753173828125
1590767598.8247929,13314,-795.2826538085938
1590767652.4083185,13350,-794.1885986328125
1590767747.0569065,13403,-799.206298828125
1590767747.141194,13407,-799.67333984375
1590767787.0216012,13427,-798.7091674804688
1590767866.9956772,13476,-808.015625
1590767932.5040736,13505,-806.6959838867188
1590768000.297374,13547,-807.3226318359375
1590768081.0811393,13598,-807.381591796875
1590768107.8959143,13613,-806.4712524414062
1590768121.2610445,13621,-803.1622924804688
1590768216.5136883,13680,-793.7711791992188
1590768229.814625,13683,-796.903564453125
1590768298.2110205,13723,-806.5621337890625
1590768338.8782277,13748,-790.5511474609375
1590768393.4915712,13777,-801.0751953125
1590768449.238113,13811,-796.80029296875
1590768504.0807247,13846,-799.8993530273438
1590768544.9844987,13869,-796.4378051757812
1590768572.3361776,13885,-795.8834838867188
1590768670.7763572,13938,-797.0665283203125
1590768698.2857156,13958,-787.51123046875
1590768711.9140196,13961,-788.80615234375
1590768726.0804842,13971,-787.2054443359375
1590768740.0950387,13977,-785.1903686523438
1590768768.2703621,13999,-778.2945556640625
1590768933.3629124,14081,-798.743896484375
1590769173.509177,14222,-809.4850463867188
1590769286.6517544,14288,-802.3307495117188
1590769300.998336,14289,-801.8119506835938
1590769301.1178164,14295,-802.3135986328125
1590769315.2801116,14304,-801.646728515625
1590769357.6133747,14321,-803.1016235351562
1590769371.796487,14333,-803.96875
1590769385.6871912,14339,-804.2573852539062
1590769485.2520757,14398,-804.4046020507812
1590769571.655328,14448,-804.3316040039062
1590769656.7581542,14495,-801.0789184570312
1590769740.2287076,14531,-801.6115112304688
1590769783.1396046,14555,-793.6734008789062
1590769783.215971,14558,-795.8024291992188
1590769927.0885723,14633,-798.7705688476562
1590769927.197067,14639,-799.8574829101562
1590769985.046759,14669,-802.0902709960938
1590769999.2694411,14678,-795.2207641601562
1590770013.366983,14682,-796.5685424804688
1590770013.477341,14688,-796.31591796875
1590770129.3319397,14747,-783.5567626953125
1590770187.1982937,14780,-793.4740600585938
1590770187.2574477,14781,-793.0772094726562
1590770201.490849,14789,-794.544921875
1590770215.7228901,14793,-790.0594482421875
1590770245.028349,14810,-794.2910766601562
1590770362.935447,14874,-796.7550048828125
1590770392.3398204,14893,-791.6138305664062
1590770450.682085,14926,-786.9618530273438
1590770450.696187,14927,-787.9198608398438
1590770495.2081053,14951,-793.1807861328125
1590770656.904928,15028,-801.9915161132812
1590770776.1146002,15091,-801.3626098632812
1590770865.643225,15137,-798.716064453125
1590770942.2131846,15181,-800.3392333984375
1590770971.2723725,15200,-803.2545776367188
1590771105.7455504,15267,-803.9652709960938
1590771213.1480281,15325,-802.9530029296875
1590771257.7605088,15348,-808.242431640625
1590771408.4004297,15429,-786.671142578125
1590771467.7555094,15457,-784.8226318359375
1590771498.114706,15474,-785.2054443359375
1590771498.143249,15476,-786.9534912109375
1590771570.8872209,15508,-777.63720703125
1590771632.9463506,15539,-796.7332153320312
1590771741.1954439,15598,-797.8970336914062
1590772019.6528606,15741,-782.3101806640625
1590772066.0467768,15765,-779.0423583984375
1590772081.4123414,15774,-777.745849609375
1590772097.3331146,15780,-773.6030883789062
1590772204.4411373,15826,-774.6896362304688
1590772204.5376217,15829,-771.1604614257812
1590772234.2088208,15848,-776.4418334960938
1590772279.8334217,15867,-782.7556762695312
1590772496.9928722,15980,-790.1876220703125
1590772528.2151692,15994,-781.8204956054688
1590772722.294754,16096,-802.8458251953125
1590772767.8035064,16117,-786.8930053710938
1590772909.425146,16189,-778.3065795898438
1590772924.904487,16199,-775.4788818359375
1590773032.3417368,16250,-794.4329223632812
1590773175.8341067,16322,-791.8538208007812
1590773204.5519075,16344,-790.5809936523438
1590773245.8346817,16361,-791.9884643554688
1590773318.9074051,16407,-783.0436401367188
1590773389.9203105,16441,-783.0848388671875
1590773513.8251605,16506,-792.422607421875
1590773597.7819843,16560,-784.50390625
1590773653.4858632,16586,-788.5513916015625
1590773653.5704353,16591,-787.8096923828125
1590773780.941367,16662,-802.5016479492188
1590773851.099376,16698,-782.04833984375
1590773935.112454,16747,-767.6580200195312
1590774048.3128395,16809,-771.9213256835938
1590774048.3237805,16810,-769.804443359375
1590774104.6323333,16844,-766.8353881835938
1590774133.273957,16858,-773.6954345703125
1590774204.5867207,16900,-775.7349243164062
1590774516.0183349,17067,-775.3584594726562
1590774572.8211527,17098,-777.1026611328125
1590774631.1482644,17132,-770.3436889648438
1590774677.5866232,17155,-768.2760620117188
1590774753.8139238,17193,-774.139892578125
1590774769.3696618,17203,-778.284912109375
1590774830.5984342,17240,-762.4362182617188
1590774846.619784,17248,-764.935546875
1590774913.3305602,17273,-776.556640625
1590774944.2559483,17291,-778.6639404296875
1590774944.309712,17293,-778.3618774414062
1590774992.1536684,17316,-782.9392700195312
1590774992.1934795,17317,-783.0325927734375
1590774992.2047083,17318,-784.6136474609375
1590775008.0425925,17321,-776.863525390625
1590775039.1272852,17340,-784.7379760742188
1590775103.7380598,17375,-777.1323852539062
1590775164.4933164,17406,-763.7183227539062
1590775210.0219772,17427,-763.0806274414062
1590775240.2066908,17445,-759.5582275390625
1590775256.7463677,17455,-748.315673828125
1590775438.8166447,17544,-751.0154418945312
1590775470.7250147,17558,-755.3753051757812
1590775486.3619854,17564,-757.2573852539062
1590775518.1749873,17578,-753.5462646484375
1590775534.3222008,17587,-747.0699462890625
1590775550.1059506,17594,-753.7738037109375
1590775550.1172214,17595,-756.5282592773438
1590775598.5133877,17624,-752.5142822265625
1590775631.6848612,17634,-754.249755859375
1590775664.2155235,17654,-766.170166015625
1590775810.5952349,17723,-741.6589965820312
1590775909.9711692,17772,-748.672119140625
1590775909.9841084,17773,-749.8245849609375
1590775976.0634675,17805,-763.505615234375
1590776061.056035,17843,-760.7598876953125
1590776298.2409792,17954,-750.0907592773438
1590776315.401703,17963,-752.3162841796875
1590776349.0142632,17979,-753.639892578125
1590776349.0823402,17982,-755.9961547851562
1590776365.8564312,17991,-765.2625732421875
1590776443.8130143,18019,-774.550048828125
1590776511.9521856,18054,-781.0385131835938
1590776545.6857107,18066,-779.6448364257812
1590776632.7605138,18105,-765.2718505859375
1590776683.5939963,18130,-747.5798950195312
1590776718.009374,18147,-750.5009155273438
1590776837.9228678,18215,-755.6549682617188
1590776883.170629,18237,-753.4994506835938
1590776944.0093298,18265,-754.395751953125
1590777035.0465965,18319,-753.4727783203125
1590777125.6373506,18363,-746.8114013671875
1590777293.3476312,18452,-776.9305419921875
1590777293.384228,18453,-774.85888671875
1590777469.8876343,18540,-768.7294311523438
1590777485.0603485,18548,-763.8909912109375
1590777576.984484,18593,-763.9765625
1590777807.9293895,18714,-747.7588500976562
1590777823.7470562,18721,-743.2241821289062
1590777871.5286913,18750,-744.8300170898438
1590777949.4778633,18787,-745.7188110351562
1590778058.5438724,18846,-750.423828125
1590778151.7224429,18894,-753.824951171875
1590778230.7553108,18934,-748.4087524414062
1590778278.4316518,18959,-740.0838623046875
1590778324.6883316,18978,-737.9901733398438
1590778324.7879162,18983,-740.0384521484375
1590778381.3479884,19006,-736.8140869140625
1590778428.445069,19028,-739.718505859375
1590778474.76586,19049,-751.2682495117188
1590778601.432181,19117,-754.0060424804688
1590778712.9722776,19170,-755.9689331054688
1590778825.1538684,19228,-752.8768310546875
1590778905.1102479,19272,-741.6661987304688
1590778920.8147047,19276,-742.7169189453125
1590778969.1553917,19301,-732.4315185546875
1590779336.95705,19486,-768.763916015625
1590779369.614018,19501,-765.5490112304688
1590779379.5063713,19504,-762.07666015625
1590779428.282642,19526,-743.8961791992188
1590779444.4790587,19532,-744.5610961914062
1590779539.7613528,19580,-732.4458618164062
1590779572.6891444,19595,-729.9349365234375
1590779652.3190916,19635,-745.7440795898438
1590779668.2755144,19641,-745.6497192382812
1590779684.286736,19655,-741.0082397460938
1590779715.928775,19666,-745.0342407226562
1590779731.8885934,19675,-742.5111083984375
1590779829.9438674,19721,-767.7850341796875
1590779830.0448244,19728,-762.4497680664062
1590779845.9382157,19732,-760.0518798828125
1590779861.8905804,19738,-754.7537841796875
1590779977.126427,19797,-750.8167724609375
1590780027.1310747,19824,-752.6583862304688
1590780075.5320716,19847,-757.4163208007812
1590780224.1218193,19917,-746.8019409179688
1590780274.2153733,19939,-750.5081176757812
1590780343.2053988,19972,-756.5025634765625
1590780385.5329762,19989,-755.073974609375
1590780405.9359438,19996,-755.7853393554688
1590780519.7849283,20036,-735.8663940429688
1590780561.4720635,20049,-726.4722900390625
1590780561.5922437,20054,-723.9813232421875
1590780582.5933993,20060,-712.7761840820312
1590780582.6732974,20063,-710.4244384765625
1590780791.4590292,20139,-717.2733154296875
1590780791.4730012,20140,-716.5332641601562
1590780791.5264785,20142,-714.5875244140625
1590780895.6403527,20184,-732.2816162109375
1590780917.5196962,20187,-731.9342651367188
1590781002.3913097,20218,-737.7637939453125
1590781065.3327081,20245,-753.5563354492188
1590781065.372445,20248,-749.2863159179688
1590781086.5261674,20253,-743.8424682617188
1590781236.0923736,20309,-731.5629272460938
1590781278.0470319,20324,-724.7083129882812
1590781298.8395236,20333,-714.8555297851562
1590781298.8658156,20335,-714.1063232421875
1590781406.3354933,20374,-722.1397094726562
1590781427.5552077,20384,-724.0144653320312
1590781469.583834,20398,-728.979736328125
1590781598.789035,20441,-729.6932983398438
1590781705.6595404,20486,-716.9580078125
1590781823.4120407,20527,-726.5687866210938
1590781866.6371374,20540,-731.166259765625
1590781866.6855953,20541,-731.3690185546875
1590781930.136362,20561,-738.2568359375
1590781930.164072,20563,-741.1221923828125
1590781930.2729912,20568,-743.1019897460938
1590781973.143019,20579,-748.1653442382812
1590782273.323545,20690,-722.778076171875
1590782316.3887403,20711,-716.5882568359375
1590782511.9359925,20779,-704.5950927734375
1590782511.9518561,20780,-701.1972045898438
1590782512.0436664,20783,-700.6246337890625
1590782512.060028,20784,-701.2897338867188
1590782621.3355298,20823,-723.728271484375
1590782642.789948,20832,-724.1006469726562
1590782707.685361,20856,-728.1669311523438
1590782816.3870718,20889,-741.36181640625
1590782881.209833,20914,-730.2476806640625
1590782969.533647,20950,-730.0948486328125
1590783075.0168693,20988,-715.3950805664062
1590783194.891216,21028,-719.841064453125
1590783216.5918193,21036,-717.1165161132812
1590783304.4231274,21068,-732.409912109375
1590783348.4236674,21081,-736.4894409179688
1590783525.0415888,21145,-738.3844604492188
1590783702.841532,21210,-729.0625610351562
1590783769.0800734,21233,-733.7781982421875
1590783994.7019148,21317,-721.39453125
1590783994.7437053,21320,-719.0670776367188
1590784016.9450111,21325,-718.78369140625
1590784196.6704729,21392,-716.1927490234375
1590784263.7068315,21410,-723.8350219726562
1590784466.2139304,21485,-727.4124145507812
1590784589.595107,21524,-735.9618530273438
1590784589.6449833,21525,-739.062744140625
1590784839.8365495,21612,-713.9075317382812
1590785042.9461658,21682,-675.5449829101562
1590785065.6417592,21695,-686.7018432617188
1590785155.6687937,21724,-697.9828491210938
1590785155.7334569,21725,-704.2985229492188
1590785270.529274,21766,-703.3527221679688
1590785339.3812761,21790,-710.013916015625
1590785362.0577614,21796,-710.563720703125
1590785407.6853292,21816,-711.3321533203125
1590785430.4480696,21822,-705.0641479492188
1590785499.326535,21843,-716.960205078125
1590785523.0997138,21849,-712.2799682617188
1590785683.8845797,21909,-727.6773681640625
1590785845.0738192,21968,-723.9625854492188
1590785937.1643531,22000,-707.3453979492188
1590785970.418119,22007,-709.27783203125
1590786225.9998083,22091,-683.867431640625
1590786596.8960352,22221,-684.33251953125
1590786668.997602,22246,-702.701416015625
1590786716.0498261,22259,-702.2083740234375
1590786786.9334,22286,-705.7570190429688
1590786809.8023393,22293,-704.2756958007812
1590786833.0904436,22304,-698.45166015625
1590786856.242902,22309,-696.84375
1590786879.569707,22317,-691.9671630859375
1590786926.0952675,22331,-682.3141479492188
1590786996.9019518,22359,-672.0262451171875
1590787208.3460326,22428,-694.2244262695312
1590787208.422417,22431,-695.9012451171875
1590787350.1365757,22473,-690.0073852539062
1590787455.7818568,22508,-681.952392578125
1590787574.343894,22545,-678.753662109375
1590787834.7045393,22636,-678.2698364257812
1590787881.8736637,22652,-682.0910034179688
1590788190.9673882,22759,-662.2994384765625
1590788214.9022877,22766,-653.9691162109375
1590788262.1582227,22778,-652.7492065429688
1590788406.6516201,22829,-665.1004638671875
1590788430.4664676,22840,-662.1550903320312
1590788453.8670092,22841,-661.3951416015625
1590788453.9742002,22846,-655.6996459960938
1590788717.5464683,22931,-645.8302001953125
1590788717.6301584,22934,-647.7139892578125
1590789186.3353493,23081,-667.7091064453125
1590789186.427995,23085,-665.3084106445312
1590789186.4460032,23086,-666.337646484375
1590789234.9237921,23103,-649.61376953125
1590789283.707699,23118,-651.4603881835938
1590789308.0524275,23128,-652.5652465820312
1590789356.6308005,23139,-655.3659057617188
1590789356.742968,23144,-657.070068359375
1590789381.1452239,23149,-660.8977661132812
1590789405.2728815,23153,-657.361572265625
1590789405.4002833,23159,-658.8873291015625
1590789479.01805,23183,-643.75830078125
1590789527.095952,23193,-652.4728393554688
1590789600.2398663,23219,-649.7994384765625
1590789600.3083026,23221,-649.24755859375
1590789721.1777418,23264,-646.659912109375
1590789794.2613654,23287,-644.5706787109375
1590789963.6784506,23338,-634.6544799804688
1590790036.0801597,23362,-625.7923583984375
1590790084.6279638,23381,-626.5379028320312
1590790133.096358,23395,-628.4227905273438
1590790231.6310956,23428,-621.83447265625
1590790587.4116664,23541,-669.0396728515625
1590790736.1164482,23590,-625.08349609375
1590790934.3264258,23651,-617.2440185546875
1590790983.282504,23671,-619.5845336914062
1590791033.3074331,23682,-613.9503784179688
1590791082.976216,23702,-630.3740844726562
1590791283.0137758,23762,-627.4168701171875
1590791308.075798,23775,-631.0633544921875
1590791431.3851333,23812,-619.6813354492188
1590791481.0683844,23832,-628.8206787109375
1590791530.8943217,23843,-620.3150634765625
1590791805.3873277,23929,-625.9238891601562
1590791830.466554,23939,-633.5372924804688
1590792267.3396623,24080,-620.3589477539062
1590792392.7541695,24117,-622.3970336914062
1590792392.7914562,24119,-622.4498291015625
1590792493.8829145,24148,-617.6825561523438
1590792620.428266,24187,-603.8004150390625
1590792772.8580592,24235,-598.0658569335938
1590792924.770409,24283,-600.8718872070312
1590792924.8220327,24285,-599.392578125
1590792950.2097838,24293,-608.3236083984375
1590793052.3332808,24323,-600.5215454101562
1590793128.1581054,24346,-617.5205078125
1590793153.3636737,24360,-631.9950561523438
1590793357.1837986,24417,-653.8463134765625
1590793675.445277,24513,-611.1296997070312
1590793804.3170526,24558,-610.9981079101562
1590793829.8496914,24562,-613.4049072265625
1590794011.064479,24622,-622.4912109375
1590794165.2773776,24668,-572.70556640625
1590794268.7537396,24698,-556.1508178710938
1590794320.5330331,24720,-562.0452880859375
1590794346.059522,24728,-567.8406372070312
1590794554.1355505,24791,-603.031005859375
1590794760.3375418,24850,-596.3649291992188
1590794838.8348439,24880,-588.0137329101562
1590794917.0846827,24902,-577.2030029296875
1590795021.5809333,24935,-581.2306518554688
1590795125.8015213,24964,-577.043701171875
1590795177.3998177,24978,-573.4588012695312
1590795293.413509,25009,-583.0691528320312
1590795398.7349508,25048,-551.5562133789062
1590795688.7031307,25134,-564.193359375
1590795926.629456,25207,-582.4127197265625
1590796006.0869446,25232,-587.031982421875
1590796059.4197497,25245,-596.5468139648438
1590796085.8554351,25252,-598.9229125976562
1590796085.909678,25254,-595.5813598632812
1590796353.1814926,25333,-566.9437866210938
1590796538.5017982,25392,-581.0476684570312
1590796952.255182,25506,-598.5419311523438
1590797005.9713492,25521,-587.137939453125
1590797168.1093934,25573,-566.7449340820312
1590797249.5041106,25600,-547.4754028320312
1590797465.6009026,25662,-589.8976440429688
1590797546.5007071,25687,-580.8037719726562
1590797843.2422245,25776,-566.5574951171875
1590797978.4481018,25813,-531.4013671875
1590798085.7757921,25848,-542.14794921875
1590798140.2547226,25864,-547.01611328125
1590798221.726324,25881,-557.0034790039062
1590798358.9698954,25922,-543.987548828125
1590798671.5533054,26016,-546.2277221679688
1590798726.242971,26030,-544.1019287109375
1590798780.8494668,26046,-534.8815307617188
1590798862.78262,26067,-541.9308471679688
1590798890.103375,26076,-548.9557495117188
1590798945.252502,26092,-542.2531127929688
1590799165.012521,26155,-532.197998046875
1590799165.0304897,26156,-529.6986083984375
1590799220.0277522,26170,-522.0628662109375
1590799579.378098,26280,-475.68902587890625
1590799634.3538465,26293,-465.68408203125
1590799661.967277,26304,-452.22052001953125
1590799998.101131,26394,-475.0398864746094
1590800025.63881,26404,-475.500244140625
1590800053.8789313,26410,-473.5169677734375
1590800248.202371,26471,-462.7621765136719
1590800426.0031862,26513,-495.4734191894531
1590800962.019041,26671,-482.3138122558594
1590801102.6743417,26709,-491.5140686035156
1590801272.865365,26755,-467.2249755859375
1590801272.9267094,26757,-466.6417236328125
1590801413.1783566,26797,-479.4529724121094
1590801413.1927962,26798,-480.4788818359375
1590801413.2072098,26799,-481.50946044921875
1590801469.6927128,26815,-480.3251647949219
1590801526.3418324,26828,-461.66644287109375
1590801526.4038265,26830,-469.8851623535156
1590801895.6363087,26929,-494.4079284667969
1590802421.9521315,27079,-499.27545166015625
1590802651.4320002,27143,-479.9967041015625
1590802680.6885748,27149,-480.0673828125
1590802709.2415628,27155,-470.6365051269531
1590802709.3456702,27159,-473.3011169433594
1590802709.3584335,27160,-471.88726806640625
1590802997.1340215,27235,-484.20404052734375
1590803140.8319857,27275,-513.9042358398438
1590803342.149598,27330,-482.0630798339844
1590803717.4710379,27439,-462.467041015625
1590803775.2066262,27450,-448.5317077636719
1590803804.012436,27458,-446.42095947265625
1590803989.4562845,27506,-409.2916259765625
1590804076.4879448,27530,-411.21807861328125
1590804222.3779943,27570,-457.8899841308594
1590804222.4575374,27573,-459.0343017578125
1590804338.570511,27604,-480.2432556152344
1590804367.5747602,27614,-463.87213134765625
1590804396.9921885,27621,-453.9678039550781
1590804455.290963,27639,-482.0880126953125
1590804659.3020165,27696,-424.1651916503906
1590804746.5049317,27716,-424.41754150390625
1590804746.5812001,27719,-428.6270446777344
1590804834.4199326,27740,-410.0296630859375
1590805160.7588086,27826,-456.5222473144531
1590805484.5909083,27917,-419.1533203125
1590805484.616456,27919,-421.26177978515625
1590805602.4543207,27951,-431.5992126464844
1590805691.4575143,27969,-438.5625
1590805750.4912603,27992,-422.6136779785156
1590806746.387717,28252,-388.8968811035156
1590806836.9509315,28278,-372.90704345703125
1590807017.2814264,28322,-399.22467041015625
1590807229.3280425,28377,-418.4559631347656
1590807440.6835675,28439,-427.75323486328125
1590807499.9671695,28452,-410.37213134765625
1590807842.7957513,28544,-401.9163513183594
1590807963.900315,28573,-414.8505859375
1590808116.650809,28612,-419.3940734863281
1590808361.9991086,28677,-383.7522277832031
1590809190.1886775,28892,-401.0779724121094
1590809500.2744496,28971,-376.69122314453125
1590809592.7775173,28997,-352.7039489746094
1590809696.369532,29019,-339.6623229980469
1590809758.1845653,29038,-331.08740234375
1590809850.3358364,29058,-365.06646728515625
1590809850.4510975,29063,-372.41058349609375
1590809913.4227011,29079,-355.8211669921875
1590809974.853511,29091,-362.54925537109375
1590810036.6532786,29107,-377.4741516113281
1590810129.7123024,29134,-392.6353759765625
1590810412.1898,29202,-339.4630126953125
1590810600.2611632,29251,-323.2819519042969
1590810631.2021458,29264,-322.4512939453125
1590810662.3085344,29272,-325.0048522949219
1590810818.6787596,29310,-366.18170166015625
1590811036.1245046,29367,-386.9205017089844
1590811317.4264805,29439,-316.42584228515625
1590811443.3526316,29472,-294.27777099609375
1590811475.1961272,29479,-312.8094787597656
1590811506.407817,29488,-316.24053955078125
1590811737.2564096,29538,-324.98443603515625
1590811737.3388233,29541,-326.033447265625
1590811831.2310095,29562,-319.7233581542969
1590811863.53861,29574,-349.5045471191406
1590811959.9621472,29593,-366.3440246582031
1590812023.4278514,29612,-373.961181640625
1590812561.3161707,29748,-414.8941955566406
1590812882.2019567,29829,-377.210693359375
1590812882.2169087,29830,-375.4777526855469
1590812914.1923695,29834,-361.92816162109375
1590813011.0333185,29864,-333.0896911621094
1590813107.1863563,29883,-344.388427734375
1590813299.2213259,29929,-334.9430236816406
1590813587.9078043,30001,-329.05194091796875
1590813599.5284643,30006,-323.80712890625
1590813694.5814247,30032,-351.6234436035156
1590813887.9532135,30078,-381.9595947265625
1590813952.2541883,30093,-351.8222351074219
1590814145.3647122,30138,-322.72137451171875
1590814275.4804814,30175,-307.29217529296875
1590814470.4726443,30218,-276.2389831542969
1590814535.9859874,30238,-295.33807373046875
1590814568.161382,30244,-304.08758544921875
1590814633.6485713,30257,-287.01953125
1590814730.9677575,30285,-286.99383544921875
1590814896.2775447,30328,-321.23223876953125
1590815059.615358,30368,-318.0628967285156
1590815287.5233645,30422,-293.5477294921875
1590815353.598228,30435,-295.53125
1590815451.9653687,30460,-278.5151672363281
1590815485.3016686,30467,-267.32049560546875
1590815485.3981624,30471,-277.9356994628906
1590815925.6519463,30570,-275.8933410644531
1590815925.7277875,30573,-266.4384765625
1590816024.607088,30595,-296.0786437988281
1590816090.6920218,30613,-301.6202087402344
1590816221.476382,30645,-314.6197204589844
1590816482.3905704,30707,-319.2347106933594
1590816547.9213629,30721,-320.094482421875
1590816613.8504179,30738,-292.0762939453125
1590816613.8653786,30739,-292.5372314453125
1590816778.9143655,30781,-288.3514404296875
1590817177.7828417,30880,-334.3209533691406
1590817310.9561422,30907,-324.5899658203125
1590817409.3563485,30936,-279.9282531738281
1590817618.2588518,30998,-232.3109893798828
1590817810.9469397,31053,-215.50987243652344
1590817967.260127,31101,-245.88998413085938
1590817993.3050022,31106,-244.5977325439453
1590818332.551998,31214,-265.9552307128906
1590818385.7760055,31225,-315.5746765136719
1590818781.7275944,31348,-203.23776245117188
1590818975.627096,31407,-235.9936065673828
1590819118.8824403,31444,-215.19166564941406
1590819203.2264235,31465,-216.0451202392578
1590819326.9719388,31502,-205.22500610351562
1590819468.7694783,31538,-228.15866088867188
1590819468.7811365,31539,-226.67617797851562
1590819553.905032,31564,-222.63754272460938
1590819782.5481484,31626,-242.63623046875
1590819782.647052,31632,-249.6833038330078
1590819840.3018363,31647,-252.5107879638672
1590820039.1329956,31697,-219.76681518554688
1590820096.653941,31713,-210.41806030273438
1590820125.2944424,31723,-220.63327026367188
1590820185.2544184,31740,-189.36245727539062
1590820273.1635358,31763,-188.20989990234375
1590820452.8625338,31809,-238.54347229003906
1590820686.6954827,31874,-238.84214782714844
1590820716.3194053,31881,-239.1006622314453
1590820745.0279787,31889,-236.42263793945312
1590820919.8040814,31937,-217.3966827392578
1590820948.6775682,31946,-223.27149963378906
1590821093.9514585,31985,-202.87937927246094
1590821163.7147644,32005,-191.60751342773438
1590821222.7377782,32018,-185.63914489746094
1590821525.3831394,32101,-235.46311950683594
1590821767.0970423,32163,-197.21990966796875
1590821799.9476612,32175,-212.91171264648438
1590821916.4000006,32208,-228.75784301757812
1590821943.5271645,32210,-239.99034118652344
1590822081.7501159,32250,-277.89703369140625
1590822305.4918206,32315,-227.5616455078125
1590822554.4468946,32389,-166.5760498046875
1590822718.5171332,32436,-188.05807495117188
1590822829.1931057,32472,-168.1128387451172
1590822941.4266622,32501,-230.0034942626953
1590823075.6626368,32530,-201.70492553710938
1590823106.5267196,32543,-215.02548217773438
1590823137.710462,32546,-205.33135986328125
1590823369.5653858,32612,-159.322265625
1590823369.6272972,32615,-166.947998046875
1590823536.0404475,32658,-195.78399658203125
1590823677.933667,32697,-242.71160888671875
1590823706.0505972,32707,-253.0096893310547
1590823706.1093757,32710,-251.9933624267578
1590823902.1330674,32763,-260.7671813964844
1590824290.350023,32876,-255.7725372314453
1590824290.4010806,32878,-257.044189453125
1590824347.3408139,32895,-269.158447265625
1590824374.9002833,32902,-250.69216918945312
1590824374.912241,32903,-248.80691528320312
1590824402.8104656,32910,-274.50396728515625
1590824626.2294872,32975,-227.8079376220703
1590824654.5472991,32979,-220.70997619628906
1590824749.8214095,33003,-185.32672119140625
1590824778.1190777,33015,-192.81146240234375
1590824833.9999013,33028,-201.6490020751953
1590824861.9322371,33035,-199.51394653320312
1590825145.3575115,33116,-221.1751251220703
1590825257.8685634,33149,-182.44906616210938
1590825285.8236542,33153,-169.41796875
1590825370.6562304,33180,-163.51112365722656
1590825370.7151363,33182,-161.89723205566406
1590825484.1821535,33216,-165.91189575195312


==> figure source files/plot_python/csv/harl/ant/1.csv <==
Wall time,Step,Value
1590895050.399262,43,-855.574462890625
1590895050.5297635,46,-851.7188720703125
1590895068.3500397,72,-848.8699340820312
1590895087.1501346,95,-854.0790405273438
1590895140.3596244,159,-864.7682495117188
1590895146.5479298,168,-863.0999755859375
1590895198.5326235,230,-853.0687255859375
1590895204.8373551,235,-851.7393188476562
1590895218.565357,256,-851.26123046875
1590895237.172506,274,-856.0831298828125
1590895263.2899776,309,-854.8307495117188
1590895263.5117996,311,-852.9102783203125
1590895269.774222,319,-857.14453125
1590895358.1802058,422,-850.0543212890625
1590895392.2728949,461,-857.0457153320312
1590895406.2698276,475,-853.7051391601562
1590895469.1521544,537,-860.4864501953125
1590895489.1420405,564,-851.6123046875
1590895502.3947616,580,-851.8690185546875
1590895509.297015,587,-853.65673828125
1590895549.9052715,635,-859.2083740234375
1590895556.5965626,648,-863.0758056640625
1590895569.9329717,662,-864.9392700195312
1590895576.4732077,672,-863.7269897460938
1590895617.7590923,715,-870.5921630859375
1590895624.6103187,723,-869.9437255859375
1590895666.448562,772,-875.5135498046875
1590895681.2714138,786,-866.05859375
1590895681.3627157,788,-868.2212524414062
1590895694.7471383,803,-865.3690185546875
1590895701.2176704,809,-865.7963256835938
1590895724.051159,837,-857.455322265625
1590895826.8692415,946,-858.8696899414062
1590895847.0516171,972,-855.0425415039062
1590895885.2576075,1006,-856.18603515625
1590895892.5745094,1015,-857.3978271484375
1590895934.8842185,1064,-857.8292846679688
1590895942.0652041,1067,-856.3225708007812
1590895976.0966744,1105,-849.6466064453125
1590896039.1785998,1181,-857.2749633789062
1590896109.4411716,1262,-860.0281982421875
1590896161.1466422,1317,-845.9595336914062
1590896161.3025157,1320,-846.1912231445312
1590896177.2471685,1334,-839.2855224609375
1590896183.940602,1338,-836.12158203125
1590896226.6341,1386,-862.5678100585938
1590896234.408579,1393,-864.2935180664062
1590896263.408205,1427,-861.348876953125
1590896270.9064083,1437,-861.6229858398438
1590896300.4105093,1467,-845.3709716796875
1590896321.6775198,1492,-834.5185546875
1590896363.8072767,1524,-841.78759765625
1590896391.9344788,1553,-845.4526977539062
1590896406.4987211,1569,-844.0398559570312
1590896420.8012404,1585,-854.2749633789062
1590896435.4281237,1606,-846.1878051757812
1590896471.205093,1641,-853.5501708984375
1590896514.5782413,1692,-852.6788940429688
1590896528.9862497,1710,-845.7010498046875
1590896536.2551713,1719,-840.9328002929688
1590896551.057639,1733,-840.436767578125
1590896551.1399117,1735,-841.7456665039062
1590896557.9297318,1738,-842.3872680664062
1590896595.2547157,1782,-843.29443359375
1590896653.934675,1845,-851.8320922851562
1590896661.6699948,1854,-851.49072265625
1590896676.7076614,1867,-850.4842529296875
1590896676.8421192,1870,-851.55615234375
1590896684.4670994,1878,-851.881591796875
1590896722.1208494,1918,-853.7529907226562
1590896737.3562417,1935,-855.765380859375
1590896751.4197545,1948,-859.0776977539062
1590896816.8729007,2002,-856.7352294921875
1590896847.2680004,2037,-847.8605346679688
1590896885.1950045,2078,-833.0708618164062
1590896908.0684156,2097,-834.2697143554688
1590896990.8785722,2188,-834.9229736328125
1590896998.4471714,2200,-841.36767578125
1590897012.913609,2212,-838.6357421875
1590897028.0046632,2232,-840.4302368164062
1590897035.804955,2237,-841.0982055664062
1590897035.8486235,2238,-846.0984497070312
1590897059.1596396,2258,-850.4766845703125
1590897059.513188,2263,-847.3248291015625
1590897104.1473014,2308,-850.3399658203125
1590897112.4469903,2320,-848.9341430664062
1590897152.39417,2355,-839.081787109375
1590897182.0449977,2390,-841.0239868164062
1590897182.2184968,2391,-841.3308715820312
1590897228.3681839,2437,-843.2708129882812
1590897243.8393028,2454,-842.1728515625
1590897243.9123428,2456,-844.0317993164062
1590897251.230949,2461,-844.8980102539062
1590897274.8652623,2486,-839.1780395507812
1590897274.9031072,2487,-837.694091796875
1590897290.209286,2497,-845.2778930664062
1590897290.2933342,2499,-843.7093505859375
1590897301.2371082,2504,-839.9363403320312
1590897333.1989014,2533,-836.6619262695312
1590897348.4512265,2548,-835.8987426757812
1590897355.967057,2554,-833.8924560546875
1590897484.8651037,2686,-839.59912109375
1590897540.6114068,2741,-838.0140991210938
1590897556.2981207,2755,-835.4342041015625
1590897589.523223,2790,-838.7340087890625
1590897700.854378,2897,-828.3309936523438
1590897766.8954372,2968,-829.1031494140625
1590897827.1685214,3012,-832.5914916992188
1590897850.8989468,3039,-835.3364868164062
1590897859.1478043,3042,-842.3263549804688
1590897915.712938,3100,-853.4681396484375
1590897983.0740972,3162,-850.1131591796875
1590898016.9838176,3197,-851.966552734375
1590898051.1826558,3231,-848.835693359375
1590898067.6144464,3245,-850.7974853515625
1590898067.688996,3247,-849.7987060546875
1590898067.725557,3248,-848.8593139648438
1590898132.9737976,3306,-830.4522705078125
1590898240.7553005,3409,-840.8558349609375
1590898281.8823295,3450,-855.8837890625
1590898317.0475779,3481,-855.6495971679688
1590898454.4112918,3601,-837.48779296875
1590898470.6513963,3619,-835.9639892578125
1590898470.8807418,3621,-835.4804077148438
1590898521.9227593,3671,-837.504150390625
1590898581.7563143,3727,-850.2023315429688
1590898598.9508755,3742,-846.0802001953125
1590898657.7180247,3794,-844.4746704101562
1590898675.5005672,3815,-834.29833984375
1590898683.9917536,3822,-837.3927612304688
1590898735.2363422,3865,-840.8392944335938
1590898803.2377696,3929,-844.6185302734375
1590898830.1119647,3957,-844.2277221679688
1590898864.7726188,3985,-835.9830932617188
1590898928.5734868,4037,-837.024658203125
1590898998.8346884,4099,-845.759521484375
1590899007.5096436,4110,-845.3916625976562
1590899087.2782218,4183,-839.6871948242188
1590899105.0271146,4197,-841.5458374023438
1590899113.6472857,4203,-842.14013671875
1590899139.8776996,4228,-827.7837524414062
1590899148.4273107,4233,-832.504150390625
1590899175.0091555,4264,-825.1817626953125
1590899227.9965763,4305,-836.7127075195312
1590899237.093317,4318,-843.7061767578125
1590899237.1719637,4320,-845.6490478515625
1590899334.9133775,4401,-822.331787109375
1590899433.9897823,4493,-821.8627319335938
1590899463.8016627,4510,-824.4820556640625
1590899490.5793505,4531,-822.0531005859375
1590899598.829809,4629,-833.4840087890625
1590899645.1021142,4665,-828.0185546875
1590899645.2761552,4669,-827.3084106445312
1590899654.3048189,4677,-828.6026000976562
1590899738.3311167,4751,-855.3272705078125
1590899783.9556873,4789,-848.1336669921875
1590899802.290084,4803,-846.2941284179688
1590899850.322675,4841,-845.3846435546875
1590899860.2063696,4853,-843.8347778320312
1590899906.3150022,4895,-838.0936889648438
1590899991.1154208,4963,-828.20947265625
1590900000.8227057,4972,-825.91064453125
1590900000.9486272,4975,-826.64404296875
1590900106.2705917,5051,-839.8858642578125
1590900106.3505065,5053,-838.9140625
1590900172.0178826,5107,-846.1635131835938
1590900200.786413,5135,-832.09716796875
1590900324.4733438,5240,-835.1867065429688
1590900441.1060672,5330,-851.7869873046875
1590900461.05295,5346,-842.265869140625
1590900471.326561,5360,-836.8284301757812
1590900548.686051,5421,-818.3274536132812
1590900577.3663929,5443,-818.3295288085938
1590900675.981898,5516,-821.5473022460938
1590900676.0740666,5518,-820.8152465820312
1590900715.4235961,5550,-815.8729248046875
1590900763.9473414,5588,-816.3406372070312
1590900862.6347754,5665,-823.787353515625
1590900872.6631718,5680,-823.103271484375
1590900931.9611719,5724,-826.091552734375
1590901040.6442916,5809,-817.8478393554688
1590901060.4311981,5826,-817.12255859375
1590901060.5871305,5829,-819.2391967773438
1590901100.9871874,5863,-824.5721435546875
1590901110.6638103,5865,-823.1046142578125
1590901111.1225293,5872,-830.5266723632812
1590901160.7447567,5908,-830.7841796875
1590901190.9021683,5929,-829.5008544921875
1590901221.6963613,5953,-814.1795654296875
1590901232.3273335,5964,-819.4332275390625
1590901262.6134398,5991,-818.7974853515625
1590901302.4129536,6011,-812.3759765625
1590901443.613549,6122,-829.9642333984375
1590901454.764571,6132,-829.2348022460938
1590901516.911827,6182,-827.1656494140625
1590901548.1790638,6201,-814.2975463867188
1590901559.2463157,6214,-815.3473510742188
1590901569.0511973,6220,-813.1728515625
1590901589.793914,6233,-814.4491577148438
1590901661.4969037,6290,-817.3157958984375
1590901692.51986,6313,-815.2899169921875
1590901692.7447772,6318,-816.346435546875
1590901724.2197714,6342,-818.7493286132812
1590901754.7988408,6364,-825.4119873046875
1590901775.0704534,6377,-826.3672485351562
1590901806.8290203,6401,-831.5659790039062
1590901932.619731,6497,-834.1973266601562
1590901974.2343717,6521,-832.159912109375
1590902037.608747,6575,-820.4711303710938
1590902057.7610373,6585,-821.2528076171875
1590902078.3330967,6604,-816.7405395507812
1590902152.3101497,6658,-814.1689453125
1590902204.771044,6697,-816.2542724609375
1590902204.894698,6700,-816.8850708007812
1590902216.2660997,6712,-819.0054931640625
1590902258.5189056,6743,-825.7803344726562
1590902396.8109465,6847,-823.3992919921875
1590902407.5139127,6855,-823.0911865234375
1590902428.4181027,6870,-825.5303344726562
1590902560.5356708,6967,-817.7249145507812
1590902604.4117398,6993,-819.1270141601562
1590902638.9498703,7015,-809.129150390625
1590902768.414099,7107,-809.050048828125
1590902779.2233286,7115,-807.897216796875
1590902836.2571096,7156,-807.4088134765625
1590902923.152635,7217,-809.0800170898438
1590902956.182185,7248,-816.4221801757812
1590903045.621215,7312,-818.2598876953125
1590903079.4075553,7330,-819.9215087890625
1590903090.4823985,7340,-814.8550415039062
1590903090.6747432,7341,-814.7443237304688
1590903112.8695223,7360,-812.9944458007812
1590903146.2714202,7383,-820.8624877929688
1590903180.6076965,7402,-812.7120971679688
1590903246.78169,7451,-802.0225830078125
1590903258.3503895,7461,-809.7673950195312
1590903258.4709005,7464,-810.1534423828125
1590903280.3003895,7479,-803.3651733398438
1590903336.0805526,7512,-812.0850219726562
1590903484.27118,7610,-820.0233154296875
1590903530.3318043,7645,-813.645751953125
1590903587.8796,7688,-806.9171142578125
1590903598.9200466,7694,-807.52783203125
1590903700.0524898,7761,-813.0935668945312
1590903733.583065,7789,-806.3409423828125
1590903744.993341,7799,-801.1832275390625
1590903802.4233158,7834,-801.38818359375
1590903894.171456,7901,-782.6398315429688
1590903939.70083,7933,-785.1198120117188
1590904019.3822088,7992,-808.5626220703125
1590904086.8785417,8027,-820.1226806640625
1590904098.4754105,8038,-820.9436645507812
1590904122.2191522,8050,-819.7308349609375
1590904145.106135,8067,-832.22021484375
1590904311.4474673,8181,-812.8574829101562
1590904359.3813848,8216,-805.960205078125
1590904370.8630528,8222,-807.554443359375
1590904477.054525,8291,-798.7960815429688
1590904536.875152,8335,-800.218994140625
1590904583.766135,8364,-796.7334594726562
1590904595.277617,8369,-800.0877075195312
1590904606.957393,8378,-801.8322143554688
1590904737.0841868,8468,-797.4210205078125
1590904737.3559563,8471,-796.5665283203125
1590904785.1668828,8499,-786.9583740234375
1590904807.380407,8509,-793.3577880859375
1590904891.626845,8567,-806.5095825195312
1590904951.3415732,8602,-806.7092895507812
1590905000.157418,8635,-810.1121215820312
1590905000.204064,8636,-811.29443359375
1590905085.2514474,8696,-815.3529052734375
1590905281.5131147,8820,-793.7529907226562
1590905281.7957559,8823,-794.9576416015625
1590905367.1809447,8879,-807.6820068359375
1590905379.2755964,8886,-809.1678466796875
1590905416.7992487,8905,-802.3182373046875
1590905416.9342196,8908,-801.8174438476562
1590905453.2212298,8929,-801.9000244140625
1590905453.659778,8936,-801.1237182617188
1590905489.994466,8959,-790.2836303710938
1590905514.5190935,8976,-786.2975463867188
1590905553.4596412,8994,-784.8494873046875
1590905553.7083354,9000,-787.7250366210938
1590905589.310908,9010,-783.846435546875
1590905651.6247828,9056,-786.4491577148438
1590905664.6073866,9064,-786.1063232421875
1590905924.885133,9227,-796.7989501953125
1590905937.1607873,9234,-792.781494140625
1590905975.4584818,9261,-785.1981811523438
1590906061.7458098,9317,-791.6802368164062
1590906111.9758859,9349,-792.607421875
1590906149.3533483,9370,-793.2393188476562
1590906213.7493813,9413,-802.45703125
1590906213.870287,9416,-803.808837890625
1590906251.1553297,9436,-803.132080078125
1590906263.660707,9443,-796.0211181640625
1590906301.719875,9469,-799.05419921875
1590906428.4838774,9539,-789.7999267578125
1590906441.0863364,9548,-791.6910400390625
1590906453.5094395,9555,-798.5435791015625
1590906466.28038,9568,-799.5067749023438
1590906504.1356118,9590,-791.00634765625
1590906567.9951172,9628,-789.1517333984375
1590906618.7214887,9658,-783.4512329101562
1590906657.7258809,9681,-789.173828125
1590906683.1219199,9699,-798.8941040039062
1590906799.8166628,9769,-784.0751342773438
1590906916.562147,9841,-785.6194458007812
1590906916.6950433,9844,-787.275390625
1590906982.101197,9884,-778.0218505859375
1590907021.4663575,9908,-774.2646484375
1590907126.1166136,9973,-780.464111328125
1590907244.785554,10051,-796.446533203125
1590907244.957428,10056,-795.6027221679688
1590907255.0684364,10059,-795.4580078125
1590907286.1664994,10085,-789.0409545898438
1590907350.2963414,10129,-787.4109497070312
1590907400.878121,10169,-775.7561645507812
1590907421.5914743,10186,-769.7686767578125
1590907519.107489,10257,-780.3306274414062
1590907540.4243543,10277,-784.6994018554688
1590907551.2425685,10284,-779.3096313476562
1590907701.1649363,10397,-779.4732055664062
1590907701.2763965,10400,-784.5843505859375
1590907735.6454365,10421,-777.2799072265625
1590907817.126318,10480,-769.718994140625
1590907839.6781337,10490,-775.6216430664062
1590907839.935243,10494,-773.6636962890625
1590907894.4655926,10523,-768.9554443359375
1590907941.8038836,10556,-773.689453125
1590908010.7721758,10608,-762.9095458984375
1590908046.2930732,10625,-767.5003662109375
1590908058.5573754,10639,-763.6378173828125
1590908082.7361758,10655,-763.0977783203125
1590908107.1958816,10672,-757.7833251953125
1590908167.6720822,10712,-765.3659057617188
1590908236.9840548,10758,-765.4218139648438
1590908237.0168521,10759,-765.31787109375
1590908273.1428916,10781,-768.9667358398438
1590908284.70795,10788,-769.3416748046875
1590908318.9875774,10816,-768.5454711914062
1590908341.4383817,10826,-764.9287719726562
1590908341.7416618,10831,-763.337890625
1590908364.3943415,10842,-758.1981201171875
1590908375.3144433,10851,-759.613525390625
1590908397.0013273,10865,-752.6885375976562
1590908448.2883046,10903,-759.9312744140625
1590908459.858169,10906,-758.9243774414062
1590908506.641714,10940,-765.1234130859375
1590908506.8994887,10944,-766.6589965820312
1590908542.4221811,10967,-768.8543090820312
1590908554.0567155,10973,-766.6818237304688
1590908554.1236596,10975,-764.8336791992188
1590908624.117195,11015,-769.4661254882812
1590908636.2919962,11021,-766.7920532226562
1590908659.770119,11034,-776.853515625
1590908660.1385682,11039,-779.5594482421875
1590908757.5299723,11103,-794.840576171875
1590908793.546974,11122,-790.14501953125
1590908806.6332898,11131,-787.6248168945312
1590908867.6041572,11176,-783.5790405273438
1590908903.157195,11199,-782.5089721679688
1590908915.3098278,11201,-782.7350463867188
1590908915.3516781,11202,-783.0572509765625
1590909006.2447054,11261,-773.305419921875
1590909036.7293146,11273,-771.6859741210938
1590909294.443027,11420,-781.0371704101562
1590909385.778139,11473,-795.2989501953125
1590909412.8107648,11493,-790.87646484375
1590909476.714995,11524,-788.59228515625
1590909490.6143396,11533,-786.9566650390625
1590909517.8561614,11550,-781.3607788085938
1590909546.0276766,11567,-758.9013671875
1590909598.093987,11598,-746.743896484375
1590909687.0870574,11649,-747.1306762695312
1590909713.5922654,11672,-757.548583984375
1590909739.0989516,11686,-763.6817626953125
1590909869.3233967,11760,-757.7745971679688
1590910066.1079457,11874,-753.3696899414062
1590910190.11918,11949,-758.3966674804688
1590910229.615285,11970,-759.4030151367188
1590910229.9674501,11975,-754.9820556640625
1590910256.6183078,11989,-756.3345947265625
1590910296.173211,12004,-764.2356567382812
1590910307.7767496,12011,-756.27294921875
1590910358.1874678,12042,-749.8352661132812
1590910509.0291932,12139,-757.973388671875
1590910545.7621806,12165,-770.4532470703125
1590910557.604548,12169,-770.6993408203125
1590910582.766539,12185,-764.3543090820312
1590910648.5240998,12227,-759.922119140625
1590910750.8963537,12291,-745.5955200195312
1590910751.1081767,12294,-744.8038940429688
1590910777.7137692,12310,-733.7300415039062
1590910931.6075583,12406,-737.5830688476562
1590910982.6122243,12437,-745.3828735351562
1590911020.6917596,12459,-745.1383666992188
1590911182.2018888,12554,-746.4087524414062
1590911289.9852054,12626,-740.6846923828125
1590911351.580831,12672,-738.425537109375
1590911399.0655944,12700,-732.6893920898438
1590911482.7086623,12759,-731.4579467773438
1590911506.807717,12775,-746.6813354492188
1590911556.9617598,12806,-748.6917724609375
1590911652.986128,12865,-737.6746215820312
1590911665.431948,12878,-729.7173461914062
1590911700.8576422,12897,-741.1520385742188
1590911760.8887088,12940,-733.3668823242188
1590911785.3132725,12960,-742.154296875
1590911891.9628825,13018,-732.81494140625
1590911915.965045,13035,-739.70751953125
1590911952.7444935,13062,-739.6699829101562
1590911990.9547422,13083,-738.0564575195312
1590912003.2853835,13095,-735.5596313476562
1590912027.072751,13110,-729.3352661132812
1590912039.367826,13114,-729.4398193359375
1590912065.9896972,13131,-722.1377563476562
1590912117.9675496,13167,-722.6378173828125
1590912186.9515884,13207,-739.785400390625
1590912243.634674,13240,-735.3984985351562
1590912379.6194882,13314,-739.6591796875
1590912435.1320505,13350,-744.6600341796875
1590912541.2184298,13403,-750.0365600585938
1590912541.386039,13407,-752.3270874023438
1590912585.4809058,13427,-741.5560302734375
1590912675.615097,13476,-748.7461547851562
1590912740.2038243,13505,-747.2295532226562
1590912809.4320474,13547,-754.146728515625
1590912891.5532916,13598,-737.0949096679688
1590912921.2464705,13613,-737.5784301757812
1590912934.5264957,13621,-737.844482421875
1590912948.1752844,13627,-735.3489379882812
1590913049.490096,13680,-731.8599243164062
1590913068.011653,13683,-731.7789306640625
1590913141.254369,13723,-729.0419921875
1590913184.970331,13748,-725.7379150390625
1590913240.7219439,13777,-723.3861694335938
1590913299.05548,13811,-737.3997802734375
1590913358.5313675,13846,-755.515869140625
1590913401.4523718,13869,-765.6366577148438
1590913430.0037634,13885,-758.1407470703125
1590913528.806465,13938,-731.0490112304688
1590913558.6347425,13958,-728.0614624023438
1590913574.2312403,13961,-725.5419921875
1590913590.3415813,13971,-721.4310302734375
1590913604.5514696,13977,-717.9207153320312
1590913631.6637368,13999,-722.79150390625
1590913799.1272805,14081,-726.0916748046875
1590914044.6455731,14222,-731.474609375
1590914157.943418,14288,-716.0230102539062
1590914172.2712982,14289,-715.7528076171875
1590914172.9682899,14295,-720.8327026367188
1590914188.3562715,14304,-715.4042358398438
1590914232.9579282,14321,-703.7066650390625
1590914248.4006886,14333,-708.9406127929688
1590914262.9059217,14339,-705.84912109375
1590914382.958675,14398,-704.9454345703125
1590914482.1692445,14448,-726.01611328125
1590914584.9638126,14495,-739.9480590820312
1590914690.590518,14531,-728.728271484375
1590914739.917189,14555,-717.2804565429688
1590914740.0411417,14558,-717.95068359375
1590914885.8004622,14633,-728.0281982421875
1590914886.0184672,14639,-727.2357788085938
1590914944.4447033,14669,-715.915283203125
1590914958.4562519,14678,-717.006591796875
1590914972.248994,14682,-713.3641967773438
1590914972.453686,14688,-711.70703125
1590915084.6372132,14747,-722.6865234375
1590915141.8049922,14780,-719.7960815429688
1590915141.9695263,14781,-719.0970458984375
1590915155.750744,14789,-716.0816040039062
1590915169.4923742,14793,-715.9434204101562
1590915206.410952,14810,-708.437255859375
1590915364.623111,14874,-710.937744140625
1590915398.477613,14893,-726.698974609375
1590915472.6819801,14926,-723.9221801757812
1590915472.7383618,14927,-726.0665893554688
1590915532.7856042,14951,-715.7455444335938
1590915729.1880968,15028,-706.8989868164062
1590915871.4776006,15091,-710.1702270507812
1590915951.766721,15133,-704.344482421875
1590915969.4807296,15137,-701.413330078125
1590916050.3456762,15181,-712.759033203125
1590916082.2842107,15200,-718.8289794921875
1590916220.5267804,15267,-724.835205078125
1590916321.4116547,15325,-706.8610229492188
1590916365.4418063,15348,-693.5864868164062
1590916511.5418882,15429,-694.3162841796875
1590916570.4569812,15457,-696.9600830078125
1590916601.0354002,15474,-708.0340576171875
1590916601.11571,15476,-706.5291137695312
1590916670.0387864,15508,-698.3493041992188
1590916729.5349023,15539,-681.7234497070312
1590916833.4998188,15598,-700.0531616210938
1590917101.3780007,15741,-701.8766479492188
1590917146.4907231,15765,-690.406982421875
1590917161.355457,15774,-696.8413696289062
1590917177.265509,15780,-695.1070556640625
1590917268.6356997,15826,-676.5720825195312
1590917268.7370412,15829,-684.0791625976562
1590917298.4334657,15848,-707.7149658203125
1590917344.6536527,15867,-713.1516723632812
1590917559.5227566,15980,-681.6836547851562
1590917590.2148612,15994,-676.2887573242188
1590917724.9511683,16057,-670.5242309570312
1590917786.5108647,16096,-680.8875732421875
1590917831.9847195,16117,-673.1282348632812
1590917939.4513216,16176,-689.077392578125
1590917970.1498282,16189,-680.3704833984375
1590917986.1133702,16199,-688.5113525390625
1590918001.242467,16203,-692.2222290039062
1590918092.5475197,16250,-660.351806640625
1590918233.2619388,16322,-689.9392700195312
1590918264.6575696,16344,-718.4405517578125
1590918310.3341353,16361,-695.5957641601562
1590918389.9546318,16407,-682.4904174804688
1590918466.93066,16441,-664.343505859375
1590918604.810617,16506,-662.250732421875
1590918700.2135966,16560,-693.5875244140625
1590918763.1565256,16586,-656.369140625
1590918763.4714696,16591,-656.6556396484375
1590918907.8800235,16662,-651.1559448242188
1590918987.9781716,16698,-658.5226440429688
1590919083.0089986,16747,-645.14599609375
1590919213.7364683,16809,-667.5923461914062
1590919213.7763505,16810,-667.6506958007812
1590919261.6474714,16835,-666.5884399414062
1590919277.5053627,16844,-667.5849609375
1590919309.6789248,16858,-682.860107421875
1590919390.4142337,16900,-656.12158203125
1590919741.6488779,17067,-646.869384765625
1590919807.5882218,17098,-626.2565307617188
1590919872.9368865,17132,-620.2258911132812
1590919921.115301,17155,-623.5651245117188
1590920003.0562081,17193,-622.1315307617188
1590920019.698947,17203,-619.4371948242188
1590920088.3507326,17240,-628.416259765625
1590920104.874104,17248,-616.7969360351562
1590920137.4110184,17262,-604.4523315429688
1590920170.0709941,17273,-613.3975830078125
1590920202.4893458,17291,-606.8426513671875
1590920202.5607257,17293,-610.2517700195312
1590920251.5445328,17316,-592.8092041015625
1590920251.5779812,17317,-589.951171875
1590920251.61171,17318,-589.3519897460938
1590920267.750001,17321,-586.8738403320312
1590920300.6907294,17340,-597.3388061523438
1590920367.597357,17375,-593.9255981445312
1590920400.9139385,17392,-602.9955444335938
1590920433.2169201,17406,-624.7999267578125
1590920481.849264,17427,-618.1096801757812
1590920515.0281785,17445,-596.234130859375
1590920531.3814917,17455,-599.1063842773438
1590920642.150965,17504,-609.3959350585938
1590920724.863957,17544,-630.7179565429688
1590920758.2389295,17558,-623.5974731445312
1590920775.1093369,17564,-633.6074829101562
1590920808.5479805,17578,-636.3633422851562
1590920824.866809,17587,-633.5413208007812
1590920840.9280348,17594,-630.2174682617188
1590920840.9661555,17595,-631.4688110351562
1590920841.0972006,17599,-626.70703125
1590920888.3794048,17624,-614.3328857421875
1590920918.9511979,17634,-618.4473266601562
1590920950.6252408,17654,-628.9144287109375
1590920983.9626226,17668,-626.0133666992188
1590921094.245977,17723,-654.9338989257812
1590921188.9677725,17772,-635.9256591796875
1590921188.998671,17773,-635.0007934570312
1590921252.834866,17805,-625.3486938476562
1590921331.5747821,17843,-596.1607666015625
1590921554.3844752,17954,-625.5000610351562
1590921570.5693607,17963,-622.2091674804688
1590921602.6373835,17979,-630.6795654296875
1590921602.8513296,17982,-639.4331665039062
1590921618.552835,17991,-654.0331420898438
1590921692.069482,18019,-636.2025756835938
1590921760.5926874,18054,-622.0814208984375
1590921794.7475808,18066,-623.8822631835938
1590921881.2569518,18105,-622.1969604492188
1590921938.6838405,18130,-616.3633422851562
1590921977.7526166,18147,-620.026611328125
1590922069.6797488,18191,-611.0592041015625
1590922123.0827003,18215,-623.2559204101562
1590922177.5096147,18237,-605.4364624023438
1590922248.7930639,18265,-611.7372436523438
1590922359.520112,18319,-591.7994995117188
1590922466.9093795,18363,-570.5533447265625
1590922667.339951,18452,-596.9231567382812
1590922667.3760471,18453,-598.8201293945312
1590922883.573491,18540,-603.1896362304688
1590922902.794221,18548,-591.4580688476562
1590923012.8515358,18593,-601.9295043945312
1590923138.2677345,18653,-595.8551025390625
1590923277.1865513,18714,-562.4999389648438
1590923293.9898603,18721,-565.3579711914062
1590923344.9660702,18750,-556.3851318359375
1590923428.2960765,18787,-564.5516967773438
1590923545.1094275,18846,-519.8524780273438
1590923644.2697058,18894,-513.4586791992188
1590923726.9151514,18934,-545.9110717773438
1590923776.3933756,18959,-567.27099609375
1590923827.3786826,18978,-543.7882690429688
1590923827.6676683,18983,-555.4107055664062
1590923887.2631772,19006,-567.3759765625
1590923938.951022,19028,-585.6815185546875
1590923990.876393,19049,-598.3318481445312
1590924127.8148515,19117,-570.5546875
1590924247.1562667,19170,-582.4671630859375
1590924382.7703197,19228,-536.990234375
1590924487.0909069,19272,-523.5547485351562
1590924506.1119661,19276,-532.4127807617188
1590924560.6802983,19301,-532.5287475585938
1590924975.261391,19486,-544.7803344726562
1590925022.9751058,19501,-529.3525390625
1590925023.105701,19504,-517.0676879882812
1590925080.0816696,19526,-511.80218505859375
1590925099.0094514,19532,-514.9048461914062
1590925209.321836,19580,-541.3917236328125
1590925246.258981,19595,-570.0845336914062
1590925337.0935469,19635,-592.8424682617188
1590925354.5624769,19641,-591.5885009765625
1590925372.0990274,19655,-570.8235473632812
1590925407.6132724,19666,-573.1784057617188
1590925424.8448484,19675,-575.1972045898438
1590925532.497766,19721,-544.6016845703125
1590925532.757761,19728,-544.6403198242188
1590925550.0541716,19732,-546.6995849609375
1590925569.5248175,19738,-554.5075073242188
1590925694.0064065,19797,-556.2371215820312
1590925748.322113,19824,-553.0061645507812
1590925804.9974594,19847,-566.3433837890625
1590925967.744115,19917,-585.5814208984375
1590926022.4437563,19939,-565.7734375
1590926094.6900423,19972,-543.8423461914062
1590926131.5281303,19989,-544.5704956054688
1590926150.9321012,19996,-549.8121948242188
1590926253.8137016,20036,-538.2916870117188
1590926290.9156313,20049,-531.5183715820312
1590926291.2784388,20054,-541.5556030273438
1590926309.4769063,20060,-540.9503784179688
1590926309.7218418,20063,-534.643310546875
1590926490.736655,20139,-526.1520385742188
1590926490.775288,20140,-523.6056518554688
1590926490.9719012,20142,-517.2745361328125
1590926582.6082585,20184,-510.05242919921875
1590926601.4735422,20187,-511.03912353515625
1590926674.222299,20218,-499.5635986328125
1590926728.8588092,20245,-487.8348693847656
1590926728.958343,20248,-483.44952392578125
1590926747.179496,20253,-483.6024475097656
1590926879.2722237,20309,-485.2941589355469
1590926915.5664463,20324,-473.33233642578125
1590926933.7689695,20333,-485.1929016113281
1590926933.8380518,20335,-478.1020202636719
1590927023.8255138,20374,-497.31402587890625
1590927042.111965,20384,-487.7566833496094
1590927079.1898978,20398,-488.97271728515625
1590927190.3919399,20441,-472.29864501953125
1590927282.8480806,20486,-486.4454345703125
1590927386.463308,20527,-474.7782897949219
1590927422.7268262,20540,-492.3876647949219
1590927422.878263,20541,-498.6185607910156
1590927476.790616,20561,-492.06890869140625
1590927476.8669868,20563,-493.0229187011719
1590927477.0507183,20568,-495.41790771484375
1590927512.3526647,20579,-501.4361877441406
1590927770.2815194,20689,-478.0367126464844
1590927770.3230152,20690,-473.41864013671875
1590927807.8507404,20711,-466.0987243652344
1590927973.99841,20779,-452.6799621582031
1590927974.0327907,20780,-449.97760009765625
1590927974.249823,20783,-458.16082763671875
1590927974.2841334,20784,-450.9151916503906
1590928067.715623,20823,-458.685302734375
1590928086.631914,20832,-468.6841125488281
1590928142.9921768,20856,-473.8925476074219
1590928235.105594,20889,-504.83953857421875
1590928291.1713717,20914,-512.8789672851562
1590928366.3333514,20950,-480.5885314941406
1590928458.7481294,20988,-481.2451477050781
1590928561.1650393,21028,-468.3780822753906
1590928580.0280719,21036,-484.0661926269531
1590928655.474344,21068,-481.5801086425781
1590928673.9939656,21077,-476.5731201171875
1590928692.2886877,21081,-471.3511657714844
1590928842.600423,21145,-501.62957763671875
1590928991.6151643,21210,-477.9426574707031
1590929047.6159246,21233,-452.9075012207031
1590929236.8727837,21317,-458.94091796875
1590929237.4670432,21320,-465.90496826171875
1590929256.236707,21325,-475.8682861328125
1590929406.546647,21392,-447.40380859375
1590929463.6549208,21410,-457.0190124511719
1590929636.2647839,21485,-465.54443359375
1590929739.9995577,21524,-417.63238525390625
1590929740.0363617,21525,-419.5758056640625
1590929949.4934087,21612,-427.1286926269531
1590930121.5191908,21682,-419.4031066894531
1590930141.1353993,21695,-411.6456298828125
1590930218.1595907,21724,-417.7982177734375
1590930218.197256,21725,-421.73956298828125
1590930314.65086,21766,-397.5478515625
1590930373.7311676,21790,-408.0134582519531
1590930392.5942736,21796,-397.472412109375
1590930432.5983503,21816,-401.01708984375
1590930452.459519,21822,-413.46978759765625
1590930512.0075057,21843,-440.9295654296875
1590930531.3342698,21849,-444.1720275878906
1590930670.3864799,21909,-410.3487243652344
1590930808.2896903,21968,-434.57537841796875
1590930885.9343297,22000,-446.08807373046875
1590930914.7837696,22007,-456.61737060546875
1590931132.275451,22091,-469.7360534667969
1590931457.630911,22221,-414.6865234375
1590931519.5435162,22246,-446.8664245605469
1590931560.2966626,22259,-434.8085632324219
1590931622.9417992,22286,-425.4266052246094
1590931643.405019,22293,-415.11468505859375
1590931664.4770403,22304,-404.3645324707031
1590931684.5996194,22309,-399.3226623535156
1590931705.2499087,22317,-393.58441162109375
1590931747.045555,22331,-411.3778991699219
1590931808.954252,22359,-429.7455139160156
1590931995.5469956,22428,-411.965087890625
1590931995.776916,22431,-408.17431640625
1590932115.4094121,22473,-404.5077819824219
1590932206.379239,22508,-398.4966735839844
1590932308.8421493,22545,-433.14630126953125
1590932546.926879,22636,-363.0773620605469
1590932588.4072173,22652,-372.1912536621094
1590932857.5800946,22759,-290.6324157714844
1590932878.3076658,22766,-278.5767517089844
1590932918.3063807,22778,-333.06622314453125
1590933042.569189,22827,-316.1963806152344
1590933042.6453319,22829,-325.75177001953125
1590933063.133128,22840,-331.98907470703125
1590933083.3992908,22841,-330.289794921875
1590933083.5830467,22846,-328.3448181152344
1590933310.1001728,22931,-383.590087890625
1590933310.1995666,22934,-379.64923095703125
1590933715.0773764,23081,-356.8045959472656
1590933715.2274165,23085,-350.2709655761719
1590933715.2609267,23086,-354.12493896484375
1590933759.4047565,23103,-328.63751220703125
1590933807.5293405,23118,-337.4060363769531
1590933831.7620912,23128,-346.5462646484375
1590933875.6773596,23139,-357.5429382324219
1590933875.9727573,23144,-357.4176940917969
1590933898.6281085,23149,-351.8672180175781
1590933921.4857137,23153,-346.0779113769531
1590933921.7276053,23159,-343.4720458984375
1590933986.4598489,23183,-355.94561767578125
1590934029.889017,23193,-354.74310302734375
1590934096.1845055,23219,-333.0995178222656
1590934096.389468,23221,-327.9424743652344
1590934204.6682875,23264,-360.29656982421875
1590934267.0765877,23287,-371.2747802734375
1590934412.6185875,23338,-384.5943908691406
1590934476.270565,23362,-388.8541564941406
1590934519.3348184,23381,-385.6604309082031
1590934562.151886,23395,-390.49310302734375
1590934649.1420643,23428,-374.5845642089844
1590934968.8274262,23541,-342.1032409667969
1590935103.704427,23590,-381.2712097167969
1590935287.2363322,23651,-375.596435546875
1590935334.0789275,23671,-365.2848815917969
1590935380.149853,23682,-344.5006103515625
1590935426.5792704,23702,-362.16107177734375
1590935610.3404748,23762,-327.3443298339844
1590935633.406419,23775,-328.3793029785156
1590935749.7453446,23812,-299.531494140625
1590935796.7987435,23832,-287.6831970214844
1590935843.5533192,23843,-296.12591552734375
1590936096.555575,23929,-318.8206787109375
1590936119.5407665,23939,-313.7164306640625
1590936387.272202,24026,-281.4012145996094
1590936527.0665374,24080,-276.0028381347656
1590936643.6768348,24117,-282.6237487792969
1590936643.750613,24119,-274.97772216796875
1590936736.8386426,24148,-314.8306884765625
1590936853.9291286,24187,-342.47833251953125
1590936995.348302,24235,-356.3663635253906
1590937137.1904442,24283,-294.4128112792969
1590937137.2693443,24285,-298.10638427734375
1590937160.619284,24293,-306.351806640625
1590937254.5436811,24323,-283.2840270996094
1590937324.7195113,24346,-282.2266540527344
1590937349.7645102,24360,-288.0670166015625
1590937539.186252,24417,-315.1134033203125
1590937833.597626,24513,-289.74072265625
1590937953.8627927,24558,-290.6658020019531
1590937977.9194171,24562,-286.3251953125
1590938146.2621272,24622,-233.83006286621094
1590938290.4441454,24668,-200.3966064453125
1590938385.8219182,24698,-236.0176239013672
1590938435.0464275,24720,-253.98353576660156
1590938458.9290664,24728,-261.50579833984375
1590938651.7894113,24791,-281.68603515625
1590938848.854846,24850,-269.607666015625
1590938922.2948122,24880,-235.747314453125
1590938973.4839506,24896,-230.67567443847656
1590939000.3152802,24902,-213.4613800048828
1590939099.0149603,24935,-249.63986206054688
1590939197.827952,24964,-228.21170043945312
1590939247.3401864,24978,-266.0126953125
1590939361.496122,25009,-258.34130859375
1590939460.0300462,25048,-247.9330291748047
1590939736.155307,25134,-245.7385711669922
1590939957.7072463,25207,-243.83627319335938
1590940031.9191914,25232,-236.79197692871094
1590940083.2186477,25245,-235.35072326660156
1590940107.919699,25252,-253.7850799560547
1590940107.9973147,25254,-246.7117156982422
1590940383.8925817,25333,-157.13308715820312
1590940577.1335146,25392,-239.37644958496094
1590940974.979529,25506,-210.10072326660156
1590941026.4617553,25521,-218.64459228515625
1590941183.3845425,25573,-147.3746337890625
1590941260.6665,25600,-184.50485229492188
1590941466.145607,25662,-187.1890411376953
1590941577.8722308,25687,-213.7987060546875
1590941865.575946,25776,-166.7837371826172
1590941995.3293772,25813,-149.8763427734375
1590942102.0263245,25848,-137.36367797851562
1590942153.8656092,25864,-153.37655639648438
1590942230.0873091,25881,-182.03744506835938
1590942361.5398905,25922,-148.9853973388672
1590942636.642352,26016,-157.54959106445312
1590942683.60491,26030,-179.4709930419922
1590942730.4730864,26046,-152.77745056152344
1590942800.5853019,26067,-154.83123779296875
1590942824.2200916,26076,-142.37533569335938
1590942871.4601693,26092,-83.67321014404297
1590943063.239871,26155,-84.46856689453125
1590943063.282767,26156,-89.52323150634766
1590943110.7813807,26170,-110.14142608642578
1590943422.6642222,26280,-145.62045288085938
1590943471.027149,26293,-179.45297241210938
1590943495.331269,26304,-192.25880432128906
1590943794.7155125,26394,-214.6004638671875
1590943823.549336,26404,-189.69139099121094
1590943847.5457575,26410,-175.21617126464844
1590944020.2063046,26471,-124.04507446289062
1590944175.0341895,26513,-136.96630859375
1590944633.930866,26671,-89.65079498291016
1590944755.4965305,26709,-82.94084167480469
1590944900.090994,26755,-75.24156951904297
1590944900.1683676,26757,-95.80186462402344
1590945021.392904,26797,-128.90426635742188
1590945021.4309833,26798,-120.69270324707031
1590945021.4686487,26799,-112.15153503417969
1590945070.1891851,26815,-104.98416900634766
1590945118.9754791,26828,-112.3700180053711
1590945119.0429597,26830,-126.2213363647461
1590945437.7814248,26929,-111.5562973022461
1590945863.9714475,27068,-92.24224853515625
1590945888.6745968,27079,-95.53245544433594
1590946083.0686486,27143,-57.81377410888672
1590946107.0690215,27149,-56.61217498779297
1590946131.602509,27155,-86.66272735595703
1590946131.7440782,27159,-90.96488189697266
1590946131.7818706,27160,-94.91987609863281
1590946392.1570556,27235,-165.17242431640625
1590946529.591246,27275,-150.67025756835938
1590946719.5700471,27330,-95.50751495361328
1590947073.2454162,27439,-113.29995727539062
1590947129.4850905,27450,-95.81974029541016
1590947157.006127,27458,-129.17733764648438
1590947316.5399506,27506,-74.79777526855469
1590947391.0148835,27530,-63.10651779174805
1590947516.5677412,27570,-33.4486083984375
1590947516.7949955,27573,-29.665836334228516
1590947616.3038836,27604,-41.653106689453125
1590947642.0024838,27614,-42.01952362060547
1590947667.1125567,27621,-41.09877395629883
1590947716.8388135,27635,-27.174577713012695
1590947716.9782927,27639,-23.24215316772461
1590947889.7743979,27696,-46.05775833129883
1590947964.9631557,27716,-85.54772186279297
1590947965.064639,27719,-81.33651733398438
1590948040.0321422,27740,-61.62948226928711
1590948321.6394064,27826,-41.765663146972656
1590948609.3138924,27917,-50.22374725341797
1590948609.3883178,27919,-42.470481872558594
1590948707.1400516,27951,-23.552282333374023
1590948785.9216816,27969,-7.246945858001709
1590948838.3990266,27992,19.031787872314453
1590949243.1552389,28106,-53.570335388183594
1590949736.587794,28252,55.72195816040039
1590949816.162043,28278,22.267988204956055
1590949843.1083448,28286,52.107749938964844
1590949970.10912,28322,-41.09284973144531
1590950149.3982332,28377,12.760457038879395
1590950330.6825671,28439,-6.519139766693115
1590950382.1907473,28452,-8.264115333557129
1590950671.9876027,28544,39.00297164916992
1590950774.0174015,28573,33.66451644897461
1590950901.2176642,28612,-27.50836181640625
1590951105.3724484,28677,-65.19860076904297
1590951793.7035697,28892,-11.71080493927002
1590952051.1272485,28971,83.9678955078125
1590952128.4633455,28997,39.491092681884766
1590952215.0549195,29019,27.653871536254883
1590952266.1453838,29038,-45.256752014160156
1590952342.3314517,29058,-43.81574630737305
1590952342.62666,29063,-27.672161102294922
1590952393.7715135,29079,11.45374870300293
1590952444.6088877,29091,43.07370376586914
1590952495.9991724,29107,66.71821594238281
1590952573.4864974,29134,140.17623901367188
1590952807.8992152,29202,119.72740173339844
1590952911.2051022,29236,65.52043914794922
1590952963.826878,29251,57.28173828125
1590952989.8989985,29264,52.279666900634766
1590953015.6840656,29272,70.41724395751953
1590953041.1210809,29277,87.17280578613281
1590953145.5277982,29310,10.610636711120605
1590953328.8641722,29367,83.9376449584961
1590953563.3609796,29439,141.60313415527344
1590953668.4667716,29472,76.081298828125
1590953694.2949646,29479,73.37965393066406
1590953720.2684264,29488,75.13057708740234
1590953927.002739,29538,3.6005096435546875
1590953927.2941008,29541,-0.5328505635261536
1590954029.5155025,29562,51.02158737182617
1590954063.5601351,29574,44.84892654418945
1590954164.6137855,29593,15.83167839050293
1590954232.5191555,29612,62.00339889526367
1590954805.641843,29748,45.067176818847656
1590955144.3193564,29829,167.29754638671875
1590955144.362837,29830,165.75384521484375
1590955178.2967145,29834,171.23744201660156
1590955281.4422677,29864,171.7881622314453
1590955384.2333384,29883,143.0698699951172
1590955588.9848099,29929,32.55073547363281
1590955907.0443084,30001,27.68143653869629
1590955907.2816665,30006,32.106597900390625
1590956010.898149,30032,82.84258270263672
1590956216.3012307,30078,123.78988647460938
1590956284.2159011,30093,143.96250915527344
1590956490.2712471,30138,76.25740814208984
1590956628.023771,30175,80.68982696533203
1590956835.3813195,30218,64.33924102783203
1590956904.3545928,30238,102.20672607421875
1590956938.7514334,30244,79.87144470214844
1590957006.9525714,30257,41.1485595703125
1590957111.5335608,30285,57.178688049316406
1590957283.4548047,30325,71.33247375488281
1590957283.584871,30328,85.56742858886719
1590957455.5966578,30368,105.83411407470703
1590957697.445246,30422,139.34361267089844
1590957766.9624798,30435,132.77679443359375
1590957871.6771348,30460,166.53097534179688
1590957907.4263415,30467,176.68504333496094
1590957907.748977,30471,164.1175079345703
1590958375.3942595,30570,173.4293670654297
1590958375.6859527,30573,180.19598388671875
1590958479.6998208,30595,156.68414306640625
1590958550.1508548,30613,159.8170166015625
1590958691.1000142,30645,129.1546173095703
1590958974.85874,30707,150.83078002929688
1590959045.4299073,30721,142.6523895263672
1590959115.7366397,30738,158.17926025390625
1590959115.779694,30739,155.90028381347656
1590959292.8918896,30781,117.271484375
1590959717.5141642,30880,123.5383529663086
1590959858.417869,30907,124.43067169189453
1590959964.9117606,30936,123.21707153320312
1590960250.3532493,30998,79.64447784423828
1590960511.092287,31053,133.1357879638672
1590960724.5935054,31101,163.71559143066406
1590960759.245402,31106,147.66539001464844
1590961223.0046992,31214,266.8810729980469
1590961294.6755304,31225,276.12408447265625
1590961475.2526727,31266,194.45355224609375
1590961836.5932944,31348,183.52088928222656
1590962091.0673225,31407,170.0749969482422
1590962271.6563845,31444,192.08543395996094
1590962378.8723776,31465,193.8861083984375
1590962379.843024,31472,162.46014404296875
1590962488.0816245,31491,165.2342071533203
1590962536.434771,31502,167.29901123046875
1590962717.0894198,31538,165.0884246826172
1590962717.1355774,31539,174.6472930908203
1590962827.1168222,31564,103.10952758789062
1590963118.6472855,31626,213.0864715576172
1590963119.0708988,31632,204.1158905029297
1590963192.398363,31647,191.13682556152344
1590963448.9207048,31697,259.4015197753906
1590963523.032378,31713,256.5703430175781
1590963559.8071332,31723,246.66104125976562
1590963631.7466452,31740,232.69863891601562
1590963742.5485256,31763,213.23464965820312
1590963963.6245222,31809,238.31161499023438
1590964257.0759854,31874,260.29693603515625
1590964294.8607192,31881,253.59274291992188
1590964331.733048,31889,244.13055419921875
1590964332.2013633,31896,233.7265167236328


==> figure source files/plot_python/csv/harl/ant/2.csv <==
Wall time,Step,Value
1593148573.6575046,43,-868.5330810546875
1593148573.8259213,46,-867.8446655273438
1593148588.2739103,72,-862.7520141601562
1593148601.2269163,95,-861.5140991210938
1593148637.2562304,159,-858.7662353515625
1593148642.3176594,168,-859.548095703125
1593148677.9265788,230,-856.8766479492188
1593148682.2372308,235,-855.8887329101562
1593148691.0573914,256,-860.1293334960938
1593148704.015339,274,-860.6810302734375
1593148722.2582667,309,-861.4983520507812
1593148722.439237,311,-860.3440551757812
1593148726.627538,319,-867.21484375
1593148787.2135267,422,-869.6605834960938
1593148809.924871,461,-856.2256469726562
1593148819.1012475,475,-855.3093872070312
1593148866.5487916,537,-856.7033081054688
1593148880.8336186,564,-859.1763916015625
1593148889.6605413,580,-856.93896484375
1593148894.1761212,587,-859.6778564453125
1593148920.972508,635,-846.8064575195312
1593148925.746597,648,-847.2085571289062
1593148934.86416,662,-850.9326171875
1593148939.708325,672,-851.1658325195312
1593148966.5475073,715,-862.7938842773438
1593148971.205922,723,-862.5816040039062
1593148998.8471172,772,-867.6207275390625
1593149008.3742704,786,-869.0768432617188
1593149008.4393284,788,-866.670166015625
1593149018.0474863,803,-867.488525390625
1593149023.1881976,809,-865.8109741210938
1593149038.117896,837,-867.1593017578125
1593149105.7890544,946,-857.026123046875
1593149119.9889603,972,-856.0308227539062
1593149120.0186899,973,-858.130126953125
1593149149.4319265,1006,-858.9118041992188
1593149154.2423873,1015,-857.1708374023438
1593149183.2702317,1064,-857.3759155273438
1593149187.9438255,1067,-850.3425903320312
1593149202.4776535,1094,-846.7327270507812
1593149211.7979774,1105,-850.30810546875
1593149254.3492444,1181,-862.3712768554688
1593149302.2512603,1262,-865.731689453125
1593149335.6411202,1317,-866.5731201171875
1593149335.7404034,1320,-867.6682739257812
1593149345.5517197,1334,-866.507080078125
1593149350.438954,1338,-866.906005859375
1593149381.8508508,1386,-870.3558959960938
1593149387.080831,1393,-868.4117431640625
1593149397.6761503,1415,-861.973388671875
1593149409.1118095,1427,-860.6800537109375
1593149415.0836751,1437,-862.7490844726562
1593149440.058725,1467,-865.7804565429688
1593149458.0541713,1492,-857.478515625
1593149493.2255726,1524,-865.3829345703125
1593149517.3129997,1553,-865.4212646484375
1593149527.3970628,1569,-863.5845336914062
1593149538.1572363,1585,-867.4141235351562
1593149550.5760436,1606,-870.5638427734375
1593149577.4933765,1641,-867.4257202148438
1593149608.9314158,1692,-853.8809204101562
1593149619.4327147,1710,-853.7549438476562
1593149624.6915975,1719,-856.4424438476562
1593149635.1851735,1733,-856.5418090820312
1593149635.2408698,1735,-858.0563354492188
1593149640.034788,1738,-856.0765380859375
1593149669.172866,1782,-861.8486938476562
1593149711.3839529,1845,-852.055908203125
1593149716.8997583,1854,-856.8029174804688
1593149727.2910237,1867,-863.78662109375
1593149727.3924673,1870,-862.8526000976562
1593149732.9636273,1878,-865.7372436523438
1593149758.6814525,1918,-863.570556640625
1593149769.0859091,1935,-871.24267578125
1593149779.4259033,1948,-873.538330078125
1593149831.545564,2002,-859.1561279296875
1593149856.6509016,2037,-855.308837890625
1593149887.6404107,2078,-857.0260009765625
1593149903.629824,2097,-856.6508178710938
1593149969.026535,2188,-855.0469970703125
1593149977.3659182,2200,-857.3931274414062
1593149989.5239959,2212,-855.83544921875
1593150001.9278164,2232,-859.9420776367188
1593150007.415365,2237,-856.0281982421875
1593150007.448347,2238,-853.803466796875
1593150022.804289,2258,-852.6193237304688
1593150023.0676286,2263,-856.3233032226562
1593150054.3954659,2308,-861.728759765625
1593150059.7321799,2320,-865.0650634765625
1593150086.214265,2355,-862.45703125
1593150108.73026,2390,-854.579345703125
1593150108.8758442,2391,-853.8485107421875
1593150141.8240292,2437,-853.501220703125
1593150152.929331,2454,-855.0735473632812
1593150152.9879527,2456,-855.3130493164062
1593150158.3527422,2461,-855.103271484375
1593150174.7038808,2486,-865.9715576171875
1593150174.735439,2487,-866.1888427734375
1593150185.4187796,2497,-863.3626098632812
1593150185.4867349,2499,-861.2341918945312
1593150195.6262589,2504,-860.6777954101562
1593150220.9096851,2533,-864.8229370117188
1593150233.1194506,2548,-863.0584716796875
1593150239.399874,2554,-864.1262817382812
1593150337.5754213,2686,-860.4801635742188
1593150378.6780488,2741,-863.8193969726562
1593150389.314314,2755,-860.000244140625
1593150411.226821,2790,-865.4094848632812
1593150487.1455607,2897,-858.19091796875
1593150531.447597,2968,-863.1104125976562
1593150574.3306773,3012,-855.5772705078125
1593150591.1359556,3039,-859.3709716796875
1593150596.5842824,3042,-859.2203979492188
1593150636.2606707,3100,-869.730712890625
1593150681.9550917,3162,-857.515380859375
1593150704.9173121,3197,-860.0940551757812
1593150729.394903,3231,-858.711181640625
1593150740.6741247,3245,-859.6614990234375
1593150740.7325459,3247,-856.9945678710938
1593150740.7634535,3248,-855.5855712890625
1593150786.8046117,3306,-863.8381958007812
1593150839.9464872,3377,-850.126708984375
1593150863.620101,3409,-844.6659545898438
1593150892.6158366,3450,-857.8816528320312
1593150916.1520102,3481,-869.31494140625
1593151014.8985171,3601,-863.0830688476562
1593151027.2081306,3619,-860.6972045898438
1593151027.4001257,3621,-859.9794311523438
1593151064.7598326,3671,-863.2135009765625
1593151107.415555,3727,-855.1812744140625
1593151118.9528399,3742,-852.1494750976562
1593151159.9760091,3794,-862.8112182617188
1593151171.9290113,3815,-857.4421997070312
1593151177.7474372,3822,-857.5642700195312
1593151213.0233285,3865,-856.0665283203125
1593151260.6989174,3929,-854.0656127929688
1593151278.9875774,3957,-848.8972778320312
1593151303.07622,3985,-857.5230712890625
1593151349.253755,4037,-867.9898681640625
1593151397.1043472,4099,-860.7730712890625
1593151403.2617292,4110,-859.1832885742188
1593151458.9372084,4183,-863.5958862304688
1593151471.0150676,4197,-860.7817993164062
1593151477.0568614,4203,-860.9397583007812
1593151495.7848325,4228,-863.9584350585938
1593151501.8168519,4233,-865.7611083984375
1593151520.7369442,4264,-868.6864013671875
1593151557.6252432,4305,-869.5562133789062
1593151564.0024045,4318,-865.8948974609375
1593151564.0615013,4320,-865.0624389648438
1593151632.307421,4401,-857.91943359375
1593151701.380766,4493,-867.2388916015625
1593151723.4424288,4510,-865.7677001953125
1593151742.412688,4531,-861.6386108398438
1593151818.1811137,4629,-859.1480102539062
1593151849.8366055,4665,-852.6068725585938
1593151849.9663591,4669,-854.1617431640625
1593151856.4754145,4677,-852.2024536132812
1593151914.0203292,4751,-853.4251098632812
1593151946.0987442,4789,-858.8546752929688
1593151959.02537,4803,-862.5953369140625
1593151991.2338843,4841,-863.0427856445312
1593151997.8986406,4853,-859.8594970703125
1593152030.3566704,4895,-856.5777587890625
1593152088.7034578,4963,-861.5979614257812
1593152095.4655306,4972,-862.5843505859375
1593152095.5603228,4975,-859.5007934570312
1593152170.1362355,5051,-859.9034423828125
1593152170.1984305,5053,-859.2627563476562
1593152216.2851043,5107,-866.9168701171875
1593152236.27982,5135,-867.4892578125
1593152295.8042119,5201,-856.1017456054688
1593152322.3342626,5240,-851.74755859375
1593152402.0108726,5330,-852.1411743164062
1593152415.62019,5346,-857.6521606445312
1593152422.5915139,5360,-854.7000122070312
1593152476.9417756,5421,-850.121337890625
1593152497.0194414,5443,-848.0589599609375
1593152567.259794,5516,-856.751953125
1593152567.3170516,5518,-855.4376220703125
1593152594.5741842,5550,-857.6863403320312
1593152628.5167818,5588,-859.3660278320312
1593152697.0801437,5665,-857.23193359375
1593152704.2689383,5680,-858.0609741210938
1593152745.800276,5724,-858.0196533203125
1593152822.1244476,5809,-868.0272827148438
1593152836.156218,5826,-862.7933349609375
1593152836.2570972,5829,-861.6514892578125
1593152864.5495884,5863,-853.31201171875
1593152871.2727458,5865,-851.7308349609375
1593152871.614252,5872,-850.9605102539062
1593152906.6010303,5908,-850.6627807617188
1593152927.5866761,5929,-852.974853515625
1593152948.8532891,5953,-852.9273071289062
1593152956.081912,5964,-846.5985107421875
1593152977.3984995,5991,-843.9431762695312
1593153008.2313366,6011,-839.8985595703125
1593153108.1599884,6122,-854.0496826171875
1593153115.384682,6132,-864.1458129882812
1593153158.5837107,6182,-867.88916015625
1593153179.91752,6201,-866.1663818359375
1593153187.3839276,6214,-860.6529541015625
1593153194.411671,6220,-859.8829345703125
1593153208.757615,6233,-859.193359375
1593153259.504223,6290,-866.967041015625
1593153281.0815182,6313,-864.8507690429688
1593153281.2585354,6318,-865.9410400390625
1593153303.14508,6342,-863.9976196289062
1593153324.8721428,6364,-856.915283203125
1593153339.4438612,6377,-850.8667602539062
1593153361.5977943,6401,-840.9247436523438
1593153449.4962184,6497,-845.3024291992188
1593153481.244424,6521,-845.8712768554688
1593153525.9851263,6575,-836.3770141601562
1593153540.6274462,6585,-833.9383544921875
1593153555.6062336,6604,-833.0682983398438
1593153607.9126518,6658,-836.8939208984375
1593153645.2578714,6697,-838.66357421875
1593153645.356415,6700,-839.9254760742188
1593153653.1540983,6712,-844.4707641601562
1593153682.8475025,6743,-851.2283935546875
1593153780.663296,6847,-846.0331420898438
1593153788.2569487,6855,-850.6214599609375
1593153803.5002506,6870,-849.0562744140625
1593153895.575518,6967,-835.4546508789062
1593153925.9375331,6993,-834.4686279296875
1593153951.0639431,7015,-840.298828125
1593154043.3829317,7107,-831.790771484375
1593154051.1210325,7115,-826.539794921875
1593154089.8212209,7156,-830.1406860351562
1593154151.9230535,7217,-842.527587890625
1593154175.669818,7248,-842.20751953125
1593154238.6272418,7312,-825.6488647460938
1593154261.9783208,7330,-837.8310546875
1593154270.0286481,7340,-838.8378295898438
1593154270.1754959,7341,-837.8482666015625
1593154285.896951,7360,-839.5982666015625
1593154309.7973518,7383,-834.2047729492188
1593154333.5152192,7402,-836.7341918945312
1593154381.6796033,7451,-831.9349365234375
1593154389.647755,7461,-834.6539306640625
1593154389.7424712,7464,-834.9454345703125
1593154405.5497544,7479,-841.4534912109375
1593154447.1315665,7512,-848.8276977539062
1593154553.5816953,7610,-839.5971069335938
1593154586.883402,7645,-831.4208374023438
1593154627.5939555,7688,-831.1204223632812
1593154635.5698612,7694,-834.9149169921875
1593154715.222097,7761,-838.8363647460938
1593154748.2267249,7789,-835.94287109375
1593154759.456438,7799,-834.7383422851562
1593154814.5512435,7834,-834.7567749023438
1593154903.1504502,7901,-830.7987060546875
1593154947.3700755,7933,-835.0559692382812
1593155025.1831894,7992,-836.6680297851562
1593155090.5153725,8027,-828.7711791992188
1593155101.856957,8038,-831.4620971679688
1593155124.0361276,8050,-831.8799438476562
1593155146.6373062,8067,-832.530517578125
1593155303.9908788,8181,-820.74658203125
1593155349.392688,8216,-834.82373046875
1593155360.656656,8222,-829.519775390625
1593155462.3277764,8291,-833.5448608398438
1593155519.4548821,8335,-832.7257690429688
1593155564.1305826,8364,-828.41357421875
1593155575.2280817,8369,-827.2348022460938
1593155586.7253342,8378,-830.760986328125
1593155712.9915156,8468,-822.5702514648438
1593155713.2614152,8471,-818.40380859375
1593155758.527341,8499,-819.8464965820312
1593155780.4936702,8509,-818.60107421875
1593155861.351813,8567,-816.6902465820312
1593155919.05095,8602,-817.0306396484375
1593155965.224867,8635,-825.57568359375
1593155965.2682238,8636,-825.5609741210938
1593156046.1221716,8696,-824.1272583007812
1593156234.5663552,8820,-833.9221801757812
1593156234.8490102,8823,-833.3076782226562
1593156317.3109107,8879,-816.0371704101562
1593156329.1603646,8886,-816.3658447265625
1593156364.47585,8905,-818.1181640625
1593156364.6036313,8908,-820.7012939453125
1593156399.8012404,8929,-824.2139892578125
1593156400.219539,8936,-828.396484375
1593156435.8006206,8959,-830.168701171875
1593156459.5348468,8976,-827.9006958007812
1593156495.097869,8994,-826.433837890625
1593156495.3326895,9000,-827.016845703125
1593156529.3830907,9010,-823.4459838867188
1593156589.345477,9056,-816.5774536132812
1593156601.5331361,9064,-820.3317260742188
1593156853.4749744,9227,-826.284423828125
1593156865.5838025,9234,-823.1885986328125
1593156902.47215,9261,-824.4889526367188
1593156975.0513053,9308,-825.5831909179688
1593156987.166488,9317,-822.8495483398438
1593157035.6550436,9349,-826.1507568359375
1593157072.175681,9370,-825.8706665039062
1593157133.815605,9413,-824.93505859375
1593157133.9314349,9416,-824.9840698242188
1593157170.6651878,9436,-821.8031616210938
1593157182.9621875,9443,-819.435302734375
1593157219.7873964,9469,-823.9713745117188
1593157340.3234367,9539,-820.0177001953125
1593157352.7533982,9548,-817.1342163085938
1593157365.098808,9555,-817.3505249023438
1593157377.589464,9568,-811.7518920898438
1593157414.5039203,9590,-817.3801879882812
1593157476.1049247,9628,-815.77197265625
1593157525.6905415,9658,-815.7704467773438
1593157562.9847507,9681,-817.0047607421875
1593157588.0879292,9699,-815.5780639648438
1593157700.365547,9769,-810.4666748046875
1593157813.0772395,9841,-820.1452026367188
1593157813.2158093,9844,-819.1576538085938
1593157875.9631522,9884,-819.9576416015625
1593157913.5289774,9908,-828.0488891601562
1593158015.2029324,9973,-824.4121704101562
1593158154.2062395,10051,-815.876220703125
1593158154.424183,10056,-810.565185546875
1593158166.8703604,10059,-809.7538452148438
1593158205.629482,10085,-809.7225952148438
1593158282.0585375,10129,-823.1536254882812
1593158307.8924909,10145,-824.635009765625
1593158346.1430387,10169,-814.455322265625
1593158371.9999692,10186,-815.0093383789062
1593158487.8579338,10257,-816.544921875
1593158513.8446069,10277,-812.9151611328125
1593158526.7353287,10284,-815.9005126953125
1593158709.9883099,10397,-809.3154907226562
1593158710.1221156,10400,-811.9439697265625
1593158749.1177473,10421,-811.3782348632812
1593158841.0918317,10480,-810.2581787109375
1593158866.8898885,10490,-812.1298828125
1593158867.193242,10494,-812.3677978515625
1593158932.598726,10523,-813.7556762695312
1593158985.5905302,10556,-811.3294067382812
1593159065.7832901,10608,-821.150390625
1593159105.2450888,10625,-820.1284790039062
1593159118.8240948,10639,-826.2000122070312
1593159145.734483,10655,-828.8475341796875
1593159172.5670261,10672,-829.704833984375
1593159239.365955,10712,-830.3549194335938
1593159319.3573735,10758,-825.2732543945312
1593159319.3947165,10759,-825.3569946289062
1593159359.7278488,10781,-826.5263671875
1593159372.9633126,10788,-823.8364868164062
1593159413.3740387,10816,-810.892333984375
1593159439.8861036,10826,-809.6348876953125
1593159440.2253962,10831,-806.2238159179688
1593159466.9364593,10842,-808.8770751953125
1593159480.4047725,10851,-808.5616455078125
1593159506.8573172,10865,-814.0372314453125
1593159561.238973,10903,-813.39208984375
1593159574.3604703,10906,-811.7963256835938
1593159628.358542,10940,-815.0311279296875
1593159628.6643476,10944,-814.7036743164062
1593159669.2371473,10967,-810.6121215820312
1593159682.775943,10973,-816.2305297851562
1593159682.8556828,10975,-817.07763671875
1593159760.9329228,11015,-822.70849609375
1593159774.4746547,11021,-820.6115112304688
1593159801.4034195,11034,-818.89599609375
1593159801.6329575,11039,-824.9164428710938
1593159910.9882271,11103,-814.005615234375
1593159951.5686677,11122,-808.24658203125
1593159966.3466349,11131,-804.1536865234375
1593160035.5462651,11176,-805.66357421875
1593160076.848349,11199,-804.6737670898438
1593160090.678138,11201,-806.7561645507812
1593160090.723301,11202,-807.0257568359375
1593160187.6279542,11261,-804.0397338867188
1593160214.8976026,11273,-807.4960327148438
1593160464.289946,11420,-792.0609741210938
1593160561.998965,11473,-805.2537841796875
1593160590.1811688,11493,-814.7965698242188
1593160660.5727994,11524,-824.355224609375
1593160674.6391902,11533,-821.5775146484375
1593160702.4609282,11550,-819.0152587890625
1593160730.2261386,11567,-805.8992919921875
1593160786.395164,11598,-796.4720458984375
1593160885.4830682,11649,-796.3351440429688
1593160913.9087772,11672,-810.6101684570312
1593160942.1331334,11686,-810.2232666015625
1593161070.0566473,11760,-811.7384643554688
1593161283.8568869,11874,-795.0340576171875
1593161412.7981462,11949,-814.0899047851562
1593161455.9709744,11970,-815.8511352539062
1593161456.3225021,11975,-814.359130859375
1593161485.071817,11989,-816.23583984375
1593161525.496978,12004,-822.3463134765625
1593161540.0053737,12011,-821.7005615234375
1593161597.7362735,12042,-815.3233032226562
1593161771.2263958,12139,-803.0200805664062
1593161815.7182937,12165,-801.81396484375
1593161830.0036557,12169,-801.7529296875
1593161859.2063735,12185,-802.7378540039062
1593161931.6293755,12227,-803.2145385742188
1593162048.64696,12291,-804.8656616210938
1593162048.7705183,12294,-804.6332397460938
1593162077.8864546,12310,-807.5426025390625
1593162253.7377846,12406,-810.6442260742188
1593162312.345818,12437,-797.33837890625
1593162356.5716143,12459,-800.2431640625
1593162544.7444355,12554,-797.9027709960938
1593162678.5678,12626,-787.5990600585938
1593162753.6359868,12672,-791.53466796875
1593162812.8607898,12700,-782.290771484375
1593162917.7031045,12759,-786.6688232421875
1593162947.4172273,12775,-783.8643188476562
1593163007.382973,12806,-782.3489990234375
1593163067.6123905,12835,-790.8035278320312
1593163128.5047235,12865,-788.9984130859375
1593163143.9738045,12878,-782.013916015625
1593163189.0061562,12897,-780.96142578125
1593163264.8599985,12940,-775.4541625976562
1593163295.4463964,12960,-774.4679565429688
1593163427.7582061,13018,-790.9597778320312
1593163458.3979445,13035,-793.7532348632812
1593163504.4328845,13062,-791.2246704101562
1593163549.4876027,13083,-789.7103881835938
1593163565.0300927,13095,-791.731201171875
1593163595.5215964,13110,-798.9722290039062
1593163610.7243745,13114,-798.6804809570312
1593163641.0879126,13131,-802.2569580078125
1593163702.4237838,13167,-804.0547485351562
1593163779.298746,13207,-800.16064453125
1593163779.3357005,13208,-798.6661987304688
1593163840.967772,13240,-786.063232421875
1593163995.002406,13314,-769.3168334960938
1593164057.3064094,13350,-780.2705078125
1593164165.8533814,13403,-785.4857788085938
1593164166.0146997,13407,-787.8583984375
1593164212.4638038,13427,-788.3501586914062
1593164305.6246455,13476,-788.7285766601562
1593164378.3580637,13505,-789.632568359375
1593164455.986973,13547,-802.24267578125
1593164550.235812,13598,-782.3511352539062
1593164581.7159872,13613,-782.8939819335938
1593164597.5243645,13621,-779.22314453125
1593164613.231726,13627,-777.7670288085938
1593164708.150226,13680,-755.5545654296875
1593164723.7438896,13683,-755.7381591796875
1593164802.4651463,13723,-771.4121704101562
1593164850.1026034,13748,-776.86669921875
1593164913.6986678,13777,-785.1784057617188
1593164976.969405,13811,-783.342529296875
1593165040.8662615,13846,-789.0252075195312
1593165088.220103,13869,-792.34130859375
1593165120.2065141,13885,-797.0228881835938
1593165231.3354177,13938,-800.7774047851562
1593165263.6370602,13958,-799.4561767578125
1593165279.2947137,13961,-797.703125
1593165295.1712315,13971,-792.7915649414062
1593165310.8877494,13977,-791.4142456054688
1593165343.4395864,13999,-784.6633911132812
1593165533.4500504,14081,-785.9370727539062
1593165808.0072467,14222,-751.6557006835938
1593165937.8515835,14288,-765.3330078125
1593165953.7108176,14289,-765.8859252929688
1593165954.0963056,14295,-774.1476440429688
1593165970.451972,14304,-767.0111083984375
1593166018.909586,14321,-760.7830200195312
1593166035.306994,14333,-764.3525390625
1593166051.184317,14339,-759.5888061523438
1593166165.3883395,14398,-755.3519287109375
1593166263.6610248,14448,-773.2957153320312
1593166362.0761364,14495,-762.4063720703125
1593166454.960861,14531,-761.5330810546875
1593166504.4455638,14555,-760.4671630859375
1593166504.5740101,14558,-756.9734497070312
1593166669.3058982,14633,-742.6201171875
1593166669.556058,14639,-744.4913940429688
1593166735.6347525,14669,-739.3389892578125
1593166752.143693,14678,-742.9754638671875
1593166768.5251715,14682,-742.12646484375
1593166768.770377,14688,-746.7325439453125
1593166901.4867036,14747,-763.5614624023438
1593166967.8758707,14780,-753.6846923828125
1593166968.0682425,14781,-750.3291625976562
1593166984.6506066,14789,-748.9151611328125
1593167001.4344575,14793,-754.0327758789062
1593167034.969141,14810,-759.4498291015625
1593167169.79007,14874,-764.846435546875
1593167203.6864223,14893,-777.2734985351562
1593167271.009383,14926,-765.7477416992188
1593167271.0508423,14927,-761.6406860351562
1593167321.7705142,14951,-765.7109375
1593167501.1422837,15028,-752.284423828125
1593167636.4775786,15091,-737.15380859375
1593167720.899483,15133,-717.98681640625
1593167737.505391,15137,-718.3663940429688
1593167822.8492856,15181,-712.4124145507812
1593167856.9901292,15200,-724.7285766601562
1593168010.1637232,15267,-731.4480590820312
1593168129.8600893,15325,-707.7877197265625
1593168181.3238146,15348,-708.3163452148438
1593168353.9404855,15429,-730.8340454101562
1593168423.0226321,15457,-720.1764526367188
1593168457.572587,15474,-710.040771484375
1593168457.6561782,15476,-710.3858642578125
1593168537.3289843,15508,-705.1981201171875
1593168596.5807703,15539,-706.743896484375
1593168695.364036,15598,-709.1279907226562
1593168965.6525426,15741,-681.3707885742188
1593169008.066664,15765,-700.2823486328125
1593169021.904397,15774,-688.9147338867188
1593169035.7992046,15780,-691.2280883789062
1593169122.297345,15826,-692.1187744140625
1593169122.3973541,15829,-690.8011474609375
1593169152.4740727,15848,-672.8951416015625
1593169197.5805528,15867,-675.2952270507812
1593169406.1496315,15980,-703.4131469726562
1593169435.9605565,15994,-675.72509765625
1593169567.7797291,16057,-690.4466552734375
1593169627.7958086,16096,-683.26806640625
1593169673.1513932,16117,-678.7716064453125
1593169777.9524603,16176,-664.84423828125
1593169808.2750216,16189,-671.801025390625
1593169824.092237,16199,-670.1785278320312
1593169839.3294973,16203,-672.4575805664062
1593169930.8118474,16250,-661.11474609375
1593170083.4140685,16322,-646.5234985351562
1593170115.476811,16344,-661.5349731445312
1593170165.8838758,16361,-637.5901489257812
1593170247.9490318,16407,-684.2855224609375
1593170330.3537958,16441,-679.4036865234375
1593170457.8333943,16506,-655.4808349609375
1593170545.1542442,16560,-641.4121704101562
1593170603.519491,16586,-663.1663208007812
1593170603.7773004,16591,-673.0226440429688
1593170736.676255,16662,-694.133544921875
1593170809.6705048,16698,-656.5541381835938
1593170897.7450042,16747,-654.87939453125
1593171016.7814896,16809,-667.4559936523438
1593171016.8235009,16810,-666.0810546875
1593171061.2096696,16835,-650.1309204101562
1593171076.0340176,16844,-667.4478149414062
1593171105.2789881,16858,-645.8759155273438
1593171179.9683394,16900,-641.4274291992188
1593171524.4082875,17067,-621.6355590820312
1593171587.948078,17098,-625.4776611328125
1593171657.5003695,17132,-618.8795776367188
1593171711.218394,17155,-614.1143798828125
1593171799.0848737,17193,-617.0496826171875
1593171816.4359865,17203,-618.4954833984375
1593171887.6569939,17240,-617.2175903320312
1593171905.4389763,17248,-613.3936157226562
1593171940.6006234,17262,-604.7891235351562
1593171974.9154155,17273,-604.567626953125
1593172011.4932551,17291,-620.5108032226562
1593172011.568275,17293,-619.1232299804688
1593172063.2989664,17316,-614.5154418945312
1593172063.344544,17317,-617.5990600585938
1593172063.393809,17318,-618.8665161132812
1593172080.7041247,17321,-620.0877685546875
1593172118.9782407,17340,-621.2991333007812
1593172190.5958598,17375,-622.24169921875
1593172226.1317778,17392,-602.1289672851562
1593172261.2367945,17406,-588.2882080078125
1593172316.3912969,17427,-594.442138671875
1593172351.9277318,17445,-598.8038330078125
1593172371.531889,17455,-621.4067993164062
1593172488.897122,17504,-650.157470703125
1593172577.495579,17544,-640.783447265625
1593172615.7950616,17558,-650.619384765625
1593172633.8752756,17564,-644.9346313476562
1593172671.2250543,17578,-624.0498657226562
1593172689.2327113,17587,-586.3698120117188
1593172707.0569937,17594,-568.9536743164062
1593172707.1010554,17595,-569.4786987304688
1593172707.2601807,17599,-571.4313354492188
1593172761.491417,17624,-575.1385498046875
1593172797.139466,17634,-571.8294067382812
1593172833.0984676,17654,-540.6541748046875
1593172870.534271,17668,-544.114501953125
1593172997.3623142,17723,-553.10400390625
1593173098.6668696,17772,-566.6563720703125
1593173098.7039006,17773,-569.4776000976562
1593173167.444333,17805,-576.126220703125
1593173253.9243925,17843,-554.2862548828125
1593173490.440178,17954,-574.345947265625
1593173508.7164557,17963,-576.6002197265625
1593173542.7037568,17979,-595.5032958984375
1593173542.9344785,17982,-602.9208984375
1593173559.918784,17991,-595.6838989257812
1593173643.0209696,18019,-576.0751342773438
1593173717.2715914,18054,-589.1897583007812
1593173754.2857687,18066,-556.7542114257812
1593173848.238654,18105,-546.6856079101562
1593173905.0672276,18130,-561.06591796875
1593173940.5254748,18147,-548.2240600585938
1593174030.7942553,18191,-546.0293579101562
1593174084.2679467,18215,-535.5336303710938
1593174143.1649652,18237,-504.0914001464844
1593174214.2781048,18265,-485.4472351074219
1593174329.5528498,18319,-521.4436645507812
1593174441.172642,18363,-570.7591552734375
1593174640.2911677,18452,-547.9376831054688
1593174640.327895,18453,-550.8311157226562
1593174848.5856762,18540,-536.0941162109375
1593174867.6751173,18548,-518.608154296875
1593174978.3603888,18593,-476.6412048339844
1593175126.6086698,18653,-442.4676513671875
1593175267.5395846,18714,-532.3612060546875
1593175283.486115,18721,-524.7704467773438
1593175331.7851293,18750,-547.8259887695312
1593175411.7797823,18787,-520.8046264648438
1593175524.163925,18846,-514.4496459960938
1593175621.017723,18894,-535.734375
1593175701.657151,18934,-472.2315368652344
1593175750.1305563,18959,-485.2964782714844
1593175798.3884504,18978,-507.1271667480469
1593175798.6828866,18983,-495.51019287109375
1593175857.0038881,19006,-502.36285400390625
1593175905.5707774,19028,-527.87353515625
1593175953.9427686,19049,-511.4532775878906
1593176035.4341803,19096,-510.0923156738281
1593176083.9298723,19117,-487.5494384765625
1593176165.5870419,19154,-474.0596923828125
1593176198.0358267,19170,-471.4020690917969
1593176312.660952,19228,-457.9712829589844
1593176395.3326416,19272,-483.9311218261719
1593176411.78618,19276,-493.4073181152344
1593176460.772077,19301,-499.6699523925781
1593176840.1966093,19486,-418.0237731933594
1593176882.770348,19501,-405.46392822265625
1593176882.8703897,19504,-395.4227294921875
1593176932.529466,19526,-424.1512145996094
1593176948.9467702,19532,-416.82305908203125
1593177048.060168,19580,-495.3253173828125
1593177081.0054412,19595,-512.75634765625
1593177164.2762907,19635,-495.119873046875
1593177180.7969234,19641,-480.0421142578125
1593177197.9479408,19655,-474.1801452636719
1593177231.1469772,19666,-473.346435546875
1593177247.9670177,19675,-449.4619140625
1593177348.3426929,19721,-496.042236328125
1593177348.5840766,19728,-508.3511047363281
1593177365.1534615,19732,-516.6129760742188
1593177381.6962144,19738,-507.52197265625
1593177499.1162431,19797,-417.7136535644531
1593177549.7607365,19824,-382.2449035644531
1593177600.1083167,19847,-381.996337890625
1593177751.2972882,19917,-455.4964904785156
1593177801.6407976,19939,-486.42626953125
1593177869.2864974,19972,-464.46209716796875
1593177886.1087692,19980,-467.9409484863281
1593177903.147904,19989,-455.606689453125
1593177919.934221,19996,-457.7701416015625
1593178014.6713202,20036,-385.521240234375
1593178048.5514867,20049,-411.1525573730469
1593178048.8482347,20054,-423.83953857421875
1593178065.7535884,20060,-425.51495361328125
1593178065.9824078,20063,-431.4896240234375
1593178236.826894,20139,-422.48504638671875
1593178236.8609223,20140,-423.0509948730469
1593178237.0461338,20142,-422.43780517578125
1593178322.9743648,20184,-392.5340881347656
1593178339.798182,20187,-400.8659973144531
1593178408.293352,20218,-403.6006774902344
1593178459.937788,20245,-393.53076171875
1593178460.03577,20248,-382.49267578125
1593178477.2047355,20253,-394.2322998046875
1593178597.3167317,20309,-383.8080139160156
1593178631.7920592,20324,-419.655517578125
1593178649.1628964,20333,-421.1229553222656
1593178649.2274265,20335,-426.3268737792969
1593178735.490789,20374,-434.70672607421875
1593178752.973847,20384,-434.12799072265625
1593178787.4650035,20398,-441.0445251464844
1593178907.9004834,20441,-363.2882995605469
1593178952.278743,20463,-376.0654602050781
1593179018.4621043,20486,-398.5434265136719
1593179139.51413,20527,-441.74822998046875
1593179183.3666499,20540,-435.7662353515625
1593179183.5614498,20541,-432.5639343261719
1593179250.0208237,20561,-442.39306640625
1593179250.1172066,20563,-439.47314453125
1593179250.7332127,20568,-454.2755432128906
1593179294.880585,20579,-439.5679931640625
1593179606.8500373,20689,-376.31292724609375
1593179606.8958309,20690,-370.886962890625
1593179652.0747962,20711,-382.1382141113281
1593179853.8030915,20779,-366.974609375
1593179853.8586555,20780,-376.4952087402344
1593179854.141712,20783,-375.355712890625
1593179854.1782045,20784,-378.5906982421875
1593179966.9114158,20823,-401.1980285644531
1593179989.5642426,20832,-394.2408447265625
1593180057.8535295,20856,-389.5338134765625
1593180169.130962,20889,-383.4793395996094
1593180237.193955,20914,-380.4451904296875
1593180327.1668859,20950,-344.61529541015625
1593180440.865354,20988,-306.08953857421875
1593180565.336272,21028,-319.60845947265625
1593180587.2554998,21036,-337.283203125
1593180678.2413275,21068,-393.8802490234375
1593180701.1883285,21077,-385.0287780761719
1593180724.0598016,21081,-374.3878173828125
1593180909.294929,21145,-331.7572326660156
1593181094.2584546,21210,-332.28582763671875
1593181163.8387601,21233,-354.6640625
1593181395.6892943,21317,-374.1962585449219
1593181395.8120658,21320,-365.0799865722656
1593181418.9756389,21325,-360.6665954589844
1593181606.3808413,21392,-353.7684631347656
1593181676.2546182,21410,-334.9017333984375
1593181886.2406592,21485,-324.95574951171875
1593182015.331816,21524,-319.5552673339844
1593182015.3783953,21525,-327.0488586425781
1593182274.5351257,21612,-334.13800048828125
1593182487.794508,21682,-339.4895324707031
1593182511.6030328,21695,-334.2327880859375
1593182606.702993,21724,-322.1188049316406
1593182606.7536027,21725,-326.2855224609375
1593182725.3022566,21766,-295.8959655761719
1593182796.5557358,21790,-290.1607666015625
1593182820.6261725,21796,-282.2708740234375
1593182868.9032967,21816,-276.9931640625
1593182892.5047398,21822,-268.3053283691406
1593182963.5004265,21843,-263.4808654785156
1593182986.8558,21849,-264.6976318359375
1593183154.1684995,21909,-284.2013854980469
1593183322.1220276,21968,-360.3165283203125
1593183417.4246786,22000,-392.0989074707031
1593183451.725398,22007,-411.53155517578125
1593183716.9689846,22091,-323.6346740722656
1593184103.1679506,22221,-329.24139404296875
1593184176.3304775,22246,-330.8929443359375
1593184224.3672683,22259,-321.62823486328125
1593184297.761372,22286,-306.4883728027344
1593184321.8560073,22293,-295.39697265625
1593184345.8854961,22304,-312.0464782714844
1593184369.6269584,22309,-311.6867980957031
1593184393.750486,22316,-310.89031982421875
1593184393.7920585,22317,-318.9372863769531
1593184441.6300368,22331,-314.9923095703125
1593184514.687097,22359,-303.3829345703125
1593184733.939522,22428,-284.1187744140625
1593184734.2104428,22431,-283.56280517578125
1593184880.6586916,22473,-336.5419616699219
1593184988.5921113,22508,-352.6703186035156
1593185111.3570747,22545,-305.2005920410156
1593185382.1360362,22636,-276.10858154296875
1593185431.8459637,22652,-235.74810791015625
1593185754.7489228,22759,-237.49014282226562
1593185780.0039864,22766,-226.11080932617188
1593185829.2319207,22778,-247.91795349121094
1593185978.6325138,22827,-214.5144805908203
1593185978.7245529,22829,-214.85501098632812
1593186004.0098014,22840,-226.61996459960938
1593186029.4589446,22841,-219.60740661621094
1593186029.6891055,22846,-243.64334106445312
1593186305.1362927,22931,-242.83807373046875
1593186305.2674613,22934,-263.41204833984375
1593186792.2603688,23081,-151.82330322265625
1593186792.4373863,23085,-151.01087951660156
1593186792.4783769,23086,-145.18704223632812
1593186843.3054311,23103,-146.75393676757812
1593186894.1420043,23118,-150.48265075683594
1593186919.4795022,23128,-149.37559509277344
1593186969.7261546,23139,-132.2861785888672
1593186970.09188,23144,-142.65159606933594
1593186995.1859832,23149,-149.39564514160156
1593187020.3199327,23153,-141.75302124023438
1593187020.5804894,23159,-124.35050964355469
1593187096.6602604,23183,-174.1099395751953
1593187147.124925,23193,-175.40591430664062
1593187223.3150132,23219,-167.63107299804688
1593187223.5531535,23221,-152.74588012695312
1593187350.4914377,23264,-175.91392517089844
1593187426.3582106,23287,-151.6190643310547
1593187552.6610632,23321,-157.2972869873047
1593187603.5403771,23338,-203.65798950195312
1593187680.143986,23362,-199.56382751464844
1593187731.8697772,23381,-221.6879425048828
1593187782.8569107,23395,-235.5033416748047
1593187885.0253308,23428,-267.8586120605469
1593188256.3254,23541,-245.52468872070312
1593188410.9061785,23590,-185.31640625
1593188616.4077847,23651,-165.27423095703125
1593188668.5847769,23671,-179.49343872070312
1593188719.9888308,23682,-211.95245361328125
1593188772.0048738,23702,-233.76182556152344
1593188979.7721412,23762,-289.2061462402344
1593189006.0274467,23775,-274.93682861328125
1593189136.3557887,23812,-242.6348876953125
1593189188.7383695,23832,-214.96311950683594
1593189240.2501366,23843,-220.6730194091797
1593189528.3913324,23929,-167.58526611328125
1593189554.6396542,23939,-137.1691131591797
1593189856.5039032,24026,-176.8719482421875
1593190015.3875432,24080,-221.48658752441406
1593190148.189218,24117,-231.32704162597656
1593190148.2688208,24119,-226.90599060058594
1593190253.5669398,24148,-245.37742614746094
1593190386.0726597,24187,-208.53182983398438
1593190545.2972534,24235,-202.4121551513672
1593190703.793142,24283,-200.3905029296875
1593190703.882679,24285,-216.93966674804688
1593190730.2891438,24293,-232.2906036376953
1593190836.578975,24323,-214.77963256835938
1593190915.9224796,24346,-224.6565704345703
1593190942.5243642,24360,-228.48077392578125
1593191156.9716675,24417,-160.0688018798828
1593191488.4485104,24513,-159.33859252929688
1593191622.6465898,24558,-156.59658813476562
1593191649.451953,24562,-148.5843505859375
1593191838.6924298,24622,-177.27801513671875
1593192000.1321912,24668,-197.72576904296875
1593192108.0204184,24698,-165.49497985839844
1593192162.5901942,24720,-140.98854064941406
1593192189.6600208,24728,-151.5747528076172
1593192407.6781912,24791,-158.91668701171875
1593192625.7922356,24850,-158.2801513671875
1593192707.9289448,24880,-136.84844970703125
1593192762.5863066,24896,-114.3541259765625
1593192790.2716255,24902,-136.69815063476562
1593192898.6757226,24935,-149.74365234375
1593193007.889306,24964,-176.10716247558594
1593193062.58822,24978,-175.37924194335938
1593193183.4886405,25009,-140.5554962158203
1593193294.5277884,25048,-129.8970947265625
1593193598.2972744,25134,-181.95236206054688
1593193847.3772619,25207,-186.55935668945312
1593193930.9062767,25232,-185.42454528808594
1593193985.8992648,25245,-190.626953125
1593194013.7451644,25252,-204.05015563964844
1593194013.841373,25254,-207.5222625732422
1593194291.4797182,25333,-130.57855224609375
1593194486.746999,25392,-131.15451049804688
1593194915.0691612,25506,-113.45532989501953
1593194971.407062,25521,-90.5453872680664
1593195139.67369,25573,-125.35868835449219
1593195223.6634285,25600,-104.00811767578125
1593195448.75386,25662,-80.89197540283203
1593195533.00401,25687,-90.95545196533203
1593195844.784908,25776,-84.57206726074219
1593195985.2791603,25813,-63.91873550415039
1593196098.8228607,25848,-41.59281921386719
1593196156.1702492,25864,-70.66449737548828
1593196240.370552,25881,-66.33385467529297
1593196382.2136638,25922,-120.36436462402344
1593196705.5604105,26016,-88.70256042480469
1593196762.0454605,26030,-61.4559326171875
1593196819.242578,26046,-53.50387954711914
1593196904.4515207,26067,-23.8077392578125
1593196932.9441857,26076,-25.117868423461914
1593196990.418112,26092,-1.365994930267334
1593196990.5423565,26095,-20.393238067626953
1593197217.4771717,26155,-119.63936614990234
1593197217.5208335,26156,-119.17028045654297
1593197275.6983242,26170,-150.14720153808594
1593197654.279298,26280,-113.1528091430664
1593197711.9869087,26293,-82.57115173339844
1593197741.0184233,26304,-100.9636459350586
1593198090.2040117,26394,-135.1308135986328
1593198119.5284262,26404,-123.39092254638672
1593198148.0439887,26410,-103.15599822998047
1593198353.9875572,26471,-51.769840240478516
1593198536.7312334,26513,-82.12610626220703
1593199093.339352,26671,-93.35565948486328
1593199239.2749956,26709,-97.42999267578125
1593199416.777935,26755,-92.06874084472656
1593199416.8663895,26757,-86.2289810180664
1593199564.9728363,26797,-103.10905456542969
1593199565.0111856,26798,-104.86168670654297
1593199565.056651,26799,-105.30682373046875
1593199623.4805133,26815,-96.98839569091797
1593199683.9204526,26828,-105.48638153076172
1593199684.012268,26830,-111.5794677734375
1593200069.3667989,26929,-132.73892211914062
1593200588.8040376,27068,-66.32633209228516
1593200618.9449437,27079,-100.68111419677734
1593200858.685853,27143,-56.351531982421875
1593200888.5347254,27149,-51.26078796386719
1593200918.125537,27155,-37.97903060913086
1593200918.299988,27159,-38.12284851074219
1593200918.3402367,27160,-47.39315414428711
1593201218.9291728,27235,21.746477127075195
1593201369.7782953,27275,-4.738080024719238
1593201582.3074381,27330,-87.84989166259766
1593201977.6390316,27439,-2.8096609115600586
1593202037.5399563,27450,-19.131975173950195
1593202067.339389,27458,-22.824913024902344
1593202259.4500062,27506,-78.0455551147461
1593202349.9055412,27530,-131.0354766845703
1593202502.6027308,27570,-69.68108367919922
1593202502.8857636,27573,-86.49578094482422
1593202625.3724527,27604,-50.97426986694336
1593202656.1708581,27614,-35.32699966430664
1593202686.784887,27621,-25.18177032470703
1593202747.7704272,27635,-14.164854049682617
1593202747.9409013,27639,6.488110542297363
1593202963.873568,27696,-40.180999755859375
1593203057.7851658,27716,-88.03441619873047
1593203057.9162867,27719,-78.8988265991211
1593203150.784576,27740,-89.03241729736328
1593203493.122957,27826,-104.94108581542969
1593203835.472104,27917,-67.58450317382812
1593203835.5639722,27919,-74.97183227539062
1593203959.022422,27951,-34.94229507446289
1593204050.9913194,27969,-41.1180419921875
1593204114.5639591,27992,-8.952665328979492
1593204595.1066484,28106,-113.35025787353516
1593205160.3454282,28252,-2.4520483016967773
1593205254.0954394,28278,-15.6917085647583
1593205285.23122,28286,-21.705299377441406
1593205442.9589834,28322,-63.61405563354492
1593205667.2494414,28377,-49.5560417175293
1593205886.9891996,28439,-35.89109802246094
1593205950.3924112,28452,-15.805057525634766
1593206310.3295844,28544,-30.686019897460938
1593206437.314701,28573,1.0215730667114258
1593206595.0668716,28612,-10.718913078308105
1593206850.5552392,28677,-15.015342712402344
1593207718.5888095,28892,30.037092208862305
1593208042.4775445,28971,44.93404769897461
1593208140.3214798,28997,29.6402587890625
1593208247.8960636,29019,7.2818193435668945
1593208312.8268528,29038,-8.1318941116333
1593208409.4150708,29058,-14.260727882385254
1593208409.7833924,29063,4.950661659240723
1593208474.376259,29079,-9.808427810668945
1593208539.0402398,29091,5.413336753845215
1593208604.8025699,29107,23.1447696685791
1593208702.6361654,29134,44.78448486328125
1593208995.3724174,29202,28.92711067199707
1593209126.914105,29236,30.09621238708496
1593209192.20009,29251,36.81877136230469
1593209226.0152142,29262,14.16628646850586
1593209226.0910678,29264,17.114980697631836
1593209259.1538413,29272,53.33022689819336
1593209292.334197,29277,34.783756256103516
1593209423.7674541,29310,6.163118839263916
1593209653.090417,29367,1.0795294046401978
1593209948.0219827,29439,29.114055633544922
1593210079.4929976,29472,45.77788162231445
1593210112.2631304,29479,45.62100601196289
1593210144.8299441,29488,44.86545944213867
1593210386.019326,29538,-10.961454391479492
1593210386.3076499,29541,-11.971466064453125
1593210486.7538683,29562,-37.06437301635742
1593210520.2189069,29574,-39.84442138671875
1593210619.2426775,29593,-8.037675857543945
1593210684.658055,29612,-10.032209396362305
1593211249.7590494,29748,33.67283248901367
1593211582.462264,29829,7.2882208824157715
1593211582.506629,29830,8.665451049804688
1593211615.4217448,29834,19.458236694335938
1593211715.8294647,29864,28.80777359008789
1593211816.0637434,29883,62.882179260253906
1593211850.0144858,29896,68.88188934326172
1593212017.177857,29929,89.09075164794922
1593212332.514299,30001,32.323997497558594
1593212332.745237,30006,21.938032150268555
1593212434.224164,30032,22.78689956665039
1593212468.0109258,30037,13.448578834533691
1593212638.143852,30078,31.669437408447266
1593212706.2712805,30093,33.95355224609375
1593212909.797768,30138,61.81789016723633
1593213046.8156643,30175,53.46891403198242
1593213149.477992,30196,77.5923080444336
1593213251.6900885,30218,82.19324493408203
1593213320.5096872,30238,71.37232208251953
1593213354.8032181,30244,84.19121551513672
1593213423.2995074,30257,85.91854095458984
1593213526.07178,30285,98.6921157836914
1593213697.8487976,30325,80.21961212158203
1593213697.9732754,30328,72.72189331054688
1593213869.1900692,30368,62.69961929321289
1593214109.847592,30422,45.365352630615234
1593214178.468273,30435,43.81269454956055
1593214282.0490997,30460,-17.306123733520508
1593214316.374555,30467,-21.77630043029785
1593214316.7034905,30471,-31.24730682373047
1593214670.9390826,30546,-50.028289794921875
1593214774.2445045,30570,5.051105499267578
1593214774.5467818,30573,8.769454956054688
1593214877.6746106,30595,3.5262115001678467
1593214945.977739,30613,12.502284049987793
1593215082.9878654,30645,46.89518356323242
1593215360.6740813,30707,31.776161193847656
1593215429.6636,30721,30.02302360534668
1593215499.6726897,30738,31.90123748779297
1593215499.7132518,30739,23.34955596923828
1593215673.8065186,30781,28.633739471435547
1593216093.461396,30880,58.99226379394531
1593216233.1688423,30907,79.73494720458984
1593216338.4490972,30936,79.06476593017578
1593216619.2825663,30998,41.01189422607422
1593216877.3750882,31053,33.047630310058594
1593217089.64049,31101,35.992347717285156
1593217124.9972289,31106,21.55017852783203
1593217588.910092,31214,99.49523162841797
1593217660.2374976,31225,103.30816650390625
1593217838.7561007,31266,83.65325164794922
1593218195.4003682,31348,30.613887786865234
1593218374.5107155,31392,76.41517639160156


==> figure source files/plot_python/csv/harl/ant/3.csv <==
Wall time,Step,Value
1591193252.086014,43,-856.9573364257812
1591193252.3012998,46,-859.319091796875
1591193275.9580903,72,-852.45703125
1591193299.5407147,95,-851.6516723632812
1591193363.7888782,159,-857.3257446289062
1591193373.8200643,168,-860.44287109375
1591193439.6215627,230,-869.6047973632812
1591193447.5459976,235,-866.7405395507812
1591193465.2069156,256,-858.710693359375
1591193488.944501,274,-854.595947265625
1591193521.092737,309,-855.3970947265625
1591193521.3987365,311,-855.1639404296875
1591193529.2540953,319,-854.9131469726562
1591193635.8121881,422,-865.391357421875
1591193676.7282972,461,-865.6151123046875
1591193692.5659845,475,-862.4300537109375
1591193772.0754986,537,-861.6051025390625
1591193797.0029168,564,-859.5745849609375
1591193813.372631,580,-862.2747802734375
1591193821.5495617,587,-865.5389404296875
1591193871.6788044,635,-857.1697998046875
1591193880.3656247,648,-852.4169921875
1591193896.773738,662,-853.9707641601562
1591193905.1401753,672,-855.4966430664062
1591193954.8194356,715,-858.5538330078125
1591193963.2179666,723,-864.13232421875
1591194013.6626098,772,-868.8919677734375
1591194030.260167,786,-873.9080810546875
1591194030.3643816,788,-871.8822631835938
1591194047.2361064,803,-873.36328125
1591194055.5398552,809,-867.8663940429688
1591194081.2097108,837,-866.646240234375
1591194199.2278655,946,-869.6776123046875
1591194225.184587,972,-868.0908203125
1591194225.232063,973,-868.99951171875
1591194273.2023375,1006,-866.0416259765625
1591194281.7942772,1015,-867.3709716796875
1591194333.3468347,1064,-861.2058715820312
1591194341.5258336,1067,-862.9163208007812
1591194367.5991597,1094,-864.9664916992188
1591194384.5319612,1105,-858.4915161132812
1591194462.5146163,1181,-859.21826171875
1591194550.8004708,1262,-857.5362548828125
1591194613.7957916,1317,-855.905517578125
1591194614.0377355,1320,-856.4500122070312
1591194631.3242097,1334,-857.3883056640625
1591194639.810513,1338,-857.93359375
1591194692.559046,1386,-858.3807983398438
1591194701.3718772,1393,-856.9627075195312
1591194719.6584773,1415,-861.3345947265625
1591194737.1250381,1427,-862.7460327148438
1591194747.2691288,1437,-857.0408325195312
1591194789.3430424,1467,-860.930419921875
1591194822.2430596,1492,-856.3506469726562
1591194883.4770172,1524,-847.9524536132812
1591194926.5638604,1553,-857.9020385742188
1591194948.5109067,1569,-858.8505249023438
1591194970.4397023,1585,-862.500244140625
1591194991.339748,1606,-867.609375
1591195035.8659432,1641,-869.2889404296875
1591195090.204225,1692,-858.4696044921875
1591195108.210669,1710,-856.5012817382812
1591195117.2509553,1719,-861.151611328125
1591195135.2743506,1733,-860.8991088867188
1591195135.4140034,1735,-861.6076049804688
1591195143.9898832,1738,-860.1582641601562
1591195189.8630998,1782,-866.825927734375
1591195262.67055,1845,-857.8612670898438
1591195271.8985713,1854,-855.906494140625
1591195289.8314493,1867,-858.2098999023438
1591195290.0458221,1870,-856.0202026367188
1591195299.1787336,1878,-852.66064453125
1591195344.8326745,1918,-854.886962890625
1591195363.3816206,1935,-849.6931762695312
1591195381.5585191,1948,-847.408203125
1591195460.4213188,2002,-853.2182006835938
1591195497.7051544,2037,-860.6248168945312
1591195544.4240885,2078,-859.8484497070312
1591195571.841777,2097,-856.7440185546875
1591195674.5585666,2188,-846.7650756835938
1591195684.1719944,2200,-850.888916015625
1591195702.6344907,2212,-850.687255859375
1591195721.5201054,2232,-852.2213745117188
1591195730.682458,2237,-853.4802856445312
1591195730.796545,2238,-855.0020141601562
1591195758.4479573,2258,-857.6131591796875
1591195758.8665485,2263,-858.8927612304688
1591195815.1225917,2308,-851.8671264648438
1591195824.8679857,2320,-853.0068969726562
1591195871.7744858,2355,-851.1380004882812
1591195909.6703045,2390,-855.3905029296875
1591195909.8548715,2391,-855.7643432617188
1591195966.7035,2437,-856.8900146484375
1591195985.6636257,2454,-857.3200073242188
1591195985.7879305,2456,-858.6096801757812
1591195995.2054367,2461,-860.3217163085938
1591196023.5770109,2486,-860.4369506835938
1591196023.629432,2487,-862.0663452148438
1591196042.4586556,2497,-862.5077514648438
1591196042.5466197,2499,-861.5037231445312
1591196056.7301106,2504,-855.9712524414062
1591196095.536915,2533,-853.2327270507812
1591196114.4107018,2548,-853.8071899414062
1591196123.899734,2554,-855.5864868164062
1591196278.5537715,2686,-862.86865234375
1591196346.2943115,2741,-852.5670776367188
1591196365.469383,2755,-854.8728637695312
1591196404.8474147,2790,-855.2858276367188
1591196542.743251,2897,-840.440673828125
1591196624.3226223,2968,-849.7955322265625
1591196699.3540547,3012,-852.1868286132812
1591196729.7294996,3039,-851.0119018554688
1591196739.435817,3042,-848.183349609375
1591196809.572379,3100,-861.9775390625
1591196889.7810755,3162,-859.073974609375
1591196930.2653866,3197,-859.759521484375
1591196971.1333055,3231,-862.4832763671875
1591196991.0368447,3245,-863.89990234375
1591196991.236455,3247,-864.1299438476562
1591196991.2858617,3248,-864.70556640625
1591197072.0717053,3306,-860.0045776367188
1591197203.994376,3409,-849.3341064453125
1591197255.2832134,3450,-852.8380126953125
1591197296.9665875,3481,-849.5363159179688
1591197464.2168932,3601,-831.9035034179688
1591197485.193753,3619,-838.4301147460938
1591197485.429242,3621,-841.6447143554688
1591197547.8808942,3671,-837.4222412109375
1591197620.9768093,3727,-843.2486572265625
1591197642.008644,3742,-841.4574584960938
1591197714.836565,3794,-854.5819091796875
1591197736.4898748,3815,-846.3177490234375
1591197746.9105515,3822,-850.0051879882812
1591197809.2320638,3865,-854.9888305664062
1591197893.8364286,3929,-831.6834716796875
1591197926.1320214,3957,-831.4041137695312
1591197968.6639853,3985,-838.216552734375
1591198046.968776,4037,-845.2323608398438
1591198132.3293383,4099,-825.5462036132812
1591198143.3846536,4110,-823.09912109375
1591198240.7221196,4183,-832.4198608398438
1591198262.166887,4197,-827.6386108398438
1591198272.740368,4203,-826.781494140625
1591198304.893049,4228,-826.6357421875
1591198315.5294201,4233,-827.70556640625
1591198348.7888603,4264,-830.802978515625
1591198425.4084542,4305,-831.0159301757812
1591198439.7798378,4318,-828.0178833007812
1591198439.9286215,4320,-829.8256225585938
1591198584.9733877,4401,-842.3831176757812
1591198705.4340062,4493,-843.5960693359375
1591198741.2949681,4510,-842.2622680664062
1591198774.3547711,4531,-835.0545043945312
1591198906.8802812,4629,-828.2140502929688
1591198962.36169,4665,-837.77294921875
1591198962.5530076,4669,-837.1089477539062
1591198973.6374593,4677,-837.22705078125
1591199074.659035,4751,-840.4998168945312
1591199130.5426385,4789,-839.5238647460938
1591199152.966313,4803,-837.6182250976562
1591199209.306523,4841,-828.6907958984375
1591199220.8056257,4853,-833.1990356445312
1591199277.4277558,4895,-839.4158935546875
1591199379.3187702,4963,-829.2477416992188
1591199390.6821756,4972,-830.19970703125
1591199390.8681173,4975,-830.288330078125
1591199518.4911864,5051,-832.2275390625
1591199518.5883298,5053,-832.02783203125
1591199598.3272715,5107,-823.3262329101562
1591199632.8606656,5135,-831.0160522460938
1591199783.714078,5240,-841.8135986328125
1591199922.0461197,5330,-842.8855590820312
1591199945.301021,5346,-834.431396484375
1591199958.2412388,5360,-835.0064697265625
1591200052.0462418,5421,-826.5775756835938
1591200087.027663,5443,-833.9927368164062
1591200206.9654162,5516,-834.7258911132812
1591200207.0617745,5518,-835.910400390625
1591200254.2063496,5550,-837.7685546875
1591200313.792558,5588,-842.684326171875
1591200432.0806193,5665,-815.6448974609375
1591200444.5660067,5680,-817.8265380859375
1591200515.9294543,5724,-824.44921875
1591200647.8397784,5809,-827.4473876953125
1591200672.0032105,5826,-828.8773803710938
1591200672.150766,5829,-830.751708984375
1591200720.5210419,5863,-838.2200317382812
1591200732.0673888,5865,-838.4542236328125
1591200732.5684118,5872,-832.2579956054688
1591200792.4863582,5908,-827.3582153320312
1591200828.5426722,5929,-830.7107543945312
1591200865.113496,5953,-829.0299682617188
1591200877.262796,5964,-829.75830078125
1591200913.91753,5991,-833.9042358398438
1591200963.94567,6011,-831.7695922851562
1591201134.6383615,6122,-831.55029296875
1591201147.0458636,6132,-833.3729248046875
1591201220.6591742,6182,-839.596435546875
1591201256.9021528,6201,-837.9583740234375
1591201269.6147518,6214,-835.5653076171875
1591201282.1667616,6220,-838.7107543945312
1591201307.5142043,6233,-834.08447265625
1591201395.6706173,6290,-820.0609741210938
1591201433.0344877,6313,-824.9668579101562
1591201433.3181202,6318,-825.7151489257812
1591201471.2690926,6342,-827.4329833984375
1591201508.2372713,6364,-825.0283813476562
1591201533.123451,6377,-822.4319458007812
1591201570.5729165,6401,-823.8609619140625
1591201720.3569548,6497,-818.4095458984375
1591201771.7039359,6521,-815.2200317382812
1591201847.2890441,6575,-823.9701538085938
1591201872.1806748,6585,-823.1244506835938
1591201897.7681398,6604,-822.77001953125
1591201991.2982502,6658,-806.7062377929688
1591202069.9782915,6697,-806.1799926757812
1591202070.1926565,6700,-804.3621215820312
1591202085.925021,6712,-800.5750122070312
1591202147.5802486,6743,-803.03857421875
1591202317.1545768,6847,-824.7550659179688
1591202329.9760122,6855,-822.0059814453125
1591202355.5375738,6870,-823.6897583007812
1591202512.2969632,6967,-817.1494750976562
1591202563.4520168,6993,-807.3720092773438
1591202604.0114741,7015,-807.7643432617188
1591202760.1761339,7107,-825.4083862304688
1591202773.1717422,7115,-824.1194458007812
1591202838.2211738,7156,-824.2979125976562
1591202942.6370642,7217,-835.0164184570312
1591202982.175095,7248,-830.9271240234375
1591203087.3525941,7312,-819.3466186523438
1591203126.4172313,7330,-814.1173706054688
1591203139.703938,7340,-814.18408203125
1591203139.9079497,7341,-811.7294921875
1591203166.2393584,7360,-810.0848999023438
1591203205.7568474,7383,-812.8779296875
1591203245.3110864,7402,-810.114013671875
1591203326.6943269,7451,-822.1744384765625
1591203340.3603516,7461,-822.8982543945312
1591203340.5112042,7464,-823.6807250976562
1591203366.8700285,7479,-814.1090698242188
1591203433.666194,7512,-809.9124145507812
1591203606.9637854,7610,-817.2003173828125
1591203660.456439,7645,-814.3444213867188
1591203727.4786203,7688,-805.767822265625
1591203741.0476336,7694,-806.54541015625
1591203862.4037287,7761,-802.9765625
1591203903.477166,7789,-806.6784057617188
1591203917.1345155,7799,-809.4371337890625
1591203984.853401,7834,-827.5076904296875
1591204093.8558466,7901,-802.3106079101562
1591204148.3426948,7933,-789.0405883789062
1591204244.3660774,7992,-800.6268920898438
1591204326.8362536,8027,-811.0654296875
1591204340.770615,8038,-815.0245971679688
1591204368.276048,8050,-813.45654296875
1591204395.847316,8067,-805.364501953125
1591204588.636559,8181,-804.1566162109375
1591204644.1593843,8216,-816.9021606445312
1591204657.8973837,8222,-820.0786743164062
1591204782.7798717,8291,-831.0737915039062
1591204852.6080172,8335,-814.4990234375
1591204908.4352987,8364,-822.5203247070312
1591204922.290885,8369,-820.5172119140625
1591204936.2598715,8378,-815.0411987304688
1591205091.1123698,8468,-814.08740234375
1591205091.4428694,8471,-815.043212890625
1591205147.2321765,8499,-824.0609130859375
1591205175.6791365,8509,-817.106201171875
1591205274.255062,8567,-798.4481811523438
1591205344.8865392,8602,-790.46484375
1591205401.7156067,8635,-802.9755859375
1591205401.7800925,8636,-802.7322387695312
1591205500.919882,8696,-813.6304931640625
1591205765.4294975,8820,-811.7525634765625
1591205765.8085902,8823,-812.303955078125
1591205869.150218,8879,-806.0995483398438
1591205883.68382,8886,-811.4556884765625
1591205926.2249475,8905,-808.5108032226562
1591205926.3441553,8908,-810.7001342773438
1591205969.516773,8929,-811.3489990234375
1591205970.0287328,8936,-810.5744018554688
1591206013.3524058,8959,-809.0846557617188
1591206042.374392,8976,-809.4368896484375
1591206085.5566146,8994,-805.443603515625
1591206085.8989198,9000,-808.00439453125
1591206128.5761468,9010,-805.351806640625
1591206201.8944252,9056,-803.7843017578125
1591206216.5171993,9064,-808.9576416015625
1591206523.2574024,9227,-777.9642944335938
1591206537.9687703,9234,-779.6975708007812
1591206582.148697,9261,-783.876953125
1591206670.874024,9308,-795.167236328125
1591206685.5658336,9317,-792.744873046875
1591206745.5713625,9349,-794.1635131835938
1591206789.7317827,9370,-796.1368408203125
1591206863.8551261,9413,-799.949951171875
1591206864.0327933,9416,-799.6202392578125
1591206908.4851882,9436,-802.6448974609375
1591206923.253396,9443,-802.9970092773438
1591206967.8504674,9469,-800.1331176757812
1591207115.974162,9539,-802.6905517578125
1591207130.863088,9548,-803.9195556640625
1591207145.8671358,9555,-807.2684326171875
1591207161.2338953,9568,-807.9007568359375
1591207205.9908142,9590,-805.0623168945312
1591207281.3628569,9628,-787.0723876953125
1591207341.7185168,9658,-792.9762573242188
1591207387.2234447,9681,-795.0405883789062
1591207417.652246,9699,-802.5311279296875
1591207553.7890918,9769,-788.4212646484375
1591207690.7086794,9841,-788.08251953125
1591207690.8453386,9844,-791.246337890625
1591207767.7526445,9884,-800.1469116210938
1591207818.177182,9908,-801.4793090820312
1591207965.0106187,9973,-789.1416015625
1591208140.3159592,10051,-806.4854125976562
1591208140.6160038,10056,-808.4915771484375
1591208156.043327,10059,-810.31982421875
1591208202.565083,10085,-817.4490356445312
1591208295.4656148,10129,-808.91259765625
1591208327.1422596,10145,-804.138671875
1591208375.04676,10169,-795.89990234375
1591208406.2250473,10186,-796.9096069335938
1591208546.7149441,10257,-791.034423828125
1591208578.3170109,10277,-793.376220703125
1591208594.0796404,10284,-795.873291015625
1591208813.7897084,10397,-797.6952514648438
1591208814.0188634,10400,-795.3910522460938
1591208861.1248431,10421,-793.513427734375
1591208971.2964957,10480,-779.50390625
1591209002.2207377,10490,-786.1836547851562
1591209002.5686874,10494,-787.9133911132812
1591209079.2895477,10523,-791.9848022460938
1591209142.5120544,10556,-798.4620971679688
1591209253.8995466,10608,-803.9910278320312
1591209311.925745,10625,-799.0365600585938
1591209331.7302427,10639,-800.2691650390625
1591209370.2172685,10655,-803.6885986328125
1591209402.4134037,10672,-796.1766967773438
1591209482.8224485,10712,-787.5516357421875
1591209592.1886036,10758,-789.6996459960938
1591209592.2960842,10759,-789.7510986328125
1591209649.6901932,10781,-800.4722900390625
1591209668.61519,10788,-801.30712890625
1591209725.4768395,10816,-809.0274658203125
1591209758.8674228,10826,-813.3519287109375
1591209759.2966273,10831,-813.2769775390625
1591209794.5272965,10842,-811.822265625
1591209811.0172908,10851,-814.8565063476562
1591209843.1501033,10865,-811.9418334960938
1591209908.1747394,10903,-796.2634887695312
1591209924.4350777,10906,-797.4940795898438
1591209990.2337947,10940,-792.7509155273438
1591209990.6109624,10944,-794.1397094726562
1591210039.7506704,10967,-795.0801391601562
1591210055.97777,10973,-798.1583251953125
1591210056.0989301,10975,-801.098876953125
1591210157.9116693,11015,-803.8780517578125
1591210173.9535506,11021,-800.810791015625
1591210206.2646024,11034,-805.065185546875
1591210206.564128,11039,-807.9200439453125
1591210337.5452144,11103,-803.7092895507812
1591210386.7396505,11122,-800.1317138671875
1591210404.002169,11131,-800.4871826171875
1591210486.6674411,11176,-794.585205078125
1591210535.902434,11199,-790.0787353515625
1591210552.130913,11201,-790.983642578125
1591210552.1728318,11202,-791.3027954101562
1591210667.2606657,11261,-797.2048950195312
1591210699.8638318,11273,-803.4073486328125
1591210997.1429908,11420,-800.1553955078125
1591211113.1335006,11473,-790.1937866210938
1591211146.5008004,11493,-796.029296875
1591211227.2891862,11524,-793.4185180664062
1591211244.057653,11533,-797.4352416992188
1591211277.231938,11550,-795.9977416992188
1591211310.6328685,11567,-796.2936401367188
1591211377.4004827,11598,-790.8422241210938
1591211493.6009853,11649,-786.2896728515625
1591211527.6274402,11672,-788.5247802734375
1591211560.9740896,11686,-788.7306518554688
1591211712.460057,11760,-791.202392578125
1591211965.4653478,11874,-780.4977416992188
1591212117.9217086,11949,-775.6254272460938
1591212168.7724497,11970,-784.3411865234375
1591212169.1694887,11975,-785.5841674804688
1591212202.9631536,11989,-786.9254150390625
1591212252.2820752,12004,-790.2772827148438
1591212270.0571132,12011,-788.1069946289062
1591212338.3684072,12042,-793.6849365234375
1591212544.0678167,12139,-781.7522583007812
1591212595.748102,12165,-785.7284545898438
1591212612.6055453,12169,-785.9926147460938
1591212647.0329895,12185,-779.5206909179688
1591212733.266586,12227,-772.9434814453125
1591212893.4887445,12291,-776.778076171875
1591212893.6689985,12294,-779.9225463867188
1591212935.5416224,12310,-784.855224609375
1591213151.6206164,12406,-769.8079223632812
1591213221.4198966,12437,-773.4963989257812
1591213273.435641,12459,-782.3081665039062
1591213499.2726886,12554,-775.1943359375
1591213657.3931193,12626,-785.507568359375
1591213745.8367844,12672,-792.3163452148438
1591213815.7924085,12700,-795.6212768554688
1591213940.1706605,12759,-789.4967041015625
1591213975.5803907,12775,-787.81982421875
1591214047.0060716,12806,-776.8163452148438
1591214119.6384847,12835,-774.8921508789062
1591214191.1021,12865,-784.0670776367188
1591214209.4682686,12878,-786.3519287109375
1591214262.9686384,12897,-795.8735961914062
1591214353.9815872,12940,-790.0693969726562
1591214389.8864658,12960,-780.0145874023438
1591214546.6988306,13018,-783.91552734375
1591214583.23874,13035,-777.4483032226562
1591214637.362819,13062,-790.2078857421875
1591214691.5266263,13083,-788.012939453125
1591214709.7593985,13095,-791.909423828125
1591214745.9260812,13110,-787.1287841796875
1591214763.7613533,13114,-789.6578369140625
1591214799.851345,13131,-786.1651611328125
1591214872.6502235,13167,-761.3284301757812
1591214963.8250964,13207,-762.380126953125
1591214963.873592,13208,-761.6674194335938
1591215037.7922926,13240,-770.53173828125
1591215219.8821669,13314,-768.3858032226562
1591215293.3751419,13350,-776.6845703125
1591215420.8183002,13403,-773.5216674804688
1591215421.0473816,13407,-777.6259765625
1591215475.6714258,13427,-769.0869750976562
1591215585.6335886,13476,-752.306396484375
1591215672.007073,13505,-744.6401977539062
1591215778.5833774,13547,-765.3902587890625
1591215889.8705122,13598,-781.897216796875
1591215927.2547314,13613,-783.965576171875
1591215945.7331736,13621,-788.459716796875
1591215964.1058366,13627,-784.677978515625
1591216075.3657885,13680,-777.5443115234375
1591216093.616593,13683,-774.836669921875
1591216186.6065247,13723,-767.3274536132812
1591216242.366774,13748,-774.6618041992188
1591216316.7212029,13777,-772.8925170898438
1591216393.7321813,13811,-771.1419677734375
1591216485.472137,13846,-775.9917602539062
1591216552.9599118,13869,-774.103759765625
1591216595.0121918,13885,-774.9862670898438
1591216726.538048,13938,-792.0189208984375
1591216764.3481545,13958,-784.5726928710938
1591216782.8791323,13961,-788.91015625
1591216801.9678416,13971,-793.1263427734375
1591216820.4713337,13977,-793.7251586914062
1591216858.4609354,13999,-778.8026123046875
1591217081.2772126,14081,-752.5858154296875
1591217405.7219524,14222,-775.76953125
1591217558.748227,14288,-766.1314086914062
1591217577.4014347,14289,-764.5244140625
1591217577.878613,14295,-763.3043212890625
1591217597.10602,14304,-761.189697265625
1591217653.8515134,14321,-760.786376953125
1591217673.8231702,14333,-762.3111572265625
1591217692.77514,14339,-755.9234008789062
1591217827.6696413,14398,-741.7240600585938
1591217943.6722987,14448,-752.2275390625
1591218059.0616162,14495,-774.6453247070312
1591218168.5030732,14531,-799.4949340820312
1591218226.2987547,14555,-789.3709106445312
1591218226.4685745,14558,-789.1423950195312
1591218419.9838803,14633,-747.2105102539062
1591218420.2912526,14639,-753.4019165039062
1591218497.62004,14669,-762.3392333984375
1591218517.1352618,14678,-766.6829833984375
1591218536.3144305,14682,-759.3317260742188
1591218536.6363893,14688,-767.6919555664062
1591218692.6935768,14747,-763.2188110351562
1591218770.8047109,14780,-745.9781494140625
1591218770.9987957,14781,-747.8695678710938
1591218790.510443,14789,-743.1051635742188
1591218809.8219838,14793,-746.9917602539062
1591218848.7501857,14810,-757.7842407226562
1591219006.0897617,14874,-747.356689453125
1591219045.640983,14893,-751.2131958007812
1591219124.5982718,14926,-748.709228515625
1591219124.648949,14927,-749.844970703125
1591219183.6676087,14951,-742.9105224609375
1591219394.8832185,15028,-763.5164184570312
1591219554.072899,15091,-748.4691162109375
1591219654.0016665,15133,-736.2377319335938
1591219673.5719016,15137,-740.6276245117188
1591219773.3186314,15181,-742.5645141601562
1591219813.4535537,15200,-740.335205078125
1591219996.6591744,15267,-735.6502685546875
1591220169.6460314,15325,-767.2009887695312
1591220230.7999756,15348,-768.707275390625
1591220433.4445546,15429,-757.3519897460938
1591220514.3343399,15457,-741.2799682617188
1591220554.8397663,15474,-745.622314453125
1591220554.9359996,15476,-746.843994140625
1591220649.0431478,15508,-747.8756713867188
1591220731.127073,15539,-746.3741455078125
1591220873.5696986,15598,-749.948486328125
1591221240.2336118,15741,-740.791748046875
1591221302.159835,15765,-741.6983642578125
1591221322.8896093,15774,-748.1135864257812
1591221343.1918056,15780,-742.6856079101562
1591221466.6372328,15826,-761.4158935546875
1591221466.7848802,15829,-759.7779541015625
1591221508.3233619,15848,-762.2054443359375
1591221569.7425225,15867,-770.509765625
1591221862.8921082,15980,-757.4528198242188
1591221904.7436447,15994,-756.6075439453125
1591222085.9459198,16057,-758.6914672851562
1591222170.0023365,16096,-754.346435546875
1591222232.279352,16117,-754.2308349609375
1591222379.4511447,16176,-749.4371337890625
1591222421.4214232,16189,-748.4215698242188
1591222442.7293568,16199,-750.4823608398438
1591222463.5458467,16203,-749.5625610351562
1591222590.617968,16250,-744.3427124023438
1591222781.2273164,16322,-730.071044921875
1591222823.9416304,16344,-732.9288330078125
1591222887.064527,16361,-743.9886474609375
1591222993.5351,16407,-746.5790405273438
1591223099.5334854,16441,-753.5260009765625
1591223283.4216132,16506,-756.490234375
1591223412.380839,16560,-747.6798095703125
1591223497.647581,16586,-740.989990234375
1591223498.0545256,16591,-742.27099609375
1591223713.7916784,16662,-759.0811157226562
1591223831.2145593,16698,-746.20166015625
1591223960.6637907,16747,-736.607177734375
1591224133.6105456,16809,-730.4423217773438
1591224133.6670485,16810,-731.3234252929688
1591224199.377275,16835,-732.5447387695312
1591224221.383546,16844,-732.3973999023438
1591224264.724438,16858,-726.6624145507812
1591224374.1837947,16900,-734.6004028320312
1591224848.0769749,17067,-742.309326171875
1591224937.069339,17098,-746.858154296875
1591225025.3050854,17132,-748.9699096679688
1591225091.227613,17155,-747.732421875
1591225201.464286,17193,-750.6923217773438
1591225223.6810913,17203,-749.6636352539062
1591225312.479792,17240,-754.3472290039062
1591225334.7078426,17248,-752.3590087890625
1591225379.2708976,17262,-753.9785766601562
1591225422.8345892,17273,-749.1541137695312
1591225467.5417318,17291,-745.8881225585938
1591225467.6465683,17293,-747.353271484375
1591225533.6263862,17316,-741.5601196289062
1591225533.6878245,17317,-741.9492797851562
1591225533.744392,17318,-744.3460693359375
1591225555.7765913,17321,-741.7442626953125
1591225600.4317837,17340,-737.9714965820312
1591225689.8738878,17375,-745.8092041015625
1591225734.7443008,17392,-751.4669799804688
1591225779.0740337,17406,-751.7587890625
1591225845.7252853,17427,-760.7379760742188
1591225890.0712757,17445,-768.3594360351562
1591225912.6590917,17455,-768.0977172851562
1591226062.6561124,17504,-734.0516967773438
1591226175.0565176,17544,-713.5139770507812
1591226219.818245,17558,-720.7590942382812
1591226242.202904,17564,-716.2831420898438
1591226287.3034103,17578,-722.8778686523438
1591226309.5673127,17587,-717.818115234375
1591226331.831921,17594,-714.95703125
1591226331.8800354,17595,-716.9017333984375
1591226332.1145163,17599,-724.437744140625
1591226399.383222,17624,-728.8746948242188
1591226444.2323692,17634,-742.2739868164062
1591226489.6359944,17654,-744.755126953125
1591226535.8970945,17668,-740.7613525390625
1591226694.5018313,17723,-735.10107421875
1591226830.9764147,17772,-719.5401000976562
1591226831.0301406,17773,-717.1549682617188
1591226921.8624177,17805,-725.1393432617188
1591227035.35084,17843,-732.5776977539062
1591227388.5553067,17954,-733.40380859375
1591227411.4566855,17963,-740.1742553710938
1591227457.6954765,17979,-740.1467895507812
1591227458.013999,17982,-743.9324340820312
1591227481.0873206,17991,-746.1712036132812
1591227586.429035,18019,-734.0729370117188
1591227679.156824,18054,-716.8980712890625
1591227724.9625342,18066,-713.3349609375
1591227840.668879,18105,-700.8306884765625
1591227910.227823,18130,-712.2542724609375
1591227956.3447378,18147,-711.8700561523438
1591228072.0750346,18191,-719.5430908203125
1591228142.0811222,18215,-717.4651489257812
1591228211.2676108,18237,-711.970703125
1591228303.7411096,18265,-708.7494506835938
1591228444.2043483,18319,-712.7415771484375
1591228585.3904314,18363,-725.1875
1591228842.69167,18452,-730.294189453125
1591228842.7501416,18453,-732.818115234375
1591229114.0585682,18540,-741.58837890625
1591229137.6035721,18548,-731.3317260742188
1591229278.4349678,18593,-710.2639770507812
1591229445.26369,18653,-712.0310668945312
1591229633.7952645,18714,-713.4331665039062
1591229657.4311504,18721,-709.9979858398438
1591229728.3057535,18750,-726.4302978515625
1591229847.1063244,18787,-720.463623046875
1591230014.204634,18846,-746.039794921875
1591230157.5474362,18894,-745.1578369140625
1591230277.8610685,18934,-716.173828125
1591230349.9440532,18959,-705.1105346679688
1591230421.3689303,18978,-696.6638793945312
1591230421.7996998,18983,-694.0390625
1591230506.7774222,19006,-692.8721923828125
1591230578.7468276,19028,-700.7304077148438
1591230650.3342273,19049,-698.75244140625
1591230770.7291536,19096,-709.728759765625
1591230853.3873885,19117,-714.54638671875
1591230996.6808891,19154,-716.9588012695312
1591231045.2680821,19170,-714.1710815429688
1591231216.1247323,19228,-690.9765014648438
1591231338.5765533,19272,-685.0171508789062
1591231362.4827452,19276,-694.1884155273438
1591231435.4380193,19301,-700.5978393554688
1591231999.4375856,19486,-719.4138793945312
1591232062.4487894,19501,-713.085205078125
1591232062.6257865,19504,-716.0023803710938
1591232136.4399629,19526,-725.2409057617188
1591232161.021234,19532,-725.8812255859375
1591232308.8869946,19580,-712.1593627929688
1591232357.565834,19595,-708.2866821289062
1591232481.4301283,19635,-683.8587036132812
1591232506.060799,19641,-688.2568359375
1591232531.1070087,19655,-692.0822143554688
1591232580.055954,19666,-690.5409545898438
1591232604.9133534,19675,-703.5399169921875
1591232753.697787,19721,-683.426513671875
1591232754.049259,19728,-688.4591674804688
1591232778.7112715,19732,-691.76611328125
1591232803.5572422,19738,-695.8129272460938
1591232978.7150242,19797,-718.3165893554688
1591233053.2662127,19824,-719.58349609375
1591233127.812294,19847,-711.0930786132812
1591233352.3089807,19917,-690.6929321289062
1591233427.602898,19939,-707.530029296875
1591233528.2786274,19972,-716.2588500976562
1591233553.0631313,19980,-713.1815795898438
1591233578.174779,19989,-713.2182006835938
1591233603.4024637,19996,-708.9290771484375
1591233741.746551,20036,-698.406494140625
1591233791.7937055,20049,-695.2987060546875
1591233792.160496,20054,-695.9486083984375
1591233817.0233827,20060,-691.8729858398438
1591233817.3217142,20063,-690.3436889648438
1591234069.7068934,20139,-691.0018920898438
1591234069.7630548,20140,-689.8080444335938
1591234070.0032866,20142,-689.955810546875
1591234196.562044,20184,-673.4384155273438
1591234221.569707,20187,-673.02197265625
1591234322.9495668,20218,-686.7146606445312
1591234400.5499427,20245,-682.6697387695312
1591234400.808498,20248,-682.4090576171875
1591234430.8198838,20253,-688.5799560546875
1591234636.5381978,20309,-681.7152709960938
1591234687.9195402,20324,-675.2427368164062
1591234713.5214593,20333,-678.6163330078125
1591234713.646258,20335,-677.9268798828125
1591234842.267681,20374,-693.307373046875
1591234868.101639,20384,-700.6105346679688
1591234919.2576509,20398,-712.9822387695312
1591235073.3116605,20441,-712.29736328125
1591235124.7296355,20463,-706.4590454101562
1591235201.9961064,20486,-698.4927978515625
1591235345.5316849,20527,-700.4549560546875
1591235396.6239412,20540,-698.4719848632812
1591235396.7795482,20541,-698.8956909179688
1591235474.1535814,20561,-701.5070190429688
1591235474.2456555,20563,-701.186767578125
1591235474.5277267,20568,-699.2955932617188
1591235525.6503634,20579,-693.2372436523438
1591235889.378391,20689,-708.9598388671875
1591235889.4231837,20690,-709.6749267578125
1591235941.9099488,20711,-701.4227294921875
1591236175.378133,20779,-668.6189575195312
1591236175.4439769,20780,-669.5274658203125
1591236175.763001,20783,-670.27685546875
1591236175.818263,20784,-669.75732421875
1591236305.7844746,20823,-683.1387329101562
1591236331.8599894,20832,-692.995849609375
1591236410.2043495,20856,-711.2923583984375
1591236540.2387633,20889,-699.833984375
1591236618.6763244,20914,-692.1464233398438
1591236723.34713,20950,-689.2147216796875
1591236854.5410798,20988,-694.3809204101562
1591237000.2534199,21028,-703.3821411132812
1591237026.7883396,21036,-704.906982421875
1591237132.0045357,21068,-684.4639282226562
1591237158.5210655,21077,-687.0711669921875
1591237184.9133148,21081,-679.9680786132812
1591237397.2411647,21145,-665.8663940429688
1591237609.9723206,21210,-695.2035522460938
1591237690.4635985,21233,-681.53759765625
1591237958.2957525,21317,-679.9467163085938
1591237958.4806626,21320,-678.4904174804688
1591237984.8206308,21325,-687.4405517578125
1591238235.1642382,21392,-694.9853515625
1591238315.2983937,21410,-690.3435668945312
1591238559.441503,21485,-682.7784423828125
1591238707.789959,21524,-662.8366088867188
1591238707.8382304,21525,-663.867919921875
1591239004.5075045,21612,-680.0361938476562
1591239248.502459,21682,-659.9562377929688
1591239276.4096537,21695,-659.235107421875
1591239384.859307,21724,-665.1021118164062
1591239384.9053972,21725,-668.964111328125
1591239520.760108,21766,-693.2224731445312
1591239602.1695094,21790,-703.7593994140625
1591239629.2911649,21796,-700.170166015625
1591239684.1681786,21816,-693.7119140625
1591239711.1628087,21822,-696.7479858398438
1591239792.9260452,21843,-684.24560546875
1591239819.9694903,21849,-681.0866088867188
1591240011.7273645,21909,-685.1813354492188
1591240204.3874602,21968,-686.7239379882812
1591240314.1898212,22000,-677.2669067382812
1591240354.9606168,22007,-674.0498657226562
1591240658.026315,22091,-664.4274291992188
1591241102.8777752,22221,-634.7093505859375
1591241185.8318017,22246,-633.7744140625
1591241240.7314694,22259,-645.8021850585938
1591241323.874074,22286,-678.3423461914062
1591241351.4916165,22293,-680.0619506835938
1591241379.1339116,22304,-674.9793090820312
1591241406.3562446,22309,-676.1346435546875
1591241433.9690614,22316,-672.8153686523438
1591241434.0132272,22317,-669.56689453125
1591241489.326253,22331,-671.9498901367188
1591241572.6155877,22359,-684.1047973632812
1591241857.7655337,22428,-695.037109375
1591241858.0933728,22431,-692.4904174804688
1591242028.7998767,22473,-705.6428833007812
1591242155.8833392,22508,-697.4454956054688
1591242297.317208,22545,-700.7247314453125
1591242607.8723588,22636,-665.8577880859375
1591242664.3192043,22652,-662.0140991210938
1591243033.795027,22759,-655.8221435546875
1591243061.918808,22766,-650.104248046875
1591243122.8103166,22778,-642.6644287109375
1591243367.398651,22827,-629.2830810546875
1591243367.5441716,22829,-628.9512939453125
1591243406.0460408,22840,-630.49755859375
1591243442.6305413,22841,-628.2164306640625
1591243442.984549,22846,-631.21630859375
1591243855.989796,22931,-659.8590698242188
1591243856.2019422,22934,-665.482421875
1591244597.0791402,23081,-692.430908203125
1591244597.373995,23085,-694.2506713867188
1591244597.4601343,23086,-696.0011596679688
1591244676.0976136,23103,-693.7200927734375
1591244752.3673983,23118,-673.7628173828125
1591244790.36242,23128,-666.840087890625
1591244865.7137713,23139,-671.24951171875
1591244866.2728324,23144,-673.9373779296875
1591244904.5886254,23149,-673.1558227539062
1591244943.1093955,23153,-669.5499267578125
1591244943.558937,23159,-671.1425170898438
1591245059.668086,23183,-648.4161376953125
1591245134.9270837,23193,-645.9031982421875
1591245256.9407346,23219,-634.6679077148438
1591245257.3656173,23221,-639.41259765625
1591245482.287465,23264,-633.12353515625
1591245597.055008,23287,-652.9173583984375
1591245791.7574587,23321,-663.28076171875
1591245870.3555079,23338,-656.8942260742188
1591245987.7358088,23362,-668.9713134765625
1591246066.4871705,23381,-674.2738647460938
1591246144.6817253,23395,-657.46630859375
1591246301.3347902,23428,-663.5829467773438
1591246863.9697263,23541,-668.621826171875
1591247099.1085153,23590,-647.2352294921875
1591247364.399492,23651,-656.845703125
1591247425.3863688,23671,-645.1929931640625
1591247485.6547208,23682,-653.2975463867188
1591247546.8704526,23702,-665.9712524414062
1591247789.5049617,23762,-657.9207763671875
1591247820.305555,23775,-657.85888671875
1591247971.2499704,23812,-661.2877197265625
1591248032.0376523,23832,-671.258544921875
1591248092.074809,23843,-663.6209106445312
1591248427.6058216,23929,-677.6297607421875
1591248458.1060984,23939,-676.01708984375
1591248810.381243,24026,-673.9647827148438
1591249025.343793,24080,-651.8978881835938
1591249178.8343694,24117,-641.4295654296875
1591249178.9881551,24119,-644.8303833007812
1591249301.4806845,24148,-650.0050048828125
1591249455.5665107,24187,-665.9818115234375
1591249641.3907714,24235,-664.640625
1591249825.196401,24283,-659.2933349609375
1591249825.288283,24285,-658.4381103515625
1591249855.917556,24293,-661.091796875
1591249978.4169,24323,-646.364990234375
1591250071.1820202,24346,-647.6487426757812
1591250102.2317312,24360,-650.71826171875
1591250358.925417,24417,-653.620849609375
1591250745.6188765,24513,-641.0478515625
1591250902.0232668,24558,-654.212158203125
1591250932.7622447,24562,-645.888916015625
1591251151.18607,24622,-611.8978271484375
1591251340.2207491,24668,-603.0267944335938
1591251476.07958,24698,-622.827880859375
1591251542.3642166,24720,-659.9331665039062
1591251575.0276024,24728,-654.1937866210938
1591251837.6804144,24791,-656.0518188476562
1591252106.5162382,24850,-658.5689086914062
1591252209.2081645,24880,-653.341552734375
1591252277.6549683,24896,-646.6806640625
1591252310.21172,24902,-645.1755981445312
1591252443.6119769,24935,-634.0059814453125
1591252601.000553,24964,-638.9612426757812
1591252669.8083854,24978,-629.225830078125
1591252825.919323,25009,-638.5026245117188
1591252960.1177926,25048,-627.2508544921875
1591253326.277927,25134,-641.9823608398438
1591253627.1931605,25207,-617.2120971679688
1591253728.536163,25232,-592.8322143554688
1591253795.7776053,25245,-607.9824829101562
1591253829.2373023,25252,-609.5720825195312
1591253829.3466952,25254,-614.4986572265625
1591254166.2560155,25333,-621.7340087890625
1591254402.0486734,25392,-641.0443725585938
1591254925.3134274,25506,-601.6311645507812
1591254991.9493585,25521,-608.031005859375
1591255195.2731886,25573,-614.9825439453125
1591255294.5090158,25600,-636.4642333984375
1591255563.3907857,25662,-634.24560546875
1591255664.9757266,25687,-636.2369384765625
1591256031.801507,25776,-642.1929931640625
1591256237.4608753,25813,-638.8395385742188
1591256415.1285398,25848,-635.7799072265625
1591256481.564095,25864,-613.2191162109375
1591256580.5050135,25881,-612.3451538085938
1591256745.9991128,25922,-613.556396484375
1591257123.478971,26016,-611.3761596679688
1591257189.264856,26030,-619.0023803710938
1591257255.38395,26046,-612.974853515625
1591257356.294716,26067,-608.5660400390625
1591257389.576416,26076,-621.6625366210938
1591257456.1213617,26092,-620.4765625
1591257456.2956116,26095,-620.7574462890625
1591257722.5569541,26155,-609.111572265625
1591257722.6007435,26156,-607.597900390625
1591257789.4874,26170,-610.2896728515625
1591258225.7656038,26280,-619.630126953125
1591258293.0414922,26293,-631.490234375
1591258326.8316958,26304,-640.8974609375
1591258728.9353282,26394,-609.8382568359375
1591258761.9662573,26404,-615.2297973632812
1591258794.1845703,26410,-619.3051147460938
1591259024.7371557,26471,-620.8555297851562
1591259235.861798,26513,-627.7498779296875
1591259901.6899428,26671,-600.8255004882812
1591260069.9606512,26709,-569.001220703125
1591260273.5729825,26755,-592.8966064453125
1591260273.6783705,26757,-592.5399780273438
1591260443.2582245,26797,-592.5513305664062
1591260443.3215182,26798,-594.1851196289062
1591260443.403896,26799,-592.651123046875
1591260513.5983677,26815,-596.78271484375
1591260580.6088336,26828,-589.1113891601562
1591260580.719615,26830,-587.5040893554688
1591261024.6813962,26929,-612.8758544921875
1591261622.2490735,27068,-585.3887939453125
1591261656.5339694,27079,-581.4512329101562
1591261930.6373324,27143,-579.8103637695312
1591261964.7230353,27149,-583.9326782226562
1591261999.2032223,27155,-580.0266723632812
1591261999.419794,27159,-573.3413696289062
1591261999.4960477,27160,-574.6240234375
1591262345.4954724,27235,-566.3982543945312
1591262527.5926948,27275,-594.6898193359375
1591262785.3058324,27330,-604.101806640625
1591263262.4080503,27439,-563.6433715820312
1591263349.574056,27450,-571.7138671875
1591263393.674515,27458,-579.2439575195312
1591263633.8078604,27506,-598.3695678710938
1591263745.0546277,27530,-603.8961791992188
1591263930.1269252,27570,-590.614013671875
1591263930.4368293,27573,-594.1544799804688
1591264078.5339768,27604,-609.9342651367188
1591264115.3572297,27614,-601.75341796875
1591264152.2002804,27621,-604.3162231445312
1591264227.7849054,27635,-596.591064453125
1591264228.0176516,27639,-606.2155151367188
1591264490.2479904,27696,-611.425537109375
1591264601.7634926,27716,-617.1107788085938
1591264602.0032802,27719,-608.59619140625
1591264715.495278,27740,-610.9164428710938
1591265129.2056534,27826,-567.0918579101562
1591265537.8319006,27917,-576.4200439453125
1591265537.9645638,27919,-573.1348266601562
1591265686.7313871,27951,-586.8024291992188
1591265797.3276668,27969,-593.564208984375
1591265875.213655,27992,-581.5438232421875
1591266439.1813345,28106,-560.5469360351562
1591267138.9406474,28252,-512.1331176757812
1591267250.1664972,28278,-520.0877685546875
1591267287.5345833,28286,-525.91259765625
1591267471.485041,28322,-548.033447265625
1591267728.371128,28377,-566.50244140625
1591267992.6456075,28439,-539.1863403320312
1591268071.5194376,28452,-542.1314697265625
1591268507.4429386,28544,-579.8489379882812
1591268656.2485747,28573,-571.7022094726562
1591268843.3020537,28612,-556.6591796875
1591269150.0525908,28677,-519.9215087890625
1591270163.2289124,28892,-550.560546875
1591270618.3277318,28971,-505.28118896484375
1591270750.3597517,28997,-495.1071472167969
1591270882.0756357,29019,-512.1969604492188
1591270968.5814085,29038,-519.5681762695312
1591271094.6045535,29058,-510.55859375
1591271095.0997443,29063,-511.35906982421875
1591271182.0529873,29079,-515.7122192382812
1591271259.2344117,29091,-519.4573974609375
1591271334.9487534,29107,-520.4077758789062
1591271448.0417628,29134,-499.4992980957031
1591271785.7190824,29202,-502.0191650390625
1591271935.183752,29236,-517.63671875
1591272011.253999,29251,-518.243408203125
1591272048.8472195,29262,-517.4480590820312
1591272048.9481518,29264,-518.4615478515625
1591272086.4474447,29272,-514.3389282226562
1591272123.6303852,29277,-510.4122009277344
1591272274.324833,29310,-519.6256103515625
1591272536.6473913,29367,-519.5116577148438
1591272875.4484143,29439,-529.9119873046875
1591273028.6392076,29472,-521.1597290039062
1591273066.24385,29479,-524.5894775390625
1591273104.2266657,29488,-515.1299438476562
1591273381.451955,29538,-492.6596984863281
1591273381.7465925,29541,-489.45831298828125
1591273495.4747865,29562,-496.2200012207031
1591273533.5943165,29574,-489.25
1591273646.8595018,29593,-499.2637939453125
1591273723.0735214,29612,-513.5779418945312
1591274421.7432873,29748,-562.4157104492188
1591274804.110645,29829,-562.785400390625
1591274804.1707158,29830,-560.5419921875
1591274842.1246026,29834,-560.16015625
1591274960.0482092,29864,-545.2242431640625
1591275077.3610532,29883,-544.22900390625
1591275117.0390697,29896,-535.0631103515625
1591275313.745307,29929,-504.5953674316406
1591275681.527078,30001,-488.827392578125
1591275681.8737812,30006,-494.0784606933594
1591275799.5755744,30032,-515.48486328125
1591275838.4580774,30037,-511.5375671386719
1591276038.0793502,30078,-519.1185913085938
1591276116.581148,30093,-504.50970458984375
1591276352.261579,30138,-504.1567687988281
1591276510.786262,30175,-476.3917236328125
1591276628.3757086,30196,-494.97369384765625
1591276746.7093117,30218,-499.9195556640625
1591276825.656457,30238,-513.3804321289062
1591276865.3452237,30244,-519.6210327148438
1591276947.4930692,30257,-519.3116455078125
1591277082.8331642,30285,-529.6483764648438
1591277281.7847025,30325,-502.4144287109375
1591277281.979641,30328,-503.98583984375
1591277480.090897,30368,-508.6075134277344
1591277778.028664,30422,-518.7557983398438
1591277867.3866255,30435,-505.5375061035156
1591277988.4259758,30460,-496.24615478515625
1591278037.5123062,30467,-489.4726257324219
1591278037.9714844,30471,-488.1294860839844
1591278449.6977065,30546,-503.5146484375
1591278568.808204,30570,-514.8278198242188
1591278569.083461,30573,-521.6161499023438
1591278689.2233338,30595,-505.50970458984375
1591278769.0381155,30613,-509.1363220214844
1591278931.2178116,30645,-488.898193359375
1591279253.1317565,30707,-487.51513671875
1591279334.4595768,30721,-501.9512023925781
1591279418.5288732,30738,-512.4984130859375
1591279418.5866227,30739,-514.8531494140625
1591279624.5780284,30781,-540.4768676757812
1591280127.2129228,30880,-553.3204345703125
1591280285.5788395,30907,-544.5382080078125
1591280405.1814299,30936,-529.5772705078125
1591280729.3994339,30998,-485.79608154296875
1591281022.1380458,31053,-498.5404968261719
1591281262.4822166,31101,-532.5081176757812
1591281310.4743972,31106,-528.3633422851562
1591281855.6842442,31214,-464.6305847167969
1591281935.6075022,31225,-464.4706726074219
1591282135.7610316,31266,-453.9789733886719
1591282537.5932496,31348,-454.4572448730469
1591282822.1240838,31407,-445.6728820800781
1591283022.7802207,31444,-436.5895690917969
1591283116.1558914,31464,-441.65576171875


==> figure source files/plot_python/csv/harl/cheetah/0.csv <==
Wall time,Step,Value
1590655790.8618894,43,-35.33557891845703
1590655790.8684444,46,-37.330020904541016
1590655799.9003599,72,-43.671783447265625
1590655810.27085,95,-42.6895751953125
1590655835.7246678,159,-47.543540954589844
1590655839.1553974,168,-43.944908142089844
1590655863.5148752,230,-52.63295364379883
1590655866.5070665,235,-54.79841232299805
1590655873.374779,256,-50.20809555053711
1590655882.872987,274,-46.4285888671875
1590655907.929812,309,-43.97227096557617
1590655907.9355266,311,-44.637638092041016
1590655914.217693,319,-47.865570068359375
1590655967.1095169,422,-36.937896728515625
1590655985.925461,461,-24.956235885620117
1590655992.9370263,475,-23.85245132446289
1590656037.5446932,537,-17.494243621826172
1590656062.756363,580,-18.47509002685547
1590656071.3326972,587,-19.443578720092773
1590656103.576778,635,-16.350324630737305
1590656108.807137,648,-10.674946784973145
1590656122.186531,672,-6.764787197113037
1590656154.6186423,715,10.005204200744629
1590656160.800145,723,10.515684127807617
1590656191.9046764,772,29.412858963012695
1590656200.9299839,786,28.752683639526367
1590656210.9798217,803,32.198917388916016
1590656215.5386183,809,34.002235412597656
1590656229.3603983,837,44.37833786010742
1590656308.5224013,946,96.25751495361328
1590656324.5127513,972,107.31607818603516
1590656361.5916286,1015,112.71363067626953
1590656391.0969605,1067,128.45970153808594
1590656411.7424195,1105,153.4767608642578
1590656448.2288218,1181,193.03463745117188
1590656490.3164055,1262,223.5770263671875
1590656519.6955783,1317,237.5376434326172
1590656519.7032967,1320,238.89100646972656
1590656528.0867026,1334,239.00950622558594
1590656532.2329113,1338,239.1140899658203
1590656557.6329417,1386,258.59002685546875
1590656561.7900004,1393,257.29205322265625
1590656582.8174577,1437,270.4837341308594
1590656600.0803676,1467,272.5693664550781
1590656641.3841693,1524,286.0319519042969
1590656658.4019585,1553,300.2764587402344
1590656666.7311623,1569,313.2327880859375
1590656675.325174,1585,321.7165832519531
1590656705.2356596,1641,336.0890808105469
1590656732.3952258,1692,351.8167724609375
1590656741.0688915,1710,375.484375
1590656745.3551657,1719,379.5670166015625
1590656754.6027966,1735,381.2049865722656
1590656758.8660114,1738,382.05810546875
1590656781.297522,1782,393.43902587890625
1590656816.7910354,1845,432.8746032714844
1590656830.480649,1867,444.7247314453125
1590656830.48842,1870,444.7488098144531
1590656834.912393,1878,449.12591552734375
1590656857.2432008,1918,460.3536682128906
1590656866.9994469,1935,469.5789489746094
1590656875.9135916,1948,475.32916259765625
1590656920.179768,2002,509.4654541015625
1590656939.0681481,2037,523.1961059570312
1590656975.0735867,2097,542.5313720703125
1590657026.4320865,2188,575.3189697265625
1590657031.166628,2200,580.6476440429688
1590657049.8334496,2232,614.4819946289062
1590657054.4061224,2238,616.2603759765625
1590657068.2316763,2258,644.6485595703125
1590657068.2447503,2263,650.7222290039062
1590657096.8127542,2308,626.2144165039062
1590657101.931998,2320,621.9727783203125
1590657125.4205797,2355,628.0631713867188
1590657145.532907,2390,644.0294189453125
1590657145.534986,2391,649.8576049804688
1590657174.6945562,2437,702.0830078125
1590657184.64357,2454,722.6759643554688
1590657184.6484807,2456,726.5325317382812
1590657189.382726,2461,733.7001953125
1590657204.1536272,2486,753.1463623046875
1590657204.1563277,2487,754.3192749023438
1590657213.8082027,2499,756.2036743164062
1590657226.1938658,2504,758.5294799804688
1590657245.6916986,2533,755.5718383789062
1590657255.1743007,2548,755.8974609375
1590657259.9894216,2554,754.698974609375
1590657339.2661896,2686,828.767578125
1590657373.717,2741,869.6431884765625
1590657404.0263162,2790,854.8673095703125
1590657475.9962146,2897,891.605224609375
1590657519.6890981,2968,881.4725341796875
1590657561.6834974,3012,929.2042846679688
1590657577.5694275,3039,988.4105224609375
1590657582.877244,3042,995.7468872070312
1590657620.0272794,3100,1006.3257446289062
1590657664.9574974,3162,989.5299682617188
1590657687.3691394,3197,1008.6503295898438
1590657709.7755625,3231,1008.1862182617188
1590657720.3173978,3245,1010.4553833007812
1590657720.32263,3247,1010.3134155273438
1590657720.325444,3248,1010.3659057617188
1590657762.8870182,3306,1030.01611328125
1590657881.9132314,3481,1150.33642578125
1590657978.1884577,3601,1106.6474609375
1590657990.3297517,3619,1140.068359375
1590657990.3383265,3621,1129.5787353515625
1590658024.2739458,3671,1183.581298828125
1590658063.852014,3727,1208.701171875
1590658075.0520525,3742,1207.9954833984375
1590658115.119019,3794,1208.716796875
1590658126.7278628,3815,1201.05615234375
1590658132.3218143,3822,1200.71044921875
1590658213.1418462,3929,1265.46044921875
1590658230.7262542,3957,1255.095458984375
1590658254.0951324,3985,1276.0400390625
1590658300.661196,4037,1305.1441650390625
1590658347.6128862,4099,1303.6016845703125
1590658418.3929045,4197,1332.90966796875
1590658442.399883,4228,1378.753173828125
1590658448.2495964,4233,1356.344970703125
1590658502.5118217,4305,1356.1854248046875
1590658508.5003028,4318,1393.741455078125
1590658508.505551,4320,1393.881103515625
1590658575.4856296,4401,1429.79443359375
1590658644.0654829,4493,1441.1358642578125
1590658666.5076866,4510,1454.6727294921875
1590658685.4826493,4531,1439.81884765625
1590658760.1875153,4629,1352.06396484375
1590658796.7746687,4665,1384.0721435546875
1590658796.7884464,4669,1402.89404296875
1590658804.5701523,4677,1421.9461669921875
1590658873.649342,4751,1535.62353515625
1590658911.977047,4789,1490.0687255859375
1590658927.3210397,4803,1507.621826171875
1590658967.8816447,4841,1489.07421875
1590658975.5931232,4853,1456.137451171875
1590659010.4762795,4895,1464.3768310546875
1590659068.6265137,4963,1460.28076171875
1590659075.749722,4972,1480.238525390625
1590659075.7573905,4975,1485.424072265625
1590659153.5195491,5051,1457.2249755859375
1590659153.5248818,5053,1460.14306640625
1590659200.091229,5107,1505.2528076171875
1590659220.3832443,5135,1567.6004638671875
1590659308.4530802,5240,1422.230224609375
1590659390.4836586,5330,1483.21435546875
1590659403.9585538,5346,1508.72021484375
1590659411.1195211,5360,1485.2679443359375
1590659466.5184164,5421,1504.33544921875
1590659558.6781623,5518,1554.547119140625
1590659586.990132,5550,1561.0794677734375
1590659692.1152723,5665,1529.18603515625
1590659699.094017,5680,1544.3699951171875
1590659741.047172,5724,1557.591064453125
1590659818.5490081,5809,1625.000732421875
1590659832.7642214,5826,1622.5400390625
1590659832.772098,5829,1653.3974609375
1590659868.8515134,5865,1660.7071533203125
1590659868.8720598,5872,1662.214111328125
1590659905.1702542,5908,1632.535888671875
1590659927.2632766,5929,1619.25732421875
1590659986.7366407,5991,1652.3104248046875
1590660019.4562585,6011,1622.53662109375
1590660120.647724,6122,1668.7137451171875
1590660127.9370546,6132,1683.7353515625
1590660194.1212406,6201,1719.8345947265625
1590660201.9180477,6214,1719.7283935546875
1590660209.1659942,6220,1716.2799072265625
1590660223.8393567,6233,1725.1932373046875
1590660276.196163,6290,1764.601806640625
1590660298.3656704,6313,1728.0960693359375
1590660298.3778675,6318,1722.059814453125
1590660357.8181963,6377,1689.0518798828125
1590660380.3835661,6401,1660.5533447265625
1590660471.0760956,6497,1696.0361328125
1590660505.3839061,6521,1725.78466796875
1590660552.1708038,6575,1704.154052734375
1590660583.4445767,6604,1660.8887939453125
1590660638.053,6658,1754.70654296875
1590660677.9985266,6697,1745.3470458984375
1590660678.0049503,6700,1733.0634765625
1590660685.8186064,6712,1724.9344482421875
1590660718.5902355,6743,1724.704345703125
1590660821.3936722,6847,1890.0208740234375
1590660829.209103,6855,1863.9677734375
1590660845.5645313,6870,1847.2152099609375
1590660941.4730246,6967,1703.823974609375
1590660972.9796498,6993,1739.4822998046875
1590660998.7582314,7015,1700.89453125
1590661094.9007404,7107,1796.9068603515625
1590661102.9109704,7115,1813.92529296875
1590661143.2879012,7156,1785.540283203125
1590661208.1523929,7217,1806.54931640625
1590661232.3756688,7248,1845.150390625
1590661298.0291462,7312,1708.504638671875
1590661331.9247944,7340,1690.076416015625
1590661331.9269004,7341,1690.108154296875
1590661348.2272396,7360,1715.915771484375
1590661372.8321955,7383,1771.149169921875
1590661397.2651098,7402,1841.2841796875
1590661446.8851616,7451,1884.845703125
1590661455.2922785,7461,1868.362060546875
1590661455.29985,7464,1850.4031982421875
1590661472.263252,7479,1848.890869140625
1590661517.158446,7512,1869.29638671875
1590661704.2789478,7688,1919.3873291015625
1590661712.6354952,7694,1923.4564208984375
1590661789.0809808,7761,1948.4183349609375
1590661815.3916988,7789,1960.9632568359375
1590661824.2382467,7799,1949.32080078125
1590661867.012164,7834,1953.723876953125
1590661937.2107975,7901,1964.336181640625
1590661972.5202842,7933,1981.99658203125
1590662033.2217402,7992,1868.232666015625
1590662086.8754075,8027,1820.5770263671875
1590662112.8591435,8050,1800.7611083984375
1590662130.0809507,8067,1825.0321044921875
1590662253.2787693,8181,1901.47021484375
1590662288.5339088,8216,1938.615478515625
1590662297.2746508,8222,1918.1634521484375
1590662377.5373626,8291,1992.1610107421875
1590662422.734047,8335,2031.4464111328125
1590662463.1711576,8364,1935.3795166015625
1590662473.8034258,8369,1934.0712890625
1590662484.6678698,8378,1937.4447021484375
1590662607.6525156,8468,1943.6546630859375
1590662607.661852,8471,1949.9796142578125
1590662651.3886967,8499,1994.1322021484375
1590662670.5252979,8509,2019.7451171875
1590662735.4099774,8567,2015.1746826171875
1590662781.6863961,8602,1949.4178466796875
1590662818.3550696,8635,2016.68115234375
1590662818.3576386,8636,2004.3333740234375
1590662884.176938,8696,2005.0347900390625
1590663034.1460812,8820,2018.1209716796875
1590663034.1526704,8823,1994.236572265625
1590663100.4071114,8879,1984.342529296875
1590663138.453311,8905,1934.6580810546875
1590663138.4615352,8908,1911.9205322265625
1590663166.652749,8929,1905.58251953125
1590663166.6716104,8936,1919.4814453125
1590663242.7277372,8994,1960.4134521484375
1590663242.745389,9000,1977.327392578125
1590663319.0331762,9056,1999.9515380859375
1590663529.5950851,9227,2137.8779296875
1590663539.2550743,9234,2121.155517578125
1590663568.1048942,9261,2116.367431640625
1590663637.7834003,9317,2108.94970703125
1590663676.712958,9349,2056.657958984375
1590663754.6375208,9413,1939.0035400390625
1590663754.6464992,9416,1929.2425537109375
1590663783.8780077,9436,1952.6690673828125
1590663823.9195788,9469,1897.844482421875
1590663934.5146887,9548,2098.898681640625
1590663944.3560746,9555,2139.1240234375
1590663954.1624498,9568,2121.2958984375
1590663984.5814264,9590,2126.16357421875
1590664034.675231,9628,2163.329345703125
1590664075.1080604,9658,2177.74658203125
1590664105.5716865,9681,2167.134521484375
1590664126.1361957,9699,2143.654541015625
1590664218.0631132,9769,2090.0595703125
1590664310.344706,9844,2031.8504638671875
1590664391.9725604,9908,2110.201904296875
1590664473.958631,9973,2114.751953125
1590664599.6304324,10059,2202.3095703125
1590664630.6920002,10085,2180.326416015625
1590664747.0803475,10169,2141.453125
1590664883.8564274,10277,2191.3037109375
1590664894.341285,10284,2199.3310546875
1590665042.5901644,10397,2232.286865234375
1590665042.5981503,10400,2256.361572265625
1590665074.4408112,10421,2214.627197265625
1590665150.0593872,10480,2135.560546875
1590665171.9613726,10490,2169.67724609375
1590665171.9713507,10494,2177.55810546875
1590665225.0622258,10523,2208.828125
1590665268.1704423,10556,2215.024658203125
1590665332.436526,10608,2184.73388671875
1590665365.0836859,10625,2184.491943359375
1590665375.9755154,10639,2257.6953125
1590665398.10901,10655,2243.212890625
1590665420.2141712,10672,2240.6513671875
1590665475.6275158,10712,2283.17041015625
1590665541.1764493,10758,2213.44921875
1590665541.1785192,10759,2214.506591796875
1590665574.256672,10781,2217.41259765625
1590665618.9511154,10816,2248.4541015625
1590665640.8766067,10826,2293.69921875
1590665664.16099,10842,2328.514892578125
1590665675.800964,10851,2310.61474609375
1590665698.0656314,10865,2335.17236328125
1590665742.1412268,10903,2304.88330078125
1590665753.0711474,10906,2305.972412109375
1590665797.4626164,10940,2315.00341796875
1590665797.4735425,10944,2309.920166015625
1590665830.6802294,10967,2255.440185546875
1590665841.909458,10973,2261.56494140625
1590665841.9149587,10975,2247.875244140625
1590665907.2426214,11015,2240.36181640625
1590665918.3304493,11021,2241.625732421875
1590665940.9515712,11034,2204.90576171875
1590665940.9641097,11039,2201.8193359375
1590666031.2286642,11103,2124.79345703125
1590666066.2317674,11122,2156.39404296875
1590666079.5700448,11131,2191.439453125
1590666148.67535,11176,2310.712890625
1590666190.4717612,11199,2370.490234375
1590666204.084774,11201,2362.31689453125
1590666204.088678,11202,2364.47021484375
1590666294.3387017,11261,2289.037353515625
1590666527.5244288,11420,2288.8173828125
1590666610.3980992,11473,2337.1015625
1590666633.4948254,11493,2364.720458984375
1590666690.474308,11524,2393.595947265625
1590666702.0998087,11533,2388.776123046875
1590666725.611763,11550,2341.20361328125
1590666749.4759138,11567,2313.29052734375
1590666796.767477,11598,2309.381103515625
1590666878.845516,11649,2326.18408203125
1590666902.6227918,11672,2323.705810546875
1590666926.504048,11686,2316.05224609375
1590667032.5038257,11760,2270.527587890625
1590667212.6751335,11874,2440.443603515625
1590667355.933179,11970,2310.993408203125
1590667355.9453251,11975,2336.1298828125
1590667426.930656,12011,2332.69921875
1590667475.0987377,12042,2313.401123046875
1590667620.558832,12139,2391.169677734375
1590667656.9513164,12165,2427.45068359375
1590667669.0892394,12169,2446.078125
1590667693.2099628,12185,2451.4970703125
1590667755.1256044,12227,2405.900146484375
1590667854.6093488,12291,2319.316650390625
1590667854.6199362,12294,2311.62890625
1590667879.1097176,12310,2305.439208984375
1590668027.536706,12406,2441.876708984375
1590668114.7884936,12459,2449.6435546875
1590668276.115126,12554,2442.950439453125
1590668453.5847104,12672,2459.802490234375
1590668504.3685677,12700,2461.29931640625
1590668594.0401692,12759,2458.93212890625
1590668672.343773,12806,2473.38134765625
1590668791.1176188,12878,2486.743896484375
1590668831.274598,12897,2500.03564453125
1590668898.1382797,12940,2511.592529296875
1590668925.11617,12960,2529.3310546875
1590669043.9182327,13018,2498.18505859375
1590669071.1376355,13035,2480.67626953125
1590669111.8790848,13062,2464.279052734375
1590669153.4992874,13083,2467.572265625
1590669166.854874,13095,2452.560546875
1590669194.6672413,13110,2478.732177734375
1590669208.241837,13114,2465.9140625
1590669235.0905085,13131,2460.463134765625
1590669289.3136432,13167,2501.38671875
1590669357.8182225,13207,2508.215087890625
1590669413.1155534,13240,2557.789306640625
1590669607.580534,13350,2514.441162109375
1590669711.6968608,13403,2568.041015625
1590669711.7112825,13407,2569.74755859375
1590669763.4998515,13427,2576.577392578125
1590669862.6681037,13476,2578.124755859375
1590669939.3679378,13505,2527.234375
1590670019.418386,13547,2493.52685546875
1590670117.7507513,13598,2545.861328125
1590670166.502076,13621,2581.162841796875
1590670281.2717223,13680,2610.98388671875
1590670300.3128169,13683,2612.127685546875
1590670442.4299061,13748,2602.5673828125
1590670507.8777406,13777,2587.83203125
1590670572.0959833,13811,2556.803466796875
1590670638.8862066,13846,2553.169677734375
1590670686.245417,13869,2558.57568359375
1590670718.1797123,13885,2579.819091796875
1590670852.4916596,13958,2590.835205078125
1590670893.8583014,13977,2590.601806640625
1590670921.4990637,13999,2631.023193359375
1590671085.398425,14081,2611.820068359375
1590671323.0149243,14222,2584.7841796875
1590671434.8250833,14288,2607.584716796875
1590671448.9408112,14295,2594.778564453125
1590671463.040019,14304,2609.97509765625
1590671505.8146088,14321,2608.362548828125
1590671519.9332225,14333,2616.980224609375
1590671534.0860307,14339,2612.86328125
1590671634.0429559,14398,2623.031982421875
1590671719.3155873,14448,2592.73828125
1590671803.9079878,14495,2580.60205078125
1590671885.8000736,14531,2611.0859375
1590671928.47831,14555,2611.590087890625
1590671928.486549,14558,2624.509033203125
1590672071.900586,14633,2643.62646484375
1590672071.918389,14639,2675.170166015625
1590672129.9495153,14669,2680.394287109375
1590672144.8347027,14678,2669.31591796875
1590672159.4915447,14682,2672.2333984375
1590672159.5081244,14688,2655.823974609375
1590672337.5989816,14780,2607.17333984375
1590672337.6017065,14781,2607.62744140625
1590672352.8428376,14789,2639.459716796875
1590672367.620559,14793,2656.875244140625
1590672397.2224023,14810,2637.56298828125
1590672516.6798065,14874,2696.51708984375
1590672546.7728384,14893,2700.541748046875
1590672607.3834262,14927,2626.49755859375
1590672818.5869997,15028,2660.839599609375
1590672941.704696,15091,2655.51171875
1590673035.7457433,15137,2611.025634765625
1590673113.3639772,15181,2631.017333984375
1590673144.4830635,15200,2671.27734375
1590673285.984139,15267,2722.745361328125
1590673414.5329864,15325,2692.685546875
1590673469.0870278,15348,2710.404541015625
1590673626.9095745,15429,2705.214599609375
1590673723.1177952,15474,2663.67626953125
1590673723.12403,15476,2661.624755859375
1590673795.619957,15508,2694.805419921875
1590673859.7682707,15539,2657.869873046875
1590673971.2705984,15598,2711.41064453125
1590674250.2859035,15741,2711.0869140625
1590674296.6530848,15765,2702.921142578125
1590674312.0791004,15774,2736.52734375
1590674327.4266093,15780,2737.5263671875
1590674420.5437129,15826,2748.291259765625
1590674420.5519063,15829,2749.625732421875
1590674451.5754738,15848,2739.848876953125
1590674716.6531253,15980,2709.441162109375
1590674748.0616174,15994,2714.30078125
1590674949.4364233,16096,2742.86962890625
1590674996.5730999,16117,2742.638916015625
1590675138.6470451,16189,2779.0625
1590675265.2270718,16250,2826.66455078125
1590675408.5273075,16322,2766.736083984375
1590675441.0835133,16344,2769.21533203125
1590675488.9704003,16361,2708.76416015625
1590675568.9688196,16407,2713.3466796875
1590675649.7960923,16441,2702.181884765625
1590675789.903924,16506,2736.027099609375
1590675886.7026222,16560,2739.9755859375
1590675951.3165638,16586,2753.10595703125
1590675951.3296955,16591,2752.731689453125
1590676097.1892674,16662,2702.416015625
1590676178.456446,16698,2674.39013671875
1590676277.0935836,16747,2750.685791015625
1590676408.367745,16809,2799.40380859375
1590676408.3708086,16810,2799.309814453125
1590676473.8168733,16844,2764.83935546875
1590676506.5617998,16858,2727.916259765625
1590676589.4518926,16900,2726.584228515625
1590676950.9693415,17067,2724.32080078125
1590677019.630459,17098,2757.24755859375
1590677086.8982701,17132,2836.03466796875
1590677222.656421,17193,2784.6552734375
1590677239.5437832,17203,2784.02783203125
1590677309.113036,17240,2765.44677734375
1590677326.027937,17248,2800.843017578125
1590677393.689336,17273,2840.440673828125
1590677428.4665537,17291,2826.12841796875
1590677428.4715896,17293,2810.16748046875
1590677479.289549,17316,2787.328857421875
1590677479.2923918,17317,2789.54248046875
1590677479.2950025,17318,2787.490966796875
1590677496.3613822,17321,2789.5380859375
1590677530.6046994,17340,2843.830078125
1590677598.5196614,17375,2775.761962890625
1590677667.677991,17406,2819.04248046875
1590677719.0021574,17427,2798.212646484375
1590677753.33112,17445,2802.685791015625
1590677770.970359,17455,2817.962890625
1590677971.6986625,17544,2893.260009765625
1590678006.743121,17558,2892.48681640625
1590678058.9233015,17578,2873.71728515625
1590678076.216699,17587,2864.340576171875
1590678093.6534224,17594,2871.982666015625
1590678093.656369,17595,2872.520263671875
1590678145.9034266,17624,2873.23779296875
1590678180.827904,17634,2883.0029296875
1590678215.4795759,17654,2854.353515625
1590678372.1824317,17723,2823.83544921875
1590678477.5392573,17772,2853.156494140625
1590678547.4762673,17805,2866.964599609375
1590678636.1760366,17843,2881.522705078125
1590678882.5227141,17954,2858.742919921875
1590678936.5730832,17979,2867.8671875
1590678936.5811865,17982,2871.431884765625
1590678954.372453,17991,2881.360595703125
1590679036.9917424,18019,2878.186279296875
1590679107.7129462,18054,2925.31787109375
1590679143.3598995,18066,2937.328857421875
1590679232.4607604,18105,2884.939208984375
1590679286.4065943,18130,2858.362548828125
1590679322.2701602,18147,2877.24853515625
1590679467.3915565,18215,2917.118896484375
1590679521.663307,18237,2900.157470703125
1590679593.3445709,18265,2894.8876953125
1590679701.4622018,18319,2872.12744140625
1590680010.6459582,18452,2933.871337890625
1590680010.648529,18453,2937.96826171875
1590680239.3451734,18548,2931.194580078125
1590680349.2824488,18593,2904.55322265625
1590680629.8970873,18714,2996.41064453125
1590680648.54243,18721,2997.736572265625
1590680926.8362384,18846,2962.01611328125
1590681039.7980347,18894,2964.125244140625
1590681189.6915548,18959,2977.7431640625
1590681246.0068655,18978,2990.33642578125
1590681246.0214472,18983,2989.05126953125
1590681312.1868227,19006,2966.281982421875
1590681369.1772878,19028,2988.19384765625
1590681425.4015381,19049,2946.721923828125
1590681577.0736446,19117,2925.74658203125
1590681710.8878372,19170,2886.681640625
1590681843.9897156,19228,2921.623291015625
1590681938.988147,19272,2957.919921875
1590681957.9445446,19276,2953.465087890625
1590682015.8833065,19301,2969.698486328125
1590682459.547451,19486,3066.327880859375
1590682497.8179178,19501,3072.3525390625
1590682508.302359,19504,3076.812744140625
1590682566.7475674,19526,3072.304931640625
1590682585.82516,19532,3066.41552734375
1590682702.6049366,19580,3058.7021484375
1590682741.5254536,19595,3054.16015625
1590682857.546665,19641,3038.201416015625
1590682877.0704598,19655,3032.909423828125
1590682916.0180383,19666,3017.654296875
1590682935.5711277,19675,3001.51708984375
1590683052.2178662,19721,2999.55126953125
1590683071.794091,19732,3023.27783203125
1590683091.3600924,19738,3039.861328125
1590683227.582728,19797,3065.194580078125
1590683285.9570537,19824,3069.782470703125
1590683344.9830685,19847,3077.130126953125
1590683523.839516,19917,3063.259765625
1590683583.6173937,19939,3049.306640625
1590683662.4811385,19972,3063.906494140625
1590683702.1831012,19989,3052.88525390625
1590683722.0745482,19996,3050.088134765625
1590683833.81108,20036,3073.380615234375
1590683873.3151217,20049,3068.672119140625
1590683873.3307214,20054,3071.580810546875
1590683893.1128812,20060,3067.88720703125
1590683893.1214273,20063,3068.385009765625
1590684094.7674618,20139,3044.308837890625
1590684094.770135,20140,3042.263916015625
1590684094.7761452,20142,3040.38720703125
1590684195.3807297,20184,3032.7587890625
1590684215.9282165,20187,3029.457763671875
1590684295.4380374,20218,3003.373291015625
1590684356.0020633,20245,3023.02978515625
1590684356.0090945,20248,3021.2421875
1590684376.0181966,20253,3023.95751953125
1590684517.25384,20309,3058.34130859375
1590684557.9409702,20324,3042.069580078125
1590684577.991852,20333,3043.08984375
1590684577.9973679,20335,3048.97119140625
1590684700.1363306,20384,3065.841064453125
1590684862.6130555,20441,3063.87353515625
1590684963.866542,20486,3070.57958984375
1590685077.4036016,20527,3061.05517578125
1590685118.1046174,20540,3061.63330078125
1590685118.1077566,20541,3062.465087890625
1590685179.808897,20563,3068.217529296875
1590685179.8212864,20568,3053.2763671875
1590685220.9916604,20579,3060.90283203125
1590685509.3838408,20690,3045.955810546875
1590685550.6486342,20711,3047.483642578125
1590685737.1521044,20779,3056.982177734375
1590685737.1548526,20780,3051.036376953125
1590685737.1629956,20783,3046.519287109375
1590685737.1657858,20784,3046.370361328125
1590685861.4167504,20832,3051.3232421875
1590685923.7960167,20856,3046.900146484375
1590686028.193312,20889,3084.42822265625
1590686091.4776907,20914,3078.0224609375
1590686281.2942262,20988,3078.7060546875
1590686397.3659298,21028,3036.1455078125
1590686418.5945868,21036,3054.821044921875
1590686503.5832062,21068,3085.7138671875
1590686545.9989772,21081,3091.344482421875
1590686716.209165,21145,3137.24658203125
1590686886.3380115,21210,3108.85009765625
1590686950.6389232,21233,3125.71435546875
1590687165.958124,21317,3085.141845703125
1590687165.9648123,21320,3091.1298828125
1590687187.4980452,21325,3089.220458984375
1590687359.031391,21392,3095.809814453125
1590687423.8432517,21410,3072.724609375
1590687620.22353,21485,3115.70703125
1590687741.2259002,21524,3160.38232421875
1590687741.2333446,21525,3158.98779296875
1590688188.3748999,21682,3145.520263671875
1590688298.269716,21724,3154.511962890625
1590688298.27268,21725,3156.266845703125
1590688473.7259746,21790,3150.324951171875
1590688495.8787422,21796,3153.229248046875
1590688539.5459743,21816,3172.7783203125
1590688561.36395,21822,3149.95068359375
1590688627.523623,21843,3115.927734375
1590688649.5093558,21849,3122.238037109375
1590688804.839692,21909,3097.664306640625
1590688959.933758,21968,3138.46630859375
1590689054.44689,22000,3184.7490234375
1590689092.3571365,22007,3185.144287109375
1590689714.2389266,22221,3195.05517578125
1590689781.1913977,22246,3185.844970703125
1590689826.4363153,22259,3164.7353515625
1590689893.6567626,22286,3170.477783203125
1590689916.0684156,22293,3184.902099609375
1590689938.450132,22304,3184.396240234375
1590689961.1914535,22309,3178.873779296875
1590689983.7642207,22317,3167.6533203125
1590690028.6461213,22331,3157.0859375
1590690096.055584,22359,3181.73974609375
1590690299.7217958,22428,3170.563720703125
1590690299.730257,22431,3172.84033203125
1590690436.1251855,22473,3177.60205078125
1590690536.7016943,22508,3174.63232421875
1590690651.194232,22545,3192.158447265625
1590690901.449021,22636,3189.9833984375
1590690946.8124979,22652,3204.6123046875
1590691254.5148652,22759,3240.91552734375
1590691281.9200673,22766,3225.237060546875
1590691336.9336774,22778,3218.300048828125
1590691501.552179,22829,3205.3994140625
1590691529.2188468,22840,3191.455810546875
1590691556.8417995,22841,3190.165771484375
1590691814.6624925,22931,3173.421875
1590691814.6715598,22934,3179.115966796875
1590692271.0576155,23081,3187.9140625
1590692271.0705879,23085,3188.86669921875
1590692271.0734751,23086,3185.83740234375
1590692318.029933,23103,3220.813720703125
1590692364.8209813,23118,3235.52490234375
1590692388.0816212,23128,3231.434814453125
1590692436.1026826,23139,3233.290771484375
1590692436.1143935,23144,3225.16552734375
1590692459.6683474,23149,3227.66650390625
1590692482.9405737,23153,3219.092041015625
1590692482.9575713,23159,3223.671875
1590692553.5285993,23183,3237.270263671875
1590692600.4379497,23193,3250.528076171875
1590692671.1813636,23219,3239.592529296875
1590692788.6678183,23264,3247.39013671875
1590692860.562901,23287,3218.42236328125
1590693026.7509887,23338,3202.1943359375
1590693097.8912215,23362,3218.559326171875
1590693145.2082121,23381,3220.36376953125
1590693192.7364862,23395,3248.796630859375
1590693288.6661422,23428,3292.03271484375
1590693633.71922,23541,3290.12744140625
1590693776.458737,23590,3252.984375
1590694016.8175113,23671,3245.463134765625
1590694064.6545684,23682,3238.52392578125
1590694112.7110262,23702,3255.198486328125
1590694304.4873073,23762,3279.535888671875
1590694328.9546921,23775,3313.705322265625
1590694450.0641315,23812,3294.048583984375
1590694498.6744487,23832,3299.345947265625
1590694546.8139427,23843,3310.3037109375
1590694824.4131057,23929,3255.6103515625
1590694853.4520097,23939,3244.432373046875
1590695320.4649591,24080,3283.921630859375
1590695443.853995,24117,3285.62158203125
1590695443.8595743,24119,3284.604736328125
1590695542.1333058,24148,3266.497314453125
1590695665.4885445,24187,3296.598388671875
1590695813.3841789,24235,3298.665771484375
1590695961.385294,24283,3309.6591796875
1590695961.39063,24285,3312.169677734375
1590695986.0375552,24293,3315.531494140625
1590696087.268434,24323,3321.591552734375
1590696162.884543,24346,3334.166015625
1590696187.588613,24360,3329.03857421875
1590696386.457915,24417,3340.3994140625
1590696698.8280845,24513,3358.793212890625
1590696824.296323,24558,3356.22412109375
1590696849.0552795,24562,3356.293701171875
1590697024.0952153,24622,3356.39208984375
1590697173.705357,24668,3376.435302734375
1590697273.7240808,24698,3363.565673828125
1590697323.949012,24720,3362.76708984375
1590697349.0832593,24728,3367.710205078125
1590697751.3134513,24850,3342.252685546875
1590697827.577813,24880,3336.7919921875
1590697905.023319,24902,3351.202392578125
1590698006.6116128,24935,3330.87744140625
1590698108.422537,24964,3330.943603515625
1590698272.9405344,25009,3332.888671875
1590698379.8930097,25048,3345.606201171875
1590698708.7948613,25134,3358.0986328125
1590698950.2793326,25207,3388.28857421875
1590699028.3950453,25232,3357.864013671875
1590699079.8665762,25245,3330.19140625
1590699106.3357997,25254,3328.397705078125
1590699365.4377418,25333,3355.654296875
1590699549.1672275,25392,3391.241455078125
1590699952.616548,25506,3430.6748046875
1590700004.7772162,25521,3427.2001953125
1590700161.824161,25573,3407.78125
1590700241.1038172,25600,3422.293212890625
1590700450.2627478,25662,3400.839599609375
1590700529.2349958,25687,3431.91259765625
1590700821.078936,25776,3422.137939453125
1590700953.0380793,25813,3428.265869140625
1590701058.9054883,25848,3437.155517578125
1590701190.8177361,25881,3447.81396484375
1590701323.771769,25922,3444.1953125
1590701681.524693,26030,3477.882568359375
1590701734.0986938,26046,3470.97509765625
1590701813.633216,26067,3458.30126953125
1590701840.1861377,26076,3449.7734375
1590701893.9115283,26092,3442.678466796875
1590702137.9450345,26155,3463.125
1590702137.947853,26156,3464.84375
1590702193.6818335,26170,3449.21923828125
1590702577.1097686,26280,3417.809814453125
1590702633.5405495,26293,3427.91015625
1590702665.6162057,26304,3436.2294921875
1590703020.1992288,26404,3503.51171875
1590703241.5643556,26471,3461.60986328125
1590703417.132573,26513,3459.768310546875
1590703943.4112728,26671,3520.23828125
1590704249.5081465,26755,3470.373291015625
1590704249.5126479,26757,3463.26611328125
1590704389.224978,26797,3449.84521484375
1590704389.227774,26798,3449.68212890625
1590704389.2301502,26799,3452.064453125
1590704446.1263914,26815,3452.79736328125
1590704501.6546729,26828,3438.595703125
1590704501.6590898,26830,3441.6279296875
1590704866.2639732,26929,3514.97900390625
1590705383.6231463,27079,3490.653564453125
1590705622.8433316,27143,3490.4208984375
1590705656.46313,27149,3485.85791015625
1590705690.2553647,27155,3486.362548828125
1590705690.2666266,27159,3480.23291015625
1590705690.269128,27160,3478.18115234375
1590706014.2979562,27235,3535.80322265625
1590706158.9883308,27275,3538.315673828125
1590706363.8665001,27330,3487.516357421875
1590706739.1061919,27439,3547.39697265625
1590706797.5682707,27450,3553.40576171875
1590706826.978985,27458,3545.6708984375
1590707013.3764253,27506,3519.7314453125
1590707099.9682128,27530,3494.666748046875
1590707245.541533,27570,3498.394775390625
1590707245.5518265,27573,3501.670654296875
1590707364.3825388,27604,3502.13671875
1590707393.3408465,27614,3506.52490234375
1590707422.924586,27621,3518.625244140625
1590707481.2328231,27639,3552.29052734375
1590707685.637114,27696,3552.344970703125
1590707773.7567616,27716,3552.850341796875
1590707773.7650495,27719,3552.523681640625
1590707861.6494057,27740,3534.812255859375
1590708187.3475537,27826,3577.307861328125
1590708514.4773173,27917,3534.74951171875
1590708514.481836,27919,3529.6416015625
1590708631.480286,27951,3563.490478515625
1590708718.964486,27969,3554.33056640625
1590709818.4071205,28252,3515.361328125
1590709907.2230299,28278,3525.1728515625
1590710084.4884474,28322,3569.600830078125
1590710296.0541744,28377,3567.91064453125
1590710504.8706315,28439,3560.447265625
1590710565.2534175,28452,3555.327880859375
1590710904.2765021,28544,3548.400634765625
1590711023.2621515,28573,3552.443115234375
1590711172.5543022,28612,3540.87158203125
1590711412.3795145,28677,3590.709716796875
1590712222.8931108,28892,3597.98388671875
1590712525.2284763,28971,3594.289794921875
1590712615.7439764,28997,3606.95556640625
1590712720.10544,29019,3622.7529296875
1590712782.3191946,29038,3640.603515625
1590712891.6172724,29058,3602.38525390625
1590712891.6344903,29063,3600.651611328125
1590712962.5322623,29079,3583.95703125
1590713028.2244995,29091,3574.55419921875
1590713101.4149425,29107,3585.6240234375
1590713207.7604172,29134,3567.311767578125
1590713486.6616008,29202,3586.596435546875
1590713671.2605946,29251,3573.6552734375
1590713702.0319552,29264,3576.6181640625
1590713733.333593,29272,3596.532470703125
1590714106.072386,29367,3630.1103515625
1590714385.2346025,29439,3640.7314453125
1590714509.2842047,29472,3632.830078125
1590714539.9882705,29479,3633.601318359375
1590714570.9375782,29488,3627.87060546875
1590714801.6269622,29538,3653.1494140625
1590714801.6381662,29541,3654.40234375
1590714895.3237617,29562,3663.2236328125
1590714926.2837205,29574,3660.56591796875
1590715019.092035,29593,3658.2822265625
1590715081.1867113,29612,3649.502197265625
1590715619.6611881,29748,3666.611328125
1590715932.8418274,29829,3615.659423828125
1590715932.8447325,29830,3612.617919921875
1590716059.1245122,29864,3637.17822265625
1590716153.3420951,29883,3621.81005859375
1590716342.2770975,29929,3632.71044921875
1590716665.7408915,30001,3627.7041015625
1590716685.2905252,30006,3628.3056640625
1590716799.1179917,30032,3644.757080078125
1590716990.5651479,30078,3641.404296875
1590717054.410964,30093,3645.569580078125
1590717246.7967894,30138,3635.07763671875
1590717377.3130717,30175,3651.39794921875
1590717569.4095426,30218,3649.7705078125
1590717634.4423373,30238,3659.65283203125
1590717666.6800559,30244,3662.52197265625
1590717730.2966442,30257,3678.1904296875
1590717826.5780602,30285,3657.097412109375
1590717987.8909888,30328,3693.912353515625
1590718149.531082,30368,3683.987060546875
1590718439.4306383,30435,3693.594970703125
1590718535.7894123,30460,3705.888916015625
1590718567.9571307,30467,3700.371826171875
1590718567.9680564,30471,3701.409423828125
1590718999.6332781,30570,3706.379150390625
1590718999.639943,30573,3702.62939453125
1590719162.6192265,30613,3667.344970703125
1590719295.7389345,30645,3686.277587890625
1590719558.3978777,30707,3730.69970703125
1590719623.0934298,30721,3701.755126953125
1590719688.1562629,30738,3709.900634765625
1590719688.159738,30739,3710.251708984375
1590719850.2706492,30781,3715.2861328125
1590720302.0810633,30880,3708.167724609375
1590720453.3219047,30907,3721.130126953125
1590721107.1648958,31053,3742.08642578125
1590721387.2830956,31106,3737.36181640625
1590721904.0145273,31214,3754.15283203125
1590721983.8298132,31225,3745.294677734375
1590722584.4937348,31348,3700.54443359375
1590722878.0072024,31407,3721.711181640625
1590723096.9080973,31444,3768.43701171875
1590723223.1039405,31465,3773.340576171875
1590723401.8237886,31502,3753.96337890625
1590723621.306862,31538,3747.829833984375
1590723621.310481,31539,3740.72705078125
1590723774.4914916,31564,3729.727294921875
1590724113.9892817,31626,3707.328857421875
1590724114.014468,31632,3720.63232421875
1590724198.9558685,31647,3755.12060546875
1590724501.9360974,31697,3821.564208984375
1590724632.1708236,31723,3804.257080078125
1590724717.4246392,31740,3722.670166015625
1590724848.7593718,31763,3718.6630859375
1590725100.7851806,31809,3693.25341796875
1590725435.4464474,31874,3786.298095703125
1590725478.821539,31881,3740.256591796875
1590725521.7031536,31889,3746.14990234375
1590725766.0691013,31937,3683.035888671875
1590725806.192065,31946,3650.248779296875
1590726096.972951,32005,3702.6708984375
1590726178.9208398,32018,3713.508056640625
1590726903.7518208,32163,3808.02734375
1590726944.256869,32175,3810.604736328125
1590727107.0119407,32208,3770.045166015625
1590727147.627884,32210,3771.125732421875
1590727359.2697484,32250,3760.169677734375
1590727716.4744096,32315,3762.0869140625
1590728079.7429683,32389,3757.891845703125
1590728322.0376132,32436,3782.959716796875
1590728485.6596944,32472,3803.4150390625
1590728647.3496015,32501,3785.915771484375
1590728823.944911,32530,3789.44140625
1590728864.64553,32543,3792.66064453125
1590728905.5810876,32546,3793.926025390625
1590729229.4791913,32612,3777.53662109375
1590729229.487904,32615,3786.091796875
1590729461.3276296,32658,3777.793212890625
1590729654.3521698,32697,3805.30419921875
1590729693.0225255,32707,3806.922119140625
1590729693.0324624,32710,3792.575927734375
1590729952.919815,32763,3803.66748046875
1590730465.075822,32876,3755.2666015625
1590730537.3107274,32895,3775.127197265625
1590730573.7956889,32902,3783.205810546875
1590730573.7977924,32903,3782.340576171875
1590730609.738005,32910,3792.178466796875
1590730899.132741,32975,3799.505859375
1590731078.0738204,33003,3798.186767578125
1590731123.0820835,33015,3814.758544921875
1590731196.705256,33028,3834.739501953125
1590731233.3135622,33035,3832.45068359375
1590731601.1784315,33116,3782.1669921875
1590731747.7358105,33149,3761.4306640625
1590731784.6055126,33153,3755.190185546875
1590731894.908835,33180,3765.554931640625
1590731894.9143243,33182,3761.06005859375
1590732226.5597734,33249,3777.4072265625
1590732300.2984345,33272,3758.251953125
1590732631.0453482,33342,3692.925048828125
1590732667.7294495,33352,3706.545166015625
1590732777.821109,33369,3705.33203125
1590732777.8412585,33376,3716.494140625
1590732814.6817389,33379,3713.649169921875
1590732888.4322226,33393,3712.376708984375
1590732925.468233,33404,3709.975341796875
1590733658.5913117,33540,3819.7275390625
1590733890.4376757,33577,3816.1357421875
1590734115.3810408,33632,3834.850830078125
1590734152.6543927,33639,3841.37646484375
1590734453.9602654,33704,3849.533203125
1590734613.9677703,33729,3811.636474609375
1590734660.960184,33738,3802.562255859375
1590734706.5532796,33750,3807.624267578125
1590734825.052552,33769,3824.98779296875
1590734900.9405394,33786,3780.50244140625
1590734976.374652,33801,3775.700927734375
1590735129.180059,33840,3747.369873046875
1590735204.4607227,33852,3745.720703125
1590735317.5750277,33877,3727.389404296875
1590735469.3592021,33907,3781.942138671875
1590735507.17184,33914,3780.021728515625
1590735790.8972611,33972,3804.778564453125
1590735828.6373532,33983,3789.816162109375
1590736030.5419505,34018,3811.123046875
1590736106.4448218,34037,3809.92041015625
1590736144.5137599,34044,3812.996826171875
1590736374.2493095,34090,3751.164306640625
1590736605.0671153,34142,3700.7802734375
1590736644.2064996,34145,3705.491943359375
1590736848.7743456,34180,3724.890869140625
1590737185.4297295,34248,3704.222412109375
1590737341.1995857,34273,3695.92919921875
1590737500.8810506,34307,3751.66259765625
1590737500.8892949,34310,3734.12890625
1590737771.9364014,34362,3800.822509765625
1590737771.9392748,34363,3801.396240234375
1590737810.7505076,34371,3812.148681640625
1590737849.4970665,34384,3802.097900390625
1590738120.1648116,34439,3817.48486328125
1590738299.5531905,34466,3806.760986328125
1590738592.889989,34526,3825.02880859375
1590738592.893063,34527,3825.376220703125
1590738748.508847,34553,3846.567138671875
1590738787.4545152,34565,3872.54248046875
1590738864.8472843,34580,3871.96728515625
1590738942.2927601,34600,3891.59521484375
1590739019.646719,34609,3895.823486328125
1590739058.9938998,34618,3874.04931640625
1590739175.6471832,34648,3829.48291015625
1590739450.1716924,34697,3841.524658203125
1590739685.1885934,34752,3849.198974609375
1590739842.2382996,34784,3830.663330078125
1590739959.1364198,34806,3922.59326171875
1590740312.7542973,34879,3871.087158203125
1590740703.696949,34957,3848.69482421875
1590741066.4670565,35031,3815.113037109375
1590741302.0843914,35080,3848.192138671875
1590741498.7836137,35116,3822.732421875
1590741823.048904,35178,3827.871337890625
1590742081.5191276,35229,3873.970703125
1590742199.942476,35255,3890.365234375
1590742239.8179958,35258,3898.26123046875
1590742596.5183628,35334,3771.75146484375
1590742715.4126177,35355,3709.49658203125
1590742755.0097446,35363,3731.330078125
1590742794.813136,35376,3740.849609375
1590742834.5087154,35378,3747.30615234375
1590742834.5274389,35384,3797.951416015625
1590743152.75588,35448,3785.213134765625
1590743352.2922933,35482,3784.593505859375
1590743352.2984703,35484,3778.855224609375
1590743352.3013222,35485,3774.578857421875
1590743803.1980157,35571,3770.685546875
1590743803.2068374,35574,3761.867431640625
1590743963.729556,35601,3798.7978515625
1590744810.7026699,35772,3775.411376953125
1590744851.0308356,35779,3788.070068359375
1590745013.0410056,35816,3870.53759765625
1590745183.905647,35845,3844.583740234375
1590745230.345636,35850,3844.873046875
1590745461.1849103,35892,3790.4580078125
1590745818.6114252,35954,3775.80126953125
1590745903.3874524,35971,3753.263916015625
1590745903.3907394,35972,3753.866943359375
1590746254.4038975,36038,3757.635009765625
1590746296.4404943,36046,3762.418212890625
1590746390.753145,36058,3731.4658203125
1590746561.3259616,36095,3780.928955078125
1590746561.3287685,36096,3800.977294921875
1590746603.1586168,36099,3797.373779296875
1590746939.2520452,36165,3817.77587890625
1590747236.070507,36217,3785.989990234375
1590747278.4759698,36232,3857.13623046875
1590747364.3217568,36247,3902.5087890625
1590747452.7621288,36263,3924.353271484375
1590747538.33516,36276,3952.836181640625
1590747708.8516212,36311,3977.4013671875
1590747837.4919467,36330,3930.429443359375
1590747878.8737037,36337,3927.57080078125
1590748349.8895516,36432,3834.839111328125


==> figure source files/plot_python/csv/harl/cheetah/1.csv <==
Wall time,Step,Value
1590750300.2320921,43,-39.17551803588867
1590750300.2904646,46,-36.21674728393555
1590750310.9849758,72,-30.881986618041992
1590750321.4769313,95,-39.922855377197266
1590750351.1915793,159,-36.71040344238281
1590750354.737988,168,-37.591129302978516
1590750385.0713542,230,-19.41497230529785
1590750388.788657,235,-18.761737823486328
1590750396.1311255,256,-22.497516632080078
1590750408.5926716,274,-17.263023376464844
1590750424.3276124,309,-12.497522354125977
1590750424.4064202,311,-12.452717781066895
1590750428.5746062,319,-12.08252239227295
1590750481.9887946,422,19.180477142333984
1590750503.0901535,461,44.54087448120117
1590750511.175436,475,44.18855285644531
1590750554.419548,537,65.67170715332031
1590750566.2869713,564,79.83650970458984
1590750574.2754982,580,96.35375213623047
1590750578.2444806,587,104.94166564941406
1590750603.388483,635,133.80856323242188
1590750607.4305153,648,134.87669372558594
1590750615.3384838,662,146.4037322998047
1590750619.413385,672,151.72372436523438
1590750644.071007,715,163.81781005859375
1590750648.1232393,723,164.79701232910156
1590750673.1808224,772,183.29795837402344
1590750681.2096786,786,182.85845947265625
1590750689.5869365,803,189.30191040039062
1590750693.603158,809,188.6939239501953
1590750706.4400823,837,193.64324951171875
1590750768.6248267,946,235.1656494140625
1590750781.8491032,972,238.22496032714844
1590750816.8171506,1015,260.8517150878906
1590750847.6622956,1067,298.8732604980469
1590750869.6352782,1105,308.357666015625
1590750911.5129132,1181,317.4342346191406
1590750955.679448,1262,362.86651611328125
1590750988.8374891,1317,388.4472351074219
1590750988.9058266,1320,388.0604553222656
1590750998.0699875,1334,388.2957763671875
1590751002.5524967,1338,392.1447448730469
1590751031.2898052,1386,420.6314697265625
1590751036.2372582,1393,426.4757080078125
1590751060.0154524,1437,432.0360412597656
1590751078.3603745,1467,450.4432067871094
1590751126.4964488,1524,441.6499328613281
1590751146.0904253,1553,433.2536315917969
1590751155.5614505,1569,429.57135009765625
1590751164.80459,1585,431.1103515625
1590751200.402095,1641,496.307373046875
1590751229.1914942,1692,505.4075622558594
1590751238.7851293,1710,505.5440979003906
1590751243.4779034,1719,509.3249816894531
1590751253.303642,1733,520.4694213867188
1590751253.3367393,1735,519.307861328125
1590751258.3321726,1738,524.588134765625
1590751282.439758,1782,524.8179931640625
1590751321.8694313,1845,502.0508117675781
1590751326.6807873,1854,502.4913024902344
1590751336.2044759,1867,535.6878662109375
1590751336.2657669,1870,536.8010864257812
1590751341.0782263,1878,541.2860107421875
1590751366.1556652,1918,591.9107055664062
1590751376.4800196,1935,604.8374633789062
1590751386.2401469,1948,622.8172607421875
1590751434.2785075,2002,665.050537109375
1590751454.276471,2037,676.6663818359375
1590751496.9294531,2097,666.3968505859375
1590751553.5000644,2188,698.9723510742188
1590751559.017987,2200,693.335693359375
1590751579.1343136,2232,716.0618286132812
1590751584.3765862,2238,711.818115234375
1590751600.4769857,2258,717.5249633789062
1590751600.6254053,2263,717.6560668945312
1590751632.5353656,2308,688.3590698242188
1590751638.2935867,2320,697.3593139648438
1590751665.269596,2355,708.216064453125
1590751685.9628766,2390,723.8134765625
1590751686.029064,2391,726.4359741210938
1590751718.9359725,2437,722.6726684570312
1590751729.7964826,2454,729.5054321289062
1590751729.8340247,2456,729.4330444335938
1590751735.4726985,2461,740.9949951171875
1590751751.1928577,2486,787.1602172851562
1590751751.213486,2487,786.925048828125
1590751762.1834092,2499,790.0208740234375
1590751774.2818396,2504,799.2484130859375
1590751795.4941146,2533,841.8320922851562
1590751806.024858,2548,857.4415283203125
1590751811.3804126,2554,863.0786743164062
1590751899.2257009,2686,858.856201171875
1590751938.1856003,2741,812.4825439453125
1590751972.0491388,2790,846.6322631835938
1590752051.994635,2897,954.5978393554688
1590752097.8437865,2968,1019.017822265625
1590752142.8930628,3012,1025.6278076171875
1590752159.6651406,3039,1001.5447998046875
1590752165.1419423,3042,990.4230346679688
1590752205.4766388,3100,997.6934204101562
1590752252.4509873,3162,1006.239990234375
1590752275.5676827,3197,1010.5403442382812
1590752299.7529402,3231,1056.728515625
1590752311.1836488,3245,1063.2579345703125
1590752311.2221224,3247,1076.8544921875
1590752311.24131,3248,1076.5792236328125
1590752357.7624876,3306,1039.6173095703125
1590752435.0765734,3409,1110.5169677734375
1590752491.5902026,3481,1186.480712890625
1590752597.4810355,3601,1189.656982421875
1590752609.6384346,3619,1195.531982421875
1590752609.7261171,3621,1198.6192626953125
1590752647.0165105,3671,1209.33154296875
1590752691.4775417,3727,1248.4869384765625
1590752703.6496577,3742,1262.287109375
1590752747.8127215,3794,1202.1011962890625
1590752760.2400084,3815,1235.324462890625
1590752766.3664072,3822,1231.007080078125
1590752854.2543638,3929,1259.8426513671875
1590752873.984313,3957,1261.2601318359375
1590752900.341833,3985,1225.14453125
1590752952.1113389,4037,1310.4468994140625
1590753004.3436794,4099,1375.1512451171875
1590753082.7175121,4197,1421.709228515625
1590753089.1146429,4203,1411.9764404296875
1590753108.4802604,4228,1435.4951171875
1590753114.8772106,4233,1432.9925537109375
1590753136.1977494,4264,1402.3431396484375
1590753177.041467,4305,1389.888427734375
1590753183.772922,4318,1352.7991943359375
1590753183.8112912,4320,1358.2879638671875
1590753259.5805564,4401,1343.8743896484375
1590753334.7860584,4493,1376.3499755859375
1590753358.6331527,4510,1446.8216552734375
1590753378.8133245,4531,1440.718505859375
1590753460.399676,4629,1519.012939453125
1590753495.93685,4665,1500.2099609375
1590753496.0495312,4669,1493.0382080078125
1590753502.77702,4677,1448.816650390625
1590753565.6191196,4751,1434.8521728515625
1590753601.9257507,4789,1465.33837890625
1590753616.778378,4803,1477.5223388671875
1590753652.3684204,4841,1554.3292236328125
1590753659.368706,4853,1572.633056640625
1590753695.12766,4895,1577.7303466796875
1590753760.5689044,4963,1609.364013671875
1590753768.65945,4972,1613.0745849609375
1590753768.7387605,4975,1608.0272216796875
1590753851.5096514,5051,1684.7559814453125
1590753851.5442135,5053,1682.7283935546875
1590753902.1431968,5107,1687.237060546875
1590753923.7132015,5135,1654.93701171875
1590754018.0097978,5240,1604.050048828125
1590754107.44016,5330,1731.0191650390625
1590754122.5551727,5346,1740.89306640625
1590754130.5521631,5360,1765.0924072265625
1590754190.772088,5421,1774.9034423828125
1590754291.1980412,5516,1766.980712890625
1590754291.2463074,5518,1766.030029296875
1590754321.2648976,5550,1726.1876220703125
1590754436.13611,5665,1893.449951171875
1590754444.1563425,5680,1868.861083984375
1590754490.8989224,5724,1861.2010498046875
1590754574.996207,5809,1894.9693603515625
1590754590.3425484,5826,1880.5260009765625
1590754590.3981054,5829,1894.2655029296875
1590754628.8215137,5865,1869.0823974609375
1590754628.994817,5872,1871.937255859375
1590754667.5713356,5908,1905.97900390625
1590754691.0511072,5929,1954.3507080078125
1590754746.0597522,5991,1921.572998046875
1590754779.4111884,6011,1917.4765625
1590754891.171051,6122,1945.1485595703125
1590754899.2064257,6132,1933.14404296875
1590754947.963741,6182,1973.6923828125
1590754972.8436031,6201,1966.4998779296875
1590754981.216277,6214,1991.755859375
1590754989.0370347,6220,1996.913330078125
1590755004.952221,6233,1995.6512451171875
1590755065.3481095,6290,1976.8040771484375
1590755090.3210585,6313,1990.671142578125
1590755090.4155748,6318,1993.4100341796875
1590755115.171331,6342,2070.349365234375
1590755156.5086076,6377,2131.12451171875
1590755181.3652244,6401,2104.68408203125
1590755282.2169657,6497,2133.260009765625
1590755318.2883084,6521,2098.796875
1590755368.5810142,6575,2120.26416015625
1590755402.0693183,6604,2100.120849609375
1590755461.16046,6658,2123.514892578125
1590755504.9326234,6697,2152.465087890625
1590755505.0058532,6700,2157.314208984375
1590755514.0474257,6712,2200.5234375
1590755548.4501176,6743,2171.239501953125
1590755659.406265,6847,2172.156494140625
1590755667.8928258,6855,2183.865966796875
1590755685.7494662,6870,2189.752685546875
1590755791.0657113,6967,2302.663818359375
1590755825.7797682,6993,2291.80859375
1590755853.8339396,7015,2258.962890625
1590755961.5671878,7107,2397.126953125
1590755970.1597402,7115,2400.186279296875
1590756015.3499396,7156,2450.56298828125
1590756085.6487982,7217,2402.93359375
1590756112.5145626,7248,2318.814697265625
1590756185.659659,7312,2339.48583984375
1590756212.8924747,7330,2348.463623046875
1590756221.8621688,7340,2351.99951171875
1590756221.9222586,7341,2346.77880859375
1590756239.7670298,7360,2332.758544921875
1590756266.7161157,7383,2335.694580078125
1590756293.9905787,7402,2330.449951171875
1590756349.112203,7451,2480.896484375
1590756358.4732955,7461,2474.292236328125
1590756359.0326905,7464,2470.628173828125
1590756377.802881,7479,2476.533935546875
1590756425.9959803,7512,2502.680419921875
1590756583.7443662,7645,2442.19677734375
1590756629.8778915,7688,2512.678955078125
1590756639.3744335,7694,2542.3125
1590756723.3724656,7761,2540.309326171875
1590756753.2806594,7789,2505.476318359375
1590756763.4627342,7799,2488.789306640625
1590756812.3012924,7834,2464.0068359375
1590756891.0743766,7901,2534.603515625
1590756928.7964783,7933,2526.070556640625
1590756995.1090593,7992,2574.5595703125
1590757052.8574405,8027,2645.260009765625
1590757081.7990735,8050,2651.062255859375
1590757100.744664,8067,2645.017822265625
1590757235.8798993,8181,2709.775390625
1590757274.316683,8216,2665.134521484375
1590757284.2304688,8222,2665.854248046875
1590757371.707683,8291,2675.134765625
1590757420.8816504,8335,2682.180908203125
1590757459.7058542,8364,2638.976318359375
1590757469.2295191,8369,2636.93994140625
1590757479.1257627,8378,2636.5771484375
1590757587.3277411,8468,2765.80517578125
1590757587.9315526,8471,2768.4130859375
1590757627.6440988,8499,2820.9716796875
1590757647.7577364,8509,2831.051513671875
1590757716.703144,8567,2845.560302734375
1590757766.1562726,8602,2846.867919921875
1590757805.9300187,8635,2871.54296875
1590757805.951903,8636,2870.334716796875
1590757876.5875351,8696,2811.198486328125
1590758040.3133743,8820,2780.62060546875
1590758040.4138608,8823,2783.247314453125
1590758113.5181992,8879,2769.70263671875
1590758153.9253051,8905,2783.39794921875
1590758154.4844656,8908,2801.744384765625
1590758184.7890327,8929,2832.349609375
1590758184.9909835,8936,2844.96923828125
1590758266.3531601,8994,2869.30859375
1590758266.4658196,9000,2882.48779296875
1590758349.4378529,9056,2926.732177734375
1590758360.387735,9064,2926.2060546875
1590758583.1274147,9227,2940.606689453125
1590758593.8700023,9234,2948.56396484375
1590758625.5569563,9261,2929.534912109375
1590758699.3579335,9317,2927.994873046875
1590758741.3484495,9349,2935.9091796875
1590758826.697054,9413,2950.059326171875
1590758826.7568233,9416,2979.73486328125
1590758858.9362857,9436,2997.8232421875
1590758901.53299,9469,3025.02490234375
1590759019.0528424,9548,2955.778076171875
1590759029.7310066,9555,2948.177734375
1590759040.9024453,9568,2941.214599609375
1590759072.9284341,9590,2937.384765625
1590759127.1817238,9628,2934.455810546875
1590759170.803639,9658,2936.1669921875
1590759203.8543756,9681,2930.2060546875
1590759225.7910159,9699,2931.604736328125
1590759325.2927964,9769,2994.3408203125
1590759424.3579519,9844,3064.990966796875
1590759514.5087857,9908,3119.158447265625
1590759604.2779388,9973,3091.570556640625
1590759728.3708153,10051,3140.597900390625
1590759728.4689856,10056,3134.525390625
1590759739.4904258,10059,3136.31689453125
1590759773.509857,10085,3173.1005859375
1590759899.1726115,10169,3172.69580078125
1590760026.9942071,10257,3182.836669921875
1590760049.7702067,10277,3210.804443359375
1590760061.001888,10284,3223.65869140625
1590760223.0050273,10397,3213.3681640625
1590760223.0583017,10400,3214.162841796875
1590760257.9669735,10421,3203.7490234375
1590760338.805984,10480,3172.677490234375
1590760362.3371153,10490,3176.41259765625
1590760362.456972,10494,3172.0849609375
1590760420.48323,10523,3249.253662109375
1590760468.9302914,10556,3211.0634765625
1590760540.1526043,10608,3176.518310546875
1590760575.624827,10625,3170.56494140625
1590760587.5993898,10639,3190.567626953125
1590760611.297131,10655,3190.294677734375
1590760635.3188663,10672,3184.9833984375
1590760695.9084117,10712,3154.5693359375
1590760767.388281,10758,3171.00634765625
1590760767.4071276,10759,3168.4541015625
1590760804.5935621,10781,3185.888916015625
1590760852.962679,10816,3226.572509765625
1590760876.9122763,10826,3225.20263671875
1590760901.4055314,10842,3234.1865234375
1590760913.4294386,10851,3225.06689453125
1590760937.6688378,10865,3211.64501953125
1590760986.1860068,10903,3231.5712890625
1590760998.0928173,10906,3232.54296875
1590761048.8452213,10940,3232.862548828125
1590761048.9716597,10944,3260.140380859375
1590761085.6781049,10967,3261.300048828125
1590761099.0846634,10973,3256.76220703125
1590761099.123749,10975,3257.559326171875
1590761170.0682552,11015,3222.848876953125
1590761182.046682,11021,3231.839111328125
1590761207.1453912,11034,3242.0078125
1590761207.7411926,11039,3241.030029296875
1590761305.5325005,11103,3256.41748046875
1590761342.29705,11122,3245.475830078125
1590761356.9762018,11131,3248.072021484375
1590761419.5146995,11176,3266.614013671875
1590761456.1724641,11199,3273.895263671875
1590761468.5299156,11201,3303.3837890625
1590761468.550662,11202,3302.3720703125
1590761555.766342,11261,3368.750244140625
1590761807.3115797,11420,3317.442626953125
1590761895.97716,11473,3299.26953125
1590761922.2915733,11493,3291.21240234375
1590761983.80069,11524,3304.2958984375
1590761996.4272842,11533,3300.984130859375
1590762021.362392,11550,3305.086669921875
1590762046.9380534,11567,3316.315673828125
1590762097.6990151,11598,3351.96533203125
1590762187.3843071,11649,3389.50244140625
1590762213.3553922,11672,3394.849853515625
1590762238.67589,11686,3398.9130859375
1590762354.4372733,11760,3377.0
1590762548.3842561,11874,3356.268798828125
1590762704.7041047,11970,3423.253173828125
1590762704.857639,11975,3417.9833984375
1590762781.4459407,12011,3436.98828125
1590762834.7762485,12042,3411.042236328125
1590762993.133262,12139,3390.42431640625
1590763033.0945177,12165,3381.6259765625
1590763045.9451869,12169,3381.375
1590763072.4303606,12185,3356.309326171875
1590763139.7615626,12227,3420.51318359375
1590763246.7247667,12291,3456.474609375
1590763246.7791595,12294,3462.97021484375
1590763273.7287202,12310,3467.865966796875
1590763436.2548127,12406,3446.354736328125
1590763532.184688,12459,3525.822509765625
1590763705.8932724,12554,3457.90869140625
1590763897.7990775,12672,3453.811767578125
1590763952.829373,12700,3484.07177734375
1590764051.0442433,12759,3535.51513671875
1590764078.4549847,12775,3566.427001953125
1590764134.1732633,12806,3547.732177734375
1590764258.3434324,12878,3542.183837890625
1590764299.4387388,12897,3469.97216796875
1590764369.5642376,12940,3447.2998046875
1590764397.463168,12960,3471.4140625
1590764519.4815085,13018,3487.68994140625
1590764547.718081,13035,3512.81689453125
1590764590.5839043,13062,3499.29052734375
1590764632.7549367,13083,3555.98876953125
1590764646.842691,13095,3566.24560546875
1590764675.082752,13110,3587.792236328125
1590764689.0360742,13114,3591.007080078125
1590764718.08917,13131,3583.954833984375
1590764774.3429437,13167,3590.229248046875
1590764846.179851,13207,3605.89794921875
1590764903.8634355,13240,3576.979248046875
1590765105.0483735,13350,3608.389404296875
1590765207.1380892,13403,3583.279541015625
1590765207.220373,13407,3585.85791015625
1590765250.0295303,13427,3555.631103515625
1590765336.745485,13476,3505.876220703125
1590765404.1443288,13505,3523.58984375
1590765477.8847277,13547,3509.53515625
1590765565.5157988,13598,3514.30419921875
1590765608.7834346,13621,3499.543212890625
1590765711.1817293,13680,3577.820068359375
1590765725.471281,13683,3573.656005859375
1590765843.3727455,13748,3472.15869140625
1590765902.7988477,13777,3502.30712890625
1590765961.9964743,13811,3493.093505859375
1590766021.24035,13846,3579.434814453125
1590766065.301172,13869,3550.383056640625
1590766095.282308,13885,3562.21142578125
1590766230.5784159,13958,3646.7568359375
1590766274.7205904,13977,3624.95556640625
1590766304.6554801,13999,3587.75830078125
1590766479.4167452,14081,3521.343505859375
1590766738.2363958,14222,3655.73779296875
1590766860.546736,14288,3673.8876953125
1590766875.9236083,14295,3677.735107421875
1590766891.5112247,14304,3673.50634765625
1590766937.121306,14321,3646.567626953125
1590766952.281356,14333,3645.46533203125
1590766967.62316,14339,3649.437255859375
1590767075.2210863,14398,3618.560546875
1590767166.6908433,14448,3612.275146484375
1590767258.8566887,14495,3584.674072265625
1590767346.2445285,14531,3640.910888671875
1590767392.1060672,14555,3664.582275390625
1590767392.163458,14558,3659.934326171875
1590767549.9047315,14633,3627.666748046875
1590767550.0175037,14639,3634.493896484375
1590767613.0904253,14669,3597.144287109375
1590767628.627065,14678,3622.764404296875
1590767644.2799234,14682,3627.510009765625
1590767644.398341,14688,3622.717041015625
1590767835.4249275,14780,3664.589111328125
1590767835.4915984,14781,3690.662109375
1590767851.034318,14789,3691.08056640625
1590767866.6187801,14793,3688.514404296875
1590767899.1806633,14810,3692.34912109375
1590768027.258932,14874,3654.109130859375
1590768058.98171,14893,3631.890869140625
1590768121.736143,14927,3624.3212890625
1590768338.1833403,15028,3575.293212890625
1590768465.958287,15091,3636.04833984375
1590768561.1554592,15137,3657.999267578125
1590768642.0609589,15181,3636.14697265625
1590768674.5035336,15200,3657.1552734375
1590768820.9595907,15267,3679.574951171875
1590768936.9486394,15325,3600.227783203125
1590768985.3248549,15348,3599.350830078125
1590769148.7087526,15429,3617.718994140625
1590769247.679148,15474,3660.66015625
1590769247.7196116,15476,3658.467529296875
1590769323.5159295,15508,3697.13330078125
1590769390.4314132,15539,3740.64453125
1590769505.8834825,15598,3711.0634765625
1590769807.966954,15741,3708.906494140625
1590769857.3321333,15765,3732.398681640625
1590769874.453828,15774,3768.258056640625
1590769891.2960875,15780,3766.60107421875
1590769990.7092388,15826,3792.982421875
1590769990.7676475,15829,3792.834716796875
1590770024.3737743,15848,3769.703857421875
1590770074.2110314,15867,3756.62890625
1590770311.3546698,15980,3748.602294921875
1590770345.4499264,15994,3769.120361328125
1590770559.8337297,16096,3686.88525390625
1590770610.7887118,16117,3706.068115234375
1590770766.2800837,16189,3725.427978515625
1590770903.6387217,16250,3789.49658203125
1590771058.4600773,16322,3799.1044921875
1590771093.901747,16344,3757.02978515625
1590771145.669692,16361,3773.210205078125
1590771236.0133152,16407,3748.287841796875
1590771325.316439,16441,3736.87060546875
1590771473.4277925,16506,3741.34228515625
1590771577.6703641,16560,3812.906005859375
1590771648.4708843,16586,3833.6025390625
1590771648.6286569,16591,3830.343994140625
1590771806.680074,16662,3669.53125
1590771894.0690613,16698,3706.8271484375
1590772001.1619692,16747,3782.56884765625
1590772143.0358245,16809,3756.42529296875
1590772143.062418,16810,3757.721435546875
1590772215.4218736,16844,3791.4794921875
1590772251.1897938,16858,3789.95166015625
1590772340.806072,16900,3825.25830078125
1590772732.8714786,17067,3856.60400390625
1590772804.31868,17098,3756.221435546875
1590772876.3687592,17132,3715.34033203125
1590773020.8598175,17193,3682.248779296875
1590773038.8267043,17203,3699.88623046875
1590773112.0863693,17240,3708.689208984375
1590773130.1752832,17248,3733.6142578125
1590773202.162495,17273,3723.7158203125
1590773238.45881,17291,3719.0615234375
1590773238.4952805,17293,3754.37548828125
1590773292.9370713,17316,3744.940673828125
1590773292.964631,17317,3744.8857421875
1590773292.9862964,17318,3746.27587890625
1590773310.913797,17321,3739.16015625
1590773347.6059062,17340,3719.0078125
1590773421.0430615,17375,3777.814208984375
1590773495.4876451,17406,3780.17529296875
1590773550.3856945,17427,3756.72021484375
1590773587.9854665,17445,3724.83984375
1590773606.304454,17455,3729.81787109375
1590773819.7980032,17544,3852.709716796875
1590773857.3136654,17558,3832.243408203125
1590773913.4608295,17578,3843.4453125
1590773932.417201,17587,3823.370849609375
1590773951.2007225,17594,3825.421875
1590773951.2206745,17595,3825.129150390625
1590774006.745504,17624,3819.826904296875
1590774044.0599637,17634,3819.740478515625
1590774080.9416234,17654,3799.231689453125
1590774247.1844146,17723,3819.216796875
1590774358.738856,17772,3850.01904296875
1590774358.7571032,17773,3848.165771484375
1590774434.5031817,17805,3839.400390625
1590774528.8269448,17843,3798.22802734375
1590774789.1049728,17954,3778.677490234375
1590774845.225448,17979,3808.0009765625
1590774845.3256397,17982,3811.175537109375
1590774863.954874,17991,3809.69482421875
1590774950.7991455,18019,3855.937744140625
1590775025.5601046,18054,3904.910400390625
1590775062.2347004,18066,3906.989501953125
1590775155.5256066,18105,3857.494384765625
1590775213.0113544,18130,3809.247314453125
1590775250.9298995,18147,3795.480712890625
1590775402.4567952,18215,3709.150634765625
1590775459.0478039,18237,3760.982177734375
1590775534.3948796,18265,3715.077392578125
1590775649.0139716,18319,3796.905517578125
1590775974.6186032,18452,3828.33203125
1590775974.6417458,18453,3825.262451171875
1590776214.2064683,18548,3772.44873046875
1590776330.3131614,18593,3838.5166015625
1590776623.4103227,18714,3809.275634765625
1590776642.7350042,18721,3813.964111328125
1590776936.9636648,18846,3905.46240234375
1590777054.3682222,18894,3911.017822265625
1590777153.1598325,18934,3875.1513671875
1590777212.6401603,18959,3868.080322265625
1590777272.218849,18978,3875.6884765625
1590777272.3556669,18983,3874.658935546875
1590777340.8003287,19006,3884.394775390625
1590777401.213395,19028,3909.3544921875
1590777461.9323678,19049,3902.709228515625
1590777623.5622778,19117,3857.243408203125
1590777763.4456334,19170,3865.8857421875
1590777904.715888,19228,3949.698974609375
1590778005.7771487,19272,3909.02197265625
1590778025.6949465,19276,3901.8076171875
1590778086.4150171,19301,3882.644775390625
1590778554.5112107,19486,3973.779296875
1590778605.3850589,19501,3957.84423828125
1590778605.4598014,19504,3954.061279296875
1590778667.2218623,19526,3953.0
1590778687.4243522,19532,3946.057373046875
1590778809.4181588,19580,3909.537109375
1590778850.318706,19595,3919.416015625
1590778975.9594443,19641,3943.02197265625
1590778997.6401417,19655,3951.80029296875
1590779038.4684873,19666,3985.6240234375
1590779059.796103,19675,3964.79443359375
1590779184.0497315,19721,3908.04052734375
1590779205.4414682,19732,3918.406494140625
1590779225.7639418,19738,3920.192626953125
1590779370.664555,19797,3888.55712890625
1590779432.435237,19824,3913.2265625
1590779494.3232906,19847,3933.865234375
1590779680.7838657,19917,3997.16259765625
1590779743.4911895,19939,3962.272216796875
1590779828.641316,19972,3933.885986328125
1590779870.685018,19989,3944.89013671875
1590779891.4951184,19996,3944.09619140625
1590780007.534,20036,3861.89892578125
1590780049.180362,20049,3849.385986328125
1590780049.3291442,20054,3849.0234375
1590780070.0985765,20060,3844.361328125
1590780070.1962733,20063,3844.4765625
1590780281.712551,20139,3954.58447265625
1590780281.7363715,20140,3955.7548828125
1590780281.8453405,20142,3953.63232421875
1590780387.738891,20184,3993.003662109375
1590780409.0730143,20187,3996.197998046875
1590780493.6679928,20218,3978.07470703125
1590780558.1250286,20245,3974.21875
1590780558.1949909,20248,3973.7197265625
1590780579.2555728,20253,3963.88720703125
1590780729.788947,20309,3976.14208984375
1590780772.381717,20324,3987.139404296875
1590780794.0423317,20333,3985.385986328125
1590780794.0798304,20335,3983.268798828125
1590780921.6631188,20384,4009.0107421875
1590780964.347707,20398,4004.58056640625
1590781093.786453,20441,4028.572265625
1590781202.9741602,20486,3993.601806640625
1590781320.6138737,20527,3983.816650390625
1590781363.7100458,20540,3969.512451171875
1590781363.7727594,20541,3965.078857421875
1590781428.0753345,20561,3982.83984375
1590781428.1209052,20563,3991.599365234375
1590781428.7218497,20568,3995.78076171875
1590781472.0854037,20579,4023.755859375
1590781776.541831,20690,3938.630615234375
1590781820.5141442,20711,3941.72119140625
1590782018.56035,20779,3980.59912109375
1590782018.579775,20780,3982.6962890625
1590782018.6863725,20783,3985.737548828125
1590782018.7062914,20784,4007.712158203125
1590782129.091427,20823,4019.74267578125
1590782152.2458258,20832,4021.252685546875
1590782217.682355,20856,4035.91796875
1590782326.2945457,20889,3992.773193359375
1590782391.943044,20914,3947.955810546875
1590782480.3786945,20950,3958.20654296875
1590782591.218747,20988,3944.357666015625
1590782712.1327558,21028,4034.440185546875
1590782734.2238047,21036,4040.42822265625
1590782822.4925363,21068,4060.381103515625
1590782866.6133,21081,4027.303466796875
1590783044.6444128,21145,4050.073974609375
1590783223.55289,21210,4019.202880859375
1590783292.363077,21233,4020.03271484375
1590783524.4871743,21317,4067.853515625
1590783524.54259,21320,4066.601806640625
1590783546.9281034,21325,4068.585205078125
1590783728.2198122,21392,4060.3701171875
1590783795.895824,21410,4054.174072265625
1590783998.7556438,21485,4027.629638671875
1590784123.3080995,21524,4050.921630859375
1590784123.3280473,21525,4053.035888671875
1590784578.8260517,21682,4055.8095703125
1590784694.1489923,21724,3973.669921875
1590784694.1719122,21725,3975.115478515625
1590784878.2136645,21790,4015.25341796875
1590784901.0525086,21796,4019.69384765625
1590784948.3657377,21816,4088.32470703125
1590784971.526192,21822,4088.234130859375
1590785041.1279817,21843,4050.75732421875
1590785063.8050244,21849,4051.581787109375
1590785224.3577034,21909,4063.22705078125
1590785386.3794014,21968,4068.29931640625
1590785479.246109,22000,4052.874267578125
1590785511.4789946,22007,4034.22900390625
1590786145.9537146,22221,4082.98681640625
1590786216.7952824,22246,4076.9365234375
1590786263.3212366,22259,4040.15234375
1590786333.9986095,22286,4032.722900390625
1590786357.7237241,22293,4036.2529296875
1590786381.054659,22304,4011.591796875
1590786404.3804793,22309,4011.08544921875
1590786427.8303192,22317,4040.446533203125
1590786475.0166183,22331,4037.945556640625
1590786545.9239972,22359,4083.98876953125
1590786758.0966823,22428,4137.75830078125
1590786758.2000554,22431,4137.2451171875
1590786900.3559434,22473,4135.931640625
1590787003.9309027,22508,4127.27783203125
1590787122.1025121,22545,4139.71630859375
1590787383.834944,22636,4131.63232421875
1590787431.5998352,22652,4129.80078125
1590787745.8209167,22759,4060.24072265625
1590787769.900043,22766,4076.472412109375
1590787818.3075564,22778,4078.271484375
1590787963.742004,22829,4099.62109375
1590787988.097418,22840,4131.21337890625
1590788011.7492266,22841,4131.76123046875
1590788277.0807524,22931,4148.81396484375
1590788277.1413424,22934,4151.31103515625
1590788751.691069,23081,4154.17724609375
1590788751.7738864,23085,4158.94091796875
1590788751.7935765,23086,4157.53125
1590788800.7749643,23103,4170.05029296875
1590788849.6419153,23118,4172.41015625
1590788875.127537,23128,4174.69580078125
1590788923.5571313,23139,4189.5263671875
1590788923.687288,23144,4187.16943359375
1590788948.4295077,23149,4194.201171875
1590788972.5217395,23153,4189.9814453125
1590788972.6440718,23159,4189.7041015625
1590789046.2508364,23183,4182.5322265625
1590789094.7024322,23193,4192.35693359375
1590789168.7563305,23219,4190.84423828125
1590789168.8413045,23221,4191.025390625
1590789292.3705862,23264,4150.119140625
1590789367.2417614,23287,4119.80859375
1590789541.2447038,23338,4070.135986328125
1590789615.568598,23362,4108.10693359375
1590789665.1834025,23381,4123.517578125
1590789715.2065127,23395,4160.35205078125
1590789815.4445648,23428,4167.31298828125
1590790175.7121096,23541,4047.336181640625
1590790326.9431076,23590,4151.5380859375
1590790528.4707243,23651,4164.67529296875
1590790578.4552467,23671,4177.03271484375
1590790628.6895845,23682,4178.32763671875
1590790678.9821296,23702,4191.59423828125
1590790880.9098058,23762,4171.978515625
1590790906.4544137,23775,4174.55224609375
1590791032.8300707,23812,4198.517578125
1590791083.3589592,23832,4175.7177734375
1590791134.6469882,23843,4170.7724609375
1590791415.7806423,23929,4179.21142578125
1590791441.1697888,23939,4184.22265625
1590791884.1627643,24080,4221.78466796875
1590792012.364589,24117,4170.33154296875
1590792012.404635,24119,4173.271484375
1590792115.0819342,24148,4177.1943359375
1590792244.1382627,24187,4166.96728515625
1590792399.358307,24235,4139.60009765625
1590792555.314789,24283,4093.182861328125
1590792555.355126,24285,4098.27197265625
1590792581.414933,24293,4094.107177734375
1590792685.1399958,24323,4099.66259765625
1590792763.0195656,24346,4098.5087890625
1590792790.8395987,24360,4112.44384765625
1590793000.1642401,24417,4195.47607421875
1590793321.4874265,24513,4175.16455078125
1590793452.5644393,24558,4194.38232421875
1590793478.3631701,24562,4195.15966796875
1590793661.5076122,24622,4185.0087890625
1590793818.931723,24668,4152.93798828125
1590793922.6551678,24698,4130.02001953125
1590793976.0188162,24720,4121.375
1590794002.5448287,24728,4076.990478515625
1590794425.4304721,24850,4178.49267578125
1590794504.4869566,24880,4194.09716796875
1590794584.1017587,24902,4202.74951171875
1590794689.4993262,24935,4199.63232421875
1590794795.626391,24964,4246.61328125
1590794966.1539073,25009,4231.97119140625
1590795074.1149542,25048,4193.603515625
1590795366.6436687,25134,4170.25341796875
1590795607.9967024,25207,4117.48388671875
1590795688.7834046,25232,4129.06103515625
1590795742.723738,25245,4125.58447265625
1590795770.114615,25254,4152.68896484375
1590796038.474213,25333,4141.9404296875
1590796227.2371035,25392,4158.3642578125
1590796647.6911058,25506,4204.916015625
1590796702.2892919,25521,4215.2578125
1590796867.8507876,25573,4207.306640625
1590796950.58522,25600,4213.11865234375
1590797171.2652125,25662,4228.724609375
1590797253.868064,25687,4227.22314453125
1590797557.5706356,25776,4099.74072265625
1590797695.4325027,25813,4144.8203125
1590797805.1635697,25848,4153.62744140625
1590797944.09519,25881,4172.74560546875
1590798084.916994,25922,4123.40185546875
1590798460.4253347,26030,4114.3603515625
1590798516.955854,26046,4135.84326171875
1590798600.295347,26067,4160.29052734375
1590798628.1895645,26076,4131.92724609375
1590798684.4934332,26092,4128.66357421875
1590798908.1142302,26155,4115.7685546875
1590798908.1347756,26156,4113.15380859375
1590798964.156068,26170,4083.480224609375
1590799329.9671876,26280,4154.3583984375
1590799386.8384857,26293,4127.59423828125
1590799414.7880645,26304,4174.16064453125
1590799782.198341,26404,4260.6787109375
1590800008.1466482,26471,4175.86279296875
1590800188.8141897,26513,4181.9072265625
1590800736.6446097,26671,4093.7666015625
1590801052.4225814,26755,4197.56494140625
1590801052.4639452,26757,4195.29638671875
1590801196.310348,26797,4296.25
1590801196.332361,26798,4295.09521484375
1590801196.3574336,26799,4295.3017578125
1590801254.0339727,26815,4273.88134765625
1590801311.3119242,26828,4270.70703125
1590801311.3523898,26830,4273.4052734375
1590801688.3273778,26929,4267.06298828125
1590802221.8865535,27079,4277.4560546875
1590802457.110852,27143,4282.091796875
1590802486.246963,27149,4296.51611328125
1590802515.6573358,27155,4288.04150390625
1590802515.7363954,27159,4282.5048828125
1590802515.756575,27160,4282.03466796875
1590802809.839874,27235,4255.50830078125
1590802958.006307,27275,4271.3330078125
1590803164.9612286,27330,4239.52783203125
1590803548.8063705,27439,4304.279296875
1590803608.9174087,27450,4317.888671875
1590803638.3531854,27458,4301.28857421875
1590803827.6062744,27506,4247.771484375
1590803917.3794081,27530,4248.54931640625
1590804065.7709107,27570,4295.126953125
1590804065.8876076,27573,4294.72216796875
1590804184.3964918,27604,4341.16162109375
1590804213.98567,27614,4335.17333984375
1590804243.2766018,27621,4338.0908203125
1590804302.5045671,27639,4279.7255859375
1590804511.0345738,27696,4179.55615234375
1590804600.1409411,27716,4123.74072265625
1590804600.1981385,27719,4119.99365234375
1590804690.0780087,27740,4181.90771484375
1590805021.66174,27826,4266.59716796875
1590805354.0978506,27917,4296.0107421875
1590805354.136436,27919,4293.96484375
1590805476.427948,27951,4274.9375
1590805566.7068424,27969,4284.7626953125
1590806642.494958,28252,4317.17626953125
1590806734.7359395,28278,4300.07275390625
1590806919.0942361,28322,4336.01025390625
1590807133.68194,28377,4345.15234375
1590807349.9654758,28439,4269.6767578125
1590807412.8332846,28452,4267.9931640625
1590807765.983433,28544,4263.30224609375
1590807891.3090966,28573,4207.658203125
1590808047.077465,28612,4238.240234375
1590808295.6460268,28677,4404.56884765625
1590809143.3144784,28892,4239.54638671875
1590809459.4923744,28971,4348.24755859375
1590809554.499714,28997,4334.82861328125
1590809660.2787802,29019,4362.4111328125
1590809724.0420449,29038,4383.84326171875
1590809818.8941357,29058,4333.86181640625
1590809819.0308452,29063,4333.04931640625
1590809882.720221,29079,4353.54345703125
1590809946.8371148,29091,4334.10400390625
1590810011.092611,29107,4335.65185546875
1590810106.10451,29134,4260.76416015625
1590810391.3678162,29202,4208.7353515625
1590810583.107669,29251,4292.58056640625
1590810614.7326844,29264,4299.58642578125
1590810646.3048618,29272,4303.2412109375
1590810806.943703,29310,4350.4384765625
1590811032.25768,29367,4318.78564453125
1590811322.7740529,29439,4243.4931640625
1590811452.1927485,29472,4221.1904296875
1590811484.2842503,29479,4232.53466796875
1590811516.956978,29488,4245.9169921875
1590811753.268073,29538,4303.0224609375
1590811753.3752298,29541,4306.46337890625
1590811850.8836424,29562,4340.83447265625
1590811883.0658593,29574,4348.79833984375
1590811980.1337903,29593,4356.18212890625
1590812045.3280947,29612,4339.8037109375
1590812597.6343837,29748,4335.388671875
1590812923.4372187,29829,4220.0576171875
1590812923.4566483,29830,4236.0048828125
1590813054.8136125,29864,4342.5751953125
1590813153.1487603,29883,4365.51171875
1590813350.9787817,29929,4389.5810546875
1590813658.505444,30001,4341.73828125
1590813658.6335478,30006,4339.93212890625
1590813757.6960268,30032,4328.51416015625
1590813956.4095333,30078,4359.1630859375
1590814022.7495022,30093,4358.224609375
1590814222.0602872,30138,4368.1337890625
1590814354.9738688,30175,4379.10498046875
1590814555.9594738,30218,4403.41650390625
1590814623.4045558,30238,4422.771484375
1590814658.063361,30244,4418.68115234375
1590814724.6422486,30257,4400.57666015625
1590814824.5886312,30285,4319.90283203125
1590814992.0486495,30328,4311.501953125
1590815160.394004,30368,4270.90869140625
1590815459.936674,30435,4408.71630859375
1590815560.737404,30460,4372.06787109375
1590815594.2223263,30467,4388.6044921875
1590815594.3533075,30471,4393.77734375
1590816037.5242875,30570,4349.00048828125
1590816037.6269243,30573,4362.52783203125
1590816207.445028,30613,4404.2333984375
1590816343.8053234,30645,4318.5322265625
1590816613.6752582,30707,4309.45361328125
1590816681.1013212,30721,4291.369140625
1590816749.2258396,30738,4369.892578125
1590816749.246422,30739,4368.3662109375
1590816919.7359998,30781,4419.2529296875
1590817328.311293,30880,4417.888671875
1590817464.9560375,30907,4388.33740234375
1590818094.395813,31053,4362.779296875
1590818338.3726413,31106,4372.4169921875
1590818787.4916317,31214,4292.73388671875
1590818857.5239158,31225,4286.2939453125
1590819378.63467,31348,4368.1416015625
1590819622.1844459,31407,4437.984375
1590819796.427581,31444,4435.97021484375
1590819900.4066474,31465,4414.85986328125
1590820049.1489604,31502,4312.79248046875
1590820224.5326607,31538,4325.95166015625
1590820224.5533166,31539,4321.4169921875
1590820329.7128356,31564,4305.47119140625
1590820610.396235,31626,4394.98828125
1590820610.5715425,31632,4371.86083984375
1590820681.2358346,31647,4334.30712890625
1590820928.7776194,31697,4346.31201171875
1590821035.2960455,31723,4217.28076171875
1590821106.0100183,31740,4218.2294921875
1590821212.2321095,31763,4248.2626953125
1590821425.2481089,31809,4344.3544921875
1590821711.5247583,31874,4433.052734375
1590821747.2688825,31881,4397.42724609375
1590821782.5027444,31889,4406.09912109375
1590821997.681731,31937,4387.93212890625
1590822033.0521443,31946,4390.1240234375
1590822294.7804835,32005,4392.14208984375
1590822366.1182442,32018,4357.31787109375
1590823014.2111137,32163,4312.7451171875
1590823050.2704158,32175,4357.80126953125
1590823193.8159842,32208,4306.63671875
1590823229.4530969,32210,4305.32080078125
1590823410.3426695,32250,4348.5
1590823700.5061314,32315,4344.37255859375
1590824027.6338472,32389,4457.927734375
1590824244.7421315,32436,4397.771484375
1590824392.6585736,32472,4345.005859375
1590824546.4889216,32501,4315.93603515625
1590824692.8660252,32530,4350.958984375
1590824729.2771232,32543,4360.51953125
1590824765.5816333,32546,4361.62890625
1590825055.411762,32612,4461.29248046875
1590825055.469001,32615,4447.66943359375
1590825274.6772444,32658,4390.93017578125
1590825459.5655708,32697,4458.0458984375
1590825497.52147,32707,4459.5732421875
1590825497.578803,32710,4452.21142578125
1590825756.386566,32763,4453.158203125
1590826272.240335,32876,4412.421875
1590826345.8093114,32895,4394.46337890625
1590826382.853222,32902,4404.2685546875
1590826382.8758836,32903,4404.02099609375
1590826419.7701542,32910,4383.1630859375
1590826714.3810024,32975,4335.16748046875
1590826751.469137,32979,4326.45947265625
1590826875.419778,33003,4331.2666015625
1590826918.644756,33015,4393.57080078125
1590827001.0824974,33028,4474.3544921875
1590827038.022104,33035,4484.32470703125
1590827410.4529183,33116,4461.72509765625
1590827558.596621,33149,4510.109375
1590827595.812636,33153,4515.5458984375
1590827707.93871,33180,4407.943359375
1590827708.0153403,33182,4411.3876953125
1590828044.51675,33249,4449.1884765625
1590828119.7577462,33272,4478.2685546875
1590828456.7535918,33342,4323.40966796875
1590828493.8880787,33352,4328.294921875
1590828605.6987674,33369,4366.54052734375
1590828605.902479,33376,4367.71923828125
1590828643.237531,33379,4369.54296875
1590828719.8418083,33393,4358.6953125
1590828757.475011,33404,4358.52978515625
1590829410.1070147,33540,4531.90576171875
1590829599.9433687,33577,4482.2158203125
1590829827.934806,33632,4446.57568359375
1590829866.2657607,33639,4441.99462890625
1590830170.8816617,33704,4542.03857421875
1590830322.1927347,33729,4518.27001953125
1590830360.075788,33738,4516.78759765625
1590830398.0543334,33750,4508.27099609375
1590830510.815496,33769,4511.90087890625
1590830587.7977338,33786,4513.1484375
1590830664.4521022,33801,4453.37744140625
1590830817.230568,33840,4455.67431640625
1590830894.870235,33852,4465.42578125
1590831010.746588,33877,4457.953125
1590831166.1557715,33907,4540.794921875
1590831204.4422605,33914,4578.30419921875
1590831472.3229752,33972,4575.064453125
1590831510.9305797,33983,4558.1328125
1590831712.0980241,34018,4476.24462890625
1590831790.095917,34037,4464.36083984375
1590831828.4009895,34044,4465.9501953125
1590832060.7535212,34090,4397.25927734375
1590832176.9440353,34114,4447.06689453125
1590832291.7451303,34142,4411.9609375
1590832329.812394,34145,4429.10888671875
1590832484.5145934,34180,4363.01416015625
1590832796.5886612,34248,4383.9521484375
1590832951.9982488,34273,4411.671875
1590833107.5336967,34307,4386.59521484375
1590833107.5929005,34310,4390.85791015625
1590833379.7127085,34362,4410.92431640625
1590833379.7319908,34363,4386.302734375
1590833418.335011,34371,4389.134765625
1590833457.3938463,34384,4432.77099609375
1590833732.2693179,34439,4536.09228515625
1590833888.881642,34466,4557.51513671875
1590834174.7497516,34526,4511.61865234375
1590834174.7686145,34527,4510.9716796875
1590834331.2006948,34553,4456.7744140625
1590834371.6738517,34565,4470.47119140625
1590834449.8236687,34580,4444.88232421875
1590834529.0322676,34600,4501.16455078125
1590834608.517427,34609,4503.97314453125
1590834647.811139,34618,4494.5244140625
1590834765.724079,34648,4503.34814453125
1590835041.755928,34697,4465.2236328125
1590835279.4774265,34752,4427.23974609375
1590835438.6035326,34784,4389.55419921875
1590835557.2268903,34806,4431.06201171875
1590835914.191099,34879,4510.8017578125
1590836324.512542,34957,4464.51611328125
1590836615.0831091,35009,4470.15234375
1590836696.4564154,35031,4413.0595703125
1590836936.373496,35080,4489.7373046875
1590837136.9794314,35116,4488.84619140625
1590837459.4150271,35178,4474.10107421875
1590837700.9533257,35229,4451.7724609375
1590837823.0745013,35255,4479.97705078125
1590837862.7100916,35258,4480.50341796875
1590838227.9676585,35334,4522.943359375
1590838348.7862165,35355,4486.5615234375
1590838389.2818477,35363,4499.31982421875
1590838431.348608,35376,4480.58984375
1590838471.5117157,35378,4480.77978515625
1590838471.6917725,35384,4490.01025390625
1590838793.7783372,35448,4560.431640625
1590838874.6286356,35464,4574.986328125


==> figure source files/plot_python/csv/harl/cheetah/2.csv <==
Wall time,Step,Value
1593336933.3373826,43,-37.70613098144531
1593336933.4043686,46,-42.90219497680664
1593336942.8492966,72,-40.386558532714844
1593336952.1281722,95,-35.078311920166016
1593336977.3406985,159,-10.736418724060059
1593336980.4811916,168,-5.429516315460205
1593337007.8347914,230,26.427562713623047
1593337010.92556,235,30.34963035583496
1593337018.015283,256,39.476078033447266
1593337028.434711,274,47.31704330444336
1593337042.7658653,309,68.50440216064453
1593337042.8496592,311,71.48186492919922
1593337045.8550963,319,78.74987030029297
1593337089.0517313,422,117.7034912109375
1593337105.2345269,461,145.006591796875
1593337111.2439873,475,149.37171936035156
1593337145.6609597,537,170.181640625
1593337155.3362706,564,184.20852661132812
1593337161.8389847,580,189.23876953125
1593337164.890615,587,185.12228393554688
1593337184.2307613,635,206.27252197265625
1593337187.5780418,648,211.18475341796875
1593337193.9162564,662,212.64608764648438
1593337197.0895407,672,210.8157196044922
1593337216.7944868,715,232.1734619140625
1593337220.0377023,723,231.62832641601562
1593337240.0146947,772,243.4081268310547
1593337246.7613857,786,241.1911163330078
1593337246.7983177,788,242.9044189453125
1593337253.2478132,803,242.4927215576172
1593337256.6718206,809,242.40081787109375
1593337266.669206,837,258.56610107421875
1593337315.7816372,946,293.978271484375
1593337325.9359088,972,305.7364501953125
1593337349.448683,1006,326.2868347167969
1593337353.0091026,1015,326.8594665527344
1593337374.3564794,1064,347.13934326171875
1593337377.6905496,1067,352.194091796875
1593337395.314089,1105,368.5307312011719
1593337427.102719,1181,394.43695068359375
1593337462.856615,1262,432.4668273925781
1593337488.2199926,1317,469.317626953125
1593337488.2848012,1320,475.1097717285156
1593337495.6578348,1334,489.1063232421875
1593337499.2892058,1338,493.23907470703125
1593337520.0635653,1386,496.74896240234375
1593337523.3100328,1393,500.3927307128906
1593337536.6953912,1427,519.4339599609375
1593337540.1418855,1437,519.2371215820312
1593337553.4665601,1467,537.6853637695312
1593337563.659155,1492,531.0180053710938
1593337586.9003532,1524,535.2040405273438
1593337601.7683675,1553,555.1638793945312
1593337608.7429373,1569,571.6395263671875
1593337615.5442533,1585,603.8460693359375
1593337622.6428046,1606,617.6197509765625
1593337639.5064018,1641,649.9408569335938
1593337660.621994,1692,619.3273315429688
1593337667.6575022,1710,627.294677734375
1593337671.2427769,1719,623.3965454101562
1593337678.1041257,1733,631.8985595703125
1593337678.1404178,1735,631.740234375
1593337681.4919796,1738,631.5994262695312
1593337699.1040397,1782,658.502685546875
1593337727.436687,1845,703.64111328125
1593337731.0042787,1854,719.9364624023438
1593337738.1669052,1867,727.5584106445312
1593337738.224119,1870,737.9264526367188
1593337741.775538,1878,740.9904174804688
1593337759.6937802,1918,745.6944580078125
1593337767.1421282,1935,753.564453125
1593337774.4814935,1948,764.7799682617188
1593337809.5142362,2002,788.6487426757812
1593337824.2747593,2037,800.6705322265625
1593337842.6118855,2078,826.340087890625
1593337853.9288492,2097,851.8653564453125
1593337896.3914225,2188,900.3271484375
1593337900.5116673,2200,915.8346557617188
1593337907.942585,2212,925.615478515625
1593337915.526008,2232,930.90185546875
1593337919.2193635,2237,936.26123046875
1593337919.2384813,2238,936.63330078125
1593337930.8797529,2258,949.08251953125
1593337931.0200791,2263,950.9589233398438
1593337953.6975143,2308,964.1166381835938
1593337957.5392315,2320,955.1831665039062
1593337977.1198637,2355,957.6571655273438
1593337992.5606308,2390,960.4739990234375
1593337992.6258848,2391,960.156005859375
1593338016.111003,2437,968.8594360351562
1593338023.9873128,2454,986.9449462890625
1593338024.0244544,2456,985.7535400390625
1593338027.9164548,2461,969.453369140625
1593338039.6697087,2486,976.7575073242188
1593338039.6870904,2487,985.7867431640625
1593338047.3409739,2497,992.44677734375
1593338047.3827298,2499,993.6649780273438
1593338056.5172522,2504,1015.176513671875
1593338072.4141035,2533,1034.9755859375
1593338080.550273,2548,1055.2174072265625
1593338084.5061293,2554,1056.3602294921875
1593338149.3104293,2686,1115.485595703125
1593338178.2948232,2741,1145.305908203125
1593338186.3225236,2755,1124.2645263671875
1593338204.013687,2790,1169.746337890625
1593338262.445296,2897,1177.2171630859375
1593338296.2994878,2968,1180.7850341796875
1593338330.2601404,3012,1239.1092529296875
1593338342.9326544,3039,1273.2132568359375
1593338347.2328892,3042,1277.0738525390625
1593338377.5983586,3100,1258.5296630859375
1593338412.2259254,3162,1269.2271728515625
1593338429.7080178,3197,1264.015625
1593338447.5253384,3231,1295.1422119140625
1593338456.1474516,3245,1272.8037109375
1593338456.1836197,3247,1288.3006591796875
1593338456.2011719,3248,1289.21484375
1593338491.718226,3306,1269.8326416015625
1593338554.1540785,3409,1314.733154296875
1593338579.0389562,3450,1308.1773681640625
1593338599.5203912,3481,1370.2972412109375
1593338685.0792236,3601,1415.7266845703125
1593338695.2170098,3619,1435.196044921875
1593338695.3080401,3621,1420.0665283203125
1593338726.1739323,3671,1409.131591796875
1593338761.9890192,3727,1401.5726318359375
1593338772.2537856,3742,1433.9324951171875
1593338809.4576712,3794,1485.2459716796875
1593338820.0152404,3815,1477.255859375
1593338825.1694286,3822,1479.1868896484375
1593338860.4551108,3865,1461.423095703125
1593338906.8489752,3929,1455.285400390625
1593338923.5647383,3957,1414.42529296875
1593338944.6963863,3985,1462.294189453125
1593338988.4661694,4037,1500.090576171875
1593339032.1139042,4099,1521.780029296875
1593339037.5612607,4110,1549.701416015625
1593339086.5171998,4183,1567.7591552734375
1593339098.1871607,4197,1566.402099609375
1593339103.7746108,4203,1582.2723388671875
1593339120.1306708,4228,1570.5462646484375
1593339125.668385,4233,1571.2601318359375
1593339142.386633,4264,1596.72802734375
1593339175.3528788,4305,1603.8482666015625
1593339181.1673295,4318,1596.7813720703125
1593339181.2120903,4320,1598.4168701171875
1593339243.783097,4401,1606.0224609375
1593339303.8113935,4493,1619.1539306640625
1593339323.3179958,4510,1635.1824951171875
1593339340.3768287,4531,1648.4102783203125
1593339407.2933612,4629,1712.3150634765625
1593339434.7278988,4665,1671.7244873046875
1593339434.8113322,4669,1672.605224609375
1593339440.3191369,4677,1708.0439453125
1593339490.9393346,4751,1705.115234375
1593339520.9955673,4789,1722.8675537109375
1593339532.1147788,4803,1745.1190185546875
1593339560.6297488,4841,1688.235107421875
1593339566.9447756,4853,1680.5111083984375
1593339596.209666,4895,1677.2086181640625
1593339647.3796825,4963,1769.876708984375
1593339653.1138241,4972,1789.0185546875
1593339653.1715245,4975,1793.8836669921875
1593339724.2123756,5051,1731.5521240234375
1593339724.2558436,5053,1732.66943359375
1593339766.8159416,5107,1817.556396484375
1593339785.4121394,5135,1836.421142578125
1593339865.047636,5240,1835.2808837890625
1593339939.787075,5330,1905.5152587890625
1593339952.207675,5346,1867.13671875
1593339958.4690382,5360,1837.013427734375
1593340009.189602,5421,1795.255859375
1593340027.9878085,5443,1742.0286865234375
1593340093.3588161,5516,1837.5406494140625
1593340093.4007978,5518,1838.69970703125
1593340121.1433973,5550,1886.0556640625
1593340155.0962791,5588,1899.118408203125
1593340220.492811,5665,1864.8670654296875
1593340226.995696,5680,1852.75439453125
1593340265.6738086,5724,1944.8668212890625
1593340338.5449336,5809,1872.40380859375
1593340351.4076746,5826,1875.614990234375
1593340351.488418,5829,1873.4718017578125
1593340377.2204418,5863,1911.2557373046875
1593340383.4651191,5865,1909.8455810546875
1593340383.6587555,5872,1909.346435546875
1593340415.9405618,5908,1905.7215576171875
1593340434.962367,5929,1894.9639892578125
1593340454.799156,5953,1848.010498046875
1593340461.4516172,5964,1845.0965576171875
1593340481.849045,5991,1912.007568359375
1593340509.988038,6011,1933.1937255859375
1593340603.3648415,6122,1998.5985107421875
1593340610.125082,6132,1984.53173828125
1593340650.621641,6182,1966.34814453125
1593340670.6804628,6201,1948.912109375
1593340677.552038,6214,1963.006103515625
1593340684.1387439,6220,1962.4896240234375
1593340697.5319927,6233,1980.725341796875
1593340745.052824,6290,1964.034423828125
1593340765.401429,6313,1998.9686279296875
1593340765.5355005,6318,2000.433349609375
1593340786.111854,6342,1981.212158203125
1593340806.2178438,6364,1982.656982421875
1593340819.7996113,6377,2021.5621337890625
1593340840.313353,6401,2011.14111328125
1593340920.3756342,6497,2013.315185546875
1593340948.4214473,6521,1996.4609375
1593340986.8704553,6575,2003.0361328125
1593340999.415224,6585,2011.9957275390625
1593341012.4545891,6604,2021.939453125
1593341057.2582545,6658,2064.010498046875
1593341090.9248574,6697,2027.480224609375
1593341090.994261,6700,2006.557373046875
1593341098.1367168,6712,1992.7193603515625
1593341126.360334,6743,2047.909423828125
1593341220.1316228,6847,2090.4404296875
1593341227.3824463,6855,2119.570068359375
1593341241.8971994,6870,2106.97705078125
1593341328.0832987,6967,2088.29833984375
1593341357.6365478,6993,2098.469970703125
1593341380.962743,7015,2110.240966796875
1593341468.4548314,7107,2158.268798828125
1593341475.8029044,7115,2152.26318359375
1593341513.5557578,7156,2041.94482421875
1593341572.957493,7217,2105.283447265625
1593341595.6352074,7248,2187.460693359375
1593341655.6585357,7312,2163.201416015625
1593341678.2215545,7330,2170.171630859375
1593341685.7466931,7340,2176.526611328125
1593341685.8224993,7341,2177.148193359375
1593341701.262967,7360,2183.7041015625
1593341723.703233,7383,2147.042724609375
1593341745.9225152,7402,2148.1943359375
1593341791.314145,7451,2155.267578125
1593341799.6957865,7461,2109.4140625
1593341799.7645507,7464,2115.0107421875
1593341814.875131,7479,2140.72509765625
1593341852.4775388,7512,2204.59716796875
1593341951.3311968,7610,2221.222412109375
1593341981.906539,7645,2249.806640625
1593342019.9881263,7688,2280.669921875
1593342027.496365,7694,2280.32470703125
1593342096.1192381,7761,2291.27197265625
1593342120.3507192,7789,2276.069580078125
1593342127.9018416,7799,2276.361083984375
1593342166.3086002,7834,2201.361572265625
1593342229.96355,7901,2274.2880859375
1593342262.6534383,7933,2305.21728515625
1593342317.5621357,7992,2294.92626953125
1593342365.1638293,8027,2306.19091796875
1593342373.1322107,8038,2315.0556640625
1593342389.37184,8050,2312.18798828125
1593342406.126153,8067,2255.658203125
1593342518.469066,8181,2202.96484375
1593342550.5190642,8216,2264.020263671875
1593342558.4631295,8222,2242.25732421875
1593342630.588664,8291,2340.59033203125
1593342670.4530566,8335,2328.541015625
1593342703.3938785,8364,2295.282470703125
1593342711.3726165,8369,2289.083251953125
1593342719.3492332,8378,2276.738525390625
1593342808.1638293,8468,2270.644287109375
1593342808.2721078,8471,2286.237548828125
1593342840.702009,8499,2291.877197265625
1593342857.6888056,8509,2282.76904296875
1593342916.888313,8567,2352.583251953125
1593342958.0508902,8602,2378.230224609375
1593342990.873268,8635,2374.947509765625
1593342990.8954933,8636,2381.93603515625
1593343049.5874887,8696,2396.71484375
1593343184.4201918,8820,2407.220458984375
1593343184.5528858,8823,2389.554931640625
1593343243.3782134,8879,2386.990966796875
1593343252.0753732,8886,2396.03076171875
1593343278.655449,8905,2395.031982421875
1593343278.7249048,8908,2393.52294921875
1593343305.3005412,8929,2492.890625
1593343305.5045877,8936,2479.94287109375
1593343330.9519293,8959,2458.631591796875
1593343347.9757473,8976,2435.069580078125
1593343373.7915435,8994,2415.384033203125
1593343373.913323,9000,2421.779541015625
1593343399.8958611,9010,2419.927978515625
1593343443.8186855,9056,2423.005615234375
1593343452.6513436,9064,2476.5302734375
1593343639.954269,9227,2531.2763671875
1593343648.841494,9234,2514.33740234375
1593343675.382008,9261,2463.97998046875
1593343738.7566454,9317,2428.18798828125
1593343774.7433999,9349,2523.56396484375
1593343801.6658838,9370,2517.51806640625
1593343846.7338061,9413,2546.626220703125
1593343846.8036492,9416,2542.58056640625
1593343873.5565293,9436,2514.29931640625
1593343882.4812386,9443,2488.9697265625
1593343910.2336996,9469,2480.588134765625
1593343999.0114033,9539,2505.25537109375
1593344007.8683836,9548,2529.37841796875
1593344016.680527,9555,2525.483642578125
1593344025.7784731,9568,2513.206787109375
1593344052.0811133,9590,2553.437255859375
1593344096.2249634,9628,2549.8154296875
1593344131.659448,9658,2553.302978515625
1593344158.4439597,9681,2568.006591796875
1593344176.2579854,9699,2568.9345703125
1593344258.011203,9769,2624.721435546875
1593344338.8020742,9841,2597.064453125
1593344338.871096,9844,2604.335205078125
1593344384.0075727,9884,2657.45703125
1593344410.8796732,9908,2688.678955078125
1593344483.5202012,9973,2653.719970703125
1593344584.2650783,10051,2685.77197265625
1593344584.3828897,10056,2685.23291015625
1593344595.0628142,10059,2682.0068359375
1593344623.2559996,10085,2673.15087890625
1593344678.3675017,10129,2663.920166015625
1593344724.3159847,10169,2697.710693359375
1593344742.887795,10186,2695.70556640625
1593344827.5353842,10257,2737.954833984375
1593344847.2715745,10277,2754.501708984375
1593344857.377133,10284,2752.614013671875
1593345005.7310717,10397,2679.284912109375
1593345005.8023975,10400,2651.61767578125
1593345036.1968412,10421,2685.57080078125
1593345116.1608505,10480,2694.7705078125
1593345135.0028732,10490,2695.911865234375
1593345135.1433637,10494,2701.262451171875
1593345184.559113,10523,2706.770751953125
1593345225.4521556,10556,2722.239990234375
1593345296.9388573,10608,2756.915283203125
1593345328.6488352,10625,2721.510986328125
1593345338.9816358,10639,2734.22412109375
1593345359.6275382,10655,2732.939697265625
1593345382.1112478,10672,2744.798828125
1593345436.0859678,10712,2790.275390625
1593345504.519162,10758,2807.27490234375
1593345504.5387442,10759,2800.9609375
1593345536.3330295,10781,2796.5263671875
1593345546.4798868,10788,2805.45947265625
1593345577.399173,10816,2793.142822265625
1593345596.7535489,10826,2788.402099609375
1593345596.8974168,10831,2799.191650390625
1593345621.328102,10842,2797.491943359375
1593345632.7327175,10851,2797.747314453125
1593345653.99521,10865,2770.804443359375
1593345693.888731,10903,2748.77783203125
1593345704.8736773,10906,2750.4697265625
1593345744.1653273,10940,2734.339599609375
1593345744.2943504,10944,2733.55859375
1593345773.990513,10967,2774.609130859375
1593345783.3896585,10973,2779.00390625
1593345783.4302201,10975,2777.23974609375
1593345842.6883957,11015,2804.615966796875
1593345857.3907444,11021,2806.083984375
1593345879.4011686,11034,2868.254638671875
1593345879.5263963,11039,2878.1552734375
1593345962.3852258,11103,2837.808349609375
1593345992.2303379,11122,2823.990966796875
1593346002.866833,11131,2822.124755859375
1593346056.2924812,11176,2846.55078125
1593346089.104637,11199,2875.362060546875
1593346103.8437438,11201,2875.003662109375
1593346103.8646057,11202,2877.70263671875
1593346193.0210938,11261,2915.14501953125
1593346216.2068524,11273,2851.44580078125
1593346439.2379093,11420,2909.17578125
1593346539.1281922,11473,2893.233154296875
1593346568.2809584,11493,2873.08935546875
1593346636.372981,11524,2873.8486328125
1593346650.7693706,11533,2853.53564453125
1593346677.8343704,11550,2879.25390625
1593346709.5827785,11567,2887.1435546875
1593346772.7048512,11598,2912.999755859375
1593346876.1089158,11649,2857.488037109375
1593346907.1983855,11672,2834.94970703125
1593346934.8712964,11686,2848.647216796875
1593347049.406929,11760,2855.188720703125
1593347240.0079553,11874,2908.52001953125
1593347357.8961394,11949,2964.630615234375
1593347398.0527446,11970,2971.40087890625
1593347398.229981,11975,2998.468505859375
1593347427.5756009,11989,2995.656005859375
1593347463.5444465,12004,2998.58447265625
1593347477.0037036,12011,2982.745361328125
1593347535.6094742,12042,2916.345947265625
1593347670.8626838,12139,2956.994384765625
1593347703.4297886,12165,2985.547119140625
1593347713.9451146,12169,2988.615966796875
1593347736.0342233,12185,2989.572265625
1593347793.6920936,12227,2987.369140625
1593347890.6491985,12291,3019.151123046875
1593347890.7211642,12294,3023.4814453125
1593347913.7771745,12310,3021.04931640625
1593348052.2207713,12406,3071.21044921875
1593348105.8827612,12437,3045.309326171875
1593348139.3572416,12459,3019.622314453125
1593348282.3735836,12554,3048.278564453125
1593348388.7453847,12626,3078.328125
1593348446.5811138,12672,3014.507080078125
1593348490.2661963,12700,3007.692138671875
1593348568.9537966,12759,3038.6171875
1593348592.0904677,12775,3067.099609375
1593348635.770014,12806,3076.703369140625
1593348737.5414186,12865,3079.366455078125
1593348750.2169578,12878,3085.4375
1593348786.726614,12897,3079.53369140625
1593348845.9065373,12940,2986.78857421875
1593348870.3232498,12960,2939.50927734375
1593348979.493213,13018,2991.072021484375
1593349003.7870533,13035,2998.476806640625
1593349042.4769258,13062,3090.57470703125
1593349077.1519504,13083,3074.619384765625
1593349090.4053643,13095,3092.673828125
1593349113.390092,13110,3089.782470703125
1593349124.1935222,13114,3065.4228515625
1593349147.6982653,13131,3077.677734375
1593349195.0682504,13167,3042.80712890625
1593349255.209111,13207,3070.49169921875
1593349300.5007904,13240,3068.129150390625
1593349419.7198954,13314,3103.140869140625
1593349465.4922004,13350,3115.675537109375
1593349552.885739,13403,3162.34228515625
1593349553.0229018,13407,3158.052734375
1593349588.5163438,13427,3170.6591796875
1593349662.7791529,13476,3205.465576171875
1593349719.690836,13505,3198.61865234375
1593349779.9266846,13547,3152.717529296875
1593349852.799455,13598,3127.042236328125
1593349876.2084475,13613,3130.0048828125
1593349888.4606013,13621,3170.61669921875
1593349900.1806881,13627,3176.334228515625
1593349973.9586692,13680,3150.3271484375
1593349985.6834815,13683,3161.5205078125
1593350045.501808,13723,3121.9306640625
1593350081.0284274,13748,3128.2314453125
1593350129.2520041,13777,3158.947265625
1593350176.2501838,13811,3184.353515625
1593350221.612069,13846,3174.84228515625
1593350255.2054453,13869,3179.7861328125
1593350277.6935291,13885,3177.525146484375
1593350357.0464816,13938,3183.216064453125
1593350381.4334478,13958,3187.53515625
1593350393.2324479,13961,3187.477783203125
1593350405.2511036,13971,3191.653564453125
1593350416.864011,13977,3196.466064453125
1593350440.346414,13999,3215.225830078125
1593350577.6580572,14081,3174.6455078125
1593350775.4712303,14222,3159.8193359375
1593350869.876935,14288,3197.839599609375
1593350881.4665189,14289,3201.56494140625
1593350881.6413155,14295,3186.100830078125
1593350893.3350294,14304,3194.72509765625
1593350928.675427,14321,3255.107666015625
1593350940.7887435,14333,3225.2138671875
1593350952.7714262,14339,3246.61669921875
1593351034.9578664,14398,3158.43017578125
1593351105.4814053,14448,3162.986328125
1593351176.1927884,14495,3236.205078125
1593351243.8269448,14531,3211.328125
1593351279.5964105,14555,3222.647216796875
1593351279.656597,14558,3224.345703125
1593351399.1871402,14633,3284.529541015625
1593351399.319652,14639,3290.592041015625
1593351447.9310632,14669,3297.228759765625
1593351460.1600134,14678,3308.020263671875
1593351472.173547,14682,3306.743896484375
1593351472.2992685,14688,3306.66943359375
1593351568.2328317,14747,3314.9931640625
1593351615.9435601,14780,3306.310546875
1593351616.01366,14781,3306.724609375
1593351627.9915621,14789,3302.380615234375
1593351639.9821863,14793,3271.936767578125
1593351664.006836,14810,3254.7490234375
1593351759.7622764,14874,3253.37255859375
1593351783.801927,14893,3255.6044921875
1593351831.9251776,14926,3248.17578125
1593351831.9454768,14927,3248.45361328125
1593351868.3062408,14951,3260.0927734375
1593351997.835429,15028,3206.6787109375
1593352095.4852152,15091,3306.871337890625
1593352156.6798286,15133,3318.765380859375
1593352168.6659238,15137,3259.07373046875
1593352228.9646606,15181,3246.466064453125
1593352253.4239802,15200,3240.393310546875
1593352363.1743395,15267,3328.023193359375
1593352449.4917397,15325,3296.5263671875
1593352486.3651803,15348,3328.250244140625
1593352610.794528,15429,3340.754638671875
1593352660.9251683,15457,3323.9228515625
1593352686.1308863,15474,3283.101318359375
1593352686.1734276,15476,3286.23193359375
1593352745.014473,15508,3297.68701171875
1593352795.3904424,15539,3273.056640625
1593352882.7717829,15598,3279.951904296875
1593353111.5451267,15741,3326.139892578125
1593353150.1961362,15765,3311.00732421875
1593353163.178714,15774,3265.670654296875
1593353175.908494,15780,3262.931396484375
1593353252.6398818,15826,3191.80419921875
1593353252.7042866,15829,3225.265380859375
1593353278.2566676,15848,3259.095947265625
1593353316.4772744,15867,3291.408935546875
1593353496.3490684,15980,3333.09912109375
1593353522.0910406,15994,3309.602294921875
1593353639.6737561,16057,3364.30517578125
1593353693.047229,16096,3417.224365234375
1593353732.6614304,16117,3321.786376953125
1593353825.0448499,16176,3285.211181640625
1593353851.878511,16189,3287.30029296875
1593353865.0876822,16199,3316.440673828125
1593353878.5767298,16203,3317.05517578125
1593353959.7527802,16250,3426.811279296875
1593354086.3604789,16322,3441.209716796875
1593354114.4475253,16344,3411.072021484375
1593354155.5280783,16361,3380.35107421875
1593354223.998274,16407,3413.48779296875
1593354291.5969737,16441,3430.596923828125
1593354411.697632,16506,3440.215576171875
1593354497.2994752,16560,3374.18359375
1593354551.155535,16586,3344.541015625
1593354551.3098087,16591,3342.40869140625
1593354672.8686826,16662,3385.31103515625
1593354739.8062382,16698,3393.3076171875
1593354823.645832,16747,3325.150390625
1593354933.9656076,16809,3415.551025390625
1593354933.9918857,16810,3422.064208984375
1593354975.2490084,16835,3387.286376953125
1593354988.8821445,16844,3385.75927734375
1593355015.9475286,16858,3399.68310546875
1593355084.0084143,16900,3387.127197265625
1593355378.2270362,17067,3496.13037109375
1593355432.4931052,17098,3489.556396484375
1593355487.237569,17132,3501.8017578125
1593355529.7316422,17155,3494.66064453125
1593355598.3929753,17193,3444.206298828125
1593355612.1325643,17203,3467.302734375
1593355667.5382514,17240,3486.990478515625
1593355681.3405256,17248,3504.431640625
1593355736.4064364,17273,3494.667724609375
1593355764.2518222,17291,3563.20166015625
1593355764.2922866,17293,3563.0712890625
1593355806.6109352,17316,3545.90380859375
1593355806.6325338,17317,3556.373779296875
1593355806.651462,17318,3553.66845703125
1593355819.9275603,17321,3526.9248046875
1593355846.9191287,17340,3517.3076171875
1593355902.9891484,17375,3501.053955078125
1593355931.3842196,17392,3473.776123046875
1593355959.7345822,17406,3458.1494140625
1593356002.3167152,17427,3509.8017578125
1593356031.0102682,17445,3441.915283203125
1593356045.0180764,17455,3404.60791015625
1593356210.9006565,17544,3343.149658203125
1593356240.1339,17558,3411.416015625
1593356254.44805,17564,3425.74755859375
1593356283.1654308,17578,3439.851318359375
1593356297.6593475,17587,3427.857421875
1593356311.8576534,17594,3460.20654296875
1593356311.8795562,17595,3459.306396484375
1593356311.9663239,17599,3469.880859375
1593356354.946514,17624,3465.073486328125
1593356383.5285466,17634,3460.13330078125
1593356413.2996488,17654,3443.236572265625
1593356441.6684682,17668,3449.58203125
1593356545.8260398,17723,3428.478271484375
1593356637.7196841,17772,3485.281005859375
1593356637.7397792,17773,3481.97509765625
1593356698.9871774,17805,3553.37744140625
1593356772.0602162,17843,3612.739501953125
1593356976.1584096,17954,3620.48779296875
1593356990.6936412,17963,3628.593017578125
1593357020.219358,17979,3580.12109375
1593357020.3273914,17982,3577.28271484375
1593357034.6903226,17991,3556.31005859375
1593357101.1702404,18019,3560.748291015625
1593357158.8181844,18054,3480.933349609375
1593357188.2519445,18066,3530.01806640625
1593357264.801181,18105,3528.842529296875
1593357313.8689253,18130,3507.140625
1593357343.2767806,18147,3574.710205078125
1593357418.3238926,18191,3575.44677734375
1593357463.319183,18215,3595.30126953125
1593357510.6911957,18237,3564.260498046875
1593357570.469462,18265,3580.911376953125
1593357662.1439137,18319,3521.957275390625
1593357754.5438304,18363,3585.45458984375
1593357920.8420906,18452,3613.20654296875
1593357920.8636663,18453,3615.597412109375
1593358098.1988647,18540,3636.82470703125
1593358113.9399056,18548,3614.98046875
1593358210.6310544,18593,3638.67138671875
1593358316.873841,18653,3585.17138671875
1593358437.0239706,18714,3615.677978515625
1593358451.9945006,18721,3642.439453125
1593358498.092655,18750,3644.037353515625
1593358573.8789043,18787,3585.647705078125
1593358680.7604277,18846,3555.468017578125
1593358773.0871334,18894,3622.7197265625
1593358849.547556,18934,3594.017578125
1593358897.6070766,18959,3623.676513671875
1593358949.2847373,18978,3620.30224609375
1593358949.433587,18983,3617.346923828125
1593359003.9860353,19006,3641.80078125
1593359049.5515814,19028,3664.636474609375
1593359096.557226,19049,3665.240478515625
1593359224.9847639,19117,3688.463623046875
1593359340.5802193,19170,3633.5361328125
1593359453.6290264,19228,3649.346923828125
1593359536.2604833,19272,3627.734375
1593359552.221189,19276,3614.2607421875
1593359600.9488904,19301,3603.71240234375
1593360005.2105632,19486,3688.201416015625
1593360045.5215495,19501,3673.769775390625
1593360045.58764,19504,3639.849365234375
1593360094.5085242,19526,3665.517333984375
1593360110.8371327,19532,3671.298583984375
1593360203.991762,19580,3696.955810546875
1593360235.011667,19595,3673.98291015625
1593360312.7920074,19635,3635.27685546875
1593360328.2659695,19641,3638.633544921875
1593360344.8586144,19655,3639.231689453125
1593360376.1355567,19666,3621.57080078125
1593360391.760837,19675,3615.14453125
1593360494.7822978,19721,3659.90478515625
1593360494.9434547,19728,3661.002197265625
1593360512.3347704,19732,3704.786865234375
1593360529.6345198,19738,3703.61328125
1593360651.0538666,19797,3675.211669921875
1593360702.1725144,19824,3692.486572265625
1593360750.9287224,19847,3686.479248046875
1593360903.2688973,19917,3728.837646484375
1593360955.4603987,19939,3706.41796875
1593361024.1399946,19972,3675.302490234375
1593361055.8596706,19989,3637.896728515625
1593361072.3487508,19996,3635.230224609375
1593361162.137238,20036,3704.65771484375
1593361194.186782,20049,3715.68603515625
1593361194.3394158,20054,3706.036376953125
1593361210.2993133,20060,3713.21337890625
1593361210.4074585,20063,3708.228271484375
1593361371.4919858,20139,3728.83544921875
1593361371.5133204,20140,3729.998779296875
1593361371.5944114,20142,3726.413330078125
1593361455.4166381,20184,3683.839599609375
1593361472.3643358,20187,3681.826904296875
1593361540.5677872,20218,3679.413330078125
1593361592.5821173,20245,3634.32958984375
1593361592.643414,20248,3637.021484375
1593361609.4210544,20253,3643.48486328125
1593361730.978889,20309,3601.34375
1593361765.3629954,20324,3601.4150390625
1593361782.5258183,20333,3548.65869140625
1593361782.5699973,20335,3569.4580078125
1593361869.0199506,20374,3610.5380859375
1593361886.1736784,20384,3598.58984375
1593361920.2330863,20398,3639.81201171875
1593362023.8967834,20441,3701.407958984375
1593362110.0905638,20486,3745.943603515625
1593362205.264004,20527,3736.572265625
1593362239.497668,20540,3729.10302734375
1593362239.562801,20541,3757.768798828125
1593362292.688072,20561,3722.4013671875
1593362292.7378147,20563,3725.08935546875
1593362294.780974,20568,3728.984619140625
1593362329.7401917,20579,3698.386962890625
1593362573.9929779,20689,3714.504638671875
1593362574.0247183,20690,3714.878173828125
1593362610.668348,20711,3739.099365234375
1593362768.4337332,20779,3589.49853515625
1593362768.4550993,20780,3590.42431640625
1593362768.565668,20783,3616.8916015625
1593362768.5880086,20784,3618.16259765625
1593362856.4713118,20823,3654.607177734375
1593362874.0971901,20832,3625.316650390625
1593362927.3055773,20856,3644.5322265625
1593363015.0404587,20889,3758.91943359375
1593363068.7025943,20914,3765.92529296875
1593363137.9618075,20950,3764.0078125
1593363227.0602708,20988,3693.613037109375
1593363324.0453978,21028,3705.477294921875
1593363342.1115096,21036,3704.89306640625
1593363414.4071975,21068,3660.03466796875
1593363432.544197,21077,3664.853759765625
1593363450.286993,21081,3695.695556640625
1593363595.2555113,21145,3731.249267578125
1593363739.8534615,21210,3815.229736328125
1593363794.1190166,21233,3781.724609375
1593363977.6914477,21317,3807.99951171875
1593363977.7586503,21320,3813.187744140625
1593363996.157434,21325,3811.731689453125
1593364142.757327,21392,3832.677001953125
1593364197.6193643,21410,3841.88134765625
1593364363.198393,21485,3816.29296875
1593364465.40438,21524,3750.6728515625
1593364465.4263096,21525,3758.44091796875
1593364668.9994144,21612,3794.858154296875
1593364837.1978962,21682,3759.789306640625
1593364855.8456168,21695,3763.6826171875
1593364930.9530897,21724,3791.8271484375
1593364930.974965,21725,3794.618408203125
1593365023.6819582,21766,3859.337646484375
1593365079.5243435,21790,3849.408447265625
1593365097.8809276,21796,3847.401123046875
1593365135.833638,21816,3870.54638671875
1593365154.3241837,21822,3860.672119140625
1593365209.8130987,21843,3839.2646484375
1593365228.2015674,21849,3843.9345703125
1593365357.7667387,21909,3826.34228515625
1593365484.839909,21968,3848.5556640625
1593365556.425317,22000,3826.699951171875
1593365582.42511,22007,3825.30029296875
1593365780.3490617,22091,3860.41845703125
1593366072.4615793,22221,3863.130126953125
1593366125.6320946,22246,3805.1376953125
1593366160.8094232,22259,3786.39697265625
1593366215.6891913,22286,3788.702880859375
1593366233.6502473,22293,3780.575927734375
1593366251.4195702,22304,3762.340087890625
1593366269.1919847,22309,3763.16064453125
1593366287.6417842,22317,3749.55615234375
1593366324.9960132,22331,3778.201171875
1593366381.3632352,22359,3839.278076171875
1593366548.9986296,22428,3837.339599609375
1593366549.1067204,22431,3838.377685546875
1593366657.9201477,22473,3801.1572265625
1593366738.7136683,22508,3769.13671875
1593366829.1411295,22545,3841.020263671875
1593367029.2504191,22636,3808.7275390625
1593367065.769168,22652,3842.75
1593367305.4227526,22759,3869.38916015625
1593367324.3895879,22766,3854.13232421875
1593367360.7732227,22778,3847.49755859375
1593367470.3645227,22827,3849.626708984375
1593367470.406617,22829,3852.320556640625
1593367488.6605065,22840,3873.097412109375
1593367506.7346961,22841,3874.39892578125
1593367506.848797,22846,3872.416748046875
1593367708.089545,22931,3924.634765625
1593367708.1571279,22934,3924.24951171875
1593368068.6573143,23081,3927.05322265625
1593368068.7524133,23085,3957.4677734375
1593368068.7718458,23086,3959.678466796875
1593368105.9435186,23103,3954.158935546875
1593368143.2531824,23118,3968.782470703125
1593368161.5664377,23128,3968.789794921875
1593368198.5295086,23139,3972.118408203125
1593368198.6756794,23144,3967.05908203125
1593368216.8556845,23149,3968.4814453125
1593368235.2670023,23153,3972.30126953125
1593368235.4013667,23159,3969.87255859375
1593368291.2662678,23183,3971.669677734375
1593368328.4711123,23193,3951.437744140625
1593368385.069449,23219,3894.80078125
1593368385.1515207,23221,3898.6767578125
1593368478.4930158,23264,3843.97607421875
1593368535.3530962,23287,3849.2216796875
1593368665.8852677,23338,3907.380126953125
1593368722.5842507,23362,3938.476318359375
1593368760.8762085,23381,3957.79541015625
1593368798.3912613,23395,3964.262939453125
1593368872.793297,23428,3943.52392578125
1593369145.054309,23541,3949.421142578125
1593369259.8208563,23590,3967.1083984375
1593369413.3473687,23651,3988.790771484375
1593369451.6780124,23671,3996.578369140625
1593369489.8202248,23682,3981.782958984375
1593369528.0578122,23702,4002.392333984375
1593369681.8917818,23762,3948.064697265625
1593369701.0290806,23775,3929.507568359375
1593369796.2560527,23812,3911.568359375
1593369835.554032,23832,3875.677490234375
1593369873.4009564,23843,3887.089599609375
1593370084.7561836,23929,3936.1796875
1593370104.2600927,23939,3963.6884765625
1593370324.6306899,24026,3955.215576171875
1593370439.9279366,24080,3915.581298828125
1593370537.5332792,24117,3867.27197265625
1593370537.5735898,24119,3877.2626953125
1593370615.3218613,24148,3862.227294921875
1593370712.3702123,24187,3885.853759765625
1593370832.5617583,24235,3943.00439453125
1593370979.1706588,24283,3997.648681640625
1593370979.2184296,24285,3993.2666015625
1593371003.8032277,24293,3996.09423828125
1593371103.4594035,24323,4012.526123046875
1593371177.5346746,24346,4006.55029296875
1593371202.3206296,24360,3994.884033203125
1593371400.3625813,24417,3894.4140625
1593371708.704112,24513,3895.876220703125
1593371833.585166,24558,3889.583251953125
1593371858.2545068,24562,3924.495849609375
1593372034.2520115,24622,3934.10302734375
1593372183.3153994,24668,3946.80517578125
1593372283.6092682,24698,3953.857177734375
1593372333.816958,24720,3993.10888671875
1593372358.9782388,24728,4001.749755859375
1593372557.8059435,24791,3952.156005859375
1593372757.6831331,24850,3958.819580078125
1593372832.941456,24880,4022.892578125
1593372882.8981655,24896,4014.72509765625
1593372908.9502027,24902,4012.889404296875
1593373009.1365116,24935,3994.853759765625
1593373109.7834857,24964,3967.921875
1593373160.4786053,24978,3954.610107421875
1593373271.9322278,25009,3967.32177734375
1593373373.1932604,25048,3934.210693359375
1593373653.6202528,25134,3908.1298828125
1593373881.941726,25207,3947.735595703125
1593373959.7973719,25232,3978.634521484375
1593374011.765156,25245,4014.666259765625
1593374036.593246,25252,4010.40869140625
1593374036.6381562,25254,4013.47900390625
1593374292.9985852,25333,3967.427001953125
1593374473.4072597,25392,3874.083984375
1593374869.4992588,25506,3977.565673828125
1593374921.358913,25521,3920.929931640625
1593375078.7163856,25573,3965.03662109375
1593375156.9430373,25600,3926.707275390625
1593375365.6063972,25662,3894.86669921875
1593375443.716055,25687,3893.390869140625
1593375730.9172034,25776,4047.409423828125
1593375860.588288,25813,4054.015869140625
1593375966.0937822,25848,4070.599365234375
1593376018.8259232,25864,4035.176025390625
1593376097.2702324,25881,4006.733642578125
1593376228.267663,25922,3972.88916015625
1593376529.4870188,26016,3948.03857421875
1593376582.3876178,26030,3932.203369140625
1593376635.2214577,26046,3878.300537109375
1593376714.1570947,26067,3941.300048828125
1593376740.6739833,26076,3957.484130859375
1593376794.2780364,26092,3967.68994140625
1593377006.124755,26155,4027.52490234375
1593377006.1495793,26156,4025.516845703125
1593377058.4873335,26170,4012.83056640625
1593377406.485159,26280,4110.560546875
1593377459.9603899,26293,4115.5263671875
1593377486.7698565,26304,4113.51025390625
1593377808.9854653,26394,3975.10986328125
1593377835.7589386,26404,3975.3154296875
1593377862.2069645,26410,4015.398193359375
1593378051.0451999,26471,4111.33056640625
1593378220.7870429,26513,4143.3486328125
1593378735.38658,26671,3903.674560546875
1593378872.7286036,26709,3887.857421875
1593379035.9143422,26755,3982.0224609375
1593379035.9646862,26757,3986.04541015625
1593379174.0062673,26797,4082.451171875
1593379174.0318387,26798,4084.513916015625
1593379174.0558918,26799,4086.0458984375
1593379228.8626144,26815,4086.64111328125
1593379283.9582372,26828,4081.474853515625
1593379284.0047743,26830,4087.31689453125
1593379642.212653,26929,4173.50146484375
1593380121.2342846,27068,4036.477783203125
1593380148.878573,27079,4045.030517578125
1593380369.6911833,27143,4114.7978515625
1593380397.0112536,27149,4105.97216796875
1593380424.2948716,27155,4137.09033203125
1593380424.3902812,27159,4133.0185546875
1593380424.414267,27160,4133.7021484375
1593380701.9531534,27235,4126.4345703125
1593380840.5555634,27275,4161.43994140625
1593381036.577025,27330,4135.4365234375
1593381402.9667785,27439,4093.148681640625
1593381459.7686405,27450,4092.0546875
1593381487.4477358,27458,4088.09765625
1593381663.3785028,27506,4177.96826171875
1593381748.890397,27530,4175.5927734375
1593381891.6910305,27570,4185.970703125
1593381891.833292,27573,4191.29248046875
1593382004.841455,27604,4114.1181640625
1593382032.697498,27614,4112.80126953125
1593382061.0261505,27621,4121.40771484375
1593382117.7159564,27635,4110.17724609375
1593382117.8193886,27639,4114.76220703125
1593382317.7936606,27696,4153.00439453125
1593382402.7455301,27716,4090.266845703125
1593382402.8159173,27719,4089.0341796875
1593382488.3304121,27740,4078.285400390625
1593382802.7582436,27826,4187.4677734375
1593383117.6349452,27917,4182.1572265625
1593383117.681681,27919,4184.3720703125
1593383232.8768985,27951,4185.33154296875
1593383320.159177,27969,4157.95166015625
1593383378.225457,27992,4157.8349609375
1593383821.550882,28106,4168.5703125
1593384346.9760783,28252,4196.04541015625
1593384434.5832076,28278,4182.1181640625
1593384463.9326534,28286,4154.47802734375
1593384610.2820072,28322,4119.07568359375
1593384815.5243585,28377,4134.31298828125
1593385020.1816356,28439,4171.64453125
1593385078.5999668,28452,4172.18359375
1593385413.607931,28544,4189.732421875
1593385530.7562962,28573,4197.5380859375
1593385676.6790302,28612,4180.6474609375
1593385913.2961333,28677,4147.8173828125
1593386716.6346447,28892,4263.5
1593387016.7765713,28971,4208.23095703125
1593387106.1996722,28997,4175.625
1593387205.446832,29019,4152.07666015625
1593387266.137495,29038,4151.29443359375
1593387355.9034717,29058,4155.9482421875
1593387356.0864334,29063,4150.81689453125
1593387416.1892264,29079,4187.57470703125
1593387476.378025,29091,4177.67578125
1593387538.0133975,29107,4184.1455078125
1593387628.157542,29134,4153.490234375
1593387898.7706683,29202,4144.666015625
1593388019.1139421,29236,4251.404296875
1593388081.189875,29251,4228.546875
1593388110.9128091,29264,4239.30078125
1593388141.1439397,29272,4218.1728515625
1593388171.129716,29277,4220.99609375
1593388292.2101262,29310,4202.60546875
1593388504.914249,29367,4151.97607421875
1593388780.4559016,29439,4176.794921875
1593388902.8704238,29472,4172.15576171875
1593388933.3350446,29479,4180.27880859375
1593388963.820981,29488,4180.0595703125
1593389186.7037506,29538,4297.7158203125
1593389186.8375814,29541,4294.57080078125
1593389280.029387,29562,4310.81201171875
1593389310.6445823,29574,4312.0751953125
1593389402.610618,29593,4295.287109375
1593389464.19874,29612,4246.12890625
1593389990.3490424,29748,4223.607421875
1593390299.8684313,29829,4178.26904296875
1593390299.8939717,29830,4177.677734375
1593390331.4195464,29834,4185.89697265625
1593390424.669388,29864,4204.22509765625
1593390519.4541402,29883,4232.115234375
1593390707.0676486,29929,4286.1005859375
1593390998.303962,30001,4177.599609375
1593390998.439845,30006,4138.19580078125
1593391092.7927074,30032,4135.6572265625
1593391283.206887,30078,4107.3271484375
1593391346.1976454,30093,4208.98828125
1593391534.6009612,30138,4269.2578125
1593391660.8404639,30175,4236.41357421875
1593391849.9906373,30218,4210.14501953125
1593391913.659144,30238,4186.54736328125
1593391945.5448608,30244,4201.740234375
1593392009.2521913,30257,4202.59326171875
1593392104.1907723,30285,4205.19189453125
1593392263.5458093,30325,4225.48095703125
1593392263.6201396,30328,4231.84716796875
1593392420.7917442,30368,4222.2275390625
1593392644.1928506,30422,4227.70703125
1593392707.0362592,30435,4244.89404296875
1593392803.1208663,30460,4241.9990234375
1593392835.199842,30467,4267.6572265625
1593392835.364086,30471,4271.63330078125
1593393263.4283857,30570,4194.20751953125
1593393263.5671623,30573,4192.048828125
1593393359.654068,30595,4200.0341796875
1593393423.260806,30613,4196.3916015625
1593393552.1822157,30645,4317.087890625
1593393810.466116,30707,4327.0234375
1593393875.7453034,30721,4331.6376953125
1593393940.2624416,30738,4340.53564453125
1593393940.2915993,30739,4339.40234375
1593394101.861855,30781,4343.36474609375
1593394489.67828,30880,4317.171875
1593394621.458635,30907,4241.44970703125
1593394719.0492013,30936,4279.8271484375
1593394978.6914175,30998,4296.6953125
1593395216.0347865,31053,4348.83740234375
1593395414.3266964,31101,4321.42333984375
1593395447.4409761,31106,4321.919921875
1593395879.3854105,31214,4259.2880859375
1593395945.4437802,31225,4245.08984375
1593396441.9796116,31348,4278.7158203125
1593396675.1473224,31407,4295.84521484375
1593396841.460408,31444,4313.5390625
1593396942.4469311,31465,4306.2138671875
1593397042.4135637,31491,4312.76025390625
1593397086.0246284,31502,4277.734375
1593397253.026721,31538,4271.7431640625
1593397253.054173,31539,4270.90771484375
1593397353.1131434,31564,4279.36083984375
1593397620.3474665,31626,4223.41015625
1593397620.5517142,31632,4224.9375
1593397688.3769047,31647,4207.52099609375
1593397922.3403704,31697,4305.83251953125
1593397989.9508107,31713,4304.95703125
1593398024.366159,31723,4266.0224609375
1593398092.55819,31740,4306.712890625
1593398193.4775665,31763,4318.9775390625
1593398395.6695168,31809,4299.248046875
1593398667.03507,31874,4311.09814453125
1593398700.6362965,31881,4346.314453125
1593398734.585014,31889,4346.7939453125
1593398937.3669822,31937,4380.74072265625
1593398970.8489308,31946,4351.54052734375
1593399141.5926294,31985,4288.5126953125
1593399219.3892708,32005,4288.900390625
1593399254.0343404,32016,4273.2998046875


==> figure source files/plot_python/csv/harl/cheetah/3.csv <==
Wall time,Step,Value
1591171768.1360471,43,-51.95785140991211
1591171768.1929092,46,-51.53950500488281
1591171776.4297051,72,-53.56953811645508
1591171784.645772,95,-51.80231475830078
1591171807.00956,159,-35.76664733886719
1591171809.9203677,168,-33.61876678466797
1591171832.5184739,230,-29.187894821166992
1591171835.3210573,235,-26.66912078857422
1591171841.2807677,256,-34.31024169921875
1591171849.706389,274,-32.89338302612305
1591171862.6604378,309,-32.84077072143555
1591171862.7557697,311,-30.498666763305664
1591171866.280028,319,-30.4606876373291
1591171904.6326253,422,-15.456660270690918
1591171920.0920427,461,-2.071943998336792
1591171926.043074,475,-1.7334824800491333
1591171959.4261315,537,22.607595443725586
1591171968.7178364,564,27.664241790771484
1591171974.5512128,580,34.02685546875
1591171977.5033233,587,31.433624267578125
1591171995.7993112,635,57.097740173339844
1591171998.85862,648,73.80903625488281
1591172004.766642,662,79.19562530517578
1591172007.829601,672,80.97991180419922
1591172026.3767319,715,92.42200469970703
1591172029.4098961,723,94.87393951416016
1591172047.9873366,772,91.31866455078125
1591172054.0707164,786,92.45402526855469
1591172054.106654,788,93.39456939697266
1591172060.211796,803,91.45429229736328
1591172063.290578,809,99.62936401367188
1591172072.9658432,837,91.97702026367188
1591172118.6927638,946,99.35438537597656
1591172128.293436,972,112.0580825805664
1591172150.2158887,1006,115.08123016357422
1591172153.5115094,1015,123.2423324584961
1591172175.4706962,1064,148.5081329345703
1591172178.793359,1067,147.1136932373047
1591172194.6654527,1105,167.46937561035156
1591172224.79217,1181,181.15899658203125
1591172258.3142734,1262,188.796630859375
1591172282.1504052,1317,206.48068237304688
1591172282.2077796,1320,206.97230529785156
1591172289.073256,1334,213.17588806152344
1591172292.4201584,1338,207.97421264648438
1591172312.9046738,1386,216.5886993408203
1591172316.287178,1393,215.2298583984375
1591172323.2920768,1415,219.018798828125
1591172329.9991832,1427,211.08079528808594
1591172333.5511663,1437,222.6302032470703
1591172346.993495,1467,236.49649047851562
1591172357.511396,1492,243.0618133544922
1591172380.748295,1524,246.98121643066406
1591172394.6336644,1553,249.49656677246094
1591172401.7581263,1569,256.64251708984375
1591172408.8933682,1585,263.7481384277344
1591172416.2014544,1606,272.47052001953125
1591172434.1792624,1641,275.3440856933594
1591172455.8835049,1692,281.7363586425781
1591172464.4022133,1710,285.7733459472656
1591172468.5665958,1719,282.6834411621094
1591172475.9341798,1733,290.1439208984375
1591172475.973262,1735,294.2312927246094
1591172479.4476647,1738,302.2214050292969
1591172497.9534748,1782,301.36181640625
1591172527.3802724,1845,307.5387878417969
1591172531.165453,1854,309.9091491699219
1591172538.4213488,1867,316.15374755859375
1591172538.4820893,1870,318.39080810546875
1591172542.2279804,1878,320.9441223144531
1591172560.5383239,1918,346.5848693847656
1591172568.2231112,1935,366.4763488769531
1591172575.6047263,1948,371.64453125
1591172610.5836382,2002,370.1546325683594
1591172625.3523934,2037,363.2298583984375
1591172644.4390347,2078,387.6916198730469
1591172655.7998116,2097,406.1396484375
1591172698.142322,2188,448.5999450683594
1591172702.126812,2200,449.12237548828125
1591172709.728769,2212,453.9284362792969
1591172717.3051238,2232,466.3670654296875
1591172721.0188866,2237,465.0308837890625
1591172721.036712,2238,466.28741455078125
1591172732.6373289,2258,467.7682800292969
1591172732.7774012,2263,470.62225341796875
1591172756.711409,2308,499.8651123046875
1591172760.7910628,2320,507.6888122558594
1591172782.0337596,2355,517.734375
1591172797.7881353,2390,533.0093383789062
1591172797.8534493,2391,531.099853515625
1591172821.3577867,2437,538.1970825195312
1591172829.252474,2454,546.308349609375
1591172829.2899373,2456,547.169189453125
1591172833.1368833,2461,541.684326171875
1591172845.3470283,2486,536.286865234375
1591172845.364251,2487,534.2465209960938
1591172853.16532,2497,526.52734375
1591172853.2065783,2499,524.6702270507812
1591172862.5297213,2504,517.7515869140625
1591172878.7030563,2533,523.2843627929688
1591172886.874853,2548,538.8223876953125
1591172891.15157,2554,542.0950317382812
1591172956.5886242,2686,619.1407470703125
1591172985.2518747,2741,637.392578125
1591172993.6386368,2755,651.7525024414062
1591173010.4872694,2790,671.8658447265625
1591173073.0642507,2897,714.9531860351562
1591173107.6909766,2968,722.1422119140625
1591173143.01312,3012,726.7532958984375
1591173155.9249058,3039,728.231689453125
1591173160.1428316,3042,725.826416015625
1591173190.3377023,3100,767.9950561523438
1591173225.0965745,3162,808.255859375
1591173242.6737494,3197,821.5560913085938
1591173260.333482,3231,827.1456909179688
1591173268.9931867,3245,837.5006103515625
1591173269.029277,3247,838.0352783203125
1591173269.048078,3248,837.8645629882812
1591173304.3409402,3306,844.2007446289062
1591173362.2340975,3409,918.3466186523438
1591173385.7886028,3450,928.2470703125
1591173403.6494017,3481,946.2738037109375
1591173481.568877,3601,939.333984375
1591173490.7999187,3619,947.8567504882812
1591173490.8826532,3621,949.4417114257812
1591173518.601951,3671,964.8341064453125
1591173551.1719563,3727,978.2197265625
1591173560.4867566,3742,999.2363891601562
1591173593.5374446,3794,1013.124267578125
1591173602.9162822,3815,1028.6348876953125
1591173607.8147945,3822,1024.0394287109375
1591173636.2934544,3865,1043.1614990234375
1591173675.7965002,3929,1060.67822265625
1591173690.5181973,3957,1076.7052001953125
1591173709.73295,3985,1075.5751953125
1591173747.7942064,4037,1090.1668701171875
1591173786.6013536,4099,1050.9805908203125
1591173791.589438,4110,1045.683349609375
1591173836.0467079,4183,1075.2506103515625
1591173845.9338288,4197,1108.2745361328125
1591173850.810439,4203,1116.5751953125
1591173865.6397345,4228,1114.4197998046875
1591173870.568975,4233,1120.249755859375
1591173886.0237515,4264,1097.5482177734375
1591173916.001111,4305,1119.707275390625
1591173921.1366003,4318,1113.326904296875
1591173921.171266,4320,1120.0224609375
1591173978.2411227,4401,1159.0137939453125
1591174037.113991,4493,1223.5885009765625
1591174056.7178671,4510,1237.84423828125
1591174073.2174423,4531,1239.2752685546875
1591174140.8156145,4629,1207.83642578125
1591174169.1062632,4665,1254.4931640625
1591174169.1965253,4669,1251.69482421875
1591174174.8373296,4677,1246.2701416015625
1591174228.5155303,4751,1292.3232421875
1591174258.2201452,4789,1325.76220703125
1591174269.949217,4803,1335.5419921875
1591174299.3064282,4841,1342.4505615234375
1591174305.6570554,4853,1344.146484375
1591174336.3017938,4895,1363.530517578125
1591174390.039822,4963,1380.979736328125
1591174395.9164507,4972,1372.631103515625
1591174395.98099,4975,1374.137939453125
1591174465.139593,5051,1365.2947998046875
1591174465.1789744,5053,1367.6121826171875
1591174507.038912,5107,1400.76220703125
1591174525.4104478,5135,1397.985107421875
1591174603.7162313,5240,1379.396484375
1591174679.302985,5330,1401.696533203125
1591174691.4393024,5346,1403.244140625
1591174698.1061037,5360,1390.680908203125
1591174747.9097617,5421,1434.017333984375
1591174767.099341,5443,1435.5555419921875
1591174833.0460672,5516,1442.1473388671875
1591174833.08596,5518,1444.1494140625
1591174858.1992075,5550,1419.541015625
1591174889.696156,5588,1449.759765625
1591174953.0256124,5665,1484.19970703125
1591174959.7740774,5680,1490.25390625
1591174998.6841867,5724,1522.0985107421875
1591175070.826832,5809,1500.944580078125
1591175083.679528,5826,1497.2705078125
1591175084.188819,5829,1503.005859375
1591175110.7619104,5863,1525.653076171875
1591175116.8283684,5865,1521.656982421875
1591175117.0318863,5872,1522.367919921875
1591175150.7018774,5908,1541.7423095703125
1591175173.3535872,5929,1520.444580078125
1591175197.5089717,5953,1508.8621826171875
1591175204.7530541,5964,1513.712890625
1591175225.2966537,5991,1527.0029296875
1591175253.2808414,6011,1529.14111328125
1591175348.3082376,6122,1534.115478515625
1591175356.7739658,6132,1558.791259765625
1591175399.0694122,6182,1597.606689453125
1591175419.2085783,6201,1593.4415283203125
1591175426.5517502,6214,1629.91015625
1591175432.8842907,6220,1630.416259765625
1591175447.11033,6233,1643.289306640625
1591175496.6963148,6290,1633.3470458984375
1591175520.0584877,6313,1640.5953369140625
1591175520.851821,6318,1640.2628173828125
1591175543.5754235,6342,1609.6180419921875
1591175566.2087219,6364,1597.9713134765625
1591175580.8466845,6377,1596.9844970703125
1591175600.942872,6401,1587.6142578125
1591175688.07327,6497,1588.168701171875
1591175720.5607355,6521,1626.97216796875
1591175761.5757198,6575,1693.4200439453125
1591175775.48206,6585,1699.8934326171875
1591175789.3242407,6604,1713.515380859375
1591175837.5641081,6658,1703.204833984375
1591175878.2494495,6697,1721.025634765625
1591175878.315603,6700,1721.9261474609375
1591175886.695196,6712,1728.833984375
1591175918.2981226,6743,1770.85986328125
1591176026.4820714,6847,1729.8634033203125
1591176034.1732476,6855,1733.9556884765625
1591176050.6090345,6870,1729.319091796875
1591176144.5654771,6967,1729.8671875
1591176175.4643464,6993,1733.25048828125
1591176200.9125297,7015,1735.829833984375
1591176298.6230638,7107,1771.0009765625
1591176306.3667817,7115,1775.41455078125
1591176346.981311,7156,1793.0748291015625
1591176411.2576947,7217,1789.096435546875
1591176436.080142,7248,1829.9959716796875
1591176500.8459685,7312,1819.5679931640625
1591176525.1442678,7330,1814.02099609375
1591176532.8763766,7340,1817.6156005859375
1591176532.9527707,7341,1817.8023681640625
1591176549.1635756,7360,1769.0572509765625
1591176576.3756835,7383,1786.7921142578125
1591176600.853698,7402,1789.5421142578125
1591176651.2092535,7451,1829.609375
1591176659.1960826,7461,1840.5020751953125
1591176659.2644928,7464,1846.6331787109375
1591176676.2936661,7479,1857.0439453125
1591176720.0423253,7512,1862.4329833984375
1591176826.9574912,7610,1824.299072265625
1591176863.3969705,7645,1817.2645263671875
1591176905.250108,7688,1786.386962890625
1591176914.6294148,7694,1790.4735107421875
1591176989.4221585,7761,1818.1331787109375
1591177014.991403,7789,1850.919677734375
1591177023.7915542,7799,1853.9498291015625
1591177065.3090734,7834,1856.639404296875
1591177132.6919346,7901,1923.57080078125
1591177169.102677,7933,1941.5009765625
1591177229.5153093,7992,1913.52197265625
1591177280.4209225,8027,1924.666748046875
1591177290.1217642,8038,1910.865966796875
1591177306.6779485,8050,1920.763671875
1591177324.037491,8067,1935.6363525390625
1591177444.5608218,8181,2019.479248046875
1591177483.5487187,8216,2005.1929931640625
1591177491.9944892,8222,2010.0615234375
1591177569.4947371,8291,1992.622802734375
1591177613.6327274,8335,1994.06787109375
1591177647.897435,8364,1955.61962890625
1591177656.9117932,8369,1971.07861328125
1591177665.7463353,8378,1977.263427734375
1591177765.5148485,8468,1975.371826171875
1591177765.6371326,8471,1980.23095703125
1591177801.0243654,8499,1947.9384765625
1591177819.3843317,8509,1972.044677734375
1591177881.9432495,8567,1932.5654296875
1591177926.2187493,8602,2022.5672607421875
1591177961.722949,8635,2045.4296875
1591177961.7629116,8636,2046.1016845703125
1591178025.8724444,8696,2027.836181640625
1591178172.9387186,8820,2013.7391357421875
1591178173.721676,8823,2023.5540771484375
1591178236.6895916,8879,2061.256103515625
1591178245.4104488,8886,2062.59228515625
1591178272.4838052,8905,2095.08544921875
1591178272.5490613,8908,2080.71923828125
1591178300.0515172,8929,2062.45458984375
1591178300.2572122,8936,2066.609619140625
1591178327.754932,8959,2082.901611328125
1591178346.1512077,8976,2065.155517578125
1591178376.6337183,8994,2066.528564453125
1591178376.77069,9000,2055.597900390625
1591178404.728085,9010,2074.6533203125
1591178450.4722357,9056,2120.45556640625
1591178460.074193,9064,2157.94677734375
1591178669.3832653,9227,2052.373046875
1591178678.9447672,9234,2057.08984375
1591178709.545735,9261,2064.46435546875
1591178774.8333743,9317,2130.432373046875
1591178814.001558,9349,2108.877197265625
1591178841.6932247,9370,2108.897216796875
1591178889.122967,9413,2142.966552734375
1591178889.1885798,9416,2145.732666015625
1591178916.2390704,9436,2133.040283203125
1591178924.9451754,9443,2161.025634765625
1591178952.1059327,9469,2197.8046875
1591179043.7312992,9539,2160.623046875
1591179053.3342047,9548,2153.81982421875
1591179062.1943886,9555,2176.680908203125
1591179071.3669024,9568,2121.080810546875
1591179098.764458,9590,2141.81396484375
1591179143.2610354,9628,2134.85693359375
1591179178.0739198,9658,2158.229248046875
1591179204.4248886,9681,2202.964599609375
1591179222.356477,9699,2212.955078125
1591179302.9427338,9769,2221.940673828125
1591179382.678091,9841,2234.68408203125
1591179382.7478967,9844,2236.366455078125
1591179427.3579755,9884,2231.68408203125
1591179453.942031,9908,2207.20361328125
1591179525.6481082,9973,2243.318115234375
1591179624.7729366,10051,2306.36962890625
1591179625.5494466,10056,2309.062744140625
1591179634.1263707,10059,2287.428466796875
1591179661.2894242,10085,2301.708251953125
1591179718.5702577,10129,2307.6689453125
1591179738.804699,10145,2310.614501953125
1591179766.3148754,10169,2306.986572265625
1591179784.5048294,10186,2269.08642578125
1591179870.7344882,10257,2226.834716796875
1591179889.2627625,10277,2254.16650390625
1591179898.2374325,10284,2281.53955078125
1591180026.6858668,10397,2371.837890625
1591180027.2108,10400,2370.390625
1591180054.276061,10421,2366.906005859375
1591180119.6473906,10480,2405.156982421875
1591180137.901569,10490,2407.33642578125
1591180138.0373414,10494,2427.197021484375
1591180183.6403277,10523,2437.8974609375
1591180220.8489938,10556,2445.128662109375
1591180279.883531,10608,2451.479736328125
1591180308.709161,10625,2443.56201171875
1591180318.3882275,10639,2443.161376953125
1591180337.9644303,10655,2414.66943359375
1591180357.604065,10672,2407.3779296875
1591180405.5506449,10712,2359.256103515625
1591180468.1532674,10758,2331.9091796875
1591180468.1713552,10759,2331.666748046875
1591180500.0442233,10781,2352.8935546875
1591180511.3031304,10788,2349.813720703125
1591180542.4120672,10816,2371.699462890625
1591180561.8313737,10826,2409.67529296875
1591180561.9879797,10831,2428.955810546875
1591180581.6158867,10842,2384.041748046875
1591180591.3982432,10851,2348.608642578125
1591180610.7519326,10865,2368.95751953125
1591180652.373485,10903,2386.65673828125
1591180661.8985987,10906,2368.455078125
1591180701.1124854,10940,2397.867431640625
1591180701.2444434,10944,2398.35693359375
1591180732.1110184,10967,2434.511474609375
1591180741.6757746,10973,2445.439453125
1591180741.7203088,10975,2444.259033203125
1591180802.4530036,11015,2483.356201171875
1591180812.5027056,11021,2463.20263671875
1591180831.8486683,11034,2464.534423828125
1591180832.476578,11039,2451.44482421875
1591180918.5061467,11103,2436.973388671875
1591180950.2099001,11122,2446.24072265625
1591180960.3906043,11131,2440.09814453125
1591181009.8378143,11176,2482.107666015625
1591181039.8617249,11199,2496.262939453125
1591181049.4978104,11201,2486.176025390625
1591181049.5211039,11202,2486.738525390625
1591181121.283286,11261,2499.8115234375
1591181142.3479548,11273,2502.859375
1591181325.9632583,11420,2479.16552734375
1591181397.1104171,11473,2516.494873046875
1591181417.8311799,11493,2517.922119140625
1591181468.0226414,11524,2537.05126953125
1591181478.2400606,11533,2534.119140625
1591181498.9524798,11550,2569.49560546875
1591181520.3488233,11567,2575.34228515625
1591181561.2784278,11598,2593.125244140625
1591181638.8541124,11649,2552.611083984375
1591181660.4886346,11672,2563.406982421875
1591181681.231626,11686,2550.547607421875
1591181777.2590725,11760,2560.17138671875
1591181935.7481244,11874,2636.994384765625
1591182027.2494047,11949,2621.099365234375
1591182057.7036643,11970,2603.512939453125
1591182057.8596306,11975,2614.241943359375
1591182077.63717,11989,2623.2158203125
1591182107.4432542,12004,2628.959228515625
1591182117.6379626,12011,2640.901123046875
1591182160.2501893,12042,2643.407470703125
1591182289.1832716,12139,2618.907958984375
1591182321.3576891,12165,2542.077880859375
1591182331.8419237,12169,2540.411865234375
1591182353.5572891,12185,2551.693603515625
1591182407.4440978,12227,2612.45947265625
1591182493.5186799,12291,2664.210205078125
1591182493.5844388,12294,2665.102783203125
1591182516.4164903,12310,2637.62353515625
1591182655.1973503,12406,2696.716552734375
1591182699.8528488,12437,2707.90771484375
1591182733.7404034,12459,2701.113525390625
1591182870.8061056,12554,2641.353515625
1591182965.7621763,12626,2760.296875
1591183019.4113042,12672,2726.4462890625
1591183060.9167085,12700,2711.6064453125
1591183136.4014332,12759,2778.619873046875
1591183158.1239817,12775,2784.956787109375
1591183201.084514,12806,2813.647705078125
1591183286.08933,12865,2815.25537109375
1591183297.3300154,12878,2822.243896484375
1591183329.4650605,12897,2816.31982421875
1591183384.448957,12940,2808.574951171875
1591183406.2061067,12960,2736.427490234375
1591183502.0262167,13018,2721.3681640625
1591183523.3704104,13035,2752.42724609375
1591183556.048528,13062,2818.4580078125
1591183588.5093532,13083,2847.961181640625
1591183599.3318386,13095,2851.8837890625
1591183621.470942,13110,2876.001708984375
1591183632.0582955,13114,2877.3974609375
1591183653.6621814,13131,2818.474365234375
1591183697.7560382,13167,2784.86572265625
1591183752.1923099,13207,2737.965087890625
1591183796.102167,13240,2751.40478515625
1591183905.35436,13314,2762.523681640625
1591183949.8435988,13350,2759.115966796875
1591184027.0611544,13403,2746.62353515625
1591184027.142613,13407,2747.3212890625
1591184060.4366937,13427,2739.033447265625
1591184127.0588136,13476,2775.49169921875
1591184180.2727854,13505,2762.2958984375
1591184236.2087235,13547,2803.1962890625
1591184302.926007,13598,2786.121826171875
1591184325.7309864,13613,2827.39013671875
1591184339.5101974,13621,2850.703125
1591184352.0725207,13627,2836.591064453125
1591184423.0205157,13680,2824.27783203125
1591184434.3627174,13683,2842.56201171875
1591184495.5372531,13723,2867.056396484375
1591184532.695928,13748,2848.653564453125
1591184582.9536588,13777,2814.87109375
1591184631.6091278,13811,2745.99365234375
1591184681.7276914,13846,2783.3935546875
1591184719.226397,13869,2810.96337890625
1591184743.5379694,13885,2787.662109375
1591184832.4208272,13938,2790.9287109375
1591184856.0877056,13958,2769.694580078125
1591184867.3558989,13961,2757.8876953125
1591184879.4220593,13971,2766.158447265625
1591184890.6911566,13977,2744.87841796875
1591184914.0397556,13999,2813.4521484375
1591185052.8979962,14081,2889.014404296875
1591185265.9390244,14222,2942.43994140625
1591185365.5792956,14288,2795.025634765625
1591185377.6416678,14289,2795.541748046875
1591185377.82158,14295,2794.500244140625
1591185390.4247591,14304,2810.333740234375
1591185427.747578,14321,2817.573486328125
1591185440.0893462,14333,2855.9482421875
1591185452.34079,14339,2856.619384765625
1591185541.8386261,14398,2877.95068359375
1591185617.2554479,14448,2913.405517578125
1591185692.7165022,14495,2974.31689453125
1591185764.0643277,14531,2957.114990234375
1591185801.9967976,14555,2915.601318359375
1591185802.0638165,14558,2894.040283203125
1591185930.1342251,14633,2867.788818359375
1591185930.2690563,14639,2850.143798828125
1591185981.1536024,14669,2949.27978515625
1591185993.8317437,14678,2946.850341796875
1591186006.295851,14682,2932.151123046875
1591186006.425902,14688,2938.45947265625
1591186109.1110413,14747,2946.8876953125
1591186163.8639529,14780,2909.125
1591186163.9441624,14781,2909.615966796875
1591186178.6927147,14789,2907.791015625
1591186191.6972528,14793,2914.580078125
1591186219.8635578,14810,2909.495849609375
1591186326.6041517,14874,3013.859619140625
1591186352.4534147,14893,2976.396484375
1591186404.6252725,14926,2991.231689453125
1591186404.6485941,14927,2989.10107421875
1591186444.6364346,14951,2998.616943359375
1591186583.2406693,15028,2949.56201171875
1591186688.1832244,15091,2999.896484375
1591186755.4203281,15133,2996.508056640625
1591186768.1988301,15137,2983.740234375
1591186833.9530036,15181,3039.7890625
1591186860.6611164,15200,3017.323486328125
1591186978.427738,15267,2991.413330078125
1591187072.395224,15325,2949.963134765625
1591187112.236731,15348,2978.105224609375
1591187245.1654148,15429,3077.042236328125
1591187298.777124,15457,3083.260498046875
1591187325.3469253,15474,3073.417236328125
1591187325.3897543,15476,3075.56591796875
1591187388.7536566,15508,3039.986572265625
1591187442.9397542,15539,3049.510009765625
1591187537.3007462,15598,3127.747802734375
1591187775.35876,15741,3154.89794921875
1591187815.4499483,15765,3162.052490234375
1591187830.5181777,15774,3166.8046875
1591187844.7659795,15780,3165.646484375
1591187928.2507133,15826,3149.475830078125
1591187928.3160932,15829,3147.05126953125
1591187958.5332448,15848,3156.439453125
1591188000.1666706,15867,3157.249267578125
1591188195.9019942,15980,3164.182861328125
1591188224.0767608,15994,3119.877197265625
1591188345.2614899,16057,3093.663330078125
1591188402.6081235,16096,3135.190673828125
1591188445.0572898,16117,3120.927734375
1591188545.3370576,16176,3127.704833984375
1591188573.5560114,16189,3125.19287109375
1591188587.7384136,16199,3125.81103515625
1591188601.9728699,16203,3158.171630859375
1591188687.3709528,16250,3174.025146484375
1591188817.3025146,16322,3154.04345703125
1591188847.2397869,16344,3081.538818359375
1591188890.4715085,16361,3116.34814453125
1591188962.7225835,16407,3157.85009765625
1591189034.8545854,16441,3133.516845703125
1591189160.443885,16506,3017.8310546875
1591189247.6252136,16560,3155.4140625
1591189305.568018,16586,3180.21142578125
1591189305.7333097,16591,3215.902099609375
1591189436.6872165,16662,3166.9501953125
1591189509.9353755,16698,3139.27001953125
1591189598.8611848,16747,3163.750244140625
1591189716.196234,16809,3223.599609375
1591189716.2242649,16810,3222.8359375
1591189762.425358,16835,3215.851318359375
1591189776.997543,16844,3223.637939453125
1591189806.1588242,16858,3205.26611328125
1591189879.705323,16900,3215.278564453125
1591190201.4957035,17067,3102.74169921875
1591190260.7498553,17098,3191.48486328125
1591190321.812744,17132,3172.85009765625
1591190367.5235946,17155,3243.582275390625
1591190442.3204997,17193,3251.420166015625
1591190457.0756693,17203,3237.133056640625
1591190516.630459,17240,3220.251220703125
1591190531.527595,17248,3219.697021484375
1591190562.4765496,17262,3247.695556640625
1591190592.2390983,17273,3243.611083984375
1591190621.4371448,17291,3218.3955078125
1591190621.4789667,17293,3222.209716796875
1591190666.022808,17316,3200.994384765625
1591190666.044416,17317,3203.009521484375
1591190666.0649896,17318,3204.611328125
1591190680.7471583,17321,3199.85498046875
1591190710.9629061,17340,3203.410888671875
1591190770.3960285,17375,3160.779052734375
1591190799.9470873,17392,3217.5185546875
1591190829.1536732,17406,3168.2021484375
1591190874.4090147,17427,3203.460205078125
1591190903.3915517,17445,3212.177001953125
1591190919.369503,17455,3241.838134765625
1591191025.351649,17504,3252.38037109375
1591191097.458472,17544,3280.912353515625
1591191125.692648,17558,3255.26904296875
1591191139.7967327,17564,3239.29296875
1591191168.118015,17578,3257.965576171875
1591191183.034801,17587,3297.552734375
1591191197.1201863,17594,3292.558349609375
1591191197.1419735,17595,3292.886474609375
1591191197.2224565,17599,3300.841796875
1591191240.6659517,17624,3284.74853515625
1591191271.0662546,17634,3277.16455078125
1591191299.698984,17654,3255.197509765625
1591191330.8215165,17668,3283.1904296875
1591191441.9259887,17723,3222.54638671875
1591191550.0853224,17772,3198.03857421875
1591191550.1137524,17773,3198.802001953125
1591191618.2820919,17805,3171.92333984375
1591191700.8946767,17843,3196.513916015625
1591191908.9349358,17954,3265.052978515625
1591191923.3174355,17963,3275.87548828125
1591191952.1383674,17979,3313.964111328125
1591191952.2488778,17982,3311.99609375
1591191966.5701568,17991,3286.427734375
1591192031.9801908,18019,3274.220947265625
1591192091.6289868,18054,3180.122802734375
1591192121.346571,18066,3189.69970703125
1591192196.9424932,18105,3223.600341796875
1591192242.7150877,18130,3240.31689453125
1591192272.5272734,18147,3269.69189453125
1591192345.7626162,18191,3350.270263671875
1591192389.7961779,18215,3359.9716796875
1591192434.2875729,18237,3295.9462890625
1591192494.0656226,18265,3287.22998046875
1591192583.6845617,18319,3222.432861328125
1591192671.8596375,18363,3314.608154296875
1591192837.1775725,18452,3290.828857421875
1591192837.1999383,18453,3292.244384765625
1591193012.981642,18540,3317.02685546875
1591193028.4418025,18548,3356.77490234375
1591193122.941799,18593,3296.830810546875
1591193239.2020297,18653,3352.464111328125
1591193374.4630508,18714,3334.895751953125
1591193392.801541,18721,3337.49169921875
1591193449.727314,18750,3313.755126953125
1591193533.3998914,18787,3373.221923828125
1591193648.0581384,18846,3413.850341796875
1591193750.2591827,18894,3379.23583984375
1591193829.980062,18934,3317.903076171875
1591193877.294941,18959,3295.130859375
1591193925.261198,18978,3325.30810546875
1591193925.4213965,18983,3325.44384765625
1591193982.9633534,19006,3343.852783203125
1591194030.807457,19028,3370.215576171875
1591194079.438902,19049,3429.331298828125
1591194159.97097,19096,3381.1611328125
1591194207.6177206,19117,3419.0146484375
1591194289.731423,19154,3405.212646484375
1591194321.7190073,19170,3426.201904296875
1591194434.0906086,19228,3433.27490234375
1591194514.6135583,19272,3296.073486328125
1591194530.432651,19276,3297.65478515625
1591194580.7551227,19301,3321.012939453125
1591194949.1601048,19486,3384.67041015625
1591194988.8787715,19501,3372.31396484375
1591194988.9379823,19504,3373.87841796875
1591195037.6251986,19526,3353.957763671875
1591195053.3590612,19532,3362.42041015625
1591195149.2262325,19580,3390.31689453125
1591195183.9816568,19595,3420.014404296875
1591195268.693644,19635,3490.274658203125
1591195285.4495075,19641,3488.430908203125
1591195303.004414,19655,3488.79296875
1591195336.7217746,19666,3483.86376953125
1591195353.7815766,19675,3481.01904296875
1591195459.192849,19721,3470.637939453125
1591195459.349247,19728,3470.8203125
1591195476.2950034,19732,3456.003173828125
1591195493.43444,19738,3454.178955078125
1591195614.474067,19797,3460.9716796875
1591195665.516918,19824,3474.37744140625
1591195717.5321703,19847,3513.603515625
1591195872.4175107,19917,3474.716552734375
1591195923.836903,19939,3488.612548828125
1591195993.22546,19972,3444.39697265625
1591196027.7945619,19989,3447.89208984375
1591196045.1337342,19996,3472.546142578125
1591196141.439622,20036,3476.627197265625
1591196175.7390773,20049,3477.307373046875
1591196175.9111934,20054,3496.812744140625
1591196193.2607331,20060,3495.090087890625
1591196193.3793864,20063,3496.35205078125
1591196368.0039742,20139,3373.051513671875
1591196368.0270832,20140,3374.3369140625
1591196368.1132536,20142,3372.202392578125
1591196455.878441,20184,3303.344970703125
1591196473.1214178,20187,3300.1611328125
1591196543.0381029,20218,3351.353515625
1591196596.3352294,20245,3428.623046875
1591196596.3991911,20248,3427.823974609375
1591196613.9710686,20253,3428.30126953125
1591196737.6276069,20309,3496.988525390625
1591196772.6715157,20324,3484.255615234375
1591196790.3439658,20333,3480.530517578125
1591196790.3889692,20335,3476.4033203125
1591196879.2583938,20374,3443.641357421875
1591196897.0884132,20384,3420.16357421875
1591196932.5122843,20398,3380.879150390625
1591197039.884518,20441,3405.775146484375
1591197075.3969998,20463,3423.994384765625
1591197128.9573672,20486,3451.78076171875
1591197229.352363,20527,3471.326904296875
1591197264.8884983,20540,3467.512451171875
1591197264.9590585,20541,3467.815185546875
1591197318.4345477,20561,3495.458984375
1591197318.4915574,20563,3497.556396484375
1591197319.079496,20568,3475.74951171875
1591197354.8664432,20579,3489.655517578125
1591197607.3755414,20689,3528.46875
1591197607.409331,20690,3529.264892578125
1591197644.0137002,20711,3490.348876953125
1591197807.6231072,20779,3542.87744140625
1591197807.6436038,20780,3542.404052734375
1591197807.763871,20783,3544.6455078125
1591197807.7861154,20784,3547.57177734375
1591197897.830286,20823,3535.08837890625
1591197915.9700398,20832,3535.771240234375
1591197970.660292,20856,3459.09375
1591198060.7719617,20889,3443.009521484375
1591198115.6694036,20914,3405.867919921875
1591198188.385925,20950,3418.682373046875
1591198279.7510784,20988,3476.320068359375
1591198381.0096815,21028,3523.432861328125
1591198399.5233028,21036,3522.511962890625
1591198473.9215643,21068,3505.9814453125
1591198492.5362058,21077,3500.69287109375
1591198511.0497234,21081,3483.476806640625
1591198659.1902199,21145,3360.2578125
1591198808.6000962,21210,3415.44482421875
1591198864.6766715,21233,3471.18408203125
1591199052.5480297,21317,3580.84521484375
1591199052.6127915,21320,3586.83447265625
1591199071.3418198,21325,3588.5556640625
1591199222.6839852,21392,3503.22802734375
1591199279.1835723,21410,3483.279052734375
1591199449.5917218,21485,3491.422607421875
1591199553.467341,21524,3478.843017578125
1591199553.4869792,21525,3478.437255859375
1591199762.959425,21612,3531.10107421875
1591199934.6864514,21682,3531.2880859375
1591199953.8381658,21695,3527.95068359375
1591200030.410343,21724,3540.6123046875
1591200030.4336154,21725,3540.8115234375
1591200125.2939796,21766,3580.5458984375
1591200182.746481,21790,3563.404296875
1591200201.75907,21796,3551.99755859375
1591200240.9230363,21816,3532.9169921875
1591200260.0544596,21822,3531.43359375
1591200317.3818214,21843,3531.544677734375
1591200336.4607604,21849,3523.593994140625
1591200470.8690708,21909,3493.63525390625
1591200604.6793234,21968,3523.201904296875
1591200681.7361705,22000,3470.46728515625
1591200709.8425665,22007,3462.798828125
1591200922.5862963,22091,3411.525146484375
1591201235.8620405,22221,3526.1123046875
1591201294.5021539,22246,3485.743896484375
1591201333.4223354,22259,3467.68994140625
1591201393.160494,22286,3445.3349609375
1591201412.7353783,22293,3452.93994140625
1591201432.3606868,22304,3444.575927734375
1591201451.893467,22309,3443.731201171875
1591201471.6562073,22316,3446.287841796875
1591201471.6765995,22317,3445.39697265625
1591201510.9963963,22331,3440.02783203125
1591201570.556133,22359,3473.72900390625
1591201748.970597,22428,3582.073486328125
1591201749.088539,22431,3600.629638671875
1591201868.0447524,22473,3607.15185546875
1591201956.292794,22508,3536.4208984375
1591202056.1819348,22545,3516.51171875
1591202273.6272182,22636,3547.919921875
1591202313.4488122,22652,3506.77197265625
1591202556.2793512,22759,3618.240234375
1591202575.3810403,22766,3618.51318359375
1591202611.975029,22778,3641.52490234375
1591202721.9365344,22827,3632.348388671875
1591202721.980786,22829,3634.373291015625
1591202740.4961553,22840,3582.48974609375
1591202758.6510272,22841,3582.75634765625
1591202758.7702177,22846,3575.591552734375
1591202961.9866683,22931,3456.044189453125
1591202962.0552504,22934,3456.98583984375
1591203351.417866,23081,3566.545166015625
1591203351.530821,23085,3551.63134765625
1591203351.558111,23086,3550.041259765625
1591203391.343768,23103,3548.146728515625
1591203430.376472,23118,3555.6708984375
1591203450.1054332,23128,3551.317138671875
1591203490.058076,23139,3573.1015625
1591203490.2155986,23144,3565.103759765625
1591203509.5353742,23149,3566.117431640625
1591203528.8670347,23153,3566.135498046875
1591203529.0157924,23159,3565.420166015625
1591203586.6279867,23183,3627.210693359375
1591203625.409278,23193,3624.960205078125
1591203685.539633,23219,3629.42431640625
1591203685.6284792,23221,3628.651611328125
1591203796.6048617,23264,3548.150390625
1591203861.7074583,23287,3469.202880859375
1591204011.1856854,23338,3508.028564453125
1591204077.3269422,23362,3515.79052734375
1591204117.505526,23381,3586.50439453125
1591204157.8015993,23395,3563.508056640625
1591204238.240765,23428,3498.97705078125
1591204532.2756493,23541,3354.511474609375
1591204663.1950457,23590,3464.310791015625
1591204837.6132715,23651,3555.956298828125
1591204881.8992832,23671,3515.8818359375
1591204925.8436975,23682,3503.529296875
1591204969.7990801,23702,3484.65234375
1591205143.17294,23762,3426.531982421875
1591205164.1235695,23775,3468.97265625
1591205268.0772989,23812,3473.7978515625
1591205310.9188168,23832,3509.67724609375
1591205350.986153,23843,3512.089599609375
1591205563.692745,23929,3519.108154296875
1591205583.0960205,23939,3499.83251953125
1591205806.540391,24026,3466.158935546875
1591205923.840291,24080,3556.8369140625
1591206022.121316,24117,3621.73486328125
1591206022.1633444,24119,3624.411376953125
1591206100.278192,24148,3639.947265625
1591206197.7293947,24187,3587.787841796875
1591206316.1125205,24235,3554.48095703125
1591206434.266874,24283,3562.24951171875
1591206434.3101041,24285,3551.19287109375
1591206454.174365,24293,3542.533203125
1591206534.1524951,24323,3494.146240234375
1591206593.533022,24346,3464.613525390625
1591206613.4083426,24360,3489.478271484375
1591206772.508102,24417,3552.775634765625
1591207020.6507268,24513,3566.193359375
1591207120.4531636,24558,3515.73291015625
1591207140.3442929,24562,3539.499755859375
1591207281.4199276,24622,3579.15185546875
1591207402.1086357,24668,3602.916259765625
1591207483.176137,24698,3604.10009765625
1591207523.663021,24720,3559.73583984375
1591207543.873515,24728,3560.866943359375
1591207705.702754,24791,3499.47900390625
1591207868.6162894,24850,3577.68017578125
1591207929.6473076,24880,3603.08203125
1591207970.1173828,24896,3603.311767578125
1591207990.8582318,24902,3607.572509765625
1591208071.9927251,24935,3594.7255859375
1591208153.1245973,24964,3583.112548828125
1591208193.968332,24978,3596.00048828125
1591208284.829353,25009,3521.14892578125
1591208367.2611103,25048,3482.141845703125
1591208594.4070222,25134,3539.727294921875
1591208780.5975747,25207,3629.802490234375
1591208843.2931032,25232,3607.958251953125
1591208884.635986,25245,3609.596435546875
1591208905.3923342,25252,3603.1455078125
1591208905.4355032,25254,3604.36572265625
1591209153.4188173,25333,3579.526123046875
1591209336.0820978,25392,3656.935302734375
1591209734.072466,25506,3603.559814453125
1591209786.3029976,25521,3593.9111328125
1591209942.7406712,25573,3639.456787109375
1591210021.1027415,25600,3618.308349609375
1591210231.07448,25662,3623.384033203125
1591210310.011853,25687,3622.078857421875
1591210600.0002134,25776,3615.18994140625
1591210731.6162913,25813,3660.408203125
1591210836.3970702,25848,3683.04052734375
1591210890.0304296,25864,3689.023681640625
1591210968.6396475,25881,3677.477294921875
1591211101.2558312,25922,3693.5859375
1591211402.4456134,26016,3676.3837890625
1591211455.5369358,26030,3670.28466796875
1591211508.7692559,26046,3637.408447265625
1591211588.9393396,26067,3541.375
1591211615.623346,26076,3532.984619140625
1591211669.744027,26092,3521.965576171875
1591211884.2998374,26155,3540.35498046875
1591211884.3280082,26156,3541.396728515625
1591211937.770429,26170,3611.49169921875
1591212286.8350668,26280,3600.37451171875
1591212340.2947636,26293,3622.84375
1591212367.2708683,26304,3613.4306640625
1591212692.4936774,26394,3619.478271484375
1591212719.5789645,26404,3624.576904296875
1591212746.3578386,26410,3637.953857421875
1591212936.831429,26471,3561.301025390625
1591213110.5514443,26513,3493.6943359375
1591213625.9793541,26671,3566.623046875
1591213764.6593404,26709,3634.0185546875
1591213929.5097106,26755,3625.795654296875
1591213929.5607579,26757,3629.694091796875
1591214068.6691918,26797,3677.016845703125
1591214068.6961927,26798,3676.469482421875
1591214068.7210827,26799,3676.911865234375
1591214123.3285646,26815,3675.8515625
1591214178.4429135,26828,3654.1201171875
1591214178.491645,26830,3656.522705078125
1591214538.4727054,26929,3634.826171875
1591215019.9727235,27068,3666.39599609375
1591215047.5419967,27079,3695.27294921875
1591215270.2527256,27143,3698.126220703125
1591215298.0360582,27149,3700.5439453125
1591215325.6272244,27155,3699.29931640625
1591215325.7307878,27159,3700.57421875
1591215325.75496,27160,3691.1572265625
1591215608.0965319,27235,3731.135009765625
1591215749.3040938,27275,3637.387451171875
1591215948.068638,27330,3597.5244140625
1591216314.400885,27439,3612.550537109375
1591216371.10346,27450,3613.225830078125
1591216399.4314854,27458,3613.50048828125
1591216579.8737369,27506,3642.44775390625
1591216665.778576,27530,3612.855224609375
1591216808.8895445,27570,3614.593017578125
1591216809.0328262,27573,3603.997314453125
1591216922.4605913,27604,3611.57958984375
1591216950.828363,27614,3656.7138671875
1591216978.8368034,27621,3623.370361328125
1591217035.802835,27635,3662.373046875
1591217035.9042718,27639,3659.817626953125
1591217237.830379,27696,3554.7822265625
1591217323.573312,27716,3559.39501953125
1591217323.6477098,27719,3543.068115234375
1591217409.2411532,27740,3584.593505859375
1591217724.782942,27826,3596.63232421875
1591218040.3047543,27917,3640.666015625
1591218040.3559563,27919,3621.225341796875
1591218156.0275617,27951,3600.5732421875
1591218242.195825,27969,3581.314453125
1591218300.3905358,27992,3648.231689453125
1591218743.880146,28106,3701.251220703125
1591219270.9262698,28252,3569.050048828125
1591219359.0658095,28278,3602.6533203125
1591219388.7219117,28286,3605.89794921875
1591219535.6574433,28322,3671.375244140625
1591219742.822229,28377,3714.72607421875
1591219949.9392016,28439,3696.94580078125
1591220008.6039202,28452,3687.19384765625
1591220343.4961727,28544,3561.34814453125
1591220463.4872983,28573,3550.99951171875
1591220611.884445,28612,3602.941162109375
1591220850.4292076,28677,3600.248291015625
1591221658.6392176,28892,3685.218994140625
1591221960.626128,28971,3679.575927734375
1591222050.8710883,28997,3687.0185546875
1591222150.84979,29019,3670.155029296875
1591222211.149284,29038,3666.244384765625
1591222301.4229565,29058,3602.521484375
1591222301.6139758,29063,3593.795654296875
1591222362.1093647,29079,3556.383056640625
1591222422.6554604,29091,3592.34814453125
1591222483.9501674,29107,3602.371337890625
1591222575.5073903,29134,3574.933837890625
1591222850.1556058,29202,3647.37255859375
1591222971.6345692,29236,3710.54541015625
1591223033.3262935,29251,3718.820556640625
1591223063.9222863,29262,3695.561767578125
1591223063.9744015,29264,3732.47998046875
1591223095.145049,29272,3721.68359375
1591223125.8156745,29277,3717.0615234375
1591223248.4799693,29310,3760.068359375
1591223462.8618877,29367,3658.362060546875
1591223740.763218,29439,3791.93505859375
1591223864.8856237,29472,3738.693603515625
1591223895.4232275,29479,3733.18505859375
1591223926.186056,29488,3697.183837890625
1591224150.0807924,29538,3680.491943359375
1591224150.2288013,29541,3674.535400390625
1591224242.7263913,29562,3727.318359375
1591224273.2461326,29574,3722.11474609375
1591224365.2871664,29593,3749.375
1591224427.1877444,29612,3702.683837890625
1591224953.9624355,29748,3718.790771484375
1591225264.924758,29829,3663.5380859375
1591225264.9498188,29830,3665.1884765625
1591225296.133798,29834,3666.8876953125
1591225390.122484,29864,3686.039794921875
1591225484.9694386,29883,3691.131103515625
1591225672.1127117,29929,3719.455322265625
1591225965.8577547,30001,3707.032470703125
1591225965.9917512,30006,3705.035400390625
1591226061.5886147,30032,3751.626708984375
1591226253.4644659,30078,3778.637451171875
1591226317.256556,30093,3838.938232421875
1591226509.4809313,30138,3813.51220703125
1591226638.036749,30175,3799.990234375
1591226734.7710874,30196,3810.941162109375
1591226831.9446583,30218,3827.39111328125
1591226896.5883234,30238,3795.26904296875
1591226928.495188,30244,3794.477294921875
1591226992.3267188,30257,3775.85595703125
1591227087.8592427,30285,3789.224609375
1591227248.5152972,30325,3773.869140625
1591227248.5935357,30328,3763.51708984375
1591227408.2116766,30368,3764.989990234375
1591227634.2257297,30422,3753.6171875
1591227697.5832229,30435,3753.38330078125
1591227792.5264335,30460,3774.67626953125
1591227823.8069527,30467,3781.078369140625
1591227823.9597378,30471,3783.951904296875
1591228152.9790707,30546,3706.020751953125
1591228250.2862034,30570,3689.482177734375
1591228250.4188495,30573,3691.02685546875
1591228347.9048958,30595,3762.529052734375
1591228412.795188,30613,3780.430908203125
1591228542.558413,30645,3812.42138671875
1591228802.0811756,30707,3799.71337890625
1591228867.8204246,30721,3796.432861328125
1591228933.0017765,30738,3789.20654296875
1591228933.029207,30739,3787.936279296875
1591229096.05685,30781,3771.201416015625
1591229486.5274336,30880,3729.47216796875
1591229617.6080468,30907,3711.32958984375
1591229715.356337,30936,3746.45654296875
1591229977.5184414,30998,3790.960693359375
1591230218.0152774,31053,3772.799072265625
1591230416.5480032,31101,3728.56298828125
1591230449.554435,31106,3682.962158203125
1591230879.2360098,31214,3660.46826171875
1591230944.7658627,31225,3674.63232421875
1591231110.4098628,31266,3718.391845703125
1591231443.436022,31348,3633.7890625
1591231676.5565207,31407,3790.947021484375
1591231843.1459358,31444,3838.309326171875
1591231944.4519587,31465,3888.466064453125
1591231944.7062929,31472,3840.290283203125
1591232045.124556,31491,3811.550537109375
1591232088.0920465,31502,3777.01806640625
1591232254.0034351,31538,3747.645263671875
1591232254.0277,31539,3745.895751953125
1591232354.8145351,31564,3697.25048828125
1591232623.8634367,31626,3804.206298828125
1591232624.0750637,31632,3800.21044921875
1591232691.9818528,31647,3781.59423828125
1591232692.0089633,31648,3779.6611328125


==> figure source files/plot_python/csv/harl/hopper/0.csv <==
Wall time,Step,Value
1588154090.4317768,43,198.8921356201172
1588154090.4421673,46,202.24737548828125
1588154101.3663993,72,257.28546142578125
1588154111.050934,95,311.1951904296875
1588154147.7326417,159,307.1747131347656
1588154150.681878,168,307.3805847167969
1588154174.4300163,230,319.7494812011719
1588154174.4393911,235,319.67218017578125
1588154182.9531453,256,328.97076416015625
1588154189.1572444,274,337.9359130859375
1588154210.1366384,309,347.50384521484375
1588154210.1408463,311,345.3953552246094
1588154213.7027695,319,359.3181457519531
1588154256.035797,422,460.0626220703125
1588154275.7434394,461,532.6256103515625
1588154281.7092087,475,570.2225341796875
1588154311.5314784,537,575.6114501953125
1588154320.929146,564,584.1597900390625
1588154330.9075074,580,608.5355834960938
1588154330.9207838,587,613.808837890625
1588154356.1107442,635,626.0123901367188
1588154359.142588,648,612.9744262695312
1588154364.9796195,662,645.0121459960938
1588154367.825388,672,648.947509765625
1588154390.3440318,715,673.2781372070312
1588154393.9390845,723,657.076171875
1588154417.6254144,772,692.963134765625
1588154425.8222182,786,710.19677734375
1588154432.2455308,803,741.2540893554688
1588154435.6573741,809,755.366943359375
1588154446.4772053,837,742.09228515625
1588154499.6335483,946,788.7029418945312
1588154513.1013947,972,816.30224609375
1588154529.935947,1015,813.191162109375
1588154559.3268042,1067,829.5490112304688
1588154575.9336565,1105,876.6781005859375
1588154611.411207,1181,890.6128540039062
1588154651.773197,1262,892.5107421875
1588154677.1595294,1317,900.9737548828125
1588154677.1646512,1320,901.7066650390625
1588154685.3369431,1334,889.6777954101562
1588154688.8386776,1338,893.07373046875
1588154714.7854962,1386,879.0702514648438
1588154719.3311865,1393,868.7069091796875
1588154737.551325,1437,879.6734008789062
1588154753.0772717,1467,923.5682983398438
1588154786.9126863,1524,889.6749267578125
1588154797.7729442,1553,910.1372680664062
1588154805.8739827,1569,906.0697631835938
1588154813.285549,1585,894.7281494140625
1588154840.7374606,1641,908.2435302734375
1588154865.193189,1692,931.9369506835938
1588154871.983905,1710,911.84716796875
1588154878.7512076,1719,900.0555419921875
1588154882.223456,1733,893.6783447265625
1588154885.9674382,1735,900.4838256835938
1588154885.974024,1738,896.4053955078125
1588154908.0340643,1782,906.9136352539062
1588154939.7832396,1845,900.816162109375
1588154943.2700305,1854,894.4654541015625
1588154950.1694963,1867,918.32080078125
1588154950.1752467,1870,912.2282104492188
1588154953.6752095,1878,922.4427490234375
1588154971.174454,1918,918.32421875
1588154978.2910705,1935,929.589599609375
1588154985.335055,1948,920.1837768554688
1588155014.3226418,2002,898.5618896484375
1588155028.6266453,2037,926.371337890625
1588155057.1956458,2097,927.8004760742188
1588155112.2162292,2188,943.1483154296875
1588155116.0960064,2200,934.9842529296875
1588155131.9782314,2232,924.7955932617188
1588155135.750374,2238,926.159912109375
1588155150.9088318,2258,921.4685668945312
1588155150.9179993,2263,920.7172241210938
1588155174.0224545,2308,934.7013549804688
1588155182.0115397,2320,943.5405883789062
1588155199.4617705,2355,940.4949951171875
1588155219.7311285,2390,942.4710083007812
1588155219.732849,2391,941.7576293945312
1588155247.7937944,2437,921.8285522460938
1588155255.9626043,2454,921.439453125
1588155255.9680777,2456,919.5692138671875
1588155260.5079305,2461,924.3944702148438
1588155273.3439293,2486,954.9388427734375
1588155273.3461986,2487,959.6928100585938
1588155281.4454796,2499,957.87841796875
1588155281.4561732,2504,956.5626220703125
1588155298.0038815,2533,942.4859008789062
1588155306.4904332,2548,961.5648193359375
1588155315.8688889,2554,963.6249389648438
1588155394.3137925,2686,929.7136840820312
1588155426.993834,2741,934.43359375
1588155451.2437081,2790,950.3502807617188
1588155513.2438843,2897,934.7642822265625
1588155550.8441932,2968,952.8861083984375
1588155576.2513974,3012,956.9940795898438
1588155593.2544062,3039,969.748291015625
1588155593.2603087,3042,972.142578125
1588155626.7271047,3100,958.7796630859375
1588155665.019755,3162,955.5927734375
1588155682.056047,3197,961.9506225585938
1588155699.3701072,3231,982.7550659179688
1588155708.0914407,3245,970.3363647460938
1588155708.095313,3247,965.9512939453125
1588155712.3812196,3248,966.4628295898438
1588155746.9595487,3306,980.7716674804688
1588155805.6553657,3409,969.6942138671875
1588155849.791894,3481,975.020751953125
1588155926.0872698,3601,979.757080078125
1588155935.251548,3619,973.5698852539062
1588155935.2550318,3621,973.8291625976562
1588155967.197346,3671,985.936767578125
1588155999.4811773,3727,976.652587890625
1588156008.7150242,3742,977.6464233398438
1588156045.2804024,3794,1001.5963134765625
1588156054.6104836,3815,995.8072509765625
1588156059.2400427,3822,988.3121948242188
1588156133.7032936,3929,1002.9647216796875
1588156148.7164414,3957,996.3594360351562
1588156168.0585642,3985,997.2089233398438
1588156203.6584768,4037,1022.4014892578125
1588156246.292138,4099,1009.8900756835938
1588156303.9429243,4197,1001.5411987304688
1588156312.8084753,4203,1000.8436889648438
1588156327.5815349,4228,1013.8693237304688
1588156332.6837618,4233,1014.302978515625
1588156352.5589852,4264,1016.6237182617188
1588156377.2632163,4305,1015.09521484375
1588156387.673441,4318,999.7102661132812
1588156387.6770127,4320,1000.0224609375
1588156442.6046534,4401,1010.3569946289062
1588156503.6968632,4493,1016.7333374023438
1588156517.9969237,4510,996.890625
1588156533.4392388,4531,1014.9815063476562
1588156599.746752,4629,1002.3717041015625
1588156624.4891562,4665,1009.6599731445312
1588156629.9125307,4669,1011.869873046875
1588156635.1753051,4677,1023.91357421875
1588156682.1565804,4751,1019.0571899414062
1588156710.4785206,4789,1020.4143676757812
1588156725.4316635,4803,1022.87939453125
1588156753.0453513,4841,1019.5202026367188
1588156758.3425505,4853,1025.009033203125
1588156790.5829744,4895,1025.9644775390625
1588156837.1319227,4963,1044.0030517578125
1588156847.8976803,4972,1039.64306640625
1588156847.90373,4975,1044.2403564453125
1588156902.120912,5051,1053.2841796875
1588156902.1255262,5053,1052.381103515625
1588156945.031521,5107,1048.90283203125
1588156967.2488897,5135,1044.4971923828125
1588157039.1240497,5240,1033.1890869140625
1588157111.3860297,5330,1039.3818359375
1588157122.55308,5346,1039.5758056640625
1588157128.3466587,5360,1033.31884765625
1588157179.8249488,5421,1048.329833984375
1588157249.381533,5516,1053.8232421875
1588157255.254812,5518,1052.8988037109375
1588157278.5541444,5550,1056.92041015625
1588157367.441892,5665,1044.0
1588157379.3845847,5680,1041.1376953125
1588157419.7305658,5724,1050.4300537109375
1588157488.2450726,5809,1046.18603515625
1588157503.9077396,5826,1047.502197265625
1588157503.9154396,5829,1047.8341064453125
1588157538.931958,5865,1044.4710693359375
1588157545.0177023,5872,1043.9088134765625
1588157575.2419107,5908,1041.220458984375
1588157587.5539112,5929,1043.959228515625
1588157636.7219203,5991,1065.0609130859375
1588157658.474066,6011,1047.010009765625
1588157742.3062513,6122,1055.48974609375
1588157748.2829452,6132,1039.5067138671875
1588157795.0524228,6182,1060.1771240234375
1588157806.9892445,6201,1063.203369140625
1588157819.4817662,6214,1056.1995849609375
1588157825.658731,6220,1050.43212890625
1588157831.7498078,6233,1056.5430908203125
1588157880.3878174,6290,1046.95361328125
1588157903.2924993,6313,1043.182373046875
1588157903.3026605,6318,1042.7530517578125
1588157921.8443525,6342,1065.6856689453125
1588157953.0408716,6377,1062.9420166015625
1588157971.836956,6401,1063.6849365234375
1588158055.1179771,6497,1064.2008056640625
1588158074.615806,6521,1067.381591796875
1588158119.4382346,6575,1069.5775146484375
1588158150.1137142,6604,1077.111572265625
1588158199.6079767,6658,1064.0252685546875
1588158233.8234208,6697,1061.7445068359375
1588158233.8292909,6700,1061.13916015625
1588158246.9404404,6712,1063.0628662109375
1588158273.2795568,6743,1057.061279296875
1588158363.4748113,6847,1064.7529296875
1588158370.6482265,6855,1067.3150634765625
1588158384.7183878,6870,1069.004150390625
1588158473.3843076,6967,1072.229736328125
1588158503.2968915,6993,1067.28125
1588158524.5627828,7015,1075.238037109375
1588158607.8219435,7107,1070.6156005859375
1588158615.007351,7115,1069.8348388671875
1588158657.8834593,7156,1075.8150634765625
1588158712.7102685,7217,1073.881103515625
1588158741.7004092,7248,1062.013916015625
1588158808.5086946,7312,1067.2425537109375
1588158822.5427136,7330,1050.5146484375
1588158829.317101,7340,1059.4678955078125
1588158829.3189528,7341,1060.79931640625
1588158853.8839674,7360,1065.614013671875
1588158875.4058049,7383,1059.540771484375
1588158889.2538319,7402,1070.240478515625
1588158931.4492695,7451,1067.2117919921875
1588158945.60873,7461,1058.126708984375
1588158945.614387,7464,1060.6558837890625
1588158961.1126199,7479,1064.287109375
1588158993.2518427,7512,1072.2615966796875
1588159125.9077458,7645,1066.840576171875
1588159176.4520571,7688,1065.06201171875
1588159184.435361,7694,1069.67529296875
1588159247.6482818,7761,1076.44482421875
1588159279.288401,7789,1072.16259765625
1588159287.1836584,7799,1069.172119140625
1588159331.062025,7834,1075.5003662109375
1588159395.638251,7901,1075.947021484375
1588159428.02362,7933,1071.2431640625
1588159495.1493127,7992,1074.39892578125
1588159524.7406619,8027,1081.0675048828125
1588159546.809809,8050,1076.338134765625
1588159562.5624723,8067,1067.277099609375
1588159688.4848728,8181,1080.902587890625
1588159730.7328305,8216,1082.7802734375
1588159730.7494664,8222,1084.1151123046875
1588159810.1997736,8291,1086.24951171875
1588159859.38834,8335,1077.30078125
1588159884.177566,8364,1080.99462890625
1588159892.4080594,8369,1081.388671875
1588159900.687192,8378,1081.3382568359375
1588160005.3106713,8468,1085.5198974609375
1588160005.317561,8471,1082.5682373046875
1588160038.53632,8499,1078.1737060546875
1588160046.9571912,8509,1079.554443359375
1588160118.6567378,8567,1089.196044921875
1588160149.6917927,8602,1088.3997802734375
1588160180.1924868,8635,1084.085205078125
1588160180.1942425,8636,1083.9132080078125
1588160242.6455343,8696,1088.104248046875
1588160379.423053,8820,1089.471923828125
1588160379.428797,8823,1086.59326171875
1588160450.265068,8879,1083.765625
1588160476.2721746,8905,1098.2822265625
1588160476.278985,8908,1097.328369140625
1588160501.1080494,8929,1091.41650390625
1588160509.5735092,8936,1089.112060546875
1588160569.0595272,8994,1094.732177734375
1588160577.4133036,9000,1092.004638671875
1588160641.118901,9056,1096.7110595703125
1588160649.2422054,9064,1098.24755859375
1588160826.8568525,9227,1097.7218017578125
1588160835.1193829,9234,1098.6824951171875
1588160860.8199134,9261,1095.9678955078125
1588160933.1936677,9317,1101.8067626953125
1588160966.9677026,9349,1095.7718505859375
1588161034.1360157,9413,1106.3577880859375
1588161034.1434605,9416,1107.0687255859375
1588161059.5203502,9436,1095.259765625
1588161097.9859316,9469,1097.6612548828125
1588161183.263772,9548,1109.78759765625
1588161191.492009,9555,1106.2354736328125
1588161208.6913612,9568,1102.133056640625
1588161233.454133,9590,1097.6463623046875
1588161279.711904,9628,1109.977783203125
1588161304.8313198,9658,1103.8055419921875
1588161329.647669,9681,1096.77490234375
1588161354.7514346,9699,1098.553466796875
1588161438.4101965,9769,1106.3004150390625
1588161520.3298337,9844,1104.0599365234375
1588161597.4425395,9908,1110.45263671875
1588161673.0175393,9973,1117.0135498046875
1588161761.368439,10051,1104.0218505859375
1588161761.3828084,10056,1106.4124755859375
1588161770.355508,10059,1104.0831298828125
1588161796.3242202,10085,1112.5079345703125
1588161892.2330184,10169,1112.91650390625
1588161993.3170075,10257,1114.2724609375
1588162019.692464,10277,1107.531982421875
1588162028.4171503,10284,1105.2489013671875
1588162156.4724524,10397,1115.8955078125
1588162165.1824343,10400,1113.4200439453125
1588162182.9323194,10421,1121.7510986328125
1588162258.8818493,10480,1120.1422119140625
1588162268.5986347,10490,1124.2015380859375
1588162277.7638118,10494,1124.8809814453125
1588162310.76327,10523,1122.0360107421875
1588162358.1666613,10556,1123.7259521484375
1588162415.3200283,10608,1128.1055908203125
1588162434.701702,10625,1132.2769775390625
1588162453.5532467,10639,1137.1845703125
1588162476.4446733,10655,1137.7027587890625
1588162495.706048,10672,1132.8740234375
1588162553.857361,10712,1133.5302734375
1588162601.7240415,10758,1134.209716796875
1588162611.0653467,10759,1134.6634521484375
1588162629.9703093,10781,1140.629150390625
1588162680.8855245,10816,1139.829345703125
1588162690.1142886,10826,1142.552734375
1588162709.036834,10842,1128.906494140625
1588162718.6496477,10851,1128.6619873046875
1588162738.3141308,10865,1120.2540283203125
1588162787.1145456,10903,1137.9969482421875
1588162787.1203725,10906,1135.691162109375
1588162835.0171616,10940,1134.3233642578125
1588162835.0259852,10944,1133.7554931640625
1588162867.7293375,10967,1136.93603515625
1588162877.04289,10973,1138.7244873046875
1588162877.0479634,10975,1140.2010498046875
1588162924.0447686,11015,1135.7109375
1588162934.3138595,11021,1139.9613037109375
1588162954.2171235,11034,1145.052734375
1588162954.227319,11039,1147.7308349609375
1588163043.3101993,11103,1139.0123291015625
1588163063.0697343,11122,1141.3199462890625
1588163072.8483334,11131,1145.266845703125
1588163131.6746488,11176,1139.496826171875
1588163161.4639225,11199,1142.076416015625
1588163161.4681146,11201,1141.380126953125
1588163161.4696958,11202,1142.666259765625
1588163243.8486183,11261,1146.260498046875
1588163447.654671,11420,1151.7110595703125
1588163517.0663216,11473,1152.51953125
1588163547.5823474,11493,1147.441162109375
1588163588.107748,11524,1147.9066162109375
1588163597.9053931,11533,1146.912109375
1588163618.4910061,11550,1145.1312255859375
1588163643.158747,11567,1148.34326171875
1588163683.5308402,11598,1148.214599609375
1588163754.1485488,11649,1152.2154541015625
1588163784.5205693,11672,1155.382568359375
1588163794.7844799,11686,1158.1925048828125
1588163901.8482516,11760,1153.9661865234375
1588164053.2871413,11874,1161.2117919921875
1588164195.322741,11970,1158.31201171875
1588164195.3365533,11975,1158.846923828125
1588164255.503033,12011,1159.5626220703125
1588164298.074009,12042,1153.3447265625
1588164423.5639505,12139,1160.56396484375
1588164468.7264814,12165,1158.6541748046875
1588164468.7352593,12169,1160.2059326171875
1588164489.1405947,12185,1163.4996337890625
1588164550.4204829,12227,1158.301513671875
1588164633.120324,12291,1152.2452392578125
1588164633.1283727,12294,1155.38623046875
1588164658.0587115,12310,1155.2408447265625
1588164792.0598686,12406,1153.4976806640625
1588164860.1387002,12459,1157.10302734375
1588164999.0261738,12554,1174.048583984375
1588165164.510467,12672,1167.8936767578125
1588165196.6239562,12700,1168.1116943359375
1588165288.378781,12759,1170.2979736328125
1588165309.8927646,12775,1175.0372314453125
1588165354.107725,12806,1167.1920166015625
1588165451.1156416,12878,1180.536376953125
1588165483.5663016,12897,1176.912841796875
1588165544.7992792,12940,1181.3333740234375
1588165577.417564,12960,1183.26953125
1588165654.4902127,13018,1181.3453369140625
1588165675.980831,13035,1178.1737060546875
1588165725.1304643,13062,1186.1890869140625
1588165747.833947,13083,1173.86181640625
1588165773.7718716,13095,1171.95556640625
1588165796.4328148,13110,1174.7724609375
1588165796.444205,13114,1179.9722900390625
1588165832.7025144,13131,1185.5277099609375
1588165882.5651119,13167,1182.7447509765625
1588165959.0353935,13207,1190.5411376953125
1588166023.863753,13240,1186.04248046875
1588166208.5432296,13350,1186.2740478515625
1588166305.5144274,13403,1184.167724609375
1588166305.5342262,13407,1185.1234130859375
1588166343.9603283,13427,1183.10498046875
1588166415.791334,13476,1180.8251953125
1588166469.2160773,13505,1190.158203125
1588166527.7052925,13547,1191.7369384765625
1588166606.269595,13598,1191.4578857421875
1588166629.5629573,13621,1188.6015625
1588166727.357501,13680,1182.6494140625
1588166727.3647668,13683,1181.7073974609375
1588166833.9588912,13748,1185.967041015625
1588166869.6875098,13777,1194.364990234375
1588166937.0230873,13811,1180.9263916015625
1588166985.9794161,13846,1191.1373291015625
1588167022.9431036,13869,1186.048095703125
1588167047.1867414,13885,1181.667236328125
1588167172.8208714,13958,1193.9200439453125
1588167185.0967705,13971,1194.226806640625
1588167196.8983436,13977,1194.0528564453125
1588167233.6030765,13999,1170.8201904296875
1588167359.9966793,14081,1192.2901611328125
1588167599.9947307,14222,1195.862548828125
1588167705.2837584,14288,1183.265625
1588167717.7850819,14295,1182.0096435546875
1588167730.1678605,14304,1185.4539794921875
1588167755.5643191,14321,1175.1279296875
1588167780.2723503,14333,1177.537353515625
1588167793.109111,14339,1188.0823974609375
1588167880.260766,14398,1194.2467041015625
1588167958.8350506,14448,1179.6737060546875
1588168044.8862448,14495,1187.7391357421875
1588168096.3765392,14531,1190.1575927734375
1588168137.7524917,14555,1192.969482421875
1588168150.7037582,14558,1191.6865234375
1588168266.7870777,14633,1187.8157958984375
1588168279.674377,14639,1187.9630126953125
1588168332.6790805,14669,1195.42822265625
1588168344.8933015,14678,1195.792236328125
1588168344.9033778,14682,1194.2083740234375
1588168357.6064227,14688,1193.93701171875
1588168517.0559793,14780,1189.820556640625
1588168517.0578623,14781,1189.2274169921875
1588168529.5276651,14789,1183.2939453125
1588168541.8494663,14793,1180.9764404296875
1588168567.7299757,14810,1184.4202880859375
1588168675.0074682,14874,1192.982666015625
1588168713.5916915,14893,1195.9617919921875
1588168763.9525127,14927,1197.73779296875
1588168934.5258765,15028,1196.46142578125
1588169036.2497694,15091,1192.4649658203125
1588169115.1411874,15137,1199.468505859375
1588169184.9780476,15181,1198.919189453125
1588169224.7420855,15200,1198.389404296875
1588169328.994515,15267,1198.06494140625
1588169434.9307642,15325,1205.1612548828125
1588169472.725502,15348,1198.2200927734375
1588169599.464266,15429,1205.14208984375
1588169678.7652073,15474,1204.4385986328125
1588169678.7699478,15476,1205.0970458984375
1588169728.8719304,15508,1207.72705078125
1588169779.9271264,15539,1204.6318359375
1588169893.708953,15598,1200.1563720703125
1588170147.110731,15741,1207.6981201171875
1588170191.8659647,15765,1200.5555419921875
1588170205.356534,15774,1195.8165283203125
1588170218.9293392,15780,1196.3511962890625
1588170298.283234,15826,1205.76171875
1588170312.175041,15829,1205.982666015625
1588170339.6190348,15848,1211.3255615234375
1588170367.1657507,15867,1205.0450439453125
1588170581.3156407,15980,1210.87451171875
1588170608.408984,15994,1202.2398681640625
1588170800.7348886,16096,1206.99755859375
1588170829.837717,16117,1204.7926025390625
1588170974.9019372,16189,1219.108154296875
1588171095.6399336,16250,1215.0391845703125
1588171226.4099731,16322,1213.44482421875
1588171269.101645,16344,1207.43701171875
1588171302.8188245,16361,1209.15185546875
1588171388.993555,16407,1219.019287109375
1588171446.525484,16441,1210.880126953125
1588171569.037422,16506,1217.2265625
1588171673.0895653,16560,1218.9361572265625
1588171734.1971593,16586,1219.2919921875
1588171734.216587,16591,1218.2943115234375
1588171880.167594,16662,1211.2869873046875
1588171958.898278,16698,1207.8551025390625
1588172051.9727573,16747,1213.38525390625
1588172184.3893223,16809,1206.03955078125
1588172184.3923945,16810,1206.63232421875
1588172263.1796463,16844,1213.944091796875
1588172278.5666182,16858,1213.9725341796875
1588172371.9410958,16900,1210.9105224609375
1588172703.232004,17067,1226.0196533203125
1588172765.0189707,17098,1214.5765380859375
1588172847.5655305,17132,1219.551025390625
1588172956.3625932,17193,1222.7645263671875
1588172987.267454,17203,1214.433837890625
1588173049.0579941,17240,1211.47119140625
1588173064.5295162,17248,1216.922607421875
1588173132.5395985,17273,1221.25634765625
1588173165.9760432,17291,1218.0274658203125
1588173165.9823713,17293,1217.5736083984375
1588173213.4625468,17316,1223.090087890625
1588173213.4657853,17317,1222.69580078125
1588173213.4684513,17318,1222.9315185546875
1588173228.9369295,17321,1222.491943359375
1588173260.0541716,17340,1217.6480712890625
1588173335.5066664,17375,1220.22900390625
1588173401.268248,17406,1216.26123046875
1588173431.3335595,17427,1221.23193359375
1588173478.8130205,17445,1214.9359130859375
1588173495.041047,17455,1212.9320068359375
1588173665.3053916,17544,1217.9820556640625
1588173701.9615283,17558,1214.8365478515625
1588173750.486517,17578,1217.4952392578125
1588173767.6236115,17587,1221.9752197265625
1588173784.2997127,17594,1222.103759765625
1588173784.301813,17595,1222.6297607421875
1588173849.882217,17624,1220.224609375
1588173866.3088453,17634,1216.1217041015625
1588173916.1813593,17654,1219.4884033203125
1588174054.5697773,17723,1222.07373046875
1588174164.7082233,17772,1215.1605224609375
1588174164.7108252,17773,1215.0428466796875
1588174227.4009876,17805,1215.4852294921875
1588174307.194388,17843,1208.852294921875
1588174533.94793,17954,1215.373046875
1588174581.559884,17979,1219.4141845703125
1588174598.8016422,17982,1220.91552734375
1588174615.0119364,17991,1224.224365234375
1588174667.3648126,18019,1221.162109375
1588174746.6388452,18054,1215.3839111328125
1588174762.6509204,18066,1217.556640625
1588174842.9099274,18105,1215.5225830078125
1588174908.5251658,18130,1206.198486328125
1588174940.5966423,18147,1208.507080078125
1588175074.4947393,18215,1216.6978759765625
1588175122.9988263,18237,1213.63623046875
1588175187.745467,18265,1221.1318359375
1588175306.8923593,18319,1218.0750732421875
1588175588.7078032,18452,1226.16650390625
1588175588.710726,18453,1226.50341796875
1588175783.41344,18548,1225.9346923828125
1588175882.0826492,18593,1215.002685546875
1588176133.0841413,18714,1215.6466064453125
1588176150.158122,18721,1212.419921875
1588176420.6458478,18846,1220.990478515625
1588176519.5554612,18894,1223.5111083984375
1588176623.9609265,18934,1218.9068603515625
1588176673.7992651,18959,1217.5399169921875
1588176707.942146,18978,1209.9798583984375
1588176724.6892846,18983,1210.685791015625
1588176774.6647296,19006,1217.6431884765625
1588176824.8367949,19028,1218.884521484375
1588176858.1604111,19049,1219.5194091796875
1588177014.7613358,19117,1213.4879150390625
1588177124.655564,19170,1219.3316650390625
1588177239.0546868,19228,1222.66943359375
1588177335.0322862,19272,1212.1324462890625
1588177335.0451946,19276,1216.3067626953125
1588177404.2557046,19301,1226.5277099609375
1588177802.775471,19486,1223.7548828125
1588177840.5489883,19501,1223.3720703125
1588177858.1035895,19504,1221.5250244140625
1588177909.8341646,19526,1221.405029296875
1588177909.850981,19532,1225.1123046875
1588178012.7803159,19580,1221.285888671875
1588178046.748382,19595,1230.054931640625
1588178148.3405614,19641,1228.9466552734375
1588178186.9232836,19655,1221.0557861328125
1588178205.285859,19666,1221.86279296875
1588178239.5249898,19675,1224.9364013671875
1588178341.9680536,19721,1225.1365966796875
1588178359.1027503,19732,1227.77587890625
1588178376.230869,19738,1230.7659912109375
1588178496.7795742,19797,1228.216796875
1588178571.3877356,19824,1232.4613037109375
1588178623.203815,19847,1223.33251953125
1588178775.740011,19917,1224.82568359375
1588178809.0713165,19939,1228.1705322265625
1588178894.6413448,19972,1224.994140625
1588178929.1607144,19989,1221.58984375
1588178947.1873844,19996,1225.949951171875
1588179036.823536,20036,1222.927001953125
1588179073.2386518,20049,1223.2786865234375
1588179073.252363,20054,1224.466796875
1588179091.3105912,20060,1224.5023193359375
1588179091.320322,20063,1227.3724365234375
1588179277.2417638,20139,1228.18359375
1588179277.2442322,20140,1227.31982421875
1588179277.2487864,20142,1227.564208984375
1588179380.8788798,20184,1222.8931884765625
1588179380.8881009,20187,1226.14208984375
1588179451.5917299,20218,1226.3970947265625
1588179521.6564236,20245,1225.2288818359375
1588179521.663067,20248,1225.1990966796875
1588179543.5258107,20253,1221.26171875
1588179665.3739724,20309,1214.4627685546875
1588179703.291687,20324,1220.40966796875
1588179722.390209,20333,1218.2593994140625
1588179722.3969674,20335,1219.421875
1588179850.7794228,20384,1225.2200927734375
1588179868.558331,20398,1225.4173583984375
1588179980.067086,20441,1225.2960205078125
1588180091.0634167,20486,1227.826416015625
1588180186.0360377,20527,1225.5374755859375
1588180222.3470466,20540,1225.7755126953125
1588180222.3496974,20541,1225.94189453125
1588180263.8626695,20561,1225.2080078125
1588180263.8686192,20563,1227.2393798828125
1588180282.2087438,20568,1223.125732421875
1588180320.082908,20579,1225.2705078125
1588180586.7108688,20690,1225.8282470703125
1588180630.776272,20711,1230.2437744140625
1588180801.108722,20779,1229.6376953125
1588180801.1112401,20780,1228.902587890625
1588180819.5824842,20783,1229.2305908203125
1588180819.5843592,20784,1229.4202880859375
1588180914.8878877,20823,1224.9013671875
1588180933.5694294,20832,1226.05615234375
1588180990.451505,20856,1219.8157958984375
1588181059.0933096,20889,1232.2669677734375
1588181110.6034987,20914,1225.2529296875
1588181196.5715559,20950,1224.8004150390625
1588181282.8318372,20988,1223.7252197265625
1588181373.6704624,21028,1224.7196044921875
1588181390.9110572,21036,1225.8175048828125
1588181459.9667616,21068,1224.7254638671875
1588181494.7058263,21081,1222.2763671875
1588181634.2942865,21145,1232.16357421875
1588181783.5944495,21210,1218.281494140625
1588181841.190741,21233,1228.7054443359375
1588182046.2708569,21317,1235.79248046875
1588182063.5971553,21320,1233.6982421875
1588182063.6077123,21325,1234.568115234375
1588182230.2010746,21392,1227.267578125
1588182266.5770776,21410,1231.935546875
1588182455.373627,21485,1227.6607666015625
1588182546.853277,21524,1223.571044921875
1588182546.8551433,21525,1223.0921630859375
1588182927.8208697,21682,1222.587646484375
1588183021.4606397,21724,1218.8118896484375
1588183021.4624178,21725,1218.8209228515625
1588183196.5245557,21790,1222.046875
1588183215.8831244,21796,1219.90087890625
1588183258.8473005,21816,1225.15380859375
1588183279.227966,21822,1226.3148193359375
1588183338.672572,21843,1226.7138671875
1588183338.6879187,21849,1229.5782470703125
1588183507.0784266,21909,1237.552734375
1588183659.2768822,21968,1219.7991943359375
1588183737.0035641,22000,1224.5233154296875
1588183755.9515882,22007,1219.630615234375
1588184277.6529746,22221,1233.014892578125
1588184332.4319816,22246,1233.9134521484375
1588184369.1737962,22259,1235.5228271484375
1588184424.0133824,22286,1228.9443359375
1588184442.3480978,22293,1232.756103515625
1588184479.182582,22304,1233.6292724609375
1588184479.1940134,22309,1228.4864501953125
1588184497.5850422,22317,1229.6468505859375
1588184534.4395475,22331,1221.032470703125
1588184612.662796,22359,1221.9879150390625
1588184778.6584568,22428,1232.1851806640625
1588184778.665331,22431,1233.4761962890625
1588184870.9597044,22473,1231.7413330078125
1588184969.7368937,22508,1239.5146484375
1588185062.034402,22545,1236.8160400390625
1588185267.3551123,22636,1225.9554443359375
1588185309.213153,22652,1232.533447265625
1588185571.6812499,22759,1232.8172607421875
1588185590.5908675,22766,1229.3109130859375
1588185609.2707002,22778,1231.02587890625
1588185745.395469,22829,1243.39501953125
1588185763.9546006,22840,1241.1644287109375
1588185782.728355,22841,1240.7276611328125
1588185989.3448665,22931,1227.810546875
1588185989.3513784,22934,1228.232666015625
1588186354.3566175,23081,1228.6610107421875
1588186373.4334478,23085,1234.1866455078125
1588186373.435614,23086,1234.8131103515625
1588186415.5869834,23103,1240.6910400390625
1588186454.2227776,23118,1240.3887939453125
1588186473.1693785,23128,1236.7877197265625
1588186511.069796,23139,1233.5853271484375
1588186511.0803266,23144,1233.1519775390625
1588186530.0139394,23149,1235.6298828125
1588186549.2047486,23153,1237.0789794921875
1588186549.2177591,23159,1240.479736328125
1588186606.6828332,23183,1238.687744140625
1588186645.0816514,23193,1241.9310302734375
1588186702.7608507,23219,1236.9522705078125
1588186702.7649763,23221,1237.207763671875
1588186823.0143144,23264,1233.989013671875
1588186880.4489775,23287,1241.313232421875
1588186995.6361704,23338,1236.9925537109375
1588187053.5225315,23362,1236.096435546875
1588187111.4588957,23381,1236.64794921875
1588187150.0915542,23395,1239.6322021484375
1588187232.2374926,23428,1236.2572021484375
1588187503.7656171,23541,1235.13818359375
1588187663.9224446,23590,1231.6688232421875
1588187838.2371945,23651,1241.42529296875
1588187913.4633343,23671,1239.2884521484375
1588187938.4793072,23682,1243.12109375
1588188016.0896924,23702,1237.586669921875
1588188217.5542872,23762,1240.009521484375
1588188242.3751006,23775,1239.670654296875
1588188367.87988,23812,1237.2296142578125
1588188443.405598,23832,1235.914306640625
1588188468.9548364,23843,1237.0030517578125
1588188750.7327578,23929,1243.463623046875
1588188776.0830014,23939,1239.2723388671875
1588189236.9396505,24080,1230.1751708984375
1588189364.5985513,24117,1243.360107421875
1588189364.6075227,24119,1243.7647705078125
1588189467.2214427,24148,1235.3739013671875
1588189599.1998188,24187,1237.1114501953125
1588189754.0305107,24235,1247.0020751953125
1588189908.6745284,24283,1235.4771728515625
1588189934.074348,24285,1236.690185546875
1588189959.4934542,24293,1235.0
1588190066.045781,24323,1246.91943359375
1588190117.8696485,24346,1240.41650390625
1588190169.8392441,24360,1229.3367919921875
1588190376.6490934,24417,1244.54833984375
1588190691.6393106,24513,1234.1136474609375
1588190848.516489,24558,1232.3670654296875
1588190848.5316093,24562,1231.31005859375
1588191060.7249093,24622,1235.725830078125
1588191218.3478475,24668,1238.0489501953125
1588191324.145079,24698,1238.0174560546875
1588191376.5939617,24720,1235.43359375
1588191402.8208344,24728,1240.1881103515625
1588191836.2398071,24850,1238.8323974609375
1588191941.9111278,24880,1242.3018798828125
1588192025.0053852,24902,1243.01806640625
1588192131.5412498,24935,1242.2530517578125
1588192237.5834513,24964,1239.953369140625
1588192369.741962,25009,1241.8287353515625
1588192504.5351217,25048,1238.48583984375
1588192803.4853818,25134,1239.656494140625
1588193077.3820302,25207,1242.760986328125
1588193158.9046175,25232,1234.33203125
1588193213.2241852,25245,1236.78857421875
1588193240.2195292,25254,1247.0419921875
1588193511.4817867,25333,1249.334716796875
1588193732.715805,25392,1246.89599609375
1588194120.766508,25506,1247.2901611328125
1588194176.3541307,25521,1243.2303466796875
1588194369.433886,25573,1244.741455078125
1588194452.5804002,25600,1244.9293212890625
1588194677.4997962,25662,1251.3035888671875
1588194761.1627612,25687,1246.380859375
1588195094.999099,25776,1243.8739013671875
1588195239.0621066,25813,1243.829833984375
1588195351.1573558,25848,1250.7119140625
1588195462.0754256,25881,1250.0726318359375
1588195630.2310624,25922,1245.6177978515625
1588195997.9754035,26030,1245.1632080078125
1588196054.4805403,26046,1247.964599609375
1588196139.7854486,26067,1243.3857421875
1588196169.0161984,26076,1244.736083984375
1588196225.948939,26092,1245.7923583984375
1588196456.8159187,26155,1247.2705078125
1588196485.4756477,26156,1247.1798095703125
1588196513.6045196,26170,1243.9468994140625
1588196914.7210486,26280,1250.310546875
1588196971.7526174,26293,1249.6839599609375
1588197000.5163562,26304,1248.3138427734375
1588197375.0592136,26404,1234.462646484375
1588197635.510979,26471,1244.9207763671875
1588197778.8930588,26513,1248.4327392578125
1588198391.5449617,26671,1237.3056640625
1588198687.729994,26755,1243.63037109375
1588198716.9269767,26757,1244.4306640625
1588198863.0787296,26797,1248.365478515625
1588198863.082046,26798,1248.3544921875
1588198863.0858855,26799,1248.72412109375
1588198921.5939798,26815,1249.630615234375
1588198980.5097928,26828,1245.0196533203125
1588198980.5161572,26830,1245.436279296875
1588199364.5231664,26929,1251.532958984375
1588199928.4709868,27079,1247.921142578125
1588200162.9163432,27143,1254.1187744140625
1588200192.3428206,27149,1254.770263671875
1588200225.9956172,27155,1254.0369873046875
1588200226.009245,27159,1251.021240234375
1588200226.0128582,27160,1249.787109375
1588200521.0951107,27235,1246.999267578125
1588200669.78034,27275,1249.592529296875
1588200881.7238724,27330,1252.4122314453125
1588201300.9459865,27439,1245.713134765625
1588201330.6991885,27450,1240.6353759765625
1588201364.3986259,27458,1244.2061767578125
1588201573.1285217,27506,1248.806396484375
1588201664.9221163,27530,1250.1822509765625
1588201819.757209,27570,1254.541259765625
1588201819.7659967,27573,1255.3175048828125
1588201946.558915,27604,1242.2589111328125
1588201979.1778932,27614,1245.082763671875
1588202011.1906478,27621,1245.906005859375
1588202107.7259064,27639,1250.8822021484375
1588202318.9203382,27696,1242.9991455078125
1588202409.785554,27716,1249.4783935546875
1588202409.7954156,27719,1247.5438232421875
1588202500.40399,27740,1241.17626953125
1588202839.868082,27826,1256.9813232421875
1588203180.0434453,27917,1253.2841796875
1588203210.8710268,27919,1252.026123046875
1588203333.8073227,27951,1254.033203125
1588203395.4954443,27969,1257.1041259765625
1588204515.5933273,28252,1259.010986328125
1588204640.1701899,28278,1252.8770751953125
1588204797.0915136,28322,1248.791015625
1588205018.9188583,28377,1254.3927001953125
1588205268.6092763,28439,1252.4791259765625
1588205331.0915334,28452,1249.1031494140625
1588205711.1483765,28544,1255.6746826171875
1588205805.154694,28573,1256.0361328125
1588205962.056289,28612,1251.7825927734375
1588206249.4324844,28677,1255.4112548828125
1588207108.2380147,28892,1254.94482421875
1588207430.2253413,28971,1258.0687255859375
1588207558.636493,28997,1256.27978515625
1588207654.1109307,29019,1251.5196533203125
1588207717.25179,29038,1257.2410888671875
1588207812.8316457,29058,1256.748291015625
1588207812.8494537,29063,1251.6988525390625
1588207877.4526203,29079,1254.63818359375
1588207941.9518113,29091,1261.3656005859375
1588208009.879715,29107,1258.755615234375
1588208106.931448,29134,1248.171142578125
1588208397.6971428,29202,1259.126953125
1588208594.2613044,29251,1258.7001953125
1588208660.2157803,29264,1257.6072998046875
1588208692.2510355,29272,1259.41259765625
1588208854.6646347,29310,1257.9620361328125
1588209081.3464086,29367,1255.5592041015625
1588209378.9746082,29439,1257.843017578125
1588209541.1781979,29472,1257.9903564453125
1588209573.6961107,29479,1261.671142578125
1588209605.8629253,29488,1263.101806640625
1588209802.1192884,29538,1263.046142578125
1588209802.129091,29541,1263.3294677734375
1588209904.8678365,29562,1263.8173828125
1588209970.5315979,29574,1260.4625244140625
1588210036.0291831,29593,1259.552001953125
1588210133.4203656,29612,1252.5181884765625
1588210698.0318773,29748,1255.0933837890625
1588211029.9010448,29829,1263.9471435546875
1588211063.0361028,29830,1264.2056884765625
1588211200.258062,29864,1252.913330078125
1588211266.5068688,29883,1258.6519775390625
1588211465.792341,29929,1257.8924560546875
1588211766.9546597,30001,1261.8724365234375
1588211801.4121242,30006,1263.7877197265625
1588211902.3067632,30032,1259.712158203125
1588212103.6351886,30078,1255.1922607421875
1588212170.600791,30093,1262.15283203125
1588212371.5058854,30138,1262.86865234375
1588212543.1722517,30175,1265.0162353515625
1588212710.7338905,30218,1260.69873046875
1588212812.190716,30238,1261.8670654296875
1588212845.5495985,30244,1257.584228515625
1588212879.054498,30257,1257.6876220703125
1588213014.9347372,30285,1257.1724853515625
1588213187.9035416,30328,1260.2186279296875
1588213391.5639935,30368,1264.88720703125
1588213663.9120145,30435,1264.5498046875
1588213770.3694654,30460,1261.3201904296875
1588213804.5360906,30467,1263.1346435546875
1588213838.7485163,30471,1257.3924560546875
1588214247.8855247,30570,1263.0013427734375
1588214281.8123035,30573,1263.5667724609375
1588214457.2020922,30613,1266.51171875
1588214593.5502896,30645,1265.25830078125
1588214870.2274005,30707,1259.374267578125
1588214939.462875,30721,1264.7021484375
1588215008.4671767,30738,1261.62744140625
1588215008.4717522,30739,1261.837890625
1588215185.0663297,30781,1261.5068359375
1588215636.4960086,30880,1247.34814453125
1588215779.1415896,30907,1261.24609375
1588216412.4137113,31053,1253.215087890625
1588216658.20341,31106,1260.8841552734375
1588217151.865858,31214,1258.673828125
1588217186.2438838,31225,1257.375244140625
1588217752.5182765,31348,1258.45556640625
1588218041.9592433,31407,1261.493408203125
1588218183.4390316,31444,1260.595703125
1588218290.6447117,31465,1268.100341796875
1588218470.8579733,31502,1266.0343017578125
1588218651.3957102,31538,1260.433349609375
1588218651.3996534,31539,1260.5689697265625
1588218757.1808617,31564,1265.326904296875
1588219044.1414022,31626,1266.2890625
1588219079.630009,31632,1265.982666015625
1588219115.590004,31647,1263.4063720703125
1588219370.0491128,31697,1267.2269287109375
1588219477.736381,31723,1268.34716796875
1588219551.0052674,31740,1267.883544921875
1588219659.6682475,31763,1265.7545166015625
1588219882.2290525,31809,1264.7904052734375
1588220208.6101453,31874,1265.571044921875
1588220208.6318889,31881,1262.1358642578125
1588220281.2294025,31889,1263.074462890625
1588220501.206079,31937,1262.57958984375
1588220537.8715951,31946,1258.3079833984375
1588220797.4305675,32005,1260.0244140625
1588220869.867506,32018,1262.1783447265625
1588221568.339442,32163,1256.791259765625
1588221605.3061962,32175,1259.9232177734375
1588221754.5843463,32208,1269.8818359375
1588221793.0457177,32210,1267.1011962890625
1588221977.315687,32250,1268.2532958984375
1588222278.1579914,32315,1258.1484375
1588222649.4633203,32389,1259.9903564453125
1588222877.7276163,32436,1261.0919189453125
1588223027.5965717,32472,1259.530029296875
1588223176.8281488,32501,1256.7022705078125
1588223326.7260895,32530,1262.7078857421875
1588223364.1192214,32543,1258.681884765625
1588223401.2233272,32546,1258.4747314453125
1588223705.0806518,32612,1261.539306640625
1588223742.4497843,32615,1263.8994140625
1588223930.0182717,32658,1263.8448486328125
1588224117.3145692,32697,1264.7257080078125
1588224158.4051588,32707,1264.4346923828125
1588224197.701474,32710,1264.449462890625
1588224460.4169986,32763,1261.20751953125
1588224995.1802936,32876,1267.322998046875
1588225070.8115373,32895,1268.953125
1588225108.5510843,32902,1267.31103515625
1588225146.277105,32903,1267.2713623046875
1588225146.3060117,32910,1266.1490478515625
1588225489.74379,32975,1267.3436279296875
1588225489.756416,32979,1266.37451171875
1588225607.2355306,33003,1261.11376953125
1588225672.8622468,33015,1261.32373046875
1588225732.082198,33028,1263.39697265625
1588225732.0982175,33035,1264.455078125
1588226058.3360772,33116,1265.166748046875
1588226176.3363843,33149,1262.4898681640625
1588226211.1733139,33153,1262.6212158203125
1588226299.745269,33180,1265.442138671875
1588226299.7501936,33182,1265.55615234375
1588226568.3979425,33249,1267.9659423828125
1588226657.2695224,33272,1260.9368896484375
1588226932.9332387,33342,1268.0245361328125
1588226962.7447367,33352,1264.5911865234375
1588227022.461722,33369,1262.3409423828125
1588227051.9758568,33376,1261.955810546875
1588227081.7774785,33379,1261.2344970703125
1588227111.5117161,33393,1266.7362060546875
1588227171.544444,33404,1263.16650390625
1588227735.5618575,33540,1266.81396484375
1588227899.980593,33577,1267.3909912109375
1588228129.6461997,33632,1264.2745361328125
1588228160.6116695,33639,1267.146484375
1588228429.2252088,33704,1269.46240234375
1588228531.569347,33729,1268.9996337890625
1588228598.7579415,33738,1268.8668212890625
1588228634.1854508,33750,1271.6573486328125
1588228741.8383,33769,1265.9527587890625
1588228808.7924092,33786,1265.263427734375
1588228877.113883,33801,1265.9830322265625
1588229033.8236585,33840,1262.830322265625
1588229066.2057674,33852,1268.0545654296875
1588229158.7202003,33877,1268.119140625
1588229291.676157,33907,1270.436767578125
1588229322.2926805,33914,1269.673828125
1588229567.4086626,33972,1261.02685546875
1588229598.1228216,33983,1258.1199951171875
1588229720.8019905,34018,1255.7620849609375
1588229813.1085064,34037,1262.064697265625
1588229843.8893127,34044,1265.58935546875
1588230033.8798943,34090,1264.901123046875
1588230126.2943344,34114,1259.05908203125
1588230218.8483682,34142,1268.5753173828125
1588230249.8448012,34145,1271.5860595703125
1588230374.8138437,34180,1266.731201171875
1588230663.4341059,34248,1266.30126953125
1588230757.7356377,34273,1270.2244873046875
1588230915.445246,34307,1270.817626953125
1588230915.4535975,34310,1271.0919189453125
1588231139.3621385,34362,1268.53125
1588231139.3649967,34363,1268.718505859375
1588231170.692666,34371,1268.016845703125
1588231202.121869,34384,1268.708251953125
1588231421.8511145,34439,1270.10107421875
1588231546.5344434,34466,1264.036865234375
1588231805.2522583,34526,1265.99267578125
1588231805.2548316,34527,1266.0523681640625
1588231899.0674062,34553,1269.37890625
1588231961.5442305,34565,1270.4769287109375
1588232023.9458902,34580,1268.770751953125
1588232086.5063157,34600,1265.791259765625
1588232117.583736,34609,1265.0467529296875
1588232148.6563895,34618,1266.0499267578125
1588232275.1022243,34648,1264.3717041015625
1588232500.5255172,34697,1263.656494140625
1588232722.7790966,34752,1263.2127685546875
1588232847.7969482,34784,1258.9027099609375
1588232914.817778,34806,1266.841064453125
1588233231.4948897,34879,1266.99951171875
1588233555.7204964,34957,1260.17919921875
1588233778.8057654,35009,1266.546142578125
1588233842.6377258,35031,1266.173583984375
1588234066.3349454,35080,1266.5040283203125
1588234199.3636394,35116,1269.1473388671875
1588234456.1450503,35178,1261.4019775390625
1588234679.230855,35229,1267.2293701171875
1588234780.4342299,35255,1266.895263671875
1588234780.4409506,35258,1268.8619384765625
1588235103.1403213,35334,1266.7138671875
1588235200.3198164,35355,1260.209716796875
1588235232.6698084,35363,1265.0015869140625
1588235297.1535275,35376,1267.2122802734375
1588235297.1585279,35378,1267.8955078125
1588235329.0935488,35384,1267.9747314453125
1588235367.2181702,35398,1263.0167236328125


==> figure source files/plot_python/csv/harl/hopper/1.csv <==
Wall time,Step,Value
1589462950.8714595,43,184.4322967529297
1589462951.1607723,46,198.824462890625
1589462963.9147868,72,256.5351867675781
1589462976.8402002,95,291.3629150390625
1589463016.625152,159,316.5287170410156
1589463021.407357,168,320.4651184082031
1589463057.1673934,230,339.9028625488281
1589463057.6909852,235,341.5318298339844
1589463070.669201,256,342.193359375
1589463079.411893,274,351.25775146484375
1589463106.085329,309,389.5226135253906
1589463106.327282,311,391.7596740722656
1589463111.589363,319,400.1566162109375
1589463166.6411297,422,527.8980712890625
1589463191.8475835,461,574.1687622070312
1589463202.2206445,475,565.8009643554688
1589463241.1037464,537,596.4791259765625
1589463254.3433955,564,624.9374389648438
1589463269.0456107,580,635.5730590820312
1589463270.2875273,587,650.8952026367188
1589463308.923683,635,652.15869140625
1589463313.3748243,648,671.791259765625
1589463324.9971156,662,662.4020385742188
1589463329.2379467,672,676.2841796875
1589463360.1580243,715,674.2124633789062
1589463364.2491071,723,692.4541625976562
1589463393.8182278,772,725.86865234375
1589463404.847288,786,735.7453002929688
1589463405.068051,788,737.0584716796875
1589463417.1090183,803,709.0365600585938
1589463421.883155,809,708.6551513671875
1589463437.0425496,837,705.9593505859375
1589463507.1853688,946,758.96044921875
1589463524.7778738,972,795.686767578125
1589463545.37392,1006,781.6686401367188
1589463550.6839976,1015,799.7764282226562
1589463590.2239056,1064,791.942138671875
1589463590.5165067,1067,786.0590209960938
1589463615.705996,1105,833.1304931640625
1589463665.1718037,1181,851.8474731445312
1589463719.7895038,1262,854.4234008789062
1589463752.82018,1317,866.6614990234375
1589463753.0979111,1320,864.9473266601562
1589463762.7916777,1334,864.96240234375
1589463767.775595,1338,858.7390747070312
1589463801.2255533,1386,858.9727172851562
1589463806.5693974,1393,864.3009033203125
1589463828.67232,1427,882.9934692382812
1589463834.8487923,1437,881.2540283203125
1589463855.002581,1467,881.7081298828125
1589463903.6007082,1524,894.0657348632812
1589463918.5809443,1553,880.9774780273438
1589463928.2959363,1569,877.9436645507812
1589463939.5342247,1585,872.3209228515625
1589463979.8972576,1641,897.25732421875
1589464015.3161411,1692,863.8805541992188
1589464025.372408,1710,886.7230834960938
1589464035.5451465,1719,897.093994140625
1589464041.9750657,1733,888.767333984375
1589464046.0195568,1735,889.7881469726562
1589464046.3034787,1738,891.849853515625
1589464075.4467409,1782,881.722900390625
1589464125.2679276,1845,889.4574584960938
1589464130.1676908,1854,890.8042602539062
1589464140.0865903,1867,874.103515625
1589464140.3750377,1870,863.4857177734375
1589464145.2603211,1878,846.3521118164062
1589464173.7018497,1918,859.4778442382812
1589464185.5939524,1935,854.0079956054688
1589464196.0157366,1948,853.4126586914062
1589464241.9052944,2002,875.3418579101562
1589464264.8872702,2037,843.4635620117188
1589464297.8028858,2078,882.34423828125
1589464311.0471387,2097,878.2246704101562
1589464387.2708652,2188,863.299560546875
1589464393.167394,2200,871.2868041992188
1589464404.5188744,2212,883.4950561523438
1589464416.5290537,2232,873.27099609375
1589464423.1815097,2237,863.861572265625
1589464423.759031,2238,863.3430786132812
1589464445.234173,2258,863.2819213867188
1589464445.7651744,2263,858.7415771484375
1589464480.1226354,2308,864.378662109375
1589464491.1366923,2320,857.1319580078125
1589464514.1966646,2355,872.6036987304688
1589464543.0205843,2390,868.22412109375
1589464543.6448581,2391,869.0543212890625
1589464582.6149795,2437,869.9273681640625
1589464594.6595132,2454,866.663818359375
1589464594.8706183,2456,862.509765625
1589464602.0415554,2461,873.9020385742188
1589464618.4700587,2486,874.0807495117188
1589464618.5574086,2487,874.4069213867188
1589464624.530459,2497,870.832763671875
1589464629.2332525,2499,868.4153442382812
1589464630.7538762,2504,876.8201293945312
1589464654.3531463,2533,875.2074584960938
1589464666.0276642,2548,872.9341430664062
1589464676.8805625,2554,859.9317016601562
1589464777.688491,2686,875.4979248046875
1589464822.6836042,2741,872.0289916992188
1589464830.0949075,2755,874.6791381835938
1589464858.288175,2790,882.3920288085938
1589464945.6506267,2897,871.0471801757812
1589465000.1390626,2968,866.738037109375
1589465037.4625094,3012,878.2135620117188
1589465065.146758,3039,868.3894653320312
1589465065.4728959,3042,873.0250244140625
1589465115.076316,3100,882.7235107421875
1589465169.7670345,3162,891.5362548828125
1589465195.273011,3197,875.3501586914062
1589465224.2821498,3231,873.0045166015625
1589465236.2992842,3245,893.1705322265625
1589465236.497111,3247,886.510009765625
1589465241.834371,3248,888.354248046875
1589465289.7628362,3306,880.5517578125
1589465378.9002926,3409,881.6897583007812
1589465412.1944191,3450,897.5724487304688
1589465442.7331786,3481,897.8472290039062
1589465551.859495,3601,901.026123046875
1589465565.374545,3619,897.8776245117188
1589465566.580304,3621,894.1920166015625
1589465613.5247457,3671,898.7940063476562
1589465662.3899696,3727,913.5992431640625
1589465675.1870203,3742,910.6346435546875
1589465727.027854,3794,923.4567260742188
1589465741.5260348,3815,915.4489135742188
1589465747.5890515,3822,918.3857421875
1589465788.6269128,3865,914.38232421875
1589465849.6563928,3929,898.5646362304688
1589465870.1966538,3957,913.9266967773438
1589465897.3271408,3985,904.4757080078125
1589465946.5178788,4037,894.8046875
1589466008.5279503,4099,923.6734619140625
1589466017.1564465,4110,931.7394409179688
1589466081.3175993,4183,925.6802368164062
1589466096.058086,4197,915.9895629882812
1589466107.0827086,4203,913.5476684570312
1589466131.8181598,4228,908.4359130859375
1589466138.0888283,4233,902.900390625
1589466166.6309311,4264,918.7935180664062
1589466202.5821505,4305,918.411376953125
1589466216.734512,4318,907.7694091796875
1589466217.410405,4320,907.5747680664062
1589466292.491433,4401,928.2915649414062
1589466382.9541647,4493,909.04541015625
1589466404.3445163,4510,919.9520263671875
1589466426.3894002,4531,935.1879272460938
1589466527.6037679,4629,940.7398071289062
1589466560.7056491,4665,925.3780517578125
1589466568.1710393,4669,938.5546875
1589466576.2513177,4677,925.0426635742188
1589466644.88941,4751,938.9397583007812
1589466682.911176,4789,957.7938842773438
1589466701.4411116,4803,956.875244140625
1589466739.1799557,4841,917.3511962890625
1589466747.1284173,4853,926.4835205078125
1589466791.5591042,4895,941.9683837890625
1589466856.8959963,4963,925.1380615234375
1589466872.3314176,4972,926.3204345703125
1589466872.6332567,4975,937.249755859375
1589466951.3445873,5051,939.6000366210938
1589466951.5459948,5053,938.4798583984375
1589467009.1768231,5107,949.1512451171875
1589467038.66077,5135,958.0354614257812
1589467141.1981816,5240,940.4764404296875
1589467239.549499,5330,954.1921997070312
1589467255.4408832,5346,942.80419921875
1589467263.9274309,5360,941.0958251953125
1589467335.3110948,5421,944.8945922851562
1589467358.4601958,5443,936.6138305664062
1589467430.8872993,5516,958.573974609375
1589467437.7241633,5518,955.0382690429688
1589467470.4146307,5550,943.8043212890625
1589467515.0100648,5588,953.5428466796875
1589467587.7823987,5665,955.6942138671875
1589467605.8223915,5680,969.9877319335938
1589467664.0148447,5724,947.5942993164062
1589467756.4658742,5809,960.802734375
1589467772.4333804,5826,958.3702392578125
1589467772.7263844,5829,959.7811889648438
1589467816.3740196,5863,951.3244018554688
1589467816.549298,5865,960.6057739257812
1589467824.7556908,5872,965.3508911132812
1589467870.1491778,5908,956.4935913085938
1589467887.84867,5929,957.2861938476562
1589467912.8250058,5953,961.1262817382812
1589467928.8322194,5964,958.9451293945312
1589467955.92649,5991,955.2277221679688
1589467985.7174382,6011,961.7705688476562
1589468107.1289644,6122,960.9598388671875
1589468116.401592,6132,971.049560546875
1589468182.5238807,6182,976.73046875
1589468202.079617,6201,950.96923828125
1589468218.458664,6214,944.2216186523438
1589468226.2881014,6220,946.0054321289062
1589468235.414221,6233,948.6310424804688
1589468304.1812723,6290,971.0335083007812
1589468336.1737015,6313,951.2443237304688
1589468336.678912,6318,948.5234375
1589468362.1739545,6342,962.800537109375
1589468389.6743317,6364,967.2612915039062
1589468407.6244547,6377,961.8229370117188
1589468434.369936,6401,974.7730102539062
1589468548.8892875,6497,966.0540161132812
1589468575.718941,6521,953.536376953125
1589468640.138621,6575,982.7553100585938
1589468649.7531223,6585,978.4841918945312
1589468679.6165686,6604,976.5545043945312
1589468742.0566163,6658,979.7262573242188
1589468785.2037408,6697,973.76416015625
1589468786.4627373,6700,972.15478515625
1589468801.9030347,6712,964.1497192382812
1589468834.4102411,6743,976.80126953125
1589468946.8128514,6847,992.4895629882812
1589468954.9127128,6855,996.2978515625
1589468971.0409007,6870,988.0286865234375
1589469079.5568435,6967,977.51416015625
1589469112.5893927,6993,972.0033569335938
1589469137.778919,7015,974.587158203125
1589469237.3382082,7107,982.4033813476562
1589469245.22291,7115,979.7978515625
1589469299.1929762,7156,971.7022094726562
1589469364.3571007,7217,987.7892456054688
1589469398.6847036,7248,991.2996215820312
1589469475.2498982,7312,999.1852416992188
1589469492.2511094,7330,1006.0128173828125
1589469501.0178478,7340,1005.2115478515625
1589469501.1418788,7341,1003.8605346679688
1589469531.3770728,7360,1010.8494262695312
1589469556.2610855,7383,997.5579833984375
1589469576.0486891,7402,1005.461181640625
1589469631.4368734,7451,1000.146484375
1589469647.944489,7461,1011.4490966796875
1589469649.2037604,7464,1012.4093017578125
1589469665.3029592,7479,1007.0797119140625
1589469704.5337925,7512,983.9349975585938
1589469821.1817727,7610,1006.0397338867188
1589469856.4165215,7645,1004.7108764648438
1589469914.3754146,7688,984.5026245117188
1589469923.5305717,7694,985.2345581054688
1589469993.8851018,7761,1008.6864624023438
1589470029.8749182,7789,1011.8223876953125
1589470039.9074073,7799,1017.9017944335938
1589470096.1897924,7834,1003.15380859375
1589470172.0566874,7901,1020.4483032226562
1589470213.2433202,7933,1006.2859497070312
1589470303.929102,7992,997.972412109375
1589470343.476506,8027,1008.4778442382812
1589470362.8117223,8038,994.970947265625
1589470372.6411493,8050,1007.5675048828125
1589470393.2686417,8067,1012.082275390625
1589470541.4322321,8181,1011.4786987304688
1589470589.8285484,8216,1015.2911376953125
1589470590.9850218,8222,1021.0990600585938
1589470692.861964,8291,1029.3961181640625
1589470759.612574,8335,1024.6796875
1589470792.538027,8364,1012.8905639648438
1589470802.5741506,8369,1016.0405883789062
1589470813.5081625,8378,998.8568115234375
1589470934.5582676,8468,1023.6889038085938
1589470935.3560617,8471,1026.206787109375
1589470972.9000382,8499,1030.1168212890625
1589470982.9342039,8509,1025.3067626953125
1589471062.395024,8567,1035.494140625
1589471100.8530178,8602,1021.3649291992188
1589471140.318551,8635,1017.6593017578125
1589471140.3987644,8636,1017.3732299804688
1589471217.7469363,8696,1013.48095703125
1589471375.7543952,8820,1039.9166259765625
1589471376.5873122,8823,1037.4114990234375
1589471456.298815,8879,1022.5455932617188
1589471489.2439525,8905,1030.3094482421875
1589471490.503712,8908,1028.697998046875
1589471520.3030608,8929,1024.7490234375
1589471530.313394,8936,1024.7418212890625
1589471561.3228629,8959,1021.2877197265625
1589471582.395365,8976,1032.0784912109375
1589471601.4702375,8994,1045.41357421875
1589471611.0414867,9000,1042.871826171875
1589471687.3912332,9056,1038.1427001953125
1589471697.6067343,9064,1035.8389892578125
1589471920.0172446,9227,1049.766357421875
1589471930.3083735,9234,1048.378662109375
1589471963.8457656,9261,1010.4360961914062
1589472053.922755,9317,1044.7498779296875
1589472100.9269743,9349,1038.5111083984375
1589472125.3421772,9370,1038.443603515625
1589472191.2346423,9413,1041.9708251953125
1589472192.033122,9416,1036.0081787109375
1589472225.550689,9436,1022.4033203125
1589472236.923115,9443,1023.5848388671875
1589472274.8080912,9469,1026.158203125
1589472378.9183633,9539,1033.9488525390625
1589472390.4509323,9548,1039.0162353515625
1589472400.7342904,9555,1034.35107421875
1589472420.5077038,9568,1028.0968017578125
1589472451.790748,9590,1045.8455810546875
1589472509.34627,9628,1039.708740234375
1589472541.9091053,9658,1040.1934814453125
1589472574.576452,9681,1049.0743408203125
1589472605.701759,9699,1053.6224365234375
1589472710.739351,9769,1038.416015625
1589472812.3017454,9841,1042.0367431640625
1589472813.0822577,9844,1044.592529296875
1589472869.4216926,9884,1044.4161376953125
1589472907.7562516,9908,1076.2562255859375
1589473014.5246923,9973,1043.7896728515625
1589473132.6764948,10051,1057.875732421875
1589473134.2134032,10056,1053.0849609375
1589473145.1356704,10059,1053.191650390625
1589473181.671479,10085,1042.6697998046875
1589473249.4437885,10129,1048.164306640625
1589473307.148067,10169,1042.032958984375
1589473329.800904,10186,1059.6922607421875
1589473442.447733,10257,1044.3663330078125
1589473476.8470259,10277,1044.6619873046875
1589473488.0913486,10284,1043.2401123046875
1589473656.1732295,10397,1069.791259765625
1589473667.2142353,10400,1069.0244140625
1589473692.707928,10421,1050.099853515625
1589473787.8158038,10480,1069.4986572265625
1589473800.190845,10490,1069.4766845703125
1589473810.8143923,10494,1068.5269775390625
1589473850.886876,10523,1060.355224609375
1589473909.2098973,10556,1058.3382568359375
1589473978.3691757,10608,1054.8668212890625
1589474001.2862828,10625,1063.152099609375
1589474024.2956192,10639,1076.7330322265625
1589474052.3679771,10655,1067.956787109375
1589474077.563528,10672,1060.296875
1589474150.2811139,10712,1076.40283203125
1589474209.2630079,10758,1063.1756591796875
1589474221.0081635,10759,1065.9154052734375
1589474246.6253648,10781,1050.0589599609375
1589474257.8235905,10788,1055.3988037109375
1589474311.6982856,10816,1067.47509765625
1589474324.293418,10826,1074.195068359375
1589474335.7619224,10831,1071.9322509765625
1589474347.9917848,10842,1061.661376953125
1589474360.3185585,10851,1071.729736328125
1589474384.5773404,10865,1064.3221435546875
1589474445.9931202,10903,1072.616943359375
1589474446.2689538,10906,1070.6368408203125
1589474505.1360104,10940,1059.9398193359375
1589474506.0501518,10944,1065.94140625
1589474545.8920743,10967,1063.7984619140625
1589474558.0234284,10973,1058.64208984375
1589474558.221837,10975,1053.87109375
1589474617.9919167,11015,1059.13525390625
1589474629.6080873,11021,1065.440185546875
1589474653.4422252,11034,1060.1771240234375
1589474654.4304209,11039,1053.94677734375
1589474770.5522354,11103,1057.9322509765625
1589474796.402474,11122,1055.769775390625
1589474808.186785,11131,1062.8507080078125
1589474879.938221,11176,1073.5234375
1589474918.460008,11199,1067.904296875
1589474918.6981077,11201,1068.3863525390625
1589474918.782128,11202,1069.4014892578125
1589475021.025986,11261,1048.063232421875
1589475035.7810364,11273,1058.237548828125
1589475280.1879704,11420,1063.0028076171875
1589475368.9008687,11473,1067.4244384765625
1589475403.0387406,11493,1066.690185546875
1589475449.9072597,11524,1057.611083984375
1589475462.7750247,11533,1081.3875732421875
1589475486.7558427,11550,1087.501708984375
1589475515.50907,11567,1081.95703125
1589475562.224609,11598,1065.1458740234375
1589475644.9761956,11649,1050.628173828125
1589475681.3253493,11672,1064.139892578125
1589475694.851513,11686,1079.481689453125
1589475819.5928524,11760,1063.05029296875
1589475995.9451356,11874,1083.063720703125
1589476120.823726,11949,1073.32958984375
1589476157.9219944,11970,1084.0570068359375
1589476158.4527347,11975,1073.7183837890625
1589476183.2962563,11989,1074.9603271484375
1589476211.522903,12004,1081.8668212890625
1589476226.8873134,12011,1083.4510498046875
1589476280.909807,12042,1069.0941162109375
1589476431.3813443,12139,1079.1185302734375
1589476488.1363208,12165,1070.1107177734375
1589476488.5241716,12169,1071.6497802734375
1589476514.3647442,12185,1064.4305419921875
1589476588.283315,12227,1103.249267578125
1589476693.1503797,12291,1082.6610107421875
1589476693.4240704,12294,1084.1939697265625
1589476725.6882775,12310,1078.4420166015625
1589476892.1830268,12406,1096.7830810546875
1589476944.8640952,12437,1075.921630859375
1589476977.2316444,12459,1090.6636962890625
1589477156.0308077,12554,1088.435302734375
1589477293.5801532,12626,1086.626220703125
1589477378.1349618,12672,1077.104736328125
1589477418.513425,12700,1084.5626220703125
1589477534.5032244,12759,1097.3294677734375
1589477563.683957,12775,1106.3797607421875
1589477619.3951683,12806,1111.574462890625
1589477733.2546566,12865,1095.6427001953125
1589477748.3484814,12878,1091.3721923828125
1589477785.708555,12897,1084.0400390625
1589477854.5363524,12940,1097.4697265625
1589477893.6404226,12960,1111.29296875
1589477988.1138108,13018,1077.8271484375
1589478016.9588046,13035,1084.7393798828125
1589478071.905862,13062,1092.0965576171875
1589478098.7772655,13083,1094.9053955078125
1589478124.355556,13095,1094.681396484375
1589478149.8104796,13110,1085.8089599609375
1589478150.2635396,13114,1083.7120361328125
1589478189.4887598,13131,1082.62158203125
1589478242.3422747,13167,1102.06005859375
1589478312.743451,13207,1095.5528564453125
1589478379.2306306,13240,1101.9539794921875
1589478499.5363042,13314,1100.050048828125
1589478566.2144454,13350,1101.95458984375
1589478666.4466531,13403,1082.0650634765625
1589478666.823993,13407,1082.7205810546875
1589478705.97578,13427,1116.8746337890625
1589478785.3155053,13476,1095.3480224609375
1589478844.7492318,13505,1079.740966796875
1589478915.792895,13547,1107.0343017578125
1589479008.1614463,13598,1098.384033203125
1589479022.2933137,13613,1095.346923828125
1589479035.7653706,13621,1094.072998046875
1589479049.4016514,13627,1090.1016845703125
1589479149.0219593,13680,1083.374267578125
1589479149.8545284,13683,1074.489501953125
1589479229.2818303,13723,1088.687744140625
1589479271.572877,13748,1092.412841796875
1589479313.202706,13777,1090.851806640625
1589479387.3032308,13811,1097.9515380859375
1589479443.789358,13846,1108.572021484375
1589479483.4017205,13869,1092.62255859375
1589479510.3120184,13885,1087.9486083984375
1589479605.7860215,13938,1097.490478515625
1589479651.1006274,13958,1098.6995849609375
1589479651.9127107,13961,1096.2418212890625
1589479665.8576539,13971,1106.1842041015625
1589479678.9764664,13977,1103.75537109375
1589479723.6785884,13999,1117.5699462890625
1589479864.6406484,14081,1111.059814453125
1589480134.2050061,14222,1105.0054931640625
1589480252.1138113,14288,1130.77392578125
1589480252.1980047,14289,1131.751953125
1589480265.558368,14295,1117.5316162109375
1589480280.196975,14304,1101.780517578125
1589480308.0122423,14321,1087.267822265625
1589480336.7424314,14333,1115.22021484375
1589480351.0334964,14339,1116.29736328125
1589480449.072397,14398,1106.427978515625
1589480540.434631,14448,1114.543212890625
1589480637.8676648,14495,1122.4752197265625
1589480697.684707,14531,1124.89306640625
1589480745.3112495,14555,1133.859619140625
1589480759.5651155,14558,1128.114013671875
1589480887.9684985,14633,1141.776611328125
1589480901.9982786,14639,1138.8258056640625
1589480960.2153046,14669,1127.99609375
1589480975.2169313,14678,1122.1934814453125
1589480976.1056385,14682,1124.58740234375
1589480990.3674576,14688,1120.6490478515625
1589481112.0263612,14747,1129.2398681640625
1589481170.434333,14780,1116.3453369140625
1589481170.5557761,14781,1116.924072265625
1589481184.90555,14789,1115.0706787109375
1589481198.9367223,14793,1111.914306640625
1589481227.3751397,14810,1096.9095458984375
1589481349.7922843,14874,1116.1971435546875
1589481392.7928255,14893,1136.53466796875
1589481452.6631715,14926,1129.9671630859375
1589481452.7777352,14927,1130.4044189453125
1589481508.390661,14951,1126.9720458984375
1589481695.8270345,15028,1124.6468505859375
1589481843.613191,15091,1155.2568359375
1589481936.275496,15133,1136.4984130859375
1589481954.2759826,15137,1135.3150634765625
1589482054.7730055,15181,1152.8143310546875
1589482109.5656075,15200,1150.09912109375
1589482258.2844539,15267,1127.112548828125
1589482409.8060172,15325,1143.5010986328125
1589482466.9973373,15348,1130.8199462890625
1589482653.447507,15429,1132.8341064453125
1589482732.8787024,15457,1151.1630859375
1589482770.6803062,15474,1139.6773681640625
1589482770.9365206,15476,1139.1903076171875
1589482846.3055606,15508,1154.8375244140625
1589482922.3315065,15539,1127.7333984375
1589483072.4283988,15598,1125.56005859375
1589483421.3159742,15741,1112.6658935546875
1589483483.3211963,15765,1143.5947265625
1589483502.100158,15774,1135.1197509765625
1589483520.593918,15780,1131.8790283203125
1589483635.1193051,15826,1149.398681640625
1589483653.3162265,15829,1139.9326171875
1589483692.3771138,15848,1132.4383544921875
1589483731.584481,15867,1140.442138671875
1589484029.0773087,15980,1153.2200927734375
1589484068.2392886,15994,1147.5938720703125
1589484227.8088372,16057,1147.9486083984375
1589484325.6139343,16096,1157.557861328125
1589484366.4294925,16117,1152.5531005859375
1589484563.279679,16189,1158.9290771484375
1589484583.0770123,16199,1159.086181640625
1589484587.1888053,16203,1156.2208251953125
1589484723.9490774,16250,1150.115478515625
1589484903.0108938,16322,1149.8714599609375
1589484961.0360904,16344,1151.415283203125
1589485005.8463275,16361,1156.0533447265625
1589485124.073266,16407,1151.2381591796875
1589485206.9284964,16441,1163.0650634765625
1589485370.3401318,16506,1170.3890380859375
1589485511.673235,16560,1142.0799560546875
1589485591.5075703,16586,1163.7852783203125
1589485592.6847806,16591,1166.923828125
1589485779.8530588,16662,1156.039794921875
1589485879.8514442,16698,1157.7320556640625
1589486000.363494,16747,1149.1917724609375
1589486165.6893432,16809,1149.721435546875
1589486165.8368924,16810,1148.9344482421875
1589486247.8616207,16835,1167.2763671875
1589486267.8158128,16844,1166.294677734375
1589486290.7706945,16858,1159.4718017578125
1589486412.4537706,16900,1156.68603515625
1589486848.8768282,17067,1171.21630859375
1589486931.756911,17098,1176.9061279296875
1589487037.3472886,17132,1165.11279296875
1589487098.600474,17155,1173.8868408203125
1589487183.0198543,17193,1181.54443359375
1589487223.6982832,17203,1183.559814453125
1589487309.409823,17240,1152.4327392578125
1589487329.7242193,17248,1157.8604736328125
1589487417.2053971,17273,1173.27099609375
1589487461.1086133,17291,1194.15380859375
1589487461.3600078,17293,1191.712646484375
1589487523.1707497,17316,1174.484619140625
1589487523.3168294,17317,1171.5888671875
1589487523.423957,17318,1170.8970947265625
1589487542.8754673,17321,1177.4505615234375
1589487585.2811227,17340,1183.1746826171875
1589487691.2939575,17375,1173.0836181640625
1589487732.9176693,17392,1179.3892822265625
1589487777.449654,17406,1158.765625
1589487821.3713238,17427,1176.15185546875
1589487882.2063026,17445,1175.2257080078125
1589487903.478487,17455,1171.3406982421875
1589488134.5004842,17544,1183.2261962890625
1589488182.8300595,17558,1178.160888671875
1589488205.3191268,17564,1177.1943359375
1589488250.8235412,17578,1166.26806640625
1589488273.2999892,17587,1154.1156005859375
1589488295.614459,17594,1156.815673828125
1589488295.7317462,17595,1153.8729248046875
1589488381.491586,17624,1179.2083740234375
1589488403.6485023,17634,1176.3369140625
1589488468.2036445,17654,1189.177490234375
1589488490.8671007,17668,1184.4180908203125
1589488643.0817451,17723,1174.9168701171875
1589488790.2754416,17772,1198.795166015625
1589488790.9199288,17773,1200.059814453125
1589488875.4402568,17805,1172.210205078125
1589488982.8751411,17843,1181.5601806640625
1589489290.1436617,17954,1185.9473876953125
1589489312.0040703,17963,1169.8250732421875
1589489354.8188624,17979,1183.783447265625
1589489376.1671007,17982,1180.95947265625
1589489398.3720376,17991,1186.64599609375
1589489467.9319932,18019,1181.8880615234375
1589489574.989278,18054,1184.4383544921875
1589489597.635106,18066,1184.369384765625
1589489706.1790113,18105,1197.58544921875
1589489795.152727,18130,1188.6632080078125
1589489840.384649,18147,1188.8177490234375
1589490019.162843,18215,1205.3148193359375
1589490084.2226396,18237,1189.8157958984375
1589490171.136055,18265,1177.0904541015625
1589490328.7942958,18319,1213.8927001953125
1589490441.8267071,18363,1191.2235107421875
1589490707.3252308,18452,1210.5211181640625
1589490707.4416485,18453,1210.1544189453125
1589490952.576876,18540,1193.138427734375
1589490974.988595,18548,1199.494873046875
1589491106.1738956,18593,1220.0052490234375
1589491288.065489,18653,1208.7412109375
1589491449.5264423,18714,1185.1175537109375
1589491471.6177151,18721,1184.6466064453125
1589491560.5670178,18750,1188.46435546875
1589491677.0907955,18787,1207.771484375
1589491835.539314,18846,1216.5052490234375
1589491968.5795307,18894,1221.8594970703125
1589492103.4433863,18934,1213.40869140625
1589492173.6712427,18959,1222.4412841796875
1589492219.967262,18978,1216.236328125
1589492242.2199414,18983,1212.39208984375
1589492311.0767837,19006,1208.302978515625
1589492378.062692,19028,1214.705322265625
1589492424.065378,19049,1224.9647216796875
1589492633.3237913,19117,1203.513916015625
1589492794.3578043,19170,1215.41650390625
1589492961.3250604,19228,1195.698486328125
1589493099.3101532,19272,1200.4000244140625
1589493100.3401935,19276,1199.7349853515625
1589493193.623038,19301,1199.445068359375
1589493734.0541606,19486,1211.55908203125
1589493784.0192952,19501,1207.2508544921875
1589493806.7792032,19504,1203.4664306640625
1589493874.9371562,19526,1220.1466064453125
1589493875.7565477,19532,1217.3277587890625
1589494016.0437145,19580,1218.14453125
1589494062.4617376,19595,1215.16552734375
1589494179.6392121,19635,1212.7064208984375
1589494202.97882,19641,1207.845458984375
1589494255.1242898,19655,1217.243896484375
1589494278.6709116,19666,1210.5968017578125
1589494325.020085,19675,1215.0738525390625
1589494467.619822,19721,1232.220458984375
1589494468.4832041,19728,1224.728271484375
1589494491.299584,19732,1218.1988525390625
1589494514.487308,19738,1223.4639892578125
1589494681.2375743,19797,1197.60595703125
1589494777.8336549,19824,1227.369140625
1589494848.4989142,19847,1220.14013671875
1589495062.4667583,19917,1227.0394287109375
1589495110.703591,19939,1216.5830078125
1589495234.5618331,19972,1205.438232421875
1589495282.9658203,19989,1200.9854736328125
1589495306.3659704,19996,1205.6697998046875
1589495423.403725,20036,1216.661376953125
1589495470.5305045,20049,1212.433837890625
1589495472.198961,20054,1217.234375
1589495495.4296174,20060,1219.214599609375
1589495495.850952,20063,1209.8819580078125
1589495741.4439335,20139,1224.610595703125
1589495741.5939178,20140,1224.9154052734375
1589495741.8858113,20142,1218.9765625
1589495884.4686615,20184,1225.708251953125
1589495885.3273146,20187,1229.71630859375
1589495979.3693707,20218,1208.4947509765625
1589496075.6272264,20245,1233.0467529296875
1589496075.9974096,20248,1236.329345703125
1589496103.2638347,20253,1239.115234375
1589496272.8701093,20309,1223.1649169921875
1589496320.966837,20324,1206.8438720703125
1589496344.8962026,20333,1207.49072265625
1589496345.156464,20335,1200.7525634765625
1589496468.3262553,20374,1208.5755615234375
1589496516.0989506,20384,1200.62548828125
1589496542.4970822,20398,1202.159423828125
1589496691.7157207,20441,1210.041259765625
1589496842.8492162,20486,1224.219482421875
1589496967.0700967,20527,1209.4388427734375
1589497017.017768,20540,1218.504638671875
1589497017.2021844,20541,1219.692626953125
1589497070.7587917,20561,1236.1158447265625
1589497071.0133793,20563,1235.3294677734375
1589497095.2176147,20568,1231.9676513671875
1589497144.52364,20579,1228.79931640625
1589497493.4215055,20689,1218.49658203125
1589497493.538215,20690,1216.4876708984375
1589497548.1806273,20711,1228.61865234375
1589497772.7500987,20779,1209.6961669921875
1589497772.855753,20780,1211.29248046875
1589497797.3839083,20783,1212.212890625
1589497797.993535,20784,1212.211669921875
1589497925.216769,20823,1221.481201171875
1589497950.525333,20832,1222.9893798828125
1589498029.118976,20856,1233.1885986328125
1589498129.7297263,20889,1235.0885009765625
1589498204.7307084,20914,1222.239990234375
1589498331.0142121,20950,1234.3883056640625
1589498458.0027444,20988,1220.6051025390625
1589498590.010674,21028,1243.1129150390625
1589498615.9301949,21036,1250.602294921875
1589498716.2421567,21068,1244.3104248046875
1589498742.5091717,21077,1239.99609375
1589498767.6476052,21081,1237.921142578125
1589498972.939242,21145,1247.2091064453125
1589499183.4992182,21210,1209.7161865234375
1589499260.4907215,21233,1236.9552001953125
1589499548.552003,21317,1238.5277099609375
1589499573.795883,21320,1233.8443603515625
1589499575.0148911,21325,1227.89794921875
1589499805.3728456,21392,1242.251708984375
1589499857.856318,21410,1246.2801513671875
1589500121.6841006,21485,1245.606689453125
1589500250.055161,21524,1235.360107421875
1589500250.1639528,21525,1240.634765625
1589500545.9535153,21612,1234.7198486328125
1589500781.9776833,21682,1249.8328857421875
1589500832.476563,21695,1244.44384765625
1589500910.8746858,21724,1235.1749267578125
1589500910.9852116,21725,1235.8240966796875
1589501073.2135284,21766,1230.3975830078125
1589501152.086063,21790,1238.77978515625
1589501177.7462125,21796,1239.587646484375
1589501231.6193805,21816,1241.279296875
1589501258.6999595,21822,1250.6192626953125
1589501336.711598,21843,1245.536376953125
1589501337.4603775,21849,1244.228271484375
1589501554.7192903,21909,1241.8179931640625
1589501768.1229198,21968,1246.96728515625
1589501872.4728777,22000,1243.738525390625
1589501899.0120554,22007,1241.037841796875
1589502171.2072356,22091,1247.1497802734375
1589502636.2089393,22221,1241.613525390625
1589502718.1956043,22246,1244.598388671875
1589502772.4136944,22259,1252.0440673828125
1589502854.1852434,22286,1261.2542724609375
1589502881.967479,22293,1261.6396484375
1589502935.2095234,22304,1264.8155517578125
1589502936.3599946,22309,1254.7015380859375
1589502963.8493345,22317,1252.83447265625
1589503017.6310923,22331,1253.6234130859375
1589503128.9034312,22359,1268.296142578125
1589503372.1378856,22428,1248.3656005859375
1589503372.5620184,22431,1250.368408203125
1589503510.9195805,22473,1241.4200439453125
1589503654.7462065,22508,1247.1534423828125
1589503791.3385956,22545,1259.7669677734375
1589504093.5342004,22636,1259.755615234375
1589504152.5315084,22652,1257.4359130859375
1589504541.4579756,22759,1264.454833984375
1589504568.8533344,22766,1262.672607421875
1589504597.7829463,22778,1248.8472900390625
1589504795.8419201,22827,1260.16845703125
1589504796.092933,22829,1263.0845947265625
1589504824.370779,22840,1254.8604736328125
1589504850.5886145,22841,1255.8494873046875
1589504851.2324297,22846,1254.87353515625
1589505159.259332,22931,1268.3509521484375
1589505160.1372364,22934,1263.3240966796875
1589505697.8737097,23081,1266.9306640625
1589505725.9904897,23085,1271.818115234375
1589505726.1370945,23086,1274.0723876953125
1589505786.350542,23103,1276.1387939453125
1589505843.554591,23118,1275.990234375
1589505872.1450543,23128,1268.3984375
1589505928.0604584,23139,1262.5546875
1589505928.75153,23144,1261.52783203125
1589505955.7042527,23149,1261.916748046875
1589505983.7417464,23153,1256.601318359375
1589505985.5274389,23159,1262.35400390625
1589506069.3650994,23183,1255.858642578125
1589506124.190757,23193,1250.6312255859375
1589506209.6731656,23219,1251.8406982421875
1589506210.000264,23221,1256.703369140625
1589506385.1250737,23264,1260.408203125
1589506469.7248454,23287,1260.583740234375
1589506641.1712232,23338,1258.906005859375
1589506725.6744826,23362,1269.94873046875
1589506809.338396,23381,1265.5084228515625
1589506865.0099835,23395,1263.953125
1589506983.1631641,23428,1251.1827392578125
1589507383.070272,23541,1270.3057861328125
1589507587.5257435,23590,1254.87890625
1589507792.6104932,23651,1268.0245361328125
1589507879.586831,23671,1266.827392578125
1589507909.9016616,23682,1261.477294921875
1589507998.5560796,23702,1262.34423828125
1589508230.0959787,23762,1258.65185546875
1589508260.0412943,23775,1262.7822265625
1589508404.42101,23812,1268.6510009765625
1589508491.6707044,23832,1267.8824462890625
1589508522.0423634,23843,1268.97314453125
1589508844.5556555,23929,1274.2742919921875
1589508874.8569114,23939,1273.865966796875
1589509407.847642,24080,1282.82666015625
1589509555.1140547,24117,1268.6490478515625
1589509555.3710496,24119,1268.4776611328125
1589509670.6464157,24148,1275.934326171875
1589509793.5379477,24187,1277.6373291015625
1589509942.3587143,24235,1278.36376953125
1589510086.7853718,24283,1272.4246826171875
1589510109.3783672,24285,1273.81640625
1589510136.0679603,24293,1282.2928466796875
1589510237.6223273,24323,1275.08984375
1589510287.6200864,24346,1269.4345703125
1589510336.3922637,24360,1274.9295654296875
1589510537.1680236,24417,1276.87060546875
1589510831.5401132,24513,1255.865966796875
1589510973.705916,24558,1287.161376953125
1589510974.6358066,24562,1279.423095703125
1589511171.8856366,24622,1277.4051513671875
1589511320.299138,24668,1277.881591796875
1589511414.6265318,24698,1265.6986083984375
1589511464.8503804,24720,1281.9813232421875
1589511489.8210514,24728,1278.3345947265625
1589511711.1360753,24791,1281.066162109375
1589511882.8768048,24850,1283.8173828125
1589511982.2689228,24880,1278.319091796875
1589512030.166031,24896,1281.89599609375
1589512057.5538259,24902,1290.7547607421875
1589512155.876493,24935,1285.146728515625
1589512254.397109,24964,1298.835693359375
1589512280.2911606,24978,1300.6690673828125
1589512375.969708,25009,1284.314208984375
1589512497.1830034,25048,1270.170654296875
1589512771.4850695,25134,1281.803955078125
1589513023.0110626,25207,1283.03759765625
1589513097.2303953,25232,1291.4228515625
1589513146.847605,25245,1290.4810791015625
1589513171.1317348,25252,1283.849609375
1589513171.3043458,25254,1288.3582763671875
1589513419.615734,25333,1288.1334228515625
1589513619.3182597,25392,1286.40185546875
1589513970.0067751,25506,1296.23486328125
1589514019.4645538,25521,1294.764404296875
1589514195.559584,25573,1297.40234375
1589514270.026621,25600,1294.3004150390625
1589514474.048721,25662,1273.985595703125
1589514548.0474522,25687,1293.8719482421875
1589514846.7155106,25776,1298.94287109375
1589514981.4709482,25813,1285.9893798828125
1589515082.4135833,25848,1285.2967529296875
1589515135.4864442,25864,1282.4442138671875
1589515186.2643554,25881,1298.40966796875
1589515338.8882594,25922,1282.4927978515625
1589515649.980415,26016,1282.7861328125
1589515676.4063118,26030,1288.78125
1589515728.18121,26046,1292.646240234375
1589515804.1541018,26067,1276.412841796875
1589515830.7189238,26076,1267.375
1589515883.129476,26092,1291.46484375
1589516089.4426472,26155,1286.8636474609375
1589516114.1821034,26156,1289.7830810546875
1589516141.2372396,26170,1300.068603515625
1589516510.2267213,26280,1298.15966796875
1589516560.9631352,26293,1298.05029296875
1589516587.460625,26304,1298.92919921875
1589516895.159227,26394,1287.43017578125
1589516925.7250857,26404,1281.2921142578125
1589516953.6443336,26410,1285.4453125
1589517165.5528715,26471,1294.8521728515625
1589517298.814077,26513,1292.6549072265625
1589517861.4686975,26671,1305.0340576171875
1589517971.546758,26709,1285.400634765625
1589518131.2246227,26755,1301.3214111328125
1589518156.4612699,26757,1300.1923828125
1589518288.4145217,26797,1299.6624755859375
1589518288.5075145,26798,1298.3843994140625
1589518288.593985,26799,1298.633544921875
1589518340.5210607,26815,1292.7156982421875
1589518393.5655026,26828,1290.5736083984375
1589518393.7655737,26830,1292.1640625
1589518744.2533376,26929,1303.5347900390625
1589519203.0795653,27068,1285.9456787109375
1589519254.7650573,27079,1291.30810546875
1589519465.6064813,27143,1277.950439453125
1589519492.2946112,27149,1287.5501708984375
1589519523.4176922,27155,1289.8880615234375
1589519524.7902796,27159,1289.1925048828125
1589519524.9082484,27160,1291.6929931640625
1589519793.308741,27235,1306.06884765625
1589519926.8850675,27275,1293.6190185546875
1589520120.023649,27330,1305.9830322265625
1589520496.6184108,27439,1303.0526123046875
1589520523.7440512,27450,1307.4837646484375
1589520555.293261,27458,1303.6524658203125
1589520745.2063947,27506,1292.6248779296875
1589520824.5471165,27530,1302.0633544921875
1589520962.4873068,27570,1303.7086181640625
1589520962.8359375,27573,1304.5986328125
1589521077.616389,27604,1310.2044677734375
1589521105.8856697,27614,1302.4248046875
1589521133.885055,27621,1296.67724609375
1589521215.0530796,27639,1293.567626953125
1589521403.2919538,27696,1310.534423828125
1589521484.1523714,27716,1309.158935546875
1589521484.4676542,27719,1305.9195556640625
1589521566.17339,27740,1306.783935546875
1589521872.657815,27826,1315.7852783203125
1589522194.3102052,27917,1307.8812255859375
1589522221.732134,27919,1306.560302734375
1589522336.4321704,27951,1305.2945556640625
1589522391.9903388,27969,1298.5997314453125
1589522474.1991904,27992,1314.559814453125
1589522922.5941226,28106,1301.70068359375
1589523437.3452065,28252,1316.8802490234375
1589523547.8870265,28278,1306.7750244140625
1589523575.4642844,28286,1310.072265625
1589523690.272423,28322,1311.36572265625
1589523900.6571813,28377,1320.0501708984375
1589524126.8568752,28439,1311.46044921875
1589524181.8979924,28452,1317.931640625
1589524548.040303,28544,1305.8797607421875
1589524637.8083272,28573,1316.3726806640625
1589524780.226906,28612,1311.767333984375
1589525045.0528355,28677,1319.4927978515625
1589525864.8820682,28892,1316.2457275390625
1589526172.133831,28971,1319.4488525390625
1589526286.075693,28997,1308.448974609375
1589526371.359145,29019,1308.9517822265625
1589526427.925808,29038,1309.881591796875
1589526513.1668139,29058,1309.586669921875
1589526513.6954157,29063,1308.8179931640625
1589526571.9782891,29079,1303.5128173828125
1589526629.4000227,29091,1314.3489990234375
1589526691.5360289,29107,1318.3702392578125
1589526778.2891214,29134,1313.8265380859375
1589527038.289648,29202,1311.2418212890625
1589527155.0371618,29236,1312.331787109375
1589527217.2565117,29251,1323.0794677734375
1589527276.6792667,29264,1320.4403076171875
1589527304.984244,29272,1314.4031982421875
1589527333.432708,29277,1313.0662841796875
1589527450.4168925,29310,1320.1171875
1589527654.9338713,29367,1314.11962890625
1589527923.991199,29439,1315.1593017578125
1589528068.6972435,29472,1317.9638671875
1589528097.2769463,29479,1318.55029296875
1589528126.498136,29488,1319.015869140625
1589528303.2080386,29538,1320.899658203125
1589528303.5412552,29541,1320.3974609375
1589528397.1469314,29562,1318.1744384765625
1589528455.0620456,29574,1321.858154296875
1589528515.3180635,29593,1315.4468994140625
1589528602.2288425,29612,1308.9613037109375
1589529132.64563,29748,1312.87451171875
1589529452.808635,29829,1329.97705078125
1589529483.4827118,29830,1329.5025634765625
1589529484.9266768,29834,1325.240478515625
1589529619.3346572,29864,1325.8828125
1589529683.888716,29883,1322.101806640625
1589529876.4872081,29929,1316.3818359375
1589530172.4520087,30001,1325.8486328125
1589530205.1567948,30006,1328.5360107421875
1589530302.8851383,30032,1329.969970703125
1589530495.6244245,30078,1326.4803466796875
1589530560.67524,30093,1322.4727783203125
1589530753.425181,30138,1326.789306640625
1589530926.038232,30175,1325.0050048828125
1589531094.4486861,30218,1319.9464111328125
1589531195.1865034,30238,1316.0325927734375
1589531227.7352607,30244,1315.55126953125
1589531258.4837549,30257,1317.10302734375
1589531378.1257322,30285,1330.953369140625
1589531536.4289076,30325,1335.94287109375
1589531536.722524,30328,1335.55908203125
1589531717.0442472,30368,1328.4425048828125
1589531899.6721556,30422,1328.618408203125
1589531958.974919,30435,1333.7034912109375
1589532055.378259,30460,1331.619873046875
1589532086.8984568,30467,1340.4129638671875
1589532116.2819328,30471,1340.921875
1589532495.9068537,30570,1335.1319580078125
1589532527.4634616,30573,1334.4781494140625
1589532625.2526648,30595,1330.0430908203125
1589532697.327981,30613,1325.6209716796875
1589532825.0824447,30645,1337.9166259765625
1589533093.1965399,30707,1341.180419921875
1589533156.6059027,30721,1335.327880859375
1589533220.9687505,30738,1331.3790283203125
1589533221.0938916,30739,1331.229736328125
1589533388.156242,30781,1326.130615234375
1589533791.960541,30880,1338.14453125
1589533923.2530878,30907,1340.358642578125
1589534016.5039318,30936,1332.79638671875
1589534265.6893013,30998,1339.8975830078125
1589534486.8080897,31053,1336.06982421875
1589534675.0752168,31101,1337.425048828125
1589534705.4463649,31106,1338.630126953125
1589535146.544479,31214,1332.4932861328125
1589535178.8506286,31225,1334.1934814453125
1589535678.7051425,31348,1340.069580078125
1589535937.0437295,31407,1337.3197021484375
1589536062.8400505,31444,1343.47705078125
1589536156.1133857,31465,1335.1700439453125
1589536318.3970327,31502,1331.2490234375
1589536479.6711702,31538,1342.8499755859375
1589536479.7994623,31539,1343.663818359375
1589536575.2342026,31564,1348.94091796875
1589536832.9496942,31626,1342.748779296875
1589536863.9022493,31632,1340.299560546875
1589536896.2295208,31647,1346.0093994140625
1589537124.8306768,31697,1337.5697021484375
1589537187.2502398,31713,1345.7515869140625
1589537219.564676,31723,1343.9898681640625
1589537284.2042823,31740,1333.4052734375
1589537379.1283844,31763,1340.3885498046875
1589537598.3410254,31809,1339.015380859375
1589537963.8125417,31874,1352.059814453125
1589537964.7327962,31881,1348.2581787109375
1589538046.8678877,31889,1345.7939453125
1589538293.9380748,31937,1346.251220703125
1589538336.5322907,31946,1348.6632080078125
1589538548.485236,31985,1345.9150390625
1589538630.1531045,32005,1342.278076171875
1589538710.9030142,32018,1343.86767578125
1589539165.1837246,32101,1340.258056640625
1589539499.1029055,32163,1331.732177734375
1589539540.9317882,32175,1330.65234375
1589539708.6574054,32208,1342.566650390625
1589539749.1926708,32210,1343.4437255859375
1589539955.493071,32250,1356.3631591796875
1589540293.365183,32315,1337.71337890625
1589540708.947594,32389,1352.2901611328125
1589540964.856728,32436,1341.82275390625
1589540966.165877,32442,1340.965576171875


==> figure source files/plot_python/csv/harl/hopper/2.csv <==
Wall time,Step,Value
1590665218.939996,43,194.37644958496094
1590665219.2258692,46,204.2995147705078
1590665232.340118,72,264.2183837890625
1590665244.9244752,95,287.581298828125
1590665284.289334,159,319.73736572265625
1590665288.7113988,168,308.7474670410156
1590665334.172456,230,328.3116455078125
1590665334.691144,235,331.62469482421875
1590665349.3891177,256,334.3196105957031
1590665360.117868,274,333.7147216796875
1590665389.7457495,309,338.17999267578125
1590665389.9715853,311,338.5178527832031
1590665394.5791779,319,337.2789001464844
1590665447.9285257,422,434.5940246582031
1590665472.8186495,461,501.76348876953125
1590665481.5851228,475,535.1600952148438
1590665514.799115,537,631.023193359375
1590665527.6803184,564,647.7459106445312
1590665538.0033789,580,674.5859985351562
1590665539.5875425,587,683.7930297851562
1590665571.6131034,635,682.0858764648438
1590665576.515896,648,702.8597412109375
1590665584.6650596,662,723.8106079101562
1590665589.4153743,672,718.3048706054688
1590665613.6894941,715,706.7396240234375
1590665619.7440548,723,716.2179565429688
1590665651.6992447,772,755.4017333984375
1590665659.2490697,786,755.891845703125
1590665659.451652,788,763.8932495117188
1590665668.060642,803,766.8143310546875
1590665671.9564292,809,758.4517822265625
1590665684.7306306,837,761.08154296875
1590665749.8645384,946,809.6917724609375
1590665766.6474872,972,801.3211059570312
1590665783.6413715,1006,835.799560546875
1590665788.030368,1015,813.9473266601562
1590665822.5447416,1064,814.3125610351562
1590665822.8198075,1067,824.0337524414062
1590665846.356616,1105,776.607421875
1590665892.6065638,1181,822.28515625
1590665942.0897157,1262,839.7095336914062
1590665973.8301501,1317,854.09423828125
1590665974.0851824,1320,862.16845703125
1590665982.2895224,1334,855.9082641601562
1590665986.0314093,1338,855.8176879882812
1590666018.0890346,1386,848.0643920898438
1590666022.1834476,1393,859.5442504882812
1590666043.004621,1427,879.1781005859375
1590666047.66189,1437,875.1512451171875
1590666066.3723512,1467,889.2522583007812
1590666079.9140463,1492,874.6416015625
1590666107.968984,1524,852.2374267578125
1590666123.5422113,1553,868.8699951171875
1590666133.719896,1569,856.5772705078125
1590666143.4511814,1585,850.6100463867188
1590666157.5302286,1606,864.9780883789062
1590666181.590259,1641,884.6499633789062
1590666215.7748587,1692,865.4090576171875
1590666226.2076995,1710,897.5371704101562
1590666235.2237036,1719,872.7129516601562
1590666242.258065,1733,882.7037963867188
1590666247.1015847,1735,876.4973754882812
1590666247.4587498,1738,879.3325805664062
1590666276.8908606,1782,888.2557373046875
1590666322.9185302,1845,895.5756225585938
1590666327.8766475,1854,881.95703125
1590666337.9433823,1867,874.3843383789062
1590666338.251458,1870,878.9822387695312
1590666343.6197915,1878,890.1093139648438
1590666372.4872987,1918,868.82421875
1590666383.4491687,1935,889.25244140625
1590666393.38123,1948,894.4546508789062
1590666437.5224645,2002,894.3614501953125
1590666460.8004131,2037,900.0035400390625
1590666495.0843413,2078,876.66162109375
1590666507.305898,2097,902.9470825195312
1590666579.9226131,2188,922.0851440429688
1590666587.21925,2200,912.79443359375
1590666598.0069737,2212,896.8117065429688
1590666611.1848826,2232,906.991455078125
1590666616.48995,2237,913.8837280273438
1590666616.5743256,2238,917.2400512695312
1590666635.2425337,2258,929.1013793945312
1590666635.7383037,2263,943.8158569335938
1590666669.0578883,2308,923.88671875
1590666679.7159588,2320,917.7362670898438
1590666702.9152007,2355,892.39599609375
1590666733.1123126,2390,922.424560546875
1590666733.234853,2391,925.9461059570312
1590666769.8301544,2437,932.8468017578125
1590666781.2466006,2454,928.6062622070312
1590666781.9333858,2456,928.60986328125
1590666787.1618233,2461,927.1483764648438
1590666805.9566429,2486,934.1947021484375
1590666806.0370934,2487,930.9971313476562
1590666811.714093,2497,923.0836181640625
1590666816.5844648,2499,923.692626953125
1590666817.0964403,2504,922.6980590820312
1590666838.1001844,2533,939.2642822265625
1590666850.5237129,2548,938.5963134765625
1590666858.63445,2554,934.6107788085938
1590666962.776264,2686,923.150146484375
1590667003.2163165,2741,932.9520874023438
1590667009.6729648,2755,909.3780517578125
1590667036.6664615,2790,925.1141967773438
1590667122.0673556,2897,960.1526489257812
1590667174.0730407,2968,970.2950439453125
1590667210.7597854,3012,975.416015625
1590667235.390825,3039,959.7147827148438
1590667235.732938,3042,953.9251098632812
1590667286.9940412,3100,960.7656860351562
1590667345.3930373,3162,950.412353515625
1590667371.635519,3197,971.6594848632812
1590667398.5899572,3231,986.1454467773438
1590667412.059794,3245,982.25927734375
1590667412.7561738,3247,984.7163696289062
1590667417.7277665,3248,983.1323852539062
1590667465.8426974,3306,984.8175048828125
1590667549.9975133,3409,988.4495239257812
1590667581.2338912,3450,996.519775390625
1590667611.6463284,3481,1001.2799682617188
1590667722.021738,3601,994.1790161132812
1590667736.0062685,3619,1004.8598022460938
1590667736.2308223,3621,1005.9642333984375
1590667784.4151483,3671,997.8678588867188
1590667836.0014513,3727,1017.8237915039062
1590667851.5498676,3742,1010.3683471679688
1590667906.0295897,3794,1025.4273681640625
1590667921.4775321,3815,1007.30029296875
1590667928.2712657,3822,1000.796142578125
1590667970.858866,3865,1009.3936157226562
1590668035.894472,3929,1022.0703735351562
1590668058.3349066,3957,1013.92529296875
1590668087.4522936,3985,1000.2628784179688
1590668136.7370863,4037,1000.7379150390625
1590668198.9789913,4099,1009.354248046875
1590668206.827912,4110,1001.8682250976562
1590668273.0867233,4183,1020.6040649414062
1590668286.9524915,4197,1014.4762573242188
1590668297.8111331,4203,1015.6719970703125
1590668318.217873,4228,1015.5960083007812
1590668324.460985,4233,1019.3546142578125
1590668354.9410853,4264,1029.7930908203125
1590668394.370075,4305,1022.9146728515625
1590668409.0783563,4318,1035.552978515625
1590668409.2505195,4320,1031.2747802734375
1590668488.7814608,4401,1043.2110595703125
1590668575.1019943,4493,1037.579345703125
1590668592.9554636,4510,1044.2353515625
1590668614.1269145,4531,1043.8450927734375
1590668704.0886993,4629,1044.6829833984375
1590668735.538506,4665,1044.980712890625
1590668741.3474178,4669,1041.9212646484375
1590668747.5548594,4677,1051.0462646484375
1590668818.0252616,4751,1039.285400390625
1590668850.7779224,4789,1061.4815673828125
1590668868.2733407,4803,1058.1317138671875
1590668904.6166742,4841,1058.9659423828125
1590668911.9181461,4853,1059.2069091796875
1590668956.6088812,4895,1044.862548828125
1590669028.6449301,4963,1047.4329833984375
1590669042.6825993,4972,1054.3734130859375
1590669042.9793963,4975,1057.45458984375
1590669120.246944,5051,1058.053466796875
1590669120.4485655,5053,1053.046630859375
1590669177.7234874,5107,1040.2230224609375
1590669206.180177,5135,1031.364013671875
1590669309.6122234,5240,1061.713134765625
1590669403.570133,5330,1071.48291015625
1590669419.7745883,5346,1077.4910888671875
1590669429.5117514,5360,1073.1141357421875
1590669496.3284135,5421,1057.1600341796875
1590669523.891206,5443,1064.5234375
1590669595.1556737,5516,1064.2093505859375
1590669601.5396209,5518,1065.5020751953125
1590669634.5989478,5550,1085.5191650390625
1590669682.3300047,5588,1083.3240966796875
1590669757.345866,5665,1075.5328369140625
1590669773.3346786,5680,1082.902587890625
1590669827.7117877,5724,1098.593505859375
1590669918.567276,5809,1093.066650390625
1590669932.666669,5826,1084.9366455078125
1590669932.9194298,5829,1085.7020263671875
1590669980.0506332,5863,1085.153076171875
1590669980.2305105,5865,1089.697998046875
1590669988.8891432,5872,1091.2674560546875
1590670026.7567499,5908,1087.0225830078125
1590670044.0288732,5929,1084.3250732421875
1590670067.8014,5953,1072.4466552734375
1590670083.5588875,5964,1080.8758544921875
1590670107.50651,5991,1082.7486572265625
1590670136.5020304,6011,1084.504638671875
1590670251.9134233,6122,1105.13916015625
1590670260.8599486,6132,1108.7239990234375
1590670322.6580029,6182,1084.4588623046875
1590670339.721706,6201,1104.951904296875
1590670355.6070797,6214,1104.89404296875
1590670363.068507,6220,1100.254150390625
1590670372.9366426,6233,1083.4501953125
1590670444.5817416,6290,1107.51416015625
1590670477.5047855,6313,1106.96533203125
1590670479.5513268,6318,1092.5960693359375
1590670506.765627,6342,1091.75634765625
1590670531.2989788,6364,1111.5347900390625
1590670548.3007855,6377,1127.1068115234375
1590670573.4450798,6401,1107.7222900390625
1590670682.6843429,6497,1087.55908203125
1590670708.2557216,6521,1102.366943359375
1590670774.9705558,6575,1113.2171630859375
1590670784.0104866,6585,1123.508544921875
1590670816.137968,6604,1115.778076171875
1590670878.7985606,6658,1127.19482421875
1590670920.6426592,6697,1107.107666015625
1590670920.935423,6700,1115.1407470703125
1590670937.4009278,6712,1116.5277099609375
1590670973.4994013,6743,1122.131591796875
1590671098.643182,6847,1108.206787109375
1590671107.63663,6855,1101.9783935546875
1590671125.2513154,6870,1121.86865234375
1590671238.4402826,6967,1113.7452392578125
1590671274.2733119,6993,1114.8740234375
1590671302.5269315,7015,1113.8109130859375
1590671411.1202624,7107,1130.500244140625
1590671420.6535149,7115,1114.806396484375
1590671474.110004,7156,1119.8045654296875
1590671542.2744658,7217,1113.8160400390625
1590671581.4877224,7248,1134.2540283203125
1590671663.1444447,7312,1111.849609375
1590671685.2290194,7330,1131.623291015625
1590671695.8906624,7340,1143.9864501953125
1590671696.0217023,7341,1145.2568359375
1590671726.8805804,7360,1139.3480224609375
1590671758.2338734,7383,1136.04150390625
1590671776.8559444,7402,1129.26318359375
1590671831.9418454,7451,1130.95751953125
1590671850.9091642,7461,1148.74560546875
1590671851.6832745,7464,1147.0599365234375
1590671869.4792078,7479,1135.7772216796875
1590671910.963431,7512,1149.7999267578125
1590672033.8251612,7610,1160.819580078125
1590672073.2319384,7645,1149.3236083984375
1590672134.9193573,7688,1152.682861328125
1590672145.903764,7694,1155.7529296875
1590672227.419623,7761,1161.2547607421875
1590672268.0268466,7789,1147.2186279296875
1590672277.597924,7799,1159.430908203125
1590672326.962755,7834,1159.6007080078125
1590672405.1343172,7901,1162.32763671875
1590672443.0501294,7933,1151.607177734375
1590672523.027336,7992,1152.577392578125
1590672562.9416556,8027,1144.08349609375
1590672581.1080434,8038,1144.60546875
1590672591.1004193,8050,1159.116455078125
1590672610.126498,8067,1173.1240234375
1590672759.0432756,8181,1163.2655029296875
1590672806.9166367,8216,1164.8558349609375
1590672807.5454156,8222,1162.380126953125
1590672905.4419906,8291,1164.48486328125
1590672963.3208382,8335,1182.1451416015625
1590672991.7897775,8364,1159.8905029296875
1590673000.1464639,8369,1159.814453125
1590673010.3847888,8378,1170.042236328125
1590673133.8102498,8468,1179.3687744140625
1590673134.1421056,8471,1179.671142578125
1590673173.9128616,8499,1179.233642578125
1590673184.3099475,8509,1182.3565673828125
1590673266.0209653,8567,1170.6297607421875
1590673304.5999992,8602,1172.844970703125
1590673343.6894786,8635,1191.3216552734375
1590673343.7664828,8636,1191.5750732421875
1590673422.5245972,8696,1180.6754150390625
1590673585.1335223,8820,1197.4974365234375
1590673585.4551177,8823,1196.0028076171875
1590673667.1030684,8879,1181.392333984375
1590673667.7628586,8886,1181.6256103515625
1590673698.4226508,8905,1188.534912109375
1590673698.6903155,8908,1188.4927978515625
1590673728.6245239,8929,1196.7869873046875
1590673739.5968635,8936,1194.341796875
1590673777.5679169,8959,1197.238525390625
1590673803.766712,8976,1189.017333984375
1590673826.255187,8994,1194.8765869140625
1590673837.936227,9000,1199.5732421875
1590673916.6128318,9056,1198.92333984375
1590673926.4040618,9064,1200.229736328125
1590674149.7971592,9227,1202.1092529296875
1590674159.577687,9234,1196.3187255859375
1590674190.3549094,9261,1202.689208984375
1590674276.3106098,9317,1204.518798828125
1590674320.3680406,9349,1197.082275390625
1590674344.5005376,9370,1196.2537841796875
1590674408.5686667,9413,1202.6282958984375
1590674408.8250532,9416,1199.9713134765625
1590674438.923068,9436,1204.749755859375
1590674449.3868732,9443,1207.6605224609375
1590674486.1043108,9469,1214.46044921875
1590674582.1492007,9539,1198.7529296875
1590674593.2208226,9548,1206.577880859375
1590674603.3746855,9555,1200.5228271484375
1590674625.115733,9568,1197.349365234375
1590674663.0093374,9590,1207.7406005859375
1590674727.1327121,9628,1213.25341796875
1590674765.6666467,9658,1202.792236328125
1590674804.3101537,9681,1211.464599609375
1590674841.314111,9699,1216.9400634765625
1590674968.8942254,9769,1219.0240478515625
1590675084.7407892,9841,1222.1690673828125
1590675085.0523467,9844,1226.380859375
1590675144.7205598,9884,1213.1708984375
1590675186.4567633,9908,1212.1611328125
1590675308.5195427,9973,1205.321044921875
1590675432.3373728,10051,1221.71826171875
1590675433.7319627,10056,1220.3179931640625
1590675444.7088525,10059,1220.899169921875
1590675480.5043812,10085,1219.66650390625
1590675555.5187922,10129,1203.4158935546875
1590675619.1772902,10169,1199.1632080078125
1590675642.677531,10186,1224.408935546875
1590675744.2813764,10257,1212.4193115234375
1590675776.0125473,10277,1228.4005126953125
1590675788.1135774,10284,1231.8096923828125
1590675949.241434,10397,1220.7867431640625
1590675959.417305,10400,1214.77880859375
1590675982.2310696,10421,1222.476318359375
1590676069.4723835,10480,1226.8253173828125
1590676080.691363,10490,1222.425537109375
1590676091.230572,10494,1223.18896484375
1590676128.4900515,10523,1211.503662109375
1590676185.1149323,10556,1225.65478515625
1590676259.3798437,10608,1232.96044921875
1590676286.0495417,10625,1224.3975830078125
1590676312.3694534,10639,1195.5958251953125
1590676345.498497,10655,1215.351318359375
1590676372.2620683,10672,1234.9576416015625
1590676453.4988232,10712,1212.572265625
1590676522.8775625,10758,1219.4185791015625
1590676534.579957,10759,1217.5142822265625
1590676562.7605798,10781,1223.46630859375
1590676575.3295734,10788,1225.6610107421875
1590676632.6463537,10816,1232.3714599609375
1590676645.2308848,10826,1224.8802490234375
1590676658.6608791,10831,1224.911376953125
1590676671.1866546,10842,1219.844970703125
1590676682.920469,10851,1227.44775390625
1590676705.1145475,10865,1235.1038818359375
1590676764.9014828,10903,1219.767822265625
1590676765.2125585,10906,1226.7137451171875
1590676830.4904644,10940,1219.3629150390625
1590676830.9293795,10944,1217.974853515625
1590676873.329403,10967,1227.75634765625
1590676886.0049636,10973,1233.787841796875
1590676886.702794,10975,1233.3240966796875
1590676947.514485,11015,1236.0606689453125
1590676959.8292763,11021,1227.557373046875
1590676983.426008,11034,1221.5447998046875
1590676984.4761217,11039,1222.4515380859375
1590677096.5915842,11103,1236.3599853515625
1590677121.2284715,11122,1235.911376953125
1590677134.9005494,11131,1235.0810546875
1590677206.7859707,11176,1225.931396484375
1590677243.8631546,11199,1222.0791015625
1590677244.1112587,11201,1220.3428955078125
1590677244.1994357,11202,1216.31005859375
1590677343.160937,11261,1228.226806640625
1590677355.0005808,11273,1231.6724853515625
1590677580.7076406,11420,1242.56982421875
1590677685.649896,11473,1230.4080810546875
1590677731.742162,11493,1232.0755615234375
1590677798.3629293,11524,1240.298828125
1590677815.478467,11533,1242.1925048828125
1590677847.6437848,11550,1238.261962890625
1590677885.084041,11567,1235.17626953125
1590677946.533527,11598,1233.7132568359375
1590678036.3915431,11649,1230.9754638671875
1590678072.091803,11672,1237.1063232421875
1590678085.6422386,11686,1238.8631591796875
1590678215.7229717,11760,1223.8719482421875
1590678400.210823,11874,1246.16796875
1590678537.6167758,11949,1247.103515625
1590678589.901572,11970,1239.7799072265625
1590678590.6627705,11975,1237.153076171875
1590678625.098445,11989,1238.3201904296875
1590678665.3459404,12004,1239.6385498046875
1590678682.1741242,12011,1239.424072265625
1590678749.0747266,12042,1244.7020263671875
1590678942.6859937,12139,1253.722412109375
1590678999.146676,12165,1249.7176513671875
1590679000.0485675,12169,1248.0687255859375
1590679026.6823702,12185,1248.3265380859375
1590679103.2568293,12227,1238.9337158203125
1590679208.3393936,12291,1236.6319580078125
1590679208.619625,12294,1233.4754638671875
1590679239.8221397,12310,1238.5526123046875
1590679411.3865128,12406,1242.6688232421875
1590679467.0197508,12437,1250.4268798828125
1590679499.4693823,12459,1229.3489990234375
1590679671.560293,12554,1238.466552734375
1590679794.1232703,12626,1243.21923828125
1590679874.4409635,12672,1256.4571533203125
1590679917.253367,12700,1245.279541015625
1590680026.6461294,12759,1259.595947265625
1590680052.0006428,12775,1252.2811279296875
1590680105.0254376,12806,1262.9847412109375
1590680209.1763806,12865,1259.0545654296875
1590680223.648976,12878,1260.1190185546875
1590680261.6255817,12897,1262.466796875
1590680330.8775246,12940,1254.362548828125
1590680370.7768898,12960,1253.56640625
1590680460.2193542,13018,1247.2286376953125
1590680486.4242282,13035,1255.82568359375
1590680543.6659195,13062,1258.37646484375
1590680570.7675278,13083,1246.9112548828125
1590680596.5975387,13095,1241.0772705078125
1590680622.019962,13110,1251.65087890625
1590680622.4517455,13114,1249.0518798828125
1590680659.4939175,13131,1263.13818359375
1590680713.993541,13167,1251.8643798828125
1590680786.0344746,13207,1257.788330078125
1590680850.7597394,13240,1254.5050048828125
1590680970.3418314,13314,1247.662109375
1590681035.2807636,13350,1254.706298828125
1590681134.8771389,13403,1264.916748046875
1590681135.2905953,13407,1259.157958984375
1590681174.9885151,13427,1257.603271484375
1590681259.1667728,13476,1265.17822265625
1590681318.192457,13505,1257.81494140625
1590681389.347181,13547,1264.35888671875
1590681489.3449955,13598,1262.422607421875
1590681505.0369925,13613,1260.08056640625
1590681519.1208744,13621,1253.35107421875
1590681532.7708268,13627,1256.51708984375
1590681638.7950695,13680,1251.9444580078125
1590681639.6445801,13683,1252.8704833984375
1590681724.2293158,13723,1259.4315185546875
1590681767.0395017,13748,1266.869140625
1590681809.0018966,13777,1251.176025390625
1590681884.0537856,13811,1256.8721923828125
1590681942.5549679,13846,1263.0050048828125
1590681985.9648247,13869,1263.2625732421875
1590682014.9139862,13885,1265.823974609375
1590682116.6057584,13938,1263.240966796875
1590682164.870284,13958,1263.2689208984375
1590682166.1782634,13961,1266.200927734375
1590682181.8591163,13971,1266.0484619140625
1590682195.4402575,13977,1264.1796875
1590682238.0970652,13999,1259.7957763671875
1590682388.606583,14081,1275.9180908203125
1590682670.8117192,14222,1273.2091064453125
1590682800.376379,14288,1284.158935546875
1590682800.4629736,14289,1283.9512939453125
1590682815.2782872,14295,1269.3675537109375
1590682830.3104506,14304,1268.037109375
1590682860.743065,14321,1273.0692138671875
1590682890.5937042,14333,1272.7373046875
1590682906.1455808,14339,1272.148681640625
1590683013.7868812,14398,1268.46826171875
1590683111.323257,14448,1271.6690673828125
1590683215.4388318,14495,1279.8641357421875
1590683277.9621644,14531,1282.6156005859375
1590683327.2356396,14555,1272.18017578125
1590683342.3730693,14558,1267.9508056640625
1590683481.5211165,14633,1282.196044921875
1590683497.036507,14639,1284.3035888671875
1590683557.3603628,14669,1272.8538818359375
1590683575.132555,14678,1268.98486328125
1590683575.618943,14682,1275.396240234375
1590683591.4118004,14688,1276.7943115234375
1590683718.3336453,14747,1285.772705078125
1590683778.4190333,14780,1290.79736328125
1590683778.555161,14781,1290.1043701171875
1590683793.7436633,14789,1290.2022705078125
1590683807.9801674,14793,1290.8662109375
1590683839.7102594,14810,1278.2288818359375
1590683967.5617237,14874,1277.5869140625
1590684012.3881469,14893,1279.728515625
1590684074.7117417,14926,1287.0858154296875
1590684074.8042648,14927,1286.0177001953125
1590684122.1700115,14951,1272.7305908203125
1590684284.0236132,15028,1276.96484375
1590684407.2254083,15091,1283.293212890625
1590684485.9840915,15133,1288.954833984375
1590684500.4991345,15137,1289.7928466796875
1590684583.8414989,15181,1285.039306640625
1590684628.7693624,15200,1286.919921875
1590684756.870268,15267,1285.1470947265625
1590684885.373834,15325,1266.021240234375
1590684932.5075545,15348,1291.5084228515625
1590685097.592949,15429,1275.010009765625
1590685167.633098,15457,1278.9615478515625
1590685199.0821118,15474,1281.0933837890625
1590685199.297395,15476,1280.3826904296875
1590685263.6946993,15508,1286.246826171875
1590685328.852417,15539,1272.4716796875
1590685463.2971532,15598,1284.1951904296875
1590685764.3350515,15741,1290.5704345703125
1590685819.2571833,15765,1294.9178466796875
1590685835.7886784,15774,1291.298583984375
1590685852.2907593,15780,1286.11328125
1590685952.449229,15826,1282.19482421875
1590685968.1178536,15829,1281.576416015625
1590686001.8896382,15848,1285.45361328125
1590686036.8911731,15867,1277.8671875
1590686296.606532,15980,1293.89404296875
1590686330.3860438,15994,1292.62158203125
1590686468.841837,16057,1285.200439453125
1590686551.9541643,16096,1289.859375
1590686586.1475847,16117,1290.5472412109375
1590686718.2648494,16176,1289.7049560546875
1590686751.2540257,16189,1294.4014892578125
1590686767.261776,16199,1296.4866943359375
1590686772.7127323,16203,1297.0357666015625
1590686891.2090163,16250,1293.4437255859375
1590687036.151415,16322,1294.4642333984375
1590687082.585389,16344,1291.3839111328125
1590687119.1509275,16361,1290.715087890625
1590687212.9445117,16407,1284.60498046875
1590687276.3985782,16441,1293.3228759765625
1590687407.789949,16506,1301.28857421875
1590687521.5981803,16560,1299.9866943359375
1590687586.3570144,16586,1292.4837646484375
1590687587.3699014,16591,1294.747802734375
1590687740.0493078,16662,1297.416748046875
1590687817.806912,16698,1280.0177001953125
1590687918.5481644,16747,1294.9468994140625
1590688050.4412267,16809,1297.79443359375
1590688050.5493782,16810,1297.9229736328125
1590688115.754756,16835,1295.2247314453125
1590688132.355586,16844,1297.657470703125
1590688148.8975778,16858,1305.3548583984375
1590688244.1718173,16900,1297.5745849609375
1590688593.3893003,17067,1298.53466796875
1590688658.456029,17098,1293.238037109375
1590688742.1404622,17132,1307.32666015625
1590688791.4934237,17155,1301.3331298828125
1590688858.3363533,17193,1311.76171875
1590688889.7596476,17203,1304.251708984375
1590688956.8214977,17240,1307.98193359375
1590688973.1869826,17248,1304.305419921875
1590689042.921131,17273,1298.207275390625
1590689076.4060814,17291,1301.7135009765625
1590689076.5997076,17293,1298.1934814453125
1590689126.7091067,17316,1299.427001953125
1590689126.8173509,17317,1298.6832275390625
1590689126.8975294,17318,1297.2591552734375
1590689143.3584507,17321,1297.950927734375
1590689176.6028218,17340,1305.9613037109375
1590689260.793638,17375,1302.76513671875
1590689293.7780197,17392,1301.198974609375
1590689332.0997384,17406,1309.0086669921875
1590689367.186081,17427,1301.193359375
1590689417.3389485,17445,1302.676025390625
1590689436.29274,17455,1308.7027587890625
1590689619.907143,17544,1312.4737548828125
1590689657.210279,17558,1310.2806396484375
1590689673.125822,17564,1300.6083984375
1590689705.5358505,17578,1297.5535888671875
1590689721.865748,17587,1295.130859375
1590689738.3562055,17594,1304.8973388671875
1590689738.4493804,17595,1305.565673828125
1590689738.827035,17599,1305.7467041015625
1590689805.1792698,17624,1302.704345703125
1590689822.4967341,17634,1306.2283935546875
1590689873.131891,17654,1308.1715087890625
1590689891.804227,17668,1300.90576171875
1590690015.7809637,17723,1306.0335693359375
1590690132.6597612,17772,1314.0936279296875
1590690133.284128,17773,1313.9345703125
1590690202.044748,17805,1313.9180908203125
1590690285.6184187,17843,1314.25732421875
1590690533.8615515,17954,1314.5521240234375
1590690554.6668932,17963,1315.1944580078125
1590690595.5393527,17979,1310.920166015625
1590690615.5271938,17982,1311.8262939453125
1590690637.899961,17991,1313.9168701171875
1590690707.5527272,18019,1319.281494140625
1590690813.8086054,18054,1318.5640869140625
1590690836.7257798,18066,1318.81396484375
1590690944.1370409,18105,1313.78759765625
1590691030.7302103,18130,1307.9874267578125
1590691073.9732108,18147,1308.6544189453125
1590691187.0521677,18191,1305.5997314453125
1590691254.0942767,18215,1308.476318359375
1590691316.7835069,18237,1307.5064697265625
1590691403.8300395,18265,1310.37451171875
1590691560.429419,18319,1305.251220703125
1590691671.5733514,18363,1311.763916015625
1590691935.6611054,18452,1310.8277587890625
1590691935.7740211,18453,1311.274658203125
1590692176.136782,18540,1312.6497802734375
1590692198.4429696,18548,1313.053955078125
1590692329.0955708,18593,1314.694091796875
1590692511.109098,18653,1314.6058349609375
1590692667.2913775,18714,1311.379150390625
1590692688.5885482,18721,1306.4920654296875
1590692775.8368852,18750,1310.511474609375
1590692888.8539946,18787,1309.5634765625
1590693047.0760486,18846,1310.6622314453125
1590693182.3119571,18894,1317.1378173828125
1590693317.866241,18934,1317.2572021484375
1590693385.9149044,18959,1314.1715087890625
1590693432.0323005,18978,1313.3221435546875
1590693453.4212584,18983,1312.5054931640625
1590693521.7646723,19006,1319.9000244140625
1590693587.9933631,19028,1315.43505859375
1590693635.5767295,19049,1307.1768798828125
1590693840.4068453,19117,1314.415771484375
1590693997.9334497,19170,1314.760498046875
1590694164.420675,19228,1318.049072265625
1590694297.147111,19272,1322.543212890625
1590694297.6370568,19276,1322.3111572265625
1590694388.784707,19301,1326.63916015625
1590694923.5069125,19486,1315.94140625
1590694971.802069,19501,1318.1746826171875
1590694994.9297452,19504,1316.4664306640625
1590695063.3919652,19526,1318.5059814453125
1590695066.1608596,19532,1312.956787109375
1590695204.6402571,19580,1320.8363037109375
1590695250.9944973,19595,1319.40966796875
1590695367.007436,19635,1310.991943359375
1590695389.311485,19641,1313.9158935546875
1590695439.801936,19655,1317.62939453125
1590695464.2281773,19666,1315.600830078125
1590695508.5535457,19675,1318.218017578125
1590695648.1461563,19721,1316.848876953125
1590695648.9896646,19728,1316.269775390625
1590695671.8302255,19732,1312.5391845703125
1590695694.8473823,19738,1315.246826171875
1590695862.0737612,19797,1317.98876953125
1590695959.70351,19824,1307.6422119140625
1590696028.633804,19847,1316.520751953125
1590696238.77511,19917,1323.1004638671875
1590696286.5951767,19939,1324.4088134765625
1590696407.3324742,19972,1326.1485595703125
1590696457.4441473,19989,1328.2808837890625
1590696480.942063,19996,1327.860595703125
1590696599.192011,20036,1315.9119873046875
1590696645.2804437,20049,1324.0179443359375
1590696646.8957589,20054,1323.4788818359375
1590696669.780637,20060,1321.62646484375
1590696670.6748629,20063,1321.1143798828125
1590696911.1202328,20139,1329.00341796875
1590696911.2604327,20140,1328.34130859375
1590696911.5324113,20142,1326.2784423828125
1590697054.627261,20184,1317.933349609375
1590697054.9716184,20187,1315.3526611328125
1590697150.8609912,20218,1316.1156005859375
1590697245.2727559,20245,1317.952392578125
1590697245.6327767,20248,1317.66064453125
1590697272.9139092,20253,1316.5552978515625
1590697438.9245539,20309,1321.7896728515625
1590697487.297327,20324,1326.5758056640625
1590697511.3863342,20333,1324.0067138671875
1590697513.1118622,20335,1322.8748779296875
1590697632.1646452,20374,1322.34765625
1590697679.171844,20384,1323.533203125
1590697703.7033718,20398,1322.5914306640625
1590697854.9408238,20441,1325.931884765625
1590697998.842084,20486,1323.8778076171875
1590698121.9275708,20527,1316.8240966796875
1590698169.7937732,20540,1322.36669921875
1590698169.977636,20541,1322.2979736328125
1590698224.664065,20561,1324.4156494140625
1590698224.9146502,20563,1325.6676025390625
1590698249.63663,20568,1322.3013916015625
1590698298.184104,20579,1325.6588134765625
1590698647.7663133,20689,1321.408447265625
1590698647.8816576,20690,1321.15234375
1590698701.8338292,20711,1323.3436279296875
1590698924.8680432,20779,1324.1102294921875
1590698924.9779994,20780,1324.92578125
1590698948.2118483,20783,1324.538330078125
1590698948.3173244,20784,1324.4820556640625
1590699075.8310742,20823,1326.072021484375
1590699101.2295835,20832,1328.56689453125
1590699179.9797902,20856,1324.3277587890625
1590699281.9173043,20889,1325.9874267578125
1590699357.2805932,20914,1329.3026123046875
1590699483.5115511,20950,1325.9521484375
1590699610.5546205,20988,1327.5908203125
1590699739.136477,21028,1322.6534423828125
1590699763.626495,21036,1325.77734375
1590699864.07166,21068,1327.1563720703125
1590699888.3611438,21077,1328.1944580078125
1590699912.1856985,21081,1325.9573974609375
1590700114.3460925,21145,1326.7822265625
1590700321.7638922,21210,1313.988037109375
1590700397.0808327,21233,1333.142578125
1590700679.1121862,21317,1328.430908203125
1590700704.2686038,21320,1329.4442138671875
1590700705.9497094,21325,1328.08837890625
1590700934.3546734,21392,1325.0882568359375
1590700987.8770874,21410,1325.01025390625
1590701247.4882176,21485,1320.4290771484375
1590701377.6541862,21524,1321.258056640625
1590701377.7620015,21525,1320.841064453125
1590701663.4093115,21612,1313.0701904296875
1590701894.8340957,21682,1328.3734130859375
1590701946.9351897,21695,1324.00048828125
1590702024.5680752,21724,1319.9232177734375
1590702024.677254,21725,1320.63037109375
1590702188.2589154,21766,1319.682373046875
1590702266.0646172,21790,1327.896240234375
1590702291.2417002,21796,1325.70361328125
1590702345.851782,21816,1322.8563232421875
1590702370.9836645,21822,1321.74853515625
1590702447.599404,21843,1322.982177734375
1590702449.2801356,21849,1327.1759033203125
1590702663.1629806,21909,1316.224609375
1590702873.613127,21968,1325.001220703125
1590702979.1770837,22000,1328.3038330078125
1590703004.5416381,22007,1327.138427734375
1590703272.3722835,22091,1323.3040771484375
1590703725.5689948,22221,1325.823974609375
1590703807.4535685,22246,1329.888916015625
1590703860.9182074,22259,1327.990478515625
1590703941.745638,22286,1326.044921875
1590703967.989361,22293,1323.2537841796875
1590704021.0736604,22304,1327.302978515625
1590704022.5078151,22309,1325.2718505859375
1590704049.3670182,22317,1322.646484375
1590704101.6254587,22331,1322.3492431640625
1590704211.1381679,22359,1327.9534912109375
1590704453.030816,22428,1329.5010986328125
1590704453.4400752,22431,1328.725341796875
1590704590.2465322,22473,1330.6143798828125
1590704730.6466966,22508,1327.268310546875
1590704865.5298865,22545,1327.2841796875
1590705167.1597512,22636,1330.4644775390625
1590705224.4091454,22652,1330.4947509765625
1590705606.7610383,22759,1320.7867431640625
1590705634.1850107,22766,1322.58251953125
1590705662.7178388,22778,1325.6043701171875
1590705858.4902122,22827,1329.61083984375
1590705858.7423635,22829,1328.97802734375
1590705887.4266758,22840,1328.6834716796875
1590705913.9266832,22841,1328.4554443359375
1590705914.556755,22846,1330.960693359375
1590706215.8900373,22931,1317.569580078125
1590706216.2376063,22934,1320.9495849609375
1590706744.5927706,23081,1327.9315185546875
1590706772.927918,23085,1329.47412109375
1590706773.5666652,23086,1329.2620849609375
1590706833.8664877,23103,1327.6939697265625
1590706889.6766572,23118,1329.395751953125
1590706917.599335,23128,1330.0137939453125
1590706973.5226002,23139,1327.1097412109375
1590706974.2068048,23144,1327.6224365234375
1590707001.9310114,23149,1326.37548828125
1590707028.5526233,23153,1328.3272705078125
1590707029.7743626,23159,1328.917236328125
1590707113.8707364,23183,1332.4371337890625
1590707169.2159896,23193,1332.3258056640625
1590707254.4741488,23219,1330.8770751953125
1590707254.8011372,23221,1330.57421875
1590707427.7977812,23264,1330.4229736328125
1590707511.8662562,23287,1322.680419921875
1590707680.1857188,23338,1334.6397705078125
1590707767.3347597,23362,1333.2596435546875
1590707853.2903402,23381,1327.5238037109375
1590707909.9631467,23395,1329.946044921875
1590708027.4429748,23428,1330.771240234375
1590708423.414944,23541,1332.2265625
1590708627.9061756,23590,1327.390380859375
1590708827.447003,23651,1327.826171875
1590708913.470509,23671,1318.187255859375
1590708941.5187643,23682,1322.591552734375
1590709030.7398677,23702,1330.593017578125
1590709262.1118248,23762,1319.232421875
1590709292.4594495,23775,1326.891357421875
1590709436.906302,23812,1332.8990478515625
1590709522.405807,23832,1329.025146484375
1590709551.4756315,23843,1331.074951171875
1590709874.1179855,23929,1325.9676513671875
1590709902.9065518,23939,1327.05322265625
1590710222.6472528,24026,1335.5361328125
1590710427.55261,24080,1333.7322998046875
1590710573.2382662,24117,1330.948486328125
1590710573.4945815,24119,1331.51806640625
1590710690.7863233,24148,1325.4940185546875
1590710841.0262709,24187,1331.94873046875
1590711017.925918,24235,1334.242919921875
1590711194.641977,24283,1333.40185546875
1590711223.0731924,24285,1332.573974609375
1590711251.9950516,24293,1332.793212890625
1590711374.5945957,24323,1334.760009765625
1590711434.674705,24346,1338.46826171875
1590711492.558522,24360,1334.4874267578125
1590711726.389823,24417,1333.8553466796875
1590712086.5782814,24513,1339.1065673828125
1590712265.0446262,24558,1340.982666015625
1590712265.6025128,24562,1339.766845703125
1590712507.80202,24622,1334.711181640625
1590712685.6631315,24668,1341.6224365234375
1590712805.1997447,24698,1338.414306640625
1590712865.745956,24720,1332.876953125
1590712896.0118084,24728,1333.6787109375
1590713169.3801692,24791,1342.1375732421875
1590713381.6534202,24850,1342.8472900390625
1590713499.1000078,24880,1342.68798828125
1590713558.2127373,24896,1339.1591796875
1590713591.246626,24902,1338.20849609375
1590713712.441336,24935,1339.1781005859375
1590713830.7661662,24964,1335.1446533203125
1590713861.444304,24978,1333.1517333984375
1590713982.289729,25009,1338.0826416015625
1590714132.9358406,25048,1336.2615966796875
1590714470.765749,25134,1333.307373046875
1590714779.8747308,25207,1339.4246826171875
1590714870.4746902,25232,1333.5926513671875
1590714931.0464153,25245,1330.0626220703125
1590714961.8902137,25252,1329.9755859375
1590714962.1058555,25254,1330.5245361328125
1590715270.36213,25333,1340.67724609375
1590715520.3147337,25392,1337.2569580078125
1590715960.9189973,25506,1338.7000732421875
1590716023.9510934,25521,1340.5045166015625
1590716236.7948227,25573,1334.9854736328125
1590716332.3438025,25600,1329.553466796875
1590716587.5515444,25662,1330.5972900390625
1590716682.1679006,25687,1341.6077880859375
1590717055.5262284,25776,1338.3056640625
1590717216.5016403,25813,1342.21875
1590717341.4372447,25848,1337.94140625
1590717403.6913147,25864,1338.251708984375
1590717467.8652034,25881,1341.8172607421875
1590717656.673308,25922,1346.022216796875
1590718036.9854243,26016,1343.2001953125
1590718070.1526935,26030,1337.2496337890625
1590718133.5541136,26046,1338.2652587890625
1590718229.5732038,26067,1338.1981201171875
1590718260.4667125,26076,1336.114013671875
1590718323.0733795,26092,1337.348876953125
1590718584.2281003,26155,1339.26953125
1590718615.2345235,26156,1339.0162353515625
1590718648.3800733,26170,1339.1683349609375
1590719022.0643523,26280,1342.04638671875
1590719073.2501364,26293,1336.9375
1590719100.1773033,26304,1338.3131103515625
1590719404.6754553,26394,1341.193603515625
1590719434.8670597,26404,1334.9044189453125
1590719460.658179,26410,1336.6256103515625
1590719672.232999,26471,1337.9456787109375
1590719805.587776,26513,1349.691162109375
1590720364.3024902,26671,1336.2542724609375
1590720472.8600595,26709,1342.1805419921875
1590720628.9000404,26755,1342.1103515625
1590720653.9533741,26757,1340.85205078125
1590720786.2194688,26797,1344.4150390625
1590720786.307412,26798,1343.3331298828125
1590720786.392809,26799,1343.3436279296875
1590720839.304362,26815,1339.3480224609375
1590720890.4502409,26828,1339.002685546875
1590720890.6481931,26830,1339.6466064453125
1590721238.0920014,26929,1343.4151611328125
1590721691.8083763,27068,1344.3128662109375
1590721743.386051,27079,1346.74609375
1590721958.018019,27143,1343.5330810546875
1590721984.2489147,27149,1343.984375
1590722016.7298372,27155,1346.313720703125
1590722017.6001742,27159,1346.670166015625
1590722017.7137597,27160,1345.94775390625
1590722285.3199751,27235,1346.9844970703125
1590722421.054493,27275,1349.788818359375
1590722614.0223782,27330,1352.1009521484375
1590722989.8387148,27439,1346.911865234375
1590723016.1311564,27450,1344.54931640625
1590723047.980337,27458,1349.0755615234375
1590723235.227007,27506,1348.30517578125
1590723316.7903137,27530,1346.251220703125
1590723453.6645992,27570,1353.16650390625
1590723453.9957786,27573,1354.276123046875
1590723566.7352164,27604,1346.169189453125
1590723596.2418473,27614,1346.5406494140625
1590723622.3272312,27621,1348.5728759765625
1590723676.0190732,27635,1350.69384765625
1590723702.3550124,27639,1348.8646240234375
1590723893.4559984,27696,1351.7440185546875
1590723975.1489391,27716,1347.41015625
1590723975.4566875,27719,1348.1524658203125
1590724056.9580586,27740,1345.0321044921875
1590724362.6382236,27826,1343.28271484375
1590724670.0399477,27917,1349.3807373046875
1590724695.846917,27919,1349.076904296875
1590724806.8880048,27951,1349.7691650390625
1590724860.291748,27969,1349.0712890625
1590724941.5565858,27992,1352.2569580078125
1590725366.4439716,28106,1354.5233154296875
1590725872.8408494,28252,1355.418701171875
1590725981.664554,28278,1353.5184326171875
1590726010.5333583,28286,1352.79638671875
1590726124.6364245,28322,1347.6688232421875
1590726327.0984638,28377,1351.9727783203125
1590726554.0802882,28439,1348.8267822265625
1590726608.8036737,28452,1349.3035888671875
1590726954.1229243,28544,1346.1534423828125
1590727038.625386,28573,1341.158203125
1590727178.4970088,28612,1348.5701904296875
1590727435.5516543,28677,1347.038330078125
1590728219.1379733,28892,1353.8988037109375
1590728517.8211937,28971,1342.0595703125
1590728633.312818,28997,1352.2786865234375
1590728719.649884,29019,1347.6566162109375
1590728775.985547,29038,1350.4453125
1590728862.8383124,29058,1352.7255859375
1590728863.3795233,29063,1352.3465576171875
1590728920.9117038,29079,1348.352294921875
1590728978.2666073,29091,1347.3392333984375
1590729042.068054,29107,1348.3680419921875
1590729129.9070718,29134,1346.5804443359375
1590729388.8239222,29202,1350.24951171875
1590729506.4990718,29236,1350.0313720703125
1590729569.874639,29251,1354.0518798828125
1590729629.9954298,29264,1354.755859375
1590729658.6089327,29272,1354.41015625
1590729686.9143028,29277,1352.76513671875
1590729804.3288212,29310,1353.17626953125
1590730010.0687144,29367,1357.619140625
1590730281.4080696,29439,1350.8603515625
1590730428.6594074,29472,1351.890625
1590730458.4278333,29479,1350.177490234375
1590730488.1128604,29488,1354.3365478515625
1590730666.926242,29538,1354.9210205078125
1590730668.2468708,29541,1354.91064453125
1590730763.6334484,29562,1356.202392578125
1590730820.4716058,29574,1354.264404296875
1590730879.1989875,29593,1347.7099609375
1590730965.688728,29612,1352.3739013671875
1590731484.3443804,29748,1351.651123046875
1590731789.8242743,29829,1351.5037841796875
1590731818.4152713,29830,1351.408203125
1590731818.8599048,29834,1348.926025390625
1590731944.5655792,29864,1348.9639892578125
1590732004.6312792,29883,1353.767822265625
1590732186.9442565,29929,1351.58544921875
1590732466.9720352,30001,1344.869873046875
1590732496.3630815,30006,1342.143798828125
1590732586.9788394,30032,1353.2498779296875
1590732767.794419,30078,1355.348388671875
1590732827.3479176,30093,1348.9798583984375
1590733009.4719725,30138,1353.901611328125
1590733166.8889372,30175,1353.7354736328125
1590733324.1352396,30218,1351.1893310546875
1590733414.9284687,30238,1353.7677001953125
1590733445.9164162,30244,1354.777099609375
1590733477.2864375,30257,1355.9398193359375
1590733602.0262663,30285,1352.0960693359375
1590733761.9346337,30325,1349.559326171875
1590733762.2163024,30328,1351.6923828125
1590733949.1021817,30368,1355.163330078125
1590734141.0965536,30422,1343.5928955078125
1590734201.0885468,30435,1344.903076171875
1590734301.4108014,30460,1354.921875
1590734332.7037604,30467,1355.7401123046875
1590734362.650409,30471,1353.98046875
1590734745.7485936,30570,1346.7918701171875
1590734775.4315827,30573,1349.474365234375
1590734869.2226896,30595,1360.90185546875
1590734938.217957,30613,1357.0579833984375
1590735063.989012,30645,1351.4962158203125
1590735319.0698776,30707,1357.708984375
1590735382.126466,30721,1358.180908203125
1590735444.7154458,30738,1355.0947265625
1590735445.8287184,30739,1354.2640380859375
1590735615.5745146,30781,1354.2154541015625
1590736027.6127048,30880,1357.44482421875
1590736160.2927907,30907,1358.435791015625
1590736255.2308002,30936,1353.4537353515625
1590736520.0008833,30998,1353.12109375
1590736748.8324997,31053,1357.92138671875
1590736940.2542262,31101,1355.4951171875
1590736971.9045691,31106,1353.81640625
1590737434.3567848,31214,1363.5133056640625
1590737468.0642698,31225,1364.0819091796875
1590737982.1149542,31348,1355.5777587890625
1590738238.367695,31407,1359.4783935546875
1590738363.1806135,31444,1359.8067626953125
1590738456.3919454,31465,1357.2227783203125
1590738549.9739094,31491,1361.074951171875
1590738616.7829971,31502,1360.2999267578125
1590738774.4078696,31538,1357.900390625
1590738774.515251,31539,1358.51123046875
1590738869.5494413,31564,1358.1915283203125
1590739120.0383418,31626,1358.42431640625
1590739151.1294765,31632,1361.2711181640625
1590739184.4486973,31647,1360.62548828125
1590739410.709694,31697,1363.5604248046875
1590739474.2123199,31713,1362.57568359375
1590739506.2189302,31723,1362.218017578125
1590739570.289126,31740,1360.6990966796875
1590739664.7417812,31763,1356.9166259765625
1590739859.9266157,31809,1359.5
1590740142.0666006,31874,1362.0672607421875
1590740143.7471344,31881,1359.282958984375
1590740205.823726,31889,1359.619140625
1590740397.5445821,31937,1361.9442138671875
1590740429.3548265,31946,1361.3248291015625
1590740604.4571762,31985,1362.3765869140625
1590740671.4867797,32005,1362.1796875
1590740738.3996308,32018,1360.2845458984375
1590740804.763813,32037,1365.5126953125


==> figure source files/plot_python/csv/harl/hopper/3.csv <==
Wall time,Step,Value
1589722891.7114162,43,155.00125122070312
1589722892.030694,46,174.8444366455078
1589722903.3656425,72,261.97833251953125
1589722916.902666,95,284.31951904296875
1589722955.4259226,159,300.8241882324219
1589722959.588189,168,299.1171875
1589722989.528639,230,316.4501953125
1589722990.067154,235,319.2991943359375
1589723000.634878,256,330.5542907714844
1589723008.1572495,274,344.63763427734375
1589723030.2514524,309,360.1909484863281
1589723030.5011015,311,362.6747741699219
1589723034.2681541,319,367.4322814941406
1589723083.0041885,422,489.93719482421875
1589723105.7554998,461,531.231201171875
1589723112.9328501,475,541.952880859375
1589723144.241551,537,569.0269775390625
1589723157.289257,564,576.0332641601562
1589723169.3263218,580,590.5191650390625
1589723170.0459323,587,595.2123413085938
1589723203.451809,635,622.0169677734375
1589723208.412781,648,628.0616455078125
1589723219.0866766,662,643.4400634765625
1589723223.811396,672,655.6644287109375
1589723249.6885417,715,653.470947265625
1589723254.094808,723,657.7460327148438
1589723284.3887439,772,659.7431640625
1589723293.1779258,786,669.864013671875
1589723302.417479,803,701.1981201171875
1589723306.837809,809,706.8528442382812
1589723320.867247,837,678.4133911132812
1589723384.7080052,946,727.9048461914062
1589723400.777212,972,722.1221313476562
1589723418.2499175,1006,754.5244750976562
1589723422.6483333,1015,761.99853515625
1589723454.6071405,1064,772.0901489257812
1589723454.904233,1067,780.2418212890625
1589723475.4591067,1105,789.6596069335938
1589723518.7745836,1181,792.8211669921875
1589723566.63356,1262,827.2249755859375
1589723595.1598716,1317,804.3973999023438
1589723595.4032135,1320,802.7256469726562
1589723603.1672957,1334,839.2306518554688
1589723606.7284248,1338,833.2025146484375
1589723636.299632,1386,857.2429809570312
1589723641.26488,1393,866.998291015625
1589723663.243671,1437,851.5421142578125
1589723681.0754158,1467,873.0380859375
1589723721.8340163,1524,874.0384521484375
1589723735.3621106,1553,886.0332641601562
1589723744.6710515,1569,883.123291015625
1589723754.8645926,1585,892.7711791992188
1589723795.775317,1641,908.84912109375
1589723833.4013042,1692,921.5619506835938
1589723843.182552,1710,933.9141845703125
1589723851.9435935,1719,928.8839111328125
1589723857.362128,1733,913.5243530273438
1589723861.2898304,1735,918.732666015625
1589723861.5661385,1738,913.7852172851562
1589723888.9756794,1782,902.7562255859375
1589723934.047315,1845,924.9322509765625
1589723938.9252834,1854,933.5126953125
1589723949.176701,1867,911.8416137695312
1589723949.4505424,1870,913.2382202148438
1589723954.1431067,1878,914.30078125
1589723978.2573328,1918,949.8409423828125
1589723988.3887239,1935,942.9786987304688
1589723998.2862663,1948,944.31689453125
1589724034.0937185,2002,957.2742919921875
1589724052.7935266,2037,954.3674926757812
1589724080.071296,2078,952.197509765625
1589724090.715478,2097,953.3856201171875
1589724156.7130694,2188,953.9141235351562
1589724162.1804318,2200,952.0833129882812
1589724171.1420505,2212,964.0693969726562
1589724180.937673,2232,958.0208129882812
1589724185.828963,2238,965.4400634765625
1589724206.3688238,2258,966.5357666015625
1589724206.865041,2263,965.71484375
1589724239.059093,2308,949.204345703125
1589724251.0529408,2320,965.741455078125
1589724283.6965852,2355,973.189697265625
1589724311.6795115,2390,955.5152587890625
1589724311.8214436,2391,954.7192993164062
1589724346.7889826,2437,954.8636474609375
1589724357.5289927,2454,949.0089721679688
1589724357.7490304,2456,947.94677734375
1589724362.9312003,2461,947.4036865234375
1589724381.9896023,2486,970.5225219726562
1589724382.0922244,2487,968.2990112304688
1589724392.8371074,2499,970.3074951171875
1589724393.3444276,2504,961.7415161132812
1589724413.1599364,2533,962.9163208007812
1589724424.9517803,2548,967.5460815429688
1589724433.4565628,2554,960.4586791992188
1589724522.35443,2686,951.1926879882812
1589724568.4029334,2741,968.004638671875
1589724574.746407,2755,972.7282104492188
1589724603.0321193,2790,971.2767333984375
1589724693.465111,2897,992.3167114257812
1589724753.2836382,2968,993.38720703125
1589724784.0236738,3012,1000.2190551757812
1589724807.5262177,3039,988.5370483398438
1589724807.8428488,3042,988.1949462890625
1589724851.643506,3100,985.586181640625
1589724902.7794795,3162,968.7186279296875
1589724926.775719,3197,985.1139526367188
1589724950.7063086,3231,1004.5698852539062
1589724961.6784048,3245,1006.2505493164062
1589724961.8528209,3247,1005.0155639648438
1589724966.8238823,3248,1002.7927856445312
1589725010.9756985,3306,998.4110717773438
1589725086.0595992,3409,995.6959838867188
1589725115.3141868,3450,1007.8463134765625
1589725141.4920204,3481,1006.3159790039062
1589725236.1370068,3601,1003.701171875
1589725249.6375153,3619,980.7797241210938
1589725249.8394034,3621,976.2642822265625
1589725293.0064046,3671,994.0012817382812
1589725335.7370055,3727,980.7068481445312
1589725347.137289,3742,994.7238159179688
1589725391.9006054,3794,1006.1683349609375
1589725405.994669,3815,991.6320190429688
1589725412.2224975,3822,981.6142578125
1589725449.010999,3865,994.4998168945312
1589725508.0912664,3929,1003.8155517578125
1589725526.930667,3957,993.552734375
1589725550.6819618,3985,1015.5026245117188
1589725592.8994727,4037,998.0302734375
1589725645.8972383,4099,1012.1605834960938
1589725652.2901387,4110,1023.9916381835938
1589725721.2250884,4197,1007.5926513671875
1589725730.9927657,4203,1000.9373168945312
1589725750.003336,4228,1007.496337890625
1589725755.9181569,4233,1011.5245361328125
1589725780.8739235,4264,1038.8905029296875
1589725812.3202136,4305,1017.910400390625
1589725824.9958596,4318,1024.2589111328125
1589725825.152731,4320,1021.3695678710938
1589725892.5485415,4401,1018.186767578125
1589725968.5915134,4493,1028.1082763671875
1589725985.9275446,4510,1041.0673828125
1589726006.4508028,4531,1046.4285888671875
1589726089.5660646,4629,1056.7030029296875
1589726119.054585,4665,1051.3380126953125
1589726125.4085093,4669,1048.86572265625
1589726131.5541563,4677,1042.013671875
1589726187.9724565,4751,1036.2252197265625
1589726219.196837,4789,1037.449951171875
1589726235.2872689,4803,1022.91015625
1589726266.811161,4841,1048.040771484375
1589726273.8123157,4853,1044.9244384765625
1589726312.2776823,4895,1031.89111328125
1589726368.4100037,4963,1045.4617919921875
1589726380.4615114,4972,1043.55126953125
1589726380.73745,4975,1048.1339111328125
1589726445.3684552,5051,1041.15771484375
1589726445.547031,5053,1045.174560546875
1589726495.3183439,5107,1058.9307861328125
1589726523.231844,5135,1020.4060668945312
1589726618.6855855,5240,1066.1490478515625
1589726717.620163,5330,1051.91357421875
1589726732.6170764,5346,1044.3182373046875
1589726740.395468,5360,1057.4029541015625
1589726802.5703185,5421,1082.5552978515625
1589726824.4039607,5443,1069.8223876953125
1589726890.227414,5516,1070.7755126953125
1589726896.9545257,5518,1074.135009765625
1589726926.8452258,5550,1062.263427734375
1589726969.3472526,5588,1066.764892578125
1589727041.4786139,5665,1061.369140625
1589727057.1642783,5680,1042.259765625
1589727108.1132207,5724,1079.0201416015625
1589727194.7889166,5809,1082.6375732421875
1589727211.21924,5826,1083.9490966796875
1589727211.5116305,5829,1081.3843994140625
1589727253.7690449,5863,1089.2799072265625
1589727253.9378207,5865,1087.434326171875
1589727261.383632,5872,1093.773681640625
1589727300.2084615,5908,1092.2921142578125
1589727317.3407812,5929,1079.015869140625
1589727341.9114532,5953,1082.2996826171875
1589727381.6320813,5991,1055.651611328125
1589727409.881591,6011,1071.158203125
1589727522.4695866,6122,1082.856201171875
1589727529.9885583,6132,1070.5606689453125
1589727590.613552,6182,1076.727783203125
1589727607.3241374,6201,1091.8177490234375
1589727624.1325672,6214,1090.1480712890625
1589727631.8303497,6220,1085.4383544921875
1589727640.3262289,6233,1081.5947265625
1589727704.6976783,6290,1090.2652587890625
1589727731.7672393,6313,1074.4080810546875
1589727732.2030807,6318,1071.677734375
1589727756.6447878,6342,1099.3994140625
1589727798.4690883,6377,1081.787353515625
1589727823.10197,6401,1078.6217041015625
1589727929.2933168,6497,1088.770263671875
1589727954.3218567,6521,1098.842041015625
1589728011.8214853,6575,1104.8016357421875
1589728047.3585396,6604,1109.375244140625
1589728101.8921905,6658,1097.497314453125
1589728141.857242,6697,1103.2677001953125
1589728142.1221962,6700,1099.22265625
1589728157.1801307,6712,1088.5467529296875
1589728188.4605412,6743,1105.7252197265625
1589728295.1285522,6847,1117.8914794921875
1589728302.8536677,6855,1111.0693359375
1589728318.4234946,6870,1113.71533203125
1589728417.8685262,6967,1110.940185546875
1589728448.548238,6993,1110.9058837890625
1589728471.9353697,7015,1110.9951171875
1589728564.9581542,7107,1113.0086669921875
1589728573.0360248,7115,1109.4173583984375
1589728621.1225224,7156,1105.909912109375
1589728683.3739154,7217,1102.45751953125
1589728715.9530416,7248,1105.2681884765625
1589728788.9361377,7312,1106.163818359375
1589728805.6249049,7330,1114.79345703125
1589728814.8429956,7340,1122.76611328125
1589728814.963525,7341,1122.4044189453125
1589728843.3615665,7360,1117.05859375
1589728867.9094853,7383,1107.2073974609375
1589728884.7302432,7402,1125.824951171875
1589728933.4621384,7451,1121.876708984375
1589728949.2055407,7461,1127.1697998046875
1589728949.462342,7464,1130.1339111328125
1589728965.537715,7479,1126.2081298828125
1589729003.5644243,7512,1110.0174560546875
1589729125.0334458,7610,1131.558349609375
1589729162.519376,7645,1119.960205078125
1589729220.5761182,7688,1115.325927734375
1589729229.7082596,7694,1123.6376953125
1589729307.77635,7761,1111.1531982421875
1589729346.977182,7789,1117.161376953125
1589729357.107577,7799,1113.9573974609375
1589729411.915187,7834,1115.546875
1589729493.5155365,7901,1126.2513427734375
1589729533.8260522,7933,1106.024169921875
1589729619.0602336,7992,1128.034423828125
1589729662.1351779,8027,1118.2232666015625
1589729682.837512,8038,1114.43310546875
1589729694.2881508,8050,1110.9639892578125
1589729716.7898543,8067,1115.9195556640625
1589729880.593903,8181,1130.4146728515625
1589729933.958693,8216,1123.3912353515625
1589729934.7723315,8222,1123.1983642578125
1589730037.2019064,8291,1116.959716796875
1589730100.286482,8335,1133.51708984375
1589730133.6686068,8364,1122.014404296875
1589730144.1888783,8369,1121.58203125
1589730154.9041462,8378,1119.5986328125
1589730287.198113,8468,1114.2930908203125
1589730287.5664089,8471,1111.6771240234375
1589730328.4807854,8499,1126.4647216796875
1589730338.7964306,8509,1129.4320068359375
1589730423.0709329,8567,1130.600830078125
1589730463.6902719,8602,1131.0009765625
1589730504.7062817,8635,1121.97314453125
1589730504.7961416,8636,1119.59521484375
1589730585.712578,8696,1131.56103515625
1589730755.1061249,8820,1127.19482421875
1589730755.4758127,8823,1129.882080078125
1589730841.5933526,8879,1121.9359130859375
1589730873.0806205,8905,1126.3856201171875
1589730873.3812664,8908,1124.5489501953125
1589730904.3404844,8929,1119.3546142578125
1589730915.2833543,8936,1117.7174072265625
1589730946.6851087,8959,1126.270263671875
1589730989.1729848,8994,1121.89111328125
1589730999.438205,9000,1120.655029296875
1589731077.5874012,9056,1137.0697021484375
1589731088.068548,9064,1132.904541015625
1589731313.8072584,9227,1140.8480224609375
1589731324.2501307,9234,1136.24951171875
1589731356.8558085,9261,1132.51953125
1589731445.5328455,9317,1131.3018798828125
1589731488.549353,9349,1129.419677734375
1589731510.6411407,9370,1137.4727783203125
1589731574.3845365,9413,1138.867431640625
1589731574.683508,9416,1136.28564453125
1589731606.8197124,9436,1128.6458740234375
1589731617.6364949,9443,1127.388427734375
1589731654.525437,9469,1127.3525390625
1589731752.0048056,9539,1135.276123046875
1589731763.1644123,9548,1133.5384521484375
1589731773.989368,9555,1128.0194091796875
1589731795.8574834,9568,1128.0926513671875
1589731828.5310736,9590,1138.0867919921875
1589731887.7203922,9628,1142.76220703125
1589731921.257743,9658,1145.89208984375
1589731954.319357,9681,1134.988525390625
1589731986.9928784,9699,1127.8948974609375
1589732090.1091042,9769,1129.5048828125
1589732190.8689463,9841,1128.587646484375
1589732191.162433,9844,1127.8292236328125
1589732247.2775848,9884,1135.523193359375
1589732285.0766504,9908,1132.3609619140625
1589732385.781345,9973,1143.340087890625
1589732503.4149578,10051,1145.674560546875
1589732503.903575,10056,1143.0616455078125
1589732515.5550945,10059,1140.855224609375
1589732550.0849876,10085,1131.4140625
1589732618.9486248,10129,1147.342041015625
1589732676.3053682,10169,1146.8046875
1589732699.4427698,10186,1145.768310546875
1589732807.8346982,10257,1161.5416259765625
1589732842.1958616,10277,1157.494384765625
1589732853.9031477,10284,1152.118408203125
1589733022.0231433,10397,1158.9935302734375
1589733033.1657119,10400,1161.99365234375
1589733057.2045693,10421,1157.4814453125
1589733150.208165,10480,1165.6942138671875
1589733162.0224614,10490,1164.101318359375
1589733173.2933552,10494,1158.181884765625
1589733213.3037274,10523,1164.305908203125
1589733271.6340413,10556,1169.0560302734375
1589733343.423538,10608,1160.145751953125
1589733367.4992845,10625,1158.9876708984375
1589733391.0628426,10639,1157.764404296875
1589733418.926378,10655,1160.5830078125
1589733443.6552737,10672,1164.0589599609375
1589733514.3475935,10712,1149.698974609375
1589733574.4270074,10758,1156.1810302734375
1589733585.6736658,10759,1155.373779296875
1589733610.4170063,10781,1147.9837646484375
1589733622.1032157,10788,1145.9381103515625
1589733674.1820784,10816,1158.783935546875
1589733686.7156613,10826,1159.00048828125
1589733710.7263339,10842,1155.607177734375
1589733722.9252527,10851,1154.8720703125
1589733746.9921858,10865,1161.173828125
1589733807.3286142,10903,1152.7958984375
1589733807.632293,10906,1154.081298828125
1589733867.5036647,10940,1152.0389404296875
1589733867.9458797,10944,1151.7655029296875
1589733908.7758484,10967,1165.8994140625
1589733920.8522134,10973,1164.991455078125
1589733921.059208,10975,1164.55615234375
1589733982.2091622,11015,1158.27587890625
1589733994.1798518,11021,1159.3533935546875
1589734018.2660558,11034,1167.808349609375
1589734018.7960181,11039,1163.9061279296875
1589734132.8779964,11103,1168.69677734375
1589734158.055875,11122,1168.488525390625
1589734170.5962222,11131,1168.8114013671875
1589734244.7988112,11176,1149.8935546875
1589734281.814622,11199,1160.508056640625
1589734282.0648766,11201,1160.06982421875
1589734282.1556141,11202,1161.4791259765625
1589734385.0906262,11261,1169.2415771484375
1589734640.6032612,11420,1171.453369140625
1589734728.609423,11473,1177.0343017578125
1589734766.3250148,11493,1176.8179931640625
1589734816.5665379,11524,1179.6033935546875
1589734829.449069,11533,1183.3197021484375
1589734855.1607418,11550,1180.713134765625
1589734885.1780465,11567,1173.0841064453125
1589734935.8137264,11598,1171.5283203125
1589735024.3798149,11649,1166.567138671875
1589735062.6627417,11672,1169.0614013671875
1589735076.3525689,11686,1167.531982421875
1589735208.52827,11760,1172.308837890625
1589735395.2396321,11874,1182.4693603515625
1589735563.5190384,11970,1172.80810546875
1589735564.073044,11975,1170.66650390625
1589735633.8851902,12011,1177.61376953125
1589735685.9235625,12042,1177.2911376953125
1589735844.0711236,12139,1180.6849365234375
1589735900.6684544,12165,1175.1522216796875
1589735901.0927486,12169,1175.3853759765625
1589735927.4455967,12185,1185.58349609375
1589736006.5018983,12227,1178.4229736328125
1589736113.1688726,12291,1151.8656005859375
1589736113.634728,12294,1153.095703125
1589736144.6527789,12310,1170.2969970703125
1589736316.6852896,12406,1157.962890625
1589736402.8783572,12459,1184.6212158203125
1589736578.4780993,12554,1184.09228515625
1589736704.785662,12626,1184.6368408203125
1589736786.7237809,12672,1174.062255859375
1589736827.8804011,12700,1183.0712890625
1589736941.8878708,12759,1187.9173583984375
1589736969.8431253,12775,1186.74951171875
1589737024.842744,12806,1192.8800048828125
1589737149.6847951,12878,1187.4075927734375
1589737191.1460729,12897,1196.753173828125
1589737265.810029,12940,1192.383056640625
1589737307.0849555,12960,1190.7059326171875
1589737404.5524495,13018,1192.2877197265625
1589737432.4393601,13035,1189.136474609375
1589737492.3429978,13062,1192.6044921875
1589737520.7399151,13083,1190.9190673828125
1589737548.0205116,13095,1193.00146484375
1589737576.1303809,13110,1198.1260986328125
1589737576.6346407,13114,1194.9305419921875
1589737618.769983,13131,1190.8712158203125
1589737675.295719,13167,1186.6141357421875
1589737747.5757751,13207,1181.8441162109375
1589737817.8728771,13240,1198.7098388671875
1589738015.667498,13350,1190.9598388671875
1589738119.463157,13403,1197.9622802734375
1589738120.0191643,13407,1195.7080078125
1589738161.893242,13427,1193.4952392578125
1589738244.3212209,13476,1197.7823486328125
1589738299.715488,13505,1198.8843994140625
1589738364.3731074,13547,1199.845947265625
1589738454.127375,13598,1195.231201171875
1589738480.6721835,13621,1198.6856689453125
1589738587.675051,13680,1187.095703125
1589738588.0084612,13683,1189.83056640625
1589738704.3169465,13748,1204.5587158203125
1589738744.0605223,13777,1192.3709716796875
1589738813.3309271,13811,1196.0625
1589738866.2761223,13846,1209.768310546875
1589738905.6412957,13869,1203.007568359375
1589738931.8134096,13885,1202.06884765625
1589739023.3204515,13938,1201.186767578125
1589739066.8632686,13958,1199.966796875
1589739067.177583,13961,1199.1046142578125
1589739080.6190372,13971,1208.2823486328125
1589739093.5714104,13977,1207.344482421875
1589739133.1417723,13999,1198.3814697265625
1589739266.4080892,14081,1202.5941162109375
1589739523.0678537,14222,1200.9095458984375
1589739635.9369411,14288,1203.7208251953125
1589739636.0198596,14289,1205.043212890625
1589739649.27354,14295,1199.8841552734375
1589739662.932277,14304,1193.570068359375
1589739689.8841145,14321,1191.08642578125
1589739716.3535335,14333,1193.51513671875
1589739729.713184,14339,1196.3424072265625
1589739824.7708905,14398,1199.178955078125
1589739910.8684733,14448,1186.591064453125
1589740005.0716863,14495,1200.6429443359375
1589740059.3559048,14531,1197.3477783203125
1589740104.1281753,14555,1199.3829345703125
1589740117.7575815,14558,1198.7239990234375
1589740241.7319813,14633,1201.55712890625
1589740255.1292121,14639,1198.7252197265625
1589740309.9452903,14669,1191.74853515625
1589740323.8037221,14678,1197.5606689453125
1589740324.2059429,14682,1200.0179443359375
1589740337.7640824,14688,1199.6802978515625
1589740507.8505094,14780,1201.27978515625
1589740507.9734266,14781,1200.483642578125
1589740521.8162057,14789,1199.5489501953125
1589740535.3067524,14793,1199.41748046875
1589740563.154023,14810,1197.6263427734375
1589740678.995509,14874,1207.017578125
1589740720.2726398,14893,1202.566650390625
1589740776.215045,14926,1194.2501220703125
1589740776.2925766,14927,1194.95361328125
1589740818.3857856,14951,1193.377197265625
1589740962.8914447,15028,1199.0335693359375
1589741074.993023,15091,1205.1318359375
1589741159.360388,15137,1205.66650390625
1589741234.897854,15181,1213.5469970703125
1589741276.8784363,15200,1213.7498779296875
1589741390.3259938,15267,1211.9962158203125
1589741508.0784676,15325,1209.143310546875
1589741550.9620054,15348,1207.4703369140625
1589741694.678446,15429,1216.0511474609375
1589741756.3244338,15457,1223.7149658203125
1589741785.1759443,15474,1222.62060546875
1589741785.3622022,15476,1221.8134765625
1589741843.1615193,15508,1219.639404296875
1589741900.7340608,15539,1220.3531494140625
1589742041.402517,15598,1214.906005859375
1589742378.810338,15741,1201.4603271484375
1589742439.7481744,15765,1212.1402587890625
1589742458.6022685,15774,1215.2568359375
1589742477.046741,15780,1215.87646484375
1589742588.3596663,15826,1210.431884765625
1589742606.5386207,15829,1215.4007568359375
1589742644.3221214,15848,1210.4400634765625
1589742681.7832732,15867,1217.9554443359375
1589742966.580921,15980,1218.6129150390625
1589743003.879482,15994,1212.4677734375
1589743253.500619,16096,1223.228271484375
1589743292.135788,16117,1219.8336181640625
1589743481.43315,16189,1220.108642578125
1589743500.6735003,16199,1219.50439453125
1589743637.6651807,16250,1220.7169189453125
1589743809.8927193,16322,1217.843017578125
1589743866.948533,16344,1220.328857421875
1589743909.450527,16361,1214.314697265625
1589744024.7483926,16407,1219.26025390625
1589744102.6201055,16441,1222.6865234375
1589744261.0122902,16506,1226.4505615234375
1589744397.7081115,16560,1216.558349609375
1589744475.7757466,16586,1222.3641357421875
1589744476.44746,16591,1223.3818359375
1589744656.2768097,16662,1216.74365234375
1589744753.7922196,16698,1219.3243408203125
1589744871.8473165,16747,1226.9188232421875
1589745033.4366562,16809,1227.32666015625
1589745033.5777073,16810,1228.0533447265625
1589745131.285805,16844,1226.05419921875
1589745151.8283355,16858,1221.1942138671875
1589745269.7884874,16900,1220.46728515625
1589745690.582572,17067,1214.2979736328125
1589745770.8168817,17098,1231.4405517578125
1589745875.1230133,17132,1219.458740234375
1589745934.8060002,17155,1229.4083251953125
1589746015.1744032,17193,1226.4727783203125
1589746054.6319838,17203,1227.592529296875
1589746136.2451515,17240,1224.9088134765625
1589746156.4424167,17248,1217.924072265625
1589746240.2800624,17273,1216.174072265625
1589746281.070122,17291,1222.658447265625
1589746281.3211472,17293,1224.6644287109375
1589746341.8431728,17316,1233.8695068359375
1589746341.9841087,17317,1233.416259765625
1589746342.0903358,17318,1231.9591064453125
1589746361.6573951,17321,1226.6312255859375
1589746402.5794084,17340,1231.698486328125
1589746503.415347,17375,1231.912109375
1589746590.671332,17406,1231.1993408203125
1589746632.2189436,17427,1227.501220703125
1589746692.8219514,17445,1232.1953125
1589746713.4303062,17455,1233.82421875
1589746937.6174703,17544,1225.1251220703125
1589746982.398745,17558,1224.8072509765625
1589747002.672673,17564,1229.916015625
1589747043.5599315,17578,1225.873291015625
1589747064.4163673,17587,1227.210693359375
1589747084.826355,17594,1230.940185546875
1589747084.9386995,17595,1227.5416259765625
1589747167.1712043,17624,1223.489990234375
1589747187.9942288,17634,1226.859130859375
1589747249.58992,17654,1225.2083740234375
1589747418.2132227,17723,1216.4586181640625
1589747562.5878491,17772,1220.7513427734375
1589747562.7332206,17773,1217.6490478515625
1589747645.9727533,17805,1222.216064453125
1589747750.0293005,17843,1221.000244140625
1589748046.514365,17954,1229.0516357421875
1589748067.5816483,17963,1229.77001953125
1589748109.5798588,17979,1225.7677001953125
1589748130.2192397,17982,1226.17529296875
1589748151.3506472,17991,1226.98193359375
1589748218.0947244,18019,1216.573974609375
1589748322.4759274,18054,1217.2110595703125
1589748344.2288892,18066,1216.695068359375
1589748450.0088305,18105,1229.5325927734375
1589748532.9099677,18130,1225.552978515625
1589748575.0340214,18147,1224.0069580078125
1589748748.8856397,18215,1229.119384765625
1589748812.0108156,18237,1228.689453125
1589748895.9611142,18265,1228.704345703125
1589749048.5883296,18319,1231.277099609375
1589749156.0117908,18363,1225.8758544921875
1589749416.1919224,18452,1240.37353515625
1589749416.3024492,18453,1239.84765625
1589749675.5817497,18548,1224.6300048828125
1589749804.8501303,18593,1221.6585693359375
1589750132.8843417,18714,1227.24951171875
1589750154.3769653,18721,1224.3662109375
1589750240.5817983,18750,1224.7041015625
1589750505.818224,18846,1223.489990234375
1589750637.51706,18894,1230.6539306640625
1589750772.9765072,18934,1223.5421142578125
1589750839.4314764,18959,1224.942626953125
1589750884.1185734,18978,1233.9716796875
1589750905.941989,18983,1232.1292724609375
1589750971.7618334,19006,1225.8037109375
1589751037.4757776,19028,1233.71044921875
1589751082.2880445,19049,1227.860107421875
1589751284.5110261,19117,1220.3314208984375
1589751440.0446463,19170,1217.0701904296875
1589751600.1250443,19228,1229.68798828125
1589751734.1729484,19272,1223.83203125
1589751734.6704555,19276,1222.6900634765625
1589751822.3631568,19301,1225.7110595703125
1589752344.2284214,19486,1223.16259765625
1589752392.4771535,19501,1229.9794921875
1589752415.4944222,19504,1225.3709716796875
1589752483.3725877,19526,1226.6961669921875
1589752484.1718693,19532,1229.3555908203125
1589752620.4846187,19580,1230.1346435546875
1589752665.6907403,19595,1230.6416015625
1589752779.4439769,19635,1224.2093505859375
1589752802.1659696,19641,1228.445556640625
1589752851.6717892,19655,1230.747802734375
1589752874.9924867,19666,1229.26171875
1589752919.8552113,19675,1224.2169189453125
1589753056.694462,19721,1226.6639404296875
1589753057.5514295,19728,1230.55224609375
1589753079.8339136,19732,1228.9593505859375
1589753102.361464,19738,1225.778076171875
1589753263.157396,19797,1225.5540771484375
1589753358.5725434,19824,1227.0916748046875
1589753428.1092763,19847,1225.951171875
1589753636.1914432,19917,1225.1644287109375
1589753683.2978387,19939,1230.0980224609375
1589753801.4851525,19972,1223.7283935546875
1589753847.8828268,19989,1227.8299560546875
1589753871.1982343,19996,1230.341796875
1589753987.117922,20036,1233.5333251953125
1589754033.6825652,20049,1231.21484375
1589754034.3646593,20054,1230.51025390625
1589754057.3731055,20060,1231.212158203125
1589754057.7886505,20063,1230.6461181640625
1589754294.3950815,20139,1227.392822265625
1589754294.5407414,20140,1227.6085205078125
1589754294.8144078,20142,1228.0654296875
1589754433.836121,20184,1223.5521240234375
1589754434.183371,20187,1226.3905029296875
1589754527.922646,20218,1229.6090087890625
1589754621.6401527,20245,1230.619384765625
1589754621.9974585,20248,1231.300537109375
1589754649.272389,20253,1229.758056640625
1589754814.0798342,20309,1232.4063720703125
1589754861.2490306,20324,1232.590576171875
1589754885.26742,20333,1233.0260009765625
1589754885.520699,20335,1233.877197265625
1589755003.8821306,20374,1230.832763671875
1589755050.842422,20384,1230.9576416015625
1589755075.135098,20398,1230.314453125
1589755221.7408025,20441,1228.1297607421875
1589755366.3158667,20486,1235.128662109375
1589755487.3256903,20527,1235.74365234375
1589755535.492513,20540,1235.4530029296875
1589755535.6821976,20541,1235.2542724609375
1589755588.736932,20561,1230.7425537109375
1589755588.9842253,20563,1231.6363525390625
1589755612.482274,20568,1230.7596435546875
1589755659.8150952,20579,1235.1865234375
1589756000.602851,20690,1235.2376708984375
1589756054.337787,20711,1230.237548828125
1589756273.9166324,20779,1239.4598388671875
1589756274.022596,20780,1239.7158203125
1589756297.8931766,20783,1240.69384765625
1589756298.002722,20784,1239.5782470703125
1589756420.8400888,20823,1240.3406982421875
1589756445.613018,20832,1238.470703125
1589756523.6463833,20856,1236.438720703125
1589756623.415357,20889,1239.0794677734375
1589756698.2218297,20914,1233.1688232421875
1589756821.2897348,20950,1236.7703857421875
1589756945.7503269,20988,1235.3897705078125
1589757073.4916813,21028,1243.6944580078125
1589757098.0787065,21036,1241.603515625
1589757197.1040716,21068,1239.0084228515625
1589757245.8990467,21081,1234.4420166015625
1589757444.7067072,21145,1234.8812255859375
1589757648.9758224,21210,1234.9927978515625
1589757723.784376,21233,1233.724609375
1589758004.2446687,21317,1238.093017578125
1589758028.5621579,21320,1239.4759521484375
1589758029.2451463,21325,1240.30322265625
1589758254.9765403,21392,1232.480224609375
1589758305.77887,21410,1238.5013427734375
1589758563.7142406,21485,1241.6422119140625
1589758690.538092,21524,1241.0919189453125
1589758690.6544738,21525,1241.488037109375
1589759201.954707,21682,1242.123291015625
1589759252.999913,21695,1239.8360595703125
1589759330.5548394,21724,1242.2005615234375
1589759330.6609552,21725,1242.41650390625
1589759487.2232862,21766,1242.17919921875
1589759564.3593533,21790,1244.056396484375
1589759590.0050087,21796,1245.276611328125
1589759642.179282,21816,1247.771240234375
1589759667.6773112,21822,1244.569580078125
1589759744.7132607,21843,1245.1019287109375
1589759745.4451892,21849,1244.4566650390625
1589759955.646989,21909,1240.0953369140625
1589760162.6923165,21968,1242.8773193359375
1589760266.7277706,22000,1244.75
1589760292.5783217,22007,1243.479248046875
1589761007.8009884,22221,1234.8299560546875
1589761086.5396256,22246,1244.5008544921875
1589761138.7236981,22259,1239.6051025390625
1589761218.1867058,22286,1244.46875
1589761244.3469794,22293,1246.27880859375
1589761296.6184697,22304,1247.1016845703125
1589761297.2565873,22309,1246.063232421875
1589761323.9751875,22317,1243.18505859375
1589761376.5590653,22331,1240.203857421875
1589761486.377036,22359,1242.4180908203125
1589761723.0859747,22428,1243.7667236328125
1589761723.4933915,22431,1242.9178466796875
1589761855.6113358,22473,1246.88232421875
1589761991.6391935,22508,1234.586181640625
1589762124.1376066,22545,1241.2742919921875
1589762419.9857223,22636,1241.0535888671875
1589762477.081917,22652,1242.1357421875
1589762854.8197436,22759,1244.627197265625
1589762881.4830506,22766,1245.8546142578125
1589762909.043356,22778,1235.908203125
1589763070.271053,22829,1243.8148193359375
1589763091.9123511,22840,1245.2760009765625
1589763112.4816163,22841,1245.192138671875
1589763112.9899578,22846,1244.9520263671875
1589763347.7184975,22931,1244.455322265625
1589763347.9920757,22934,1242.5113525390625
1589763781.9048872,23081,1243.484130859375
1589763805.25767,23085,1243.074951171875
1589763805.3957992,23086,1243.2646484375
1589763854.0546112,23103,1239.7894287109375
1589763898.5775206,23118,1244.02001953125
1589763920.6783042,23128,1246.312255859375
1589763964.46673,23139,1247.948486328125
1589763964.9873645,23144,1248.1241455078125
1589763986.6593812,23149,1247.456298828125
1589764008.0745523,23153,1245.013671875
1589764008.6572657,23159,1245.8983154296875
1589764074.201655,23183,1244.410400390625
1589764119.3197322,23193,1243.9044189453125
1589764197.3485067,23219,1245.8486328125
1589764197.6407871,23221,1245.125
1589764344.1475735,23264,1242.782470703125
1589764411.4551158,23287,1241.8883056640625
1589764548.643819,23338,1247.5701904296875
1589764616.8056142,23362,1252.2872314453125
1589764684.401422,23381,1251.673583984375
1589764729.6093476,23395,1251.6348876953125
1589764827.6478074,23428,1247.6556396484375
1589765147.9027314,23541,1250.2689208984375
1589765312.3751683,23590,1253.6942138671875
1589765470.709197,23651,1244.123779296875
1589765538.6646986,23671,1249.203125
1589765561.5152416,23682,1251.0994873046875
1589765632.3570492,23702,1252.11328125
1589765812.5537658,23762,1251.9849853515625
1589765835.2827375,23775,1248.48876953125
1589765946.5695345,23812,1249.07275390625
1589766013.546311,23832,1242.6383056640625
1589766036.3815,23843,1243.412353515625
1589766291.9800208,23929,1246.6502685546875
1589766315.5564196,23939,1251.7142333984375
1589766727.4671705,24080,1249.0091552734375
1589766840.078407,24117,1254.817626953125
1589766840.275841,24119,1254.4976806640625
1589766930.6070623,24148,1245.582275390625
1589767049.1889255,24187,1249.574951171875
1589767188.614511,24235,1245.052734375
1589767329.951344,24283,1239.9954833984375
1589767351.9644184,24285,1240.2310791015625
1589767375.198248,24293,1243.0025634765625
1589767475.4536495,24323,1252.0533447265625
1589767521.926363,24346,1246.69775390625
1589767568.096651,24360,1248.7001953125
1589767756.7955256,24417,1250.193603515625
1589768045.2582865,24513,1248.1376953125
1589768182.604936,24558,1252.2279052734375
1589768183.0373206,24562,1253.1416015625
1589768371.6236982,24622,1251.7381591796875
1589768510.8604283,24668,1250.691162109375
1589768603.4264748,24698,1247.64599609375
1589768650.3731616,24720,1248.85400390625
1589768674.8130476,24728,1247.5133056640625
1589768889.3902802,24791,1248.0521240234375
1589769057.5412402,24850,1249.173583984375
1589769156.4776626,24880,1252.7142333984375
1589769230.9290729,24902,1249.114501953125
1589769326.8188233,24935,1255.709228515625
1589769420.8449607,24964,1253.8358154296875
1589769445.0639522,24978,1247.6229248046875
1589769539.5636313,25009,1251.3321533203125
1589769658.187568,25048,1253.8504638671875
1589769924.138823,25134,1253.754638671875
1589770166.8956623,25207,1255.7379150390625
1589770238.3782287,25232,1254.43310546875
1589770285.9755673,25245,1248.88818359375
1589770309.7661161,25252,1247.9879150390625
1589770309.9397519,25254,1248.277099609375
1589770551.754108,25333,1253.899658203125
1589770748.0165486,25392,1251.73291015625
1589771090.1939883,25506,1249.3094482421875
1589771138.6759121,25521,1251.912353515625
1589771307.2234838,25573,1248.614013671875
1589771381.0018456,25600,1253.9437255859375
1589771580.4355016,25662,1253.6094970703125
1589771653.2904446,25687,1254.6619873046875
1589771945.628458,25776,1249.10009765625
1589772075.503843,25813,1256.538818359375
1589772175.1340003,25848,1256.371826171875
1589772224.9706268,25864,1255.380615234375
1589772274.9755516,25881,1251.7115478515625
1589772425.3300686,25922,1241.2421875
1589772752.890811,26030,1244.6009521484375
1589772801.9627345,26046,1244.6236572265625
1589772876.2212663,26067,1249.931396484375
1589772900.7346325,26076,1253.769775390625
1589772950.122329,26092,1248.9737548828125
1589773152.985688,26155,1249.3143310546875
1589773178.238458,26156,1249.4332275390625
1589773203.993116,26170,1251.7762451171875
1589773558.798186,26280,1251.7774658203125
1589773608.1339471,26293,1249.4674072265625
1589773633.2988102,26304,1252.387939453125
1589773934.8251455,26394,1251.0146484375
1589773964.3479676,26404,1252.1549072265625
1589773990.6092434,26410,1249.092529296875
1589774191.19405,26471,1248.58056640625
1589774317.6989021,26513,1248.3447265625
1589774853.5580812,26671,1249.20166015625
1589774960.676849,26709,1253.5372314453125
1589775113.80898,26755,1247.854736328125
1589775138.5829499,26757,1248.8812255859375
1589775265.9813952,26797,1258.3521728515625
1589775266.0610921,26798,1258.23681640625
1589775266.145519,26799,1258.26025390625
1589775316.846416,26815,1259.74658203125
1589775368.456406,26828,1258.431884765625
1589775368.6490862,26830,1257.805419921875
1589775709.521258,26929,1251.68896484375
1589776204.3072498,27079,1254.75732421875
1589776410.9841666,27143,1249.914794921875
1589776436.5090349,27149,1248.7947998046875
1589776467.039939,27155,1249.8604736328125
1589776467.4051666,27159,1249.0159912109375
1589776467.5157237,27160,1248.8878173828125
1589776725.9079583,27235,1251.374755859375
1589776856.5502985,27275,1247.156494140625
1589777044.9526644,27330,1251.6942138671875
1589777409.7044446,27439,1251.942138671875
1589777436.2762442,27450,1250.7164306640625
1589777467.6688433,27458,1249.42578125
1589777650.645355,27506,1252.8836669921875
1589777729.681283,27530,1258.388671875
1589777861.2948258,27570,1252.1353759765625
1589777861.6359115,27573,1253.9185791015625
1589777971.3085346,27604,1252.83837890625
1589777999.1450942,27614,1254.6827392578125
1589778025.6308393,27621,1254.23583984375
1589778104.2206676,27639,1254.1021728515625
1589778290.1094644,27696,1248.8062744140625
1589778369.0335894,27716,1252.8087158203125
1589778369.3556702,27719,1252.24072265625
1589778448.8605473,27740,1256.1451416015625
1589778747.5396202,27826,1251.0677490234375
1589779046.8166428,27917,1247.48095703125
1589779072.625879,27919,1246.937744140625
1589779179.771129,27951,1248.587646484375
1589779233.086179,27969,1247.7274169921875
1589779314.020712,27992,1252.4864501953125
1589780236.2040486,28252,1252.23193359375
1589780345.624735,28278,1253.474609375
1589780484.390109,28322,1252.723876953125
1589780688.3506932,28377,1258.8116455078125
1589780911.7069294,28439,1252.4779052734375
1589780967.1627793,28452,1252.1602783203125
1589781304.5347455,28544,1249.56103515625
1589781388.8150032,28573,1251.308837890625
1589781527.7406845,28612,1251.047119140625
1589781781.493051,28677,1256.1417236328125
1589782549.49434,28892,1251.1409912109375
1589782836.1525502,28971,1257.819580078125
1589782947.8627489,28997,1254.4588623046875
1589783032.2646391,29019,1256.3218994140625
1589783088.498428,29038,1258.4979248046875
1589783173.5061195,29058,1253.7158203125
1589783174.0343144,29063,1251.1573486328125
1589783232.7677824,29079,1248.3277587890625
1589783291.3685675,29091,1245.4794921875
1589783354.7576516,29107,1250.5347900390625
1589783442.2119088,29134,1248.922119140625
1589783700.885257,29202,1249.9176025390625
1589783877.091747,29251,1256.20654296875
1589783936.886216,29264,1256.2667236328125
1589783965.6030316,29272,1256.953125
1589784111.4403315,29310,1258.941162109375
1589784311.6281946,29367,1252.50048828125
1589784579.033539,29439,1260.46240234375
1589784720.8365858,29472,1254.5762939453125
1589784748.8719034,29479,1255.76171875
1589784777.2976344,29488,1258.2679443359375
1589784947.9850066,29538,1257.69189453125
1589784948.3123012,29541,1257.6998291015625
1589785038.1345358,29562,1254.592529296875
1589785094.3765242,29574,1252.16796875
1589785151.7189925,29593,1260.0533447265625
1589785236.9579406,29612,1264.7432861328125
1589785737.6211684,29748,1260.600830078125
1589786032.1838617,29829,1255.1783447265625
1589786060.6321604,29830,1254.5203857421875
1589786061.0563047,29834,1253.904541015625
1589786183.5907745,29864,1261.11083984375
1589786241.696488,29883,1259.47900390625
1589786425.7349298,29929,1259.901611328125
1589786702.264961,30001,1256.6787109375
1589786734.0435443,30006,1257.5858154296875
1589786824.986733,30032,1261.7415771484375
1589787010.5267725,30078,1257.1689453125
1589787074.0413964,30093,1259.1688232421875
1589787261.3023925,30138,1259.5828857421875
1589787411.7251587,30175,1259.819091796875
1589787557.5007768,30218,1257.9130859375
1589787644.6735835,30238,1258.69873046875
1589787673.5772433,30244,1257.3028564453125
1589787703.1685028,30257,1260.0806884765625
1589787819.6678917,30285,1258.27587890625
1589787971.5365093,30328,1259.7618408203125
1589788145.7496932,30368,1260.99267578125
1589788322.7960935,30422,1258.6492919921875
1589788381.297498,30435,1257.192626953125
1589788475.0427256,30460,1256.387451171875
1589788504.3970375,30467,1254.9097900390625
1589788533.3030255,30471,1252.0745849609375
1589788888.2887714,30570,1258.8975830078125
1589788917.2963355,30573,1258.994140625
1589789005.8814194,30595,1256.014404296875
1589789070.7758439,30613,1252.1153564453125
1589789189.2146652,30645,1263.985595703125
1589789426.3000884,30707,1259.953125
1589789485.514733,30721,1258.2630615234375
1589789544.9705033,30738,1262.5599365234375
1589789545.0823963,30739,1263.029296875
1589789698.583355,30781,1259.4600830078125
1589790085.7072973,30880,1253.4613037109375
1589790210.5759175,30907,1257.1781005859375
1589790540.9186401,30998,1257.8209228515625
1589790755.7673142,31053,1261.0557861328125
1589790965.0245438,31101,1262.3282470703125
1589791003.0806692,31106,1263.66357421875
1589791462.1894727,31214,1264.4112548828125
1589791494.5108626,31225,1260.3590087890625
1589792011.2630641,31348,1263.406494140625
1589792266.7627668,31407,1265.556884765625
1589792390.9249618,31444,1261.80078125
1589792487.4366384,31465,1263.411865234375
1589792659.6903987,31502,1261.6602783203125
1589792825.2990377,31538,1260.3486328125
1589792825.426426,31539,1260.515625
1589792924.5004065,31564,1267.072998046875
1589793188.4174242,31626,1268.1243896484375
1589793221.362831,31632,1267.7796630859375
1589793254.8630955,31647,1268.0325927734375
1589793490.3788958,31697,1265.9124755859375
1589793589.0959141,31723,1268.2330322265625
1589793656.377935,31740,1270.179443359375
1589793755.6517298,31763,1272.62841796875
1589793958.847189,31809,1264.531494140625
1589794243.4295015,31874,1259.2196044921875
1589794244.1430883,31881,1262.1663818359375
1589794305.9496207,31889,1262.9764404296875
1589794493.395254,31937,1262.9512939453125
1589794524.7888286,31946,1261.786865234375
1589794686.910721,31985,1260.1143798828125
1589794750.371873,32005,1256.908203125
1589794812.846425,32018,1263.2823486328125
1589795162.5774994,32101,1264.4168701171875
1589795416.6128669,32163,1262.766845703125
1589795455.232368,32175,1265.28125
1589795592.3828297,32208,1265.4876708984375
1589795625.5948544,32210,1261.970703125
1589795797.7851894,32250,1266.39208984375
1589796069.6654685,32315,1263.4423828125
1589796392.423568,32389,1262.4544677734375
1589796599.17331,32436,1265.959716796875
1589796734.968853,32472,1259.317138671875
1589796869.836055,32501,1262.752197265625
1589797003.3837526,32530,1267.0572509765625
1589797037.206783,32543,1267.5159912109375
1589797069.995289,32546,1267.9627685546875
1589797343.9404638,32612,1263.441650390625
1589797376.1949897,32615,1265.2685546875
1589797545.270487,32658,1258.3382568359375
1589797711.4673793,32697,1266.7830810546875
1589797750.1185532,32707,1265.134033203125
1589797784.4770982,32710,1264.9632568359375
1589798018.7327085,32763,1263.4857177734375
1589798497.3710945,32876,1261.3919677734375
1589798497.5657804,32878,1265.225341796875
1589798564.9092891,32895,1266.6380615234375
1589798597.4708915,32902,1268.7674560546875
1589798629.28842,32903,1268.32958984375
1589798629.9824612,32910,1269.65869140625
1589798923.3981905,32975,1264.7652587890625
1589798923.7767873,32979,1266.20947265625
1589799025.6929166,33003,1267.1190185546875
1589799092.9614685,33015,1263.8883056640625
1589799157.8234053,33028,1263.8807373046875
1589799158.552581,33035,1268.3824462890625
1589799522.015803,33116,1273.25537109375
1589799658.5968807,33149,1276.480712890625
1589799698.6803718,33153,1276.3304443359375
1589799806.2310073,33180,1273.5921630859375
1589799806.5211487,33182,1273.995361328125
1589800124.5777586,33249,1268.70849609375
1589800160.2692878,33255,1269.9515380859375
1589800230.5514042,33272,1265.69189453125
1589800547.404321,33342,1267.5445556640625
1589800581.6615167,33352,1267.2852783203125
1589800650.1022916,33369,1269.0208740234375
1589800683.909871,33376,1268.3978271484375
1589800717.7677684,33379,1266.9356689453125
1589800718.4782963,33386,1265.3111572265625
1589800752.9798615,33393,1264.2073974609375
1589800820.8643913,33404,1265.002685546875
1589801401.3733644,33540,1264.345947265625
1589801572.4633934,33577,1266.3795166015625
1589801818.2612846,33632,1266.4833984375
1589801852.4061627,33639,1266.1429443359375
1589802127.3451064,33704,1271.3187255859375
1589802196.3668573,33721,1273.7132568359375


==> figure source files/plot_python/csv/harl/swimmer/0.csv <==
Wall time,Step,Value
1588941917.3048117,43,2.1788594722747803
1588941917.30924,46,1.9167296886444092
1588941928.7630854,72,4.372697830200195
1588941940.5161362,95,7.051368236541748
1588941973.2875009,159,16.603515625
1588941977.1877341,168,16.925512313842773
1588942009.6485078,230,20.504749298095703
1588942013.775519,235,20.559432983398438
1588942022.0981207,256,22.05597686767578
1588942034.3438895,274,23.101499557495117
1588942051.0264528,309,23.613847732543945
1588942051.0318341,311,23.64701271057129
1588942055.240899,319,23.875051498413086
1588942111.9116569,422,29.804534912109375
1588942133.2660115,461,32.8282356262207
1588942141.9614825,475,33.842506408691406
1588942192.4406166,537,37.522098541259766
1588942214.52174,580,38.960960388183594
1588942218.7724094,587,39.160030364990234
1588942245.0172367,635,40.19424819946289
1588942249.5344691,648,40.46549987792969
1588942263.0848024,672,40.881202697753906
1588942290.9564219,715,41.6389045715332
1588942295.5194762,723,41.563995361328125
1588942322.9484036,772,41.75634002685547
1588942332.3737886,786,42.04732894897461
1588942341.5478666,803,42.15190505981445
1588942346.1876154,809,42.23102569580078
1588942360.3920867,837,42.622947692871094
1588942426.4810743,946,49.59320068359375
1588942440.4872112,972,53.61332321166992
1588942480.3165956,1015,61.506492614746094
1588942513.8253436,1067,75.28221130371094
1588942538.1454968,1105,84.60353088378906
1588942581.4211974,1181,96.55089569091797
1588942631.4109485,1262,104.52218627929688
1588942665.7466853,1317,108.32073211669922
1588942665.7539217,1320,108.43518829345703
1588942675.6639838,1334,109.64579010009766
1588942680.6792822,1338,109.85633087158203
1588942709.7430604,1386,110.83063507080078
1588942714.8162978,1393,110.7070541381836
1588942740.5917869,1437,111.08081817626953
1588942760.4488018,1467,111.50204467773438
1588942812.810504,1524,112.99595642089844
1588942833.0759149,1553,114.35572052001953
1588942843.531118,1569,115.30500793457031
1588942854.2020955,1585,116.0854721069336
1588942890.3439956,1641,117.82794952392578
1588942922.0498579,1692,117.71676635742188
1588942932.219809,1710,118.91943359375
1588942937.486517,1719,118.75149536132812
1588942948.463739,1735,119.43445587158203
1588942953.899279,1738,119.54833984375
1588942980.1971116,1782,121.18696594238281
1588943023.588201,1845,122.42252349853516
1588943039.6094768,1867,123.19698333740234
1588943039.616107,1870,123.27870178222656
1588943045.1574624,1878,123.40234375
1588943072.302264,1918,124.19617462158203
1588943082.9520843,1935,124.8209457397461
1588943093.7966444,1948,125.51786041259766
1588943169.7992258,2037,127.12374114990234
1588943213.9561908,2097,125.6807632446289
1588943275.914069,2188,127.44184875488281
1588943281.8329456,2200,127.47879028320312
1588943304.765852,2232,127.23101806640625
1588943310.2811804,2238,127.26167297363281
1588943327.2675498,2258,127.97730255126953
1588943327.2814174,2263,127.91559600830078
1588943363.3330956,2308,128.7123565673828
1588943369.151238,2320,128.83164978027344
1588943397.8325722,2355,129.33705139160156
1588943420.963781,2390,129.67965698242188
1588943420.9663558,2391,129.48483276367188
1588943456.0453331,2437,129.93019104003906
1588943467.8932302,2454,130.24472045898438
1588943467.8983967,2456,130.3057098388672
1588943473.6350617,2461,130.20034790039062
1588943491.1773653,2486,130.71261596679688
1588943491.1797864,2487,130.71849060058594
1588943503.1263058,2499,130.61695861816406
1588943521.8915665,2504,130.3997344970703
1588943545.8981485,2533,130.841552734375
1588943557.5530565,2548,130.79600524902344
1588943563.4544222,2554,130.76817321777344
1588943659.7783976,2686,132.28207397460938
1588943702.2677693,2741,132.5999755859375
1588943738.625669,2790,132.85696411132812
1588943824.3216248,2897,134.09169006347656
1588943874.9739988,2968,135.65069580078125
1588943928.8103573,3012,135.55349731445312
1588943947.9576435,3039,136.0841522216797
1588943954.2841752,3042,136.3173828125
1588943997.7637608,3100,136.90061950683594
1588944048.5582805,3162,138.09625244140625
1588944099.669779,3231,137.60426330566406
1588944112.9588966,3245,137.94802856445312
1588944112.9637685,3247,137.9677276611328
1588944112.9663506,3248,137.9298553466797
1588944165.678939,3306,138.5421600341797
1588944310.9326174,3481,137.84706115722656
1588944428.4196484,3601,138.4630889892578
1588944441.8002386,3619,138.24342346191406
1588944441.8051932,3621,138.20028686523438
1588944482.156592,3671,138.2858428955078
1588944530.008104,3727,139.26426696777344
1588944543.6054168,3742,139.27066040039062
1588944591.3566775,3794,139.8744354248047
1588944605.0435507,3815,140.05445861816406
1588944611.8133152,3822,139.81283569335938
1588944710.365672,3929,140.97048950195312
1588944731.354353,3957,141.3023223876953
1588944759.6367166,3985,141.29330444335938
1588944818.6669314,4037,142.01724243164062
1588944875.6014557,4099,142.15513610839844
1588944962.428833,4197,142.81887817382812
1588944991.4982905,4228,141.7950897216797
1588944998.7603207,4233,141.98460388183594
1588945065.1889374,4305,142.60853576660156
1588945072.4947524,4318,143.11077880859375
1588945072.5002196,4320,143.04112243652344
1588945153.7191179,4401,143.37484741210938
1588945236.5210032,4493,143.4626007080078
1588945267.1248803,4510,143.36215209960938
1588945289.7688518,4531,143.38412475585938
1588945380.4179382,4629,144.7464141845703
1588945418.999206,4665,144.834716796875
1588945419.0111802,4669,144.92649841308594
1588945426.9259892,4677,145.24464416503906
1588945495.225883,4751,144.67872619628906
1588945533.6382158,4789,143.75296020507812
1588945549.1462567,4803,143.51161193847656
1588945587.5116959,4841,143.85073852539062
1588945595.217323,4853,143.74644470214844
1588945634.0494144,4895,144.62525939941406
1588945705.1999881,4963,145.0369110107422
1588945712.7860384,4972,145.10462951660156
1588945712.7943013,4975,144.8549346923828
1588945809.7423828,5051,145.34677124023438
1588945809.7493706,5053,145.28857421875
1588945866.479106,5107,145.35342407226562
1588945890.2733111,5135,145.5773468017578
1588945998.815546,5240,145.4374542236328
1588946097.3556423,5330,145.41204833984375
1588946113.5493238,5346,145.76429748535156
1588946121.700826,5360,145.77728271484375
1588946190.0639951,5421,146.07443237304688
1588946305.8221822,5518,144.64442443847656
1588946338.6156857,5550,145.5753936767578
1588946464.9999619,5665,147.2006072998047
1588946473.43007,5680,147.3714141845703
1588946523.873716,5724,148.16998291015625
1588946619.4954965,5809,147.66030883789062
1588946636.7479026,5826,147.46714782714844
1588946636.755603,5829,147.6129913330078
1588946680.405944,5865,148.13507080078125
1588946680.4240494,5872,148.44895935058594
1588946722.699758,5908,148.30059814453125
1588946748.8115797,5929,148.2837371826172
1588946812.6139874,5991,147.0138397216797
1588946854.2606065,6011,146.87277221679688
1588946984.2837708,6122,147.9849853515625
1588946993.1431708,6132,148.21041870117188
1588947073.385681,6201,147.69886779785156
1588947082.3400335,6214,147.7407684326172
1588947091.2734911,6220,147.80162048339844
1588947109.391508,6233,148.13929748535156
1588947172.3157215,6290,150.13235473632812
1588947200.0139604,6313,149.9198760986328
1588947200.0279126,6318,149.93760681152344
1588947273.2289639,6377,148.62835693359375
1588947300.493114,6401,148.67979431152344
1588947410.3087413,6497,150.35719299316406
1588947454.308152,6521,150.1808319091797
1588947509.069199,6575,150.94796752929688
1588947546.0637515,6604,151.34486389160156
1588947611.1506844,6658,151.73304748535156
1588947657.8522396,6697,151.14097595214844
1588947657.8602931,6700,151.0807342529297
1588947667.1320808,6712,151.05284118652344
1588947705.2123208,6743,150.62660217285156
1588947810.2320137,6847,149.91868591308594
1588947818.2644348,6855,149.65109252929688
1588947834.8018088,6870,149.52354431152344
1588947930.8967767,6967,150.53057861328125
1588947962.5691457,6993,150.5016632080078
1588947992.3098538,7015,150.7587890625
1588948088.619405,7107,151.87510681152344
1588948096.5690694,7115,151.66546630859375
1588948136.881683,7156,152.05197143554688
1588948202.0487616,7217,151.9587860107422
1588948226.0317278,7248,152.19647216796875
1588948290.5875509,7312,152.94667053222656
1588948322.873539,7340,152.73959350585938
1588948322.8752837,7341,152.706787109375
1588948339.0514908,7360,152.54641723632812
1588948363.5496442,7383,152.8201904296875
1588948387.7255177,7402,152.68035888671875
1588948437.417964,7451,151.9237823486328
1588948445.5149848,7461,152.04563903808594
1588948445.5218027,7464,152.05364990234375
1588948461.8651905,7479,151.9965362548828
1588948508.6696107,7512,152.67039489746094
1588948693.1302514,7688,152.74388122558594
1588948701.4848733,7694,152.7825469970703
1588948777.3756225,7761,152.6603240966797
1588948803.4261162,7789,153.24005126953125
1588948812.0396178,7799,153.24761962890625
1588948854.420921,7834,153.32859802246094
1588948923.0946271,7901,153.9499053955078
1588948958.3020134,7933,153.79415893554688
1588949019.3824654,7992,153.443603515625
1588949075.6497636,8027,154.22201538085938
1588949119.1463578,8067,153.97317504882812
1588949243.097182,8181,155.20352172851562
1588949278.587796,8216,155.2572479248047
1588949287.3524396,8222,155.28936767578125
1588949368.0051074,8291,154.5359344482422
1588949412.666657,8335,155.12191772460938
1588949448.797048,8364,155.8262176513672
1588949457.7766447,8369,155.9191131591797
1588949466.7265153,8378,155.95816040039062
1588949568.1137245,8468,156.35667419433594
1588949568.1192884,8471,156.4077606201172
1588949604.518365,8499,156.60504150390625
1588949627.7198544,8509,156.62692260742188
1588949691.4795938,8567,156.717529296875
1588949738.4012284,8602,156.89059448242188
1588949775.1825025,8636,156.9514617919922
1588949840.2279296,8696,157.0282745361328
1588949987.8114183,8820,157.57362365722656
1588949987.8186567,8823,157.6731414794922
1588950054.7253816,8879,157.62002563476562
1588950093.1917534,8905,157.33421325683594
1588950093.198192,8908,157.4374542236328
1588950121.3930423,8929,157.54200744628906
1588950121.411754,8936,157.33938598632812
1588950198.146952,8994,157.52395629882812
1588950198.1605735,9000,157.80892944335938
1588950277.2288218,9056,157.5382080078125
1588950491.2750895,9227,157.86343383789062
1588950502.8440862,9234,157.77230834960938
1588950537.5822463,9261,157.99932861328125
1588950620.5338776,9317,157.356689453125
1588950667.5248098,9349,157.45748901367188
1588950745.669646,9413,158.29806518554688
1588950745.6763542,9416,158.1494903564453
1588950775.1972437,9436,158.34449768066406
1588950815.1345506,9469,158.46827697753906
1588950927.9414573,9548,159.09933471679688
1588950938.1941493,9555,159.05714416503906
1588950948.0230398,9568,158.99545288085938
1588950977.7778926,9590,158.96250915527344
1588951028.0739858,9628,158.98712158203125
1588951067.8935356,9658,159.2659454345703
1588951097.878314,9681,159.55868530273438
1588951117.6383784,9699,159.59718322753906
1588951208.7857149,9769,159.661865234375
1588951300.5679648,9844,159.6822052001953
1588951382.531453,9908,159.65335083007812
1588951465.8992374,9973,159.28492736816406
1588951592.479311,10059,159.3459014892578
1588951623.241631,10085,159.26626586914062
1588951737.6507533,10169,159.0532684326172
1588951874.410068,10277,159.9363555908203
1588951884.7735102,10284,159.85409545898438
1588952033.8070903,10397,160.5069580078125
1588952033.8138137,10400,160.51266479492188
1588952066.4048243,10421,160.75372314453125
1588952142.5931914,10480,160.63316345214844
1588952164.1719258,10490,160.58981323242188
1588952164.1814013,10494,160.5191192626953
1588952220.1065364,10523,160.2954559326172
1588952262.8890567,10556,160.37596130371094
1588952328.188583,10608,160.8085479736328
1588952360.466728,10625,161.09439086914062
1588952371.7960649,10639,161.15301513671875
1588952393.8929656,10655,160.9850311279297
1588952415.5423443,10672,160.8302459716797
1588952470.6078732,10712,160.96151733398438
1588952536.5668263,10758,161.192138671875
1588952536.5690956,10759,161.23362731933594
1588952570.6021872,10781,161.43141174316406
1588952615.7152975,10816,161.00326538085938
1588952638.1795893,10826,160.93321228027344
1588952660.0275717,10842,161.00921630859375
1588952671.02706,10851,161.03013610839844
1588952692.8462977,10865,161.11581420898438
1588952736.687075,10903,161.3746337890625
1588952747.6127262,10906,161.36978149414062
1588952792.4333258,10940,161.650390625
1588952792.442101,10944,161.7415008544922
1588952826.6099498,10967,161.62753295898438
1588952837.705799,10973,161.45652770996094
1588952837.7095618,10975,161.46847534179688
1588952907.2561626,11015,161.62762451171875
1588952918.2392993,11021,161.6460418701172
1588952940.404233,11034,161.73150634765625
1588952940.4165154,11039,161.73379516601562
1588953029.4996536,11103,161.79185485839844
1588953062.7460418,11122,161.75164794921875
1588953073.905482,11131,161.74147033691406
1588953130.5048077,11176,161.92332458496094
1588953165.498811,11199,161.87583923339844
1588953176.6896312,11201,161.8834686279297
1588953176.6921494,11202,161.89671325683594
1588953256.8508878,11261,162.1221160888672
1588953487.3206036,11420,161.61288452148438
1588953567.6710415,11473,161.6224365234375
1588953591.644662,11493,161.70236206054688
1588953652.73794,11524,161.3634796142578
1588953664.5794835,11533,161.46881103515625
1588953687.7098947,11550,161.44650268554688
1588953711.4119093,11567,161.41030883789062
1588953757.264672,11598,161.55496215820312
1588953839.8067734,11649,161.7843780517578
1588953862.9994445,11672,161.8852081298828
1588953886.1249878,11686,161.87266540527344
1588953990.9488468,11760,162.15045166015625
1588954187.9021668,11874,162.32147216796875
1588954346.804851,11970,161.55575561523438
1588954346.8173726,11975,161.81668090820312
1588954422.4127676,12011,161.44439697265625
1588954471.5770516,12042,161.52748107910156
1588954619.100236,12139,162.44041442871094
1588954655.7821143,12165,162.33932495117188
1588954668.6099591,12169,162.31646728515625
1588954693.4116938,12185,162.4876708984375
1588954756.2893023,12227,162.44886779785156
1588954854.9149249,12291,162.65419006347656
1588954854.922466,12294,162.7894744873047
1588954880.1408067,12310,162.69473266601562
1588955029.3945148,12406,163.25035095214844
1588955117.2027562,12459,162.9474334716797
1588955283.2441657,12554,163.02188110351562
1588955463.3293433,12672,163.30865478515625
1588955515.5287948,12700,163.33609008789062
1588955605.6901932,12759,162.9388427734375
1588955683.6413174,12806,163.1969757080078
1588955800.8935633,12878,163.53514099121094
1588955839.7468925,12897,163.7323455810547
1588955905.1140156,12940,163.5614776611328
1588955931.1581433,12960,163.72789001464844
1588956051.0693977,13018,163.2386932373047
1588956077.4662225,13035,163.19912719726562
1588956117.4875102,13062,163.09072875976562
1588956156.6694214,13083,163.20509338378906
1588956169.8700604,13095,163.23057556152344
1588956196.5103605,13110,163.34091186523438
1588956209.8947933,13114,163.4176788330078
1588956236.7270951,13131,163.36318969726562
1588956289.6416707,13167,163.72210693359375
1588956355.3861873,13207,163.44557189941406
1588956408.6695344,13240,163.73907470703125
1588956596.5040848,13350,163.07098388671875
1588956691.7058012,13403,163.396728515625
1588956691.7150018,13407,163.2825164794922
1588956731.7648635,13427,163.54617309570312
1588956813.411236,13476,163.17955017089844
1588956881.9013958,13505,163.41395568847656
1588956950.6249466,13547,163.50868225097656
1588957033.3527865,13598,162.82447814941406
1588957074.4269094,13621,162.69395446777344
1588957170.782923,13680,162.60377502441406
1588957184.375631,13683,162.63137817382812
1588957293.6433053,13748,162.9852294921875
1588957349.517982,13777,163.35263061523438
1588957405.1800847,13811,163.58741760253906
1588957461.0943935,13846,163.37210083007812
1588957502.460257,13869,163.1151580810547
1588957529.9281547,13885,163.0133056640625
1588957655.3441358,13958,163.1156768798828
1588957698.7950113,13977,163.30894470214844
1588957732.1567528,13999,163.2498321533203
1588957924.9022994,14081,163.11654663085938
1588958167.5164857,14222,162.9091033935547
1588958281.820549,14288,163.24961853027344
1588958296.4213383,14295,163.14083862304688
1588958311.203477,14304,163.11166381835938
1588958353.8789487,14321,163.230224609375
1588958368.0947044,14333,163.35064697265625
1588958382.3690763,14339,163.23458862304688
1588958483.8576627,14398,162.83477783203125
1588958570.6292922,14448,162.9729461669922
1588958657.6232398,14495,163.06065368652344
1588958744.238394,14531,163.23239135742188
1588958788.1049125,14555,163.0983123779297
1588958788.1119347,14558,163.06698608398438
1588958933.8845313,14633,162.68797302246094
1588958933.900317,14639,162.7924346923828
1588958996.3077037,14669,162.9416961669922
1588959012.1752985,14678,162.90626525878906
1588959028.506976,14682,162.9358367919922
1588959028.5225334,14688,162.9054718017578
1588959222.6639657,14780,163.87979125976562
1588959222.6670992,14781,163.9058380126953
1588959237.2091749,14789,163.9085693359375
1588959252.180248,14793,163.84487915039062
1588959281.41833,14810,163.84719848632812
1588959397.8623066,14874,163.70384216308594
1588959426.8966784,14893,163.7366943359375
1588959485.8766913,14927,163.51092529296875
1588959689.3304179,15028,163.7878875732422
1588959807.7801306,15091,163.75796508789062
1588959896.87741,15137,164.01219177246094
1588959970.5711,15181,164.10678100585938
1588960000.1693017,15200,164.18463134765625
1588960133.9448113,15267,164.05966186523438
1588960238.7016096,15325,163.8184356689453
1588960283.3150058,15348,163.60006713867188
1588960434.1551197,15429,163.6686248779297
1588960525.1158054,15474,164.26600646972656
1588960525.1221538,15476,164.27218627929688
1588960599.837239,15508,164.23541259765625
1588960660.2922688,15539,164.00318908691406
1588960767.319461,15598,164.07957458496094
1588961041.2543619,15741,164.12844848632812
1588961086.9672403,15765,164.4415740966797
1588961102.4091272,15774,164.39308166503906
1588961117.5101326,15780,164.49749755859375
1588961209.423101,15826,164.59091186523438
1588961209.4301393,15829,164.6100616455078
1588961239.775251,15848,164.3745880126953
1588961505.7517748,15980,164.06161499023438
1588961537.665382,15994,164.05935668945312
1588961741.0820332,16096,163.78021240234375
1588961787.531711,16117,163.84446716308594
1588961930.6967905,16189,163.6508331298828
1588962056.6602945,16250,163.5413818359375
1588962199.8212063,16322,163.20388793945312
1588962231.6970565,16344,163.23165893554688
1588962279.6694906,16361,163.19590759277344
1588962358.1766574,16407,163.40220642089844
1588962437.6037724,16441,163.2787322998047
1588962579.4420745,16506,162.30575561523438
1588962677.2195575,16560,163.01116943359375
1588962742.5081522,16586,163.22669982910156
1588962742.5166214,16591,163.16769409179688
1588962887.5466638,16662,163.24778747558594
1588962968.040067,16698,163.59954833984375
1588963065.08205,16747,163.75872802734375
1588963194.9723191,16809,163.55615234375
1588963194.9748883,16810,163.54966735839844
1588963260.9637122,16844,163.21609497070312
1588963293.691355,16858,163.3113555908203
1588963376.3910758,16900,162.82615661621094
1588963735.7589133,17067,163.18983459472656
1588963802.7879956,17098,163.1740264892578
1588963868.869418,17132,163.19241333007812
1588964001.5679076,17193,163.5691375732422
1588964018.486504,17203,163.52980041503906
1588964085.1551034,17240,163.8775177001953
1588964102.340874,17248,163.8726043701172
1588964168.7401347,17273,163.90280151367188
1588964202.1466224,17291,164.0752716064453
1588964202.1506755,17293,164.0795440673828
1588964252.3961942,17316,164.0310821533203
1588964252.3984406,17317,164.04498291015625
1588964252.4007435,17318,164.0367889404297
1588964269.0521219,17321,164.0560760498047
1588964303.006584,17340,163.80401611328125
1588964371.1017694,17375,163.78590393066406
1588964439.4632988,17406,163.51931762695312
1588964490.2935023,17427,163.44012451171875
1588964523.9025314,17445,163.26275634765625
1588964540.5966823,17455,163.1988067626953
1588964743.9952278,17544,163.54136657714844
1588964777.9430158,17558,163.64772033691406
1588964845.4051237,17587,163.6716766357422
1588964862.7166352,17594,163.7057647705078
1588964862.7189846,17595,163.68572998046875
1588964913.7464268,17624,163.92433166503906
1588964947.6717017,17634,163.984130859375
1588964982.4419014,17654,163.82537841796875
1588965138.611956,17723,163.79995727539062
1588965241.9105768,17772,164.0910186767578
1588965311.2875688,17805,164.26461791992188
1588965398.4807007,17843,163.94760131835938
1588965644.7149873,17954,162.92991638183594
1588965697.0240617,17979,163.46913146972656
1588965697.030961,17982,163.43504333496094
1588965714.402716,17991,163.42694091796875
1588965799.104111,18019,163.3789520263672
1588965870.0978935,18054,164.0237274169922
1588965905.9446697,18066,164.0157928466797
1588966047.685491,18130,163.80844116210938
1588966082.9230528,18147,163.7457733154297
1588966223.9125986,18215,163.7307891845703
1588966276.6644664,18237,164.1916961669922
1588966348.4668603,18265,164.49993896484375
1588966456.3737414,18319,164.20606994628906
1588966762.1100087,18452,164.13265991210938
1588966762.112303,18453,164.13243103027344
1588966993.1064804,18548,162.85142517089844
1588967102.0975254,18593,162.65542602539062
1588967375.7859273,18714,164.20416259765625
1588967394.0044928,18721,164.31494140625
1588967671.685126,18846,163.66664123535156
1588967782.9213398,18894,163.52578735351562
1588967932.1852925,18959,164.16432189941406
1588967988.1434145,18978,164.43104553222656
1588967988.1551242,18983,164.56739807128906
1588968057.1594856,19006,164.7096710205078
1588968112.8681004,19028,164.73379516601562
1588968168.4523509,19049,164.18716430664062
1588968318.121442,19117,163.9136199951172
1588968450.3741338,19170,163.7105255126953
1588968583.261831,19228,163.74069213867188
1588968678.7362041,19272,164.3296661376953
1588968697.704189,19276,164.37806701660156
1588968754.1446774,19301,164.32728576660156
1588969194.6258044,19486,163.29244995117188
1588969233.4403276,19501,163.2546844482422
1588969246.7614305,19504,163.2521514892578
1588969304.1832986,19526,163.1776123046875
1588969323.1074226,19532,163.19236755371094
1588969438.7251532,19580,163.39756774902344
1588969476.8735049,19595,163.44688415527344
1588969593.3427925,19641,163.37615966796875
1588969612.6092606,19655,163.39566040039062
1588969651.537624,19666,163.41256713867188
1588969670.6777146,19675,163.55076599121094
1588969787.271276,19721,163.39401245117188
1588969806.4432175,19732,163.5696563720703
1588969825.9641652,19738,163.631591796875
1588969962.6716518,19797,163.5369873046875
1588970021.6871054,19824,163.46273803710938
1588970080.2013814,19847,163.43338012695312
1588970256.136257,19917,163.9579620361328
1588970315.49306,19939,163.69122314453125
1588970394.1488147,19972,163.71017456054688
1588970434.078351,19989,163.3273162841797
1588970453.7440739,19996,163.21072387695312
1588970566.245655,20036,162.79306030273438
1588970605.6515677,20049,162.62901306152344
1588970605.665126,20054,162.49526977539062
1588970625.4773514,20060,162.43753051757812
1588970625.484988,20063,162.35009765625
1588970824.073611,20139,162.93028259277344
1588970824.0759654,20140,162.919921875
1588970824.0806031,20142,162.96438598632812
1588970922.5842595,20184,162.98020935058594
1588970942.1666396,20187,162.8616943359375
1588971020.856759,20218,163.10763549804688
1588971080.4807422,20245,162.8811492919922
1588971080.4881425,20248,162.9386749267578
1588971100.2203398,20253,162.83224487304688
1588971239.1056578,20309,163.06253051757812
1588971279.0926783,20324,163.20870971679688
1588971298.884144,20333,163.03062438964844
1588971298.8888905,20335,163.07861328125
1588971418.9555707,20384,163.11680603027344
1588971578.7771692,20441,163.76577758789062
1588971678.8651416,20486,164.218505859375
1588971793.6781433,20527,163.769775390625
1588971834.3597991,20540,163.57960510253906
1588971834.3622482,20541,163.58348083496094
1588971894.7704957,20563,163.65196228027344
1588971894.7818081,20568,163.65863037109375
1588971934.950312,20579,163.7367401123047
1588972218.538433,20690,163.90371704101562
1588972260.1172166,20711,163.8648681640625
1588972445.4268515,20779,163.86952209472656
1588972445.4291255,20780,163.87852478027344
1588972445.4355597,20783,163.8915252685547
1588972445.4377656,20784,163.86033630371094
1588972569.312696,20832,164.1699981689453
1588972630.9571307,20856,164.28729248046875
1588972734.0837934,20889,164.64332580566406
1588972796.1640317,20914,164.5987548828125
1588972983.13996,20988,164.59750366210938
1588973101.3107977,21028,164.77288818359375
1588973121.964489,21036,164.73187255859375
1588973206.5874395,21068,164.98475646972656
1588973248.3837242,21081,165.0057373046875
1588973417.675554,21145,164.38890075683594
1588973587.1325867,21210,164.46670532226562
1588973650.3513224,21233,164.58509826660156
1588973863.0074322,21317,164.22500610351562
1588973863.0156343,21320,164.15904235839844
1588973884.5437531,21325,164.14524841308594
1588974056.5040627,21392,163.927978515625
1588974120.423994,21410,163.94480895996094
1588974314.5797951,21485,164.20986938476562
1588974436.2586415,21524,164.0432891845703
1588974436.2606494,21525,164.0202178955078
1588974869.9883435,21682,163.22401428222656
1588974978.9283936,21724,163.1219024658203
1588974978.9307926,21725,163.1421356201172
1588975152.3792596,21790,163.5507354736328
1588975174.076617,21796,163.56980895996094
1588975218.1949692,21816,163.683349609375
1588975239.9146907,21822,163.6529541015625
1588975306.889502,21843,163.5867462158203
1588975328.6277072,21849,163.51148986816406
1588975482.1977441,21909,163.7172088623047
1588975634.9495628,21968,164.24932861328125
1588975723.0382383,22000,164.34815979003906
1588975758.5836408,22007,164.36016845703125
1588976358.7807946,22221,163.89309692382812
1588976425.3376303,22246,163.8103485107422
1588976469.6246734,22259,163.9248809814453
1588976536.2958684,22286,163.9665069580078
1588976558.5360203,22293,163.8123779296875
1588976581.1099048,22304,163.61500549316406
1588976604.2493935,22309,163.659423828125
1588976626.476636,22317,163.576171875
1588976671.1416645,22331,163.6077880859375
1588976738.2527082,22359,163.51075744628906
1588976937.8766446,22428,163.09571838378906
1588976937.8837745,22431,162.90576171875
1588977071.1716688,22473,162.88851928710938
1588977174.5751152,22508,163.35537719726562
1588977287.679675,22545,164.2952880859375
1588977537.4870844,22636,164.3842010498047
1588977582.9684882,22652,164.4712371826172
1588977879.3223858,22759,164.03160095214844
1588977901.9928095,22766,164.12042236328125
1588977947.484387,22778,164.1249237060547
1588978084.706083,22829,164.16786193847656
1588978130.288745,22841,163.94381713867188
1588978384.239093,22931,163.92453002929688
1588978384.2483294,22934,163.99362182617188
1588978839.0895877,23081,163.90069580078125
1588978839.1004837,23085,163.8337860107422
1588978839.1028106,23086,163.8152618408203
1588978885.4927993,23103,163.7529754638672
1588978931.781974,23118,163.8070068359375
1588978954.875922,23128,163.91400146484375
1588979001.818926,23139,163.99884033203125
1588979001.8279397,23144,164.00865173339844
1588979024.9995568,23149,164.04566955566406
1588979118.6790934,23183,164.17291259765625
1588979165.871404,23193,164.26980590820312
1588979236.313841,23219,164.2726593017578
1588979354.442609,23264,164.0093994140625
1588979425.4523416,23287,163.87115478515625
1588979590.2586033,23338,164.14096069335938
1588979661.2802737,23362,164.3130340576172
1588979708.2510347,23381,164.29820251464844
1588979755.8374448,23395,164.00527954101562
1588979850.152105,23428,164.0985565185547
1588980196.273394,23541,163.5401611328125
1588980339.114457,23590,163.60028076171875
1588980579.0919485,23671,164.63058471679688
1588980626.6944506,23682,164.5438690185547
1588980674.6944666,23702,164.41009521484375
1588980865.8018906,23762,164.2247772216797
1588980889.8337348,23775,164.09671020507812
1588981010.4622853,23812,164.10914611816406
1588981058.5367863,23832,164.1422119140625
1588981106.6872933,23843,164.0619354248047
1588981373.6365325,23929,164.35305786132812
1588981398.2552915,23939,164.53077697753906
1588981822.7137544,24080,164.3277130126953
1588981944.6811998,24117,164.64744567871094
1588981944.6857598,24119,164.6751708984375
1588982043.4099092,24148,164.53819274902344
1588982165.4523053,24187,164.83511352539062
1588982312.0809715,24235,164.79176330566406
1588982460.8803933,24283,164.92477416992188
1588982460.8843675,24285,164.84996032714844
1588982485.7477877,24293,164.71080017089844
1588982583.8097436,24323,164.3976287841797
1588982657.5123432,24346,164.3421630859375
1588982682.1400151,24360,164.33436584472656
1588982880.6827784,24417,164.88572692871094
1588983195.360952,24513,165.06393432617188
1588983320.4355626,24558,165.1676483154297
1588983345.1846116,24562,165.1724090576172
1588983520.2680647,24622,164.83453369140625
1588983670.3081727,24668,164.88290405273438
1588983770.4209352,24698,164.7755889892578
1588983820.762455,24720,164.7262725830078
1588983845.7889535,24728,164.79446411132812
1588984248.0955086,24850,163.84715270996094
1588984323.5003386,24880,163.80511474609375
1588984399.0853055,24902,163.9189453125
1588984500.4074602,24935,164.3014373779297
1588984601.553454,24964,164.40516662597656
1588984767.6689005,25009,164.5511016845703
1588984869.8076189,25048,164.3190460205078
1588985149.9144611,25134,163.49337768554688
1588985377.9639356,25207,163.7380828857422
1588985454.1056004,25232,163.80267333984375
1588985504.8371181,25245,163.83981323242188
1588985530.2105174,25254,163.8255615234375
1588985787.670265,25333,164.55116271972656
1588985967.6770306,25392,164.54917907714844
1588986368.043367,25506,164.7258758544922
1588986419.3675835,25521,164.7118682861328
1588986653.9747717,25600,164.77587890625
1588986862.8287096,25662,164.9524383544922
1588986940.9982173,25687,164.91172790527344
1588987228.5833607,25776,165.08616638183594
1588987358.8725517,25813,165.0205535888672
1588987464.6269922,25848,164.83441162109375
1588987596.0457096,25881,164.69384765625
1588987728.8578131,25922,164.73526000976562
1588988090.8301356,26030,165.32009887695312
1588988143.9139001,26046,165.2368621826172
1588988224.6444817,26067,165.06617736816406
1588988251.0405455,26076,165.144287109375
1588988304.6800861,26092,165.1088409423828
1588988518.3958728,26155,165.5169677734375
1588988518.3982546,26156,165.521728515625
1588988572.1821468,26170,165.5993194580078
1588988920.9611785,26280,165.51791381835938
1588988975.0144172,26293,165.38356018066406
1588989002.2543657,26304,165.3514404296875
1588989354.0656302,26404,165.4223175048828
1588989571.35015,26471,165.4076690673828
1588989749.567303,26513,165.37327575683594
1588990267.9639568,26671,164.902099609375
1588990571.4372962,26755,164.80226135253906
1588990571.4426956,26757,164.78404235839844
1588990709.3119347,26797,164.6980743408203
1588990709.3144476,26798,164.66665649414062
1588990709.3169372,26799,164.65040588378906
1588990764.3325326,26815,164.74830627441406
1588990819.3554447,26828,164.859619140625
1588990819.3593323,26830,164.83132934570312
1588991178.3110802,26929,164.93569946289062
1588991693.5471594,27079,164.58786010742188
1588991917.7505715,27143,164.38433837890625
1588991945.6482813,27149,164.3619842529297
1588991974.313379,27155,164.33128356933594
1588991974.321562,27159,164.22909545898438
1588991974.3238056,27160,164.3301544189453
1588992255.748377,27235,164.35105895996094
1588992397.134805,27275,164.16934204101562
1588992595.0469227,27330,164.22933959960938
1588992965.2397428,27439,164.80357360839844
1588993021.6671212,27450,164.83335876464844
1588993050.1756487,27458,164.82211303710938
1588993235.8246214,27506,164.8672637939453
1588993321.7032168,27530,164.88949584960938
1588993464.508433,27570,164.69796752929688
1588993464.516279,27573,164.73590087890625
1588993578.357893,27604,164.93350219726562
1588993606.9379663,27614,164.90927124023438
1588993635.514726,27621,164.9023895263672
1588993692.324722,27639,165.06419372558594
1588993893.8661299,27696,164.9532012939453
1588993979.6167068,27716,165.12989807128906
1588993979.6240191,27719,165.1289520263672
1588994066.4082625,27740,165.21176147460938
1588994381.9538925,27826,165.31556701660156
1588994699.029728,27917,165.4142303466797
1588994699.0340216,27919,165.3876953125
1588994815.210473,27951,165.53990173339844
1588994901.3456142,27969,165.4571075439453
1588995933.549218,28252,165.64418029785156
1588996021.3023841,28278,165.9351043701172
1588996195.7363288,28322,166.0520477294922
1588996400.5248728,28377,165.97152709960938
1588996606.249077,28439,165.91819763183594
1588996664.9606962,28452,166.05661010742188
1588997006.389687,28544,165.78036499023438
1588997125.0962646,28573,165.8848419189453
1588997274.1061249,28612,165.70005798339844
1588997513.6783378,28677,165.58786010742188
1588998323.890983,28892,165.9668731689453
1588998625.7335062,28971,165.9188995361328
1588998716.4275813,28997,165.79978942871094
1588998820.7252429,29019,165.8426055908203
1588998881.8675609,29038,165.8166046142578
1588998972.4352133,29058,165.92434692382812
1588998972.4479396,29063,165.88815307617188
1588999032.6698222,29079,165.81692504882812
1588999094.0215294,29091,165.8264923095703
1588999154.474327,29107,165.67953491210938
1588999245.2599134,29134,165.95138549804688
1588999519.0086052,29202,166.06898498535156
1588999702.3000858,29251,165.8318328857422
1588999732.747205,29264,165.84303283691406
1588999763.2845187,29272,165.85354614257812
1589000132.021024,29367,165.496826171875
1589000409.6842809,29439,165.693115234375
1589000532.9443057,29472,165.71876525878906
1589000563.9272344,29479,165.65406799316406
1589000594.8650162,29488,165.6890411376953
1589000824.6825364,29538,165.80519104003906
1589000824.689806,29541,165.79165649414062
1589000917.6221366,29562,165.771240234375
1589000948.6597824,29574,165.8022003173828
1589001041.815266,29593,165.93411254882812
1589001104.3579676,29612,165.9551239013672
1589001635.437028,29748,165.6692657470703
1589001948.113149,29829,166.08033752441406
1589001948.1155362,29830,166.07559204101562
1589002073.5113118,29864,165.95765686035156
1589002166.727571,29883,165.81802368164062
1589002355.532189,29929,165.6527099609375
1589002638.8175347,30001,165.8043670654297
1589002651.8454328,30006,165.88072204589844
1589002747.3255734,30032,165.74063110351562
1589002936.9638684,30078,165.81979370117188
1589003000.3596704,30093,165.74627685546875
1589003189.272756,30138,165.62673950195312
1589003315.1307967,30175,165.62901306152344
1589003505.2238257,30218,165.68246459960938
1589003568.8284562,30238,165.69239807128906
1589003600.7796872,30244,165.6459503173828
1589003664.3863406,30257,165.5365753173828
1589003760.2755497,30285,165.46658325195312
1589003918.891522,30328,165.261474609375
1589004078.8772743,30368,165.3084716796875
1589004366.2505054,30435,165.2379913330078
1589004462.4509895,30460,165.251708984375
1589004495.0086813,30467,165.2498016357422
1589004495.0180268,30471,165.2691650390625
1589004931.4496725,30570,165.4844512939453
1589004931.4570675,30573,165.4293670654297
1589005092.8683736,30613,165.28565979003906
1589005222.5866528,30645,165.23500061035156
1589005482.3219845,30707,165.2508544921875
1589005547.021612,30721,165.22825622558594
1589005612.3910887,30738,165.2256317138672
1589005612.3937721,30739,165.22738647460938
1589005775.1235886,30781,165.2068328857422
1589006173.0009656,30880,165.39964294433594
1589006305.8042715,30907,165.42185974121094
1589006911.8569186,31053,165.2074737548828
1589007139.7652278,31106,165.3990020751953
1589007598.7231977,31214,165.2552490234375
1589007664.4743805,31225,165.5049591064453
1589008164.8807404,31348,165.73927307128906
1589008439.3990123,31407,165.67984008789062
1589008633.704273,31444,165.63812255859375
1589008734.2144454,31465,165.64724731445312
1589008881.259625,31502,165.63623046875
1589009048.9244123,31538,165.68206787109375
1589009048.9268434,31539,165.71092224121094
1589009149.3606493,31564,165.81439208984375
1589009416.5628781,31626,165.89373779296875
1589009719.4239757,31697,165.81275939941406
1589009820.021502,31723,165.7432098388672
1589009887.6660223,31740,165.73414611816406
1589009988.4524715,31763,165.719482421875
1589010189.177244,31809,165.92041015625
1589010459.7462196,31874,166.08828735351562
1589010493.2843952,31881,166.02435302734375
1589010527.0166273,31889,166.0747528076172
1589010728.9671092,31937,166.04898071289062
1589010762.822144,31946,166.03530883789062
1589011013.3477883,32005,165.71861267089844
1589011081.895577,32018,165.7265625
1589011695.9367955,32163,165.79330444335938
1589011732.5951707,32175,165.8292236328125
1589011900.006334,32208,165.80850219726562
1589011935.0871723,32210,165.82032775878906
1589012106.6306124,32250,165.9742431640625
1589012380.4564993,32315,166.07614135742188
1589012688.8395543,32389,165.5335235595703
1589012895.762586,32436,165.9068145751953
1589013033.703008,32472,166.33799743652344
1589013171.978037,32501,166.299560546875
1589013323.936689,32530,166.2579345703125
1589013358.0718002,32543,166.21578979492188
1589013392.0843172,32546,166.256103515625
1589013667.0332313,32612,166.0275421142578
1589013667.0399754,32615,166.07569885253906
1589013873.2345965,32658,165.7652130126953
1589014048.1565018,32697,165.72381591796875
1589014082.7107632,32707,165.72360229492188
1589014082.7173936,32710,165.64993286132812
1589014343.7400823,32763,165.47157287597656
1589014902.6774955,32895,165.5618438720703
1589014937.6157205,32902,165.5704803466797
1589014937.6181872,32903,165.5550079345703
1589014973.096877,32910,165.51588439941406
1589015255.0933268,32975,165.4764862060547
1589015421.3984663,33003,165.58978271484375
1589015466.0813022,33015,165.62948608398438
1589015547.5711143,33028,165.5099334716797
1589015583.0867653,33035,165.5259552001953
1589015938.352144,33116,165.6242218017578
1589016080.5607347,33149,165.67672729492188
1589016115.7157035,33153,165.65853881835938
1589016222.367052,33180,165.61807250976562
1589016222.3715775,33182,165.65139770507812
1589016543.3443332,33249,165.76409912109375
1589016614.3317952,33272,165.80369567871094
1589016936.8568575,33342,165.9916534423828
1589016972.4648986,33352,165.97833251953125
1589017079.7396119,33369,165.9674530029297
1589017079.7565892,33376,165.97647094726562
1589017115.5344894,33379,165.9890899658203
1589017187.6244783,33393,165.8491973876953
1589017223.414974,33404,165.69281005859375
1589017844.1829011,33540,165.29995727539062
1589018022.7155333,33577,164.90206909179688
1589018238.5429902,33632,164.9615478515625
1589018273.9722958,33639,164.77374267578125
1589018562.2735672,33704,164.9916229248047
1589018708.1606913,33729,165.0056915283203
1589018744.3530993,33738,165.147216796875
1589018780.0501103,33750,165.27322387695312
1589018887.7533023,33769,164.92359924316406
1589018961.01563,33786,164.9819793701172
1589019046.8945975,33801,165.00408935546875
1589019210.4455886,33840,165.26473999023438
1589019283.093664,33852,165.227783203125
1589019392.5890067,33877,165.31488037109375
1589019538.9540918,33907,165.24684143066406
1589019575.4256523,33914,165.18441772460938
1589019831.575619,33972,165.32301330566406
1589019868.3962104,33983,165.39353942871094
1589020065.424026,34018,165.3075714111328
1589020138.7218049,34037,165.37290954589844
1589020174.8269632,34044,165.3754119873047
1589020392.4857547,34090,165.28668212890625
1589020611.4131513,34142,165.16036987304688
1589020647.7272906,34145,165.22178649902344
1589020794.0538678,34180,165.21421813964844
1589021087.5145965,34248,165.23129272460938
1589021235.2758946,34273,165.44281005859375
1589021385.3573797,34307,165.49777221679688
1589021385.364264,34310,165.46803283691406
1589021645.1237705,34362,165.45428466796875
1589021645.1259937,34363,165.4490203857422
1589021719.0777779,34384,165.24415588378906
1589021977.6306171,34439,165.5833282470703
1589022128.8887918,34466,165.55087280273438
1589022404.5762475,34526,165.55380249023438
1589022404.5784314,34527,165.5629425048828
1589022550.5897427,34553,165.5028839111328
1589022590.4953063,34565,165.5004425048828
1589022681.105541,34580,165.45887756347656
1589022768.5166974,34600,165.48306274414062
1589022844.0919862,34609,165.45220947265625
1589022882.0758467,34618,165.4451446533203
1589022996.222316,34648,165.46774291992188
1589023263.4534142,34697,165.49612426757812
1589023492.0533326,34752,165.8112030029297
1589023642.004564,34784,165.51901245117188
1589023753.4719818,34806,165.1421356201172
1589024087.4008012,34879,164.4591522216797
1589024460.3599246,34957,165.67701721191406
1589024812.1431339,35031,165.57763671875
1589025039.3613915,35080,165.45726013183594
1589025229.05315,35116,165.39041137695312
1589025532.8821464,35178,165.587158203125
1589025761.0531223,35229,165.76629638671875
1589025876.4400713,35255,165.56211853027344
1589025914.7994282,35258,165.51220703125
1589026278.3805225,35334,165.5175323486328
1589026415.1375728,35355,165.2729034423828
1589026459.3165648,35363,165.61024475097656
1589026497.7459652,35376,165.32833862304688
1589026536.4156437,35378,165.35948181152344
1589026536.4293487,35384,165.2962646484375
1589026846.4622247,35448,165.52658081054688
1589027041.2752366,35482,165.7530517578125
1589027041.2795124,35484,165.41075134277344
1589027041.2812524,35485,165.41464233398438
1589027478.5533996,35571,165.03530883789062
1589027478.5609531,35574,165.11968994140625
1589027633.59908,35601,165.14944458007812
1589028453.7490277,35772,165.6861572265625
1589028493.2391732,35779,165.673828125
1589028649.8722692,35816,165.7452850341797
1589028807.6969512,35845,165.68247985839844
1589028846.923287,35850,165.72630310058594
1589029045.0400603,35892,165.82559204101562
1589029359.105586,35954,166.10110473632812
1589029437.806046,35971,165.93568420410156
1589029437.8077352,35972,165.9442901611328
1589029770.6205862,36038,164.68214416503906
1589029812.7826178,36046,164.49810791015625
1589029909.8599114,36058,164.5177001953125
1589030080.2873664,36095,164.50112915039062
1589030080.289304,36096,164.50411987304688
1589030119.8197696,36099,164.330810546875
1589030440.329679,36165,165.05201721191406
1589030718.0811903,36217,165.88241577148438
1589030757.403119,36232,165.97808837890625
1589030835.8352697,36247,166.12965393066406
1589030914.754126,36263,166.1981201171875
1589030993.4424427,36276,166.13397216796875
1589031151.154156,36311,166.16912841796875
1589031269.6136231,36330,166.1754150390625
1589031308.8878603,36337,166.1647186279297
1589032478.722869,36570,165.7518310546875
1589032760.8661869,36630,165.84814453125
1589032921.3110073,36660,165.92990112304688
1589033002.0935378,36679,166.04100036621094
1589033457.6562786,36768,165.7422332763672
1589033682.0102043,36807,165.7408447265625
1589033722.3130116,36811,165.69708251953125
1589033763.1105397,36820,165.81336975097656
1589033803.406839,36826,165.8912353515625
1589033926.6603987,36851,165.89964294433594
1589034212.885453,36908,165.8556671142578
1589034416.6179717,36951,165.650390625
1589034962.579461,37054,165.470458984375
1589035289.5704465,37115,165.9791259765625
1589035289.5825899,37120,165.98634338378906


==> figure source files/plot_python/csv/harl/swimmer/1.csv <==
Wall time,Step,Value
1589632360.1760004,43,1.672136664390564
1589632360.2598376,46,2.0699961185455322
1589632371.2061245,72,4.051661491394043
1589632382.2287233,95,5.518043041229248
1589632411.5580873,159,17.195470809936523
1589632415.3336227,168,19.05577278137207
1589632445.6625624,230,28.3912410736084
1589632449.2349439,235,28.847843170166016
1589632456.8925767,256,30.955127716064453
1589632468.3197064,274,31.385976791381836
1589632483.2785308,309,32.18406677246094
1589632483.3790162,311,32.346343994140625
1589632487.0662239,319,32.93471145629883
1589632538.616735,422,35.56904220581055
1589632558.7688425,461,38.88237380981445
1589632567.0510108,475,41.19768142700195
1589632612.7424328,537,53.156776428222656
1589632625.86559,564,58.26350021362305
1589632634.137518,580,61.95584487915039
1589632638.435572,587,63.9052848815918
1589632662.5507643,635,69.06974792480469
1589632667.1303484,648,72.03846740722656
1589632675.557765,662,77.2719497680664
1589632680.517379,672,79.81575775146484
1589632705.500315,715,96.37486267089844
1589632709.5696888,723,100.81851196289062
1589632734.3526049,772,118.78492736816406
1589632742.3389957,786,126.1487045288086
1589632750.84722,803,133.24972534179688
1589632754.8540566,809,134.68434143066406
1589632767.0610986,837,144.65565490722656
1589632825.0868688,946,170.63623046875
1589632837.9911902,972,178.4167938232422
1589632873.3658931,1015,193.4669189453125
1589632902.3883474,1067,208.19302368164062
1589632925.271351,1105,214.84800720214844
1589632964.755273,1181,226.64065551757812
1589633008.3172522,1262,238.00790405273438
1589633039.4764156,1317,244.59451293945312
1589633039.5792553,1320,245.06529235839844
1589633048.272582,1334,247.66180419921875
1589633053.0661478,1338,248.44723510742188
1589633080.047525,1386,256.23974609375
1589633084.435804,1393,256.78863525390625
1589633107.3588486,1437,262.79351806640625
1589633126.1116068,1467,267.3677978515625
1589633174.0257614,1524,278.9034423828125
1589633193.2581425,1553,282.2250061035156
1589633202.5606954,1569,283.5242919921875
1589633212.1726449,1585,284.42950439453125
1589633245.3724523,1641,282.81976318359375
1589633273.8026693,1692,279.9405517578125
1589633282.9669693,1710,278.6033630371094
1589633287.7584782,1719,277.710693359375
1589633297.0314195,1733,276.1285705566406
1589633297.0899916,1735,275.8818359375
1589633301.7451823,1738,275.2611999511719
1589633326.7880414,1782,268.7439270019531
1589633365.4129722,1845,258.6151123046875
1589633370.3112464,1854,257.7991638183594
1589633380.661372,1867,257.5301513671875
1589633380.7429566,1870,256.9663391113281
1589633385.6100512,1878,256.65069580078125
1589633410.1338341,1918,254.2761688232422
1589633420.0951562,1935,252.60943603515625
1589633429.6321933,1948,253.69601440429688
1589633478.1567814,2002,248.13528442382812
1589633498.5436003,2037,245.31130981445312
1589633524.1032007,2078,243.3443145751953
1589633538.739918,2097,246.6424102783203
1589633594.858794,2188,249.2150421142578
1589633599.920171,2200,249.0474853515625
1589633619.8739567,2232,250.1852569580078
1589633624.7299109,2238,250.7482147216797
1589633640.1179812,2258,249.28530883789062
1589633640.3181305,2263,248.4137725830078
1589633671.145177,2308,246.599609375
1589633676.6626496,2320,247.2790069580078
1589633702.127287,2355,246.78587341308594
1589633723.9920373,2390,247.1314239501953
1589633724.0600326,2391,247.068603515625
1589633754.9841442,2437,247.66737365722656
1589633765.6550322,2454,248.288818359375
1589633765.7138908,2456,248.73220825195312
1589633770.94244,2461,249.70858764648438
1589633786.6699545,2486,251.86668395996094
1589633786.6967392,2487,251.92710876464844
1589633796.8800833,2499,251.86209106445312
1589633811.2027829,2504,251.93276977539062
1589633832.4166749,2533,252.67135620117188
1589633843.6519575,2548,254.3565673828125
1589633848.8357975,2554,254.55491638183594
1589633935.4781158,2686,258.8953552246094
1589633973.9782472,2741,267.8192443847656
1589634007.3294647,2790,272.1080627441406
1589634085.412948,2897,267.0043029785156
1589634130.5651586,2968,264.37835693359375
1589634179.5251842,3012,263.26898193359375
1589634197.2992063,3039,262.7961120605469
1589634202.5901728,3042,263.08489990234375
1589634241.4278233,3100,263.8627624511719
1589634288.0106313,3162,265.3943176269531
1589634310.9176514,3197,266.9886474609375
1589634333.6381848,3231,266.1999206542969
1589634345.4901261,3245,267.3534851074219
1589634345.547975,3247,267.0318298339844
1589634346.0775175,3248,266.85614013671875
1589634391.90922,3306,263.181640625
1589634469.8768327,3409,252.36358642578125
1589634500.1065028,3450,250.40582275390625
1589634524.2707736,3481,248.4154510498047
1589634627.4661062,3601,263.2798767089844
1589634639.282925,3619,266.6867980957031
1589634639.379521,3621,266.72528076171875
1589634676.1398394,3671,267.6065979003906
1589634719.7877183,3727,263.7611083984375
1589634731.8760355,3742,265.0382080078125
1589634775.4133003,3794,268.4344787597656
1589634787.7955122,3815,272.84283447265625
1589634793.8314147,3822,273.5251770019531
1589634882.2876906,3929,275.96295166015625
1589634901.0733895,3957,274.91717529296875
1589634926.2502122,3985,275.04998779296875
1589634977.6553464,4037,271.1928405761719
1589635028.3182888,4099,271.8432922363281
1589635106.1931632,4197,277.9590759277344
1589635112.5027633,4203,277.205810546875
1589635132.8941996,4228,276.4390869140625
1589635139.1551597,4233,276.65972900390625
1589635158.4537785,4264,277.21234130859375
1589635196.9141746,4305,280.5906982421875
1589635203.5113604,4318,280.9781799316406
1589635203.563518,4320,281.0556335449219
1589635276.4655294,4401,277.92181396484375
1589635356.3779063,4493,274.87689208984375
1589635387.3995664,4510,276.649658203125
1589635411.9721193,4531,277.8469543457031
1589635510.7779436,4629,278.8121032714844
1589635550.239819,4665,282.03741455078125
1589635550.3783047,4669,281.9556579589844
1589635556.9466026,4677,283.0802917480469
1589635618.875333,4751,281.6507873535156
1589635653.7074373,4789,279.3070373535156
1589635667.2389328,4803,278.4025573730469
1589635706.0352259,4841,282.85595703125
1589635713.0224316,4853,284.8949890136719
1589635747.596571,4895,291.60491943359375
1589635811.1071155,4963,294.43212890625
1589635818.0600789,4972,294.6565246582031
1589635818.1444042,4975,294.5671081542969
1589635903.5721169,5051,295.63421630859375
1589635903.6285148,5053,295.66455078125
1589635954.0192194,5107,294.0703125
1589635975.2488232,5135,295.9018249511719
1589636069.3133278,5240,296.9973449707031
1589636157.3570995,5330,298.5021667480469
1589636172.2211673,5346,297.8070983886719
1589636179.574691,5360,298.38299560546875
1589636238.1436467,5421,298.01690673828125
1589636340.54475,5516,297.3268127441406
1589636340.6057167,5518,297.40362548828125
1589636370.1230006,5550,298.98577880859375
1589636481.643402,5665,301.3083190917969
1589636489.5805168,5680,300.48626708984375
1589636534.4382513,5724,300.1790466308594
1589636617.7103386,5809,304.8879699707031
1589636633.3633487,5826,305.8634948730469
1589636633.449355,5829,306.0711975097656
1589636672.2247307,5865,307.091552734375
1589636672.4803169,5872,306.8138732910156
1589636710.7243748,5908,307.0360412597656
1589636733.4986665,5929,306.7996520996094
1589636788.9406538,5991,307.0760192871094
1589636825.471591,6011,308.0855407714844
1589636935.6355991,6122,312.96807861328125
1589636943.486657,6132,313.4423828125
1589636992.2979941,6182,313.7746887207031
1589637015.5994468,6201,314.06658935546875
1589637023.6157346,6214,314.77691650390625
1589637031.4726198,6220,315.0585632324219
1589637047.3405898,6233,315.5355224609375
1589637102.777072,6290,317.3448486328125
1589637127.0868666,6313,317.4057922363281
1589637127.2219954,6318,317.16632080078125
1589637152.1606512,6342,317.2674255371094
1589637191.8965676,6377,317.23040771484375
1589637216.3189657,6401,317.4242248535156
1589637314.7522025,6497,318.76409912109375
1589637354.9649436,6521,317.95166015625
1589637404.934566,6575,319.16461181640625
1589637440.003564,6604,319.2414245605469
1589637499.0865505,6658,319.9103088378906
1589637540.6622753,6697,320.037841796875
1589637541.2511518,6700,320.1393737792969
1589637549.4593902,6712,320.31634521484375
1589637583.0113137,6743,320.77996826171875
1589637694.2364407,6847,321.74945068359375
1589637702.598065,6855,321.6137390136719
1589637720.2024667,6870,321.8275146484375
1589637821.9796927,6967,322.1162414550781
1589637856.2341251,6993,322.2010803222656
1589637887.4912925,7015,322.4107971191406
1589637995.117565,7107,322.6831970214844
1589638003.623948,7115,322.56158447265625
1589638047.6599748,7156,323.2738037109375
1589638117.0519738,7217,324.0252685546875
1589638143.9094234,7248,324.625732421875
1589638214.2142417,7312,325.18072509765625
1589638240.525823,7330,324.91571044921875
1589638249.9744856,7340,324.51153564453125
1589638250.5461168,7341,324.5054931640625
1589638268.3944433,7360,323.8835754394531
1589638296.5527844,7383,323.978271484375
1589638322.3772736,7402,323.9228210449219
1589638377.063779,7451,324.4779052734375
1589638386.2314987,7461,324.7481994628906
1589638386.3184383,7464,324.511474609375
1589638404.7961988,7479,324.587158203125
1589638454.9850442,7512,325.1353454589844
1589638607.5362957,7645,327.2296447753906
1589638652.950621,7688,328.50732421875
1589638662.097811,7694,328.50811767578125
1589638745.4832466,7761,328.73150634765625
1589638774.3187997,7789,328.482666015625
1589638784.0781813,7799,328.8898010253906
1589638830.1701958,7834,329.40625
1589638905.7385013,7901,329.6187744140625
1589638944.2319186,7933,329.9125671386719
1589639022.6049416,7992,330.549072265625
1589639094.321973,8027,330.7038269042969
1589639127.638728,8050,331.0246887207031
1589639149.9190073,8067,331.0390625
1589639283.9358697,8181,330.355712890625
1589639323.6581056,8216,330.477294921875
1589639332.9618835,8222,330.4434814453125
1589639419.4446208,8291,329.79559326171875
1589639467.6448288,8335,329.1642761230469
1589639506.1467357,8364,329.1311340332031
1589639515.9558702,8369,329.1399230957031
1589639525.7088282,8378,329.3347473144531
1589639633.9912884,8468,330.6373596191406
1589639634.5992277,8471,330.70263671875
1589639673.3353746,8499,330.7848205566406
1589639697.4232278,8509,330.61651611328125
1589639766.2039366,8567,330.0837707519531
1589639815.0394967,8602,329.9637451171875
1589639855.6933508,8635,330.0849914550781
1589639855.7258158,8636,330.0655517578125
1589639925.5672662,8696,330.2500305175781
1589640084.7872,8820,331.5561218261719
1589640084.903438,8823,331.6868896484375
1589640156.171672,8879,332.0875244140625
1589640196.7826793,8905,331.9842834472656
1589640196.86715,8908,331.9920959472656
1589640227.0531697,8929,331.88848876953125
1589640227.3082657,8936,331.83026123046875
1589640308.1967409,8994,331.861572265625
1589640308.3837824,9000,331.8478088378906
1589640395.2812293,9056,332.3814392089844
1589640405.6789036,9064,332.38055419921875
1589640624.581425,9227,334.1644287109375
1589640634.8430443,9234,334.0412292480469
1589640666.2276266,9261,333.6528625488281
1589640739.5810292,9317,333.8374938964844
1589640782.158235,9349,334.3363037109375
1589640866.9744523,9413,334.7135009765625
1589640867.0658724,9416,334.7034912109375
1589640898.3709877,9436,333.8575439453125
1589640908.7249856,9443,333.55780029296875
1589640941.007971,9469,333.4437561035156
1589641050.1446588,9539,333.9347229003906
1589641060.6833448,9548,334.3710632324219
1589641071.1463294,9555,334.15093994140625
1589641081.7451663,9568,334.16351318359375
1589641113.7528057,9590,333.9393615722656
1589641167.4076874,9628,334.2957763671875
1589641209.7935014,9658,334.32012939453125
1589641242.214594,9681,334.70220947265625
1589641263.7752817,9699,335.0374450683594
1589641360.4945264,9769,334.59619140625
1589641457.5326517,9844,333.4068298339844
1589641511.0914514,9884,332.8827819824219
1589641543.7979393,9908,332.6400146484375
1589641631.0807443,9973,333.1829528808594
1589641755.222895,10051,333.86370849609375
1589641755.3730857,10056,333.83416748046875
1589641766.0945618,10059,333.9451904296875
1589641798.8859034,10085,333.81085205078125
1589641920.4576457,10169,331.9279479980469
1589641942.5632262,10186,331.9220275878906
1589642044.5360136,10257,331.9462585449219
1589642066.8694851,10277,332.2105407714844
1589642077.8471467,10284,332.2888488769531
1589642235.1736147,10397,333.56121826171875
1589642235.2514498,10400,333.5559997558594
1589642269.6950777,10421,333.3077697753906
1589642353.202501,10480,332.91357421875
1589642383.3127065,10490,332.7540283203125
1589642383.4683414,10494,332.7723083496094
1589642445.4052763,10523,333.1195068359375
1589642492.0802326,10556,332.902587890625
1589642565.3507795,10608,333.1556701660156
1589642606.4169955,10625,332.60272216796875
1589642620.493688,10639,332.7015686035156
1589642649.0650535,10655,332.7526550292969
1589642677.2756135,10672,333.3821105957031
1589642745.217298,10712,333.0055847167969
1589642815.6196716,10758,334.02276611328125
1589642815.6470127,10759,334.03460693359375
1589642852.2214732,10781,333.9637145996094
1589642899.478784,10816,334.48828125
1589642922.6705544,10826,334.5752258300781
1589642946.3816042,10842,334.58782958984375
1589642958.0237937,10851,334.9400939941406
1589642981.2439406,10865,334.98760986328125
1589643030.2861905,10903,336.3419494628906
1589643041.9185998,10906,336.6058044433594
1589643089.8033926,10940,336.9228820800781
1589643089.9520807,10944,337.1070861816406
1589643126.6022682,10967,336.8621520996094
1589643138.3492706,10973,336.6875305175781
1589643138.4282498,10975,336.6452331542969
1589643211.1054878,11015,336.3859558105469
1589643222.7731123,11021,336.43133544921875
1589643247.3690078,11034,336.0867004394531
1589643247.5163705,11039,336.2925109863281
1589643343.947294,11103,336.185546875
1589643379.920521,11122,335.54058837890625
1589643392.2996051,11131,335.56951904296875
1589643452.1000774,11176,335.3420715332031
1589643488.0075958,11199,335.3416442871094
1589643499.9047165,11201,335.28924560546875
1589643499.9338908,11202,335.2364196777344
1589643585.7774706,11261,335.62152099609375
1589643829.8839965,11420,334.67376708984375
1589643915.376663,11473,334.5647888183594
1589643940.4065726,11493,335.19708251953125
1589644002.8242347,11524,335.94586181640625
1589644015.0697112,11533,335.97125244140625
1589644040.4049752,11550,336.036865234375
1589644065.4470913,11567,336.1937255859375
1589644115.6095243,11598,335.3880920410156
1589644202.358498,11649,335.1499938964844
1589644227.6591175,11672,335.4571838378906
1589644253.6764734,11686,335.77838134765625
1589644367.105975,11760,336.0432434082031
1589644557.3096151,11874,336.50030517578125
1589644708.2659657,11970,337.9919738769531
1589644708.49849,11975,338.0389404296875
1589644786.2794192,12011,338.7333068847656
1589644838.6729798,12042,340.0612487792969
1589644992.6079059,12139,341.3834533691406
1589645031.6105027,12165,340.9853515625
1589645044.5102503,12169,340.9967041015625
1589645070.044467,12185,340.9633483886719
1589645134.3731647,12227,341.3110656738281
1589645237.403152,12291,341.6659240722656
1589645237.4870331,12294,341.6618347167969
1589645263.0125647,12310,341.6521911621094
1589645418.9030974,12406,342.1306457519531
1589645512.1240902,12459,342.578125
1589645687.1361253,12554,343.63629150390625
1589645873.8570902,12672,343.5795593261719
1589645928.4374413,12700,343.608154296875
1589646022.5819902,12759,343.6872863769531
1589646049.5894387,12775,343.5997314453125
1589646103.430722,12806,343.5254821777344
1589646238.68481,12878,343.1481628417969
1589646286.7250757,12897,343.08685302734375
1589646367.1788728,12940,342.2929382324219
1589646394.8209713,12960,342.0069580078125
1589646517.9569645,13018,341.8016052246094
1589646545.4245298,13035,342.0685729980469
1589646587.7364728,13062,342.72711181640625
1589646629.239183,13083,343.0954284667969
1589646643.4954073,13095,343.3869934082031
1589646671.1854799,13110,343.2467956542969
1589646685.2577217,13114,343.18841552734375
1589646712.4541318,13131,343.1789245605469
1589646767.9853647,13167,343.4703063964844
1589646837.0535698,13207,343.71173095703125
1589646892.4245856,13240,343.9036865234375
1589647087.3219323,13350,343.7966003417969
1589647186.5341,13403,343.57794189453125
1589647186.6449134,13407,343.68719482421875
1589647228.5196328,13427,343.456787109375
1589647313.88655,13476,343.3852844238281
1589647384.7114656,13505,342.6968078613281
1589647456.3210168,13547,342.51806640625
1589647543.2188904,13598,342.6016540527344
1589647585.9934533,13621,342.9365234375
1589647686.4718783,13680,343.4566955566406
1589647700.5771523,13683,343.44488525390625
1589647813.8788962,13748,342.60955810546875
1589647871.3446689,13777,342.4447326660156
1589647928.0763896,13811,342.8623046875
1589647985.6680655,13846,343.4219055175781
1589648028.8256378,13869,343.5835876464844
1589648057.7884367,13885,343.72955322265625
1589648159.464936,13938,344.1110534667969
1589648189.6101713,13958,344.07073974609375
1589648218.3844345,13971,343.9013977050781
1589648232.7367225,13977,343.99224853515625
1589648261.9177725,13999,344.2898864746094
1589648436.8643656,14081,344.4056396484375
1589648687.2832549,14222,343.2796936035156
1589648805.279785,14288,344.5972595214844
1589648819.8043363,14295,344.759033203125
1589648834.4897382,14304,344.7090148925781
1589648878.1663415,14321,344.6780700683594
1589648892.86013,14333,344.6307067871094
1589648907.6965647,14339,344.68463134765625
1589649011.7515206,14398,344.2611389160156
1589649101.3121164,14448,344.12689208984375
1589649191.360483,14495,344.0328674316406
1589649279.7271104,14531,343.9179382324219
1589649324.9961734,14555,343.72613525390625
1589649325.0789387,14558,343.6554260253906
1589649476.371202,14633,345.0543212890625
1589649476.5422232,14639,345.2978210449219
1589649536.9457662,14669,345.9758605957031
1589649552.1094868,14678,346.18994140625
1589649567.2235274,14682,346.219970703125
1589649567.385686,14688,346.1209716796875
1589649751.517007,14780,345.40338134765625
1589649751.5833097,14781,345.31982421875
1589649768.5614824,14789,345.44818115234375
1589649786.3370812,14793,345.43060302734375
1589649822.312064,14810,345.54827880859375
1589649967.353821,14874,345.58758544921875
1589649999.2789993,14893,345.53546142578125
1589650061.3913903,14927,345.58935546875
1589650277.3279173,15028,345.70989990234375
1589650401.5677848,15091,346.2121887207031
1589650496.4011729,15137,346.5547180175781
1589650574.5977595,15181,346.4433288574219
1589650606.855286,15200,346.64111328125
1589650750.6202624,15267,347.5976867675781
1589650861.819002,15325,347.6658630371094
1589650910.3452954,15348,347.71282958984375
1589651069.874743,15429,346.9798278808594
1589651133.925332,15457,346.9716491699219
1589651165.9630363,15474,346.881591796875
1589651166.021014,15476,346.9014587402344
1589651245.2929616,15508,347.0460510253906
1589651312.9443426,15539,346.9710998535156
1589651447.1076956,15598,347.7749328613281
1589651746.2055643,15741,347.97821044921875
1589651794.8577325,15765,348.0227966308594
1589651811.0845866,15774,348.2602233886719
1589651827.024807,15780,348.4181213378906
1589651924.3652062,15826,349.3636779785156
1589651924.4495978,15829,349.5069885253906
1589651957.5750563,15848,349.70697021484375
1589652006.4966643,15867,349.6681823730469
1589652237.3798072,15980,348.91192626953125
1589652270.7706344,15994,348.9105529785156
1589652487.9184966,16096,348.8856506347656
1589652537.5689433,16117,349.147216796875
1589652689.5461237,16189,349.0914611816406
1589652824.605956,16250,349.28753662109375
1589652975.456562,16322,348.7972717285156
1589653009.495408,16344,348.6475830078125
1589653059.9156168,16361,349.09466552734375
1589653144.628538,16407,349.28619384765625
1589653228.736115,16441,349.2672119140625
1589653380.9894905,16506,349.2520751953125
1589653503.6647394,16560,349.1741943359375
1589653580.346532,16586,349.1767883300781
1589653580.5615914,16591,349.247802734375
1589653736.1234813,16662,349.1501770019531
1589653822.8603895,16698,349.3686828613281
1589653927.1626096,16747,349.25732421875
1589654065.0630329,16809,349.3740234375
1589654065.103362,16810,349.366943359375
1589654134.5489175,16844,349.6468811035156
1589654169.0390105,16858,349.76898193359375
1589654256.7810175,16900,350.28131103515625
1589654639.1085813,17067,350.4722595214844
1589654711.0298562,17098,350.6187438964844
1589654782.1593142,17132,351.013427734375
1589654924.0873637,17193,350.7191162109375
1589654941.756253,17203,350.59979248046875
1589655013.0820131,17240,350.3635559082031
1589655031.6109293,17248,350.5340576171875
1589655103.0279024,17273,350.9989929199219
1589655138.6585083,17291,350.92205810546875
1589655138.7128592,17293,350.9815673828125
1589655191.9141002,17316,351.4852600097656
1589655191.947773,17317,351.52557373046875
1589655191.9748735,17318,351.5417175292969
1589655209.4719734,17321,351.52996826171875
1589655245.8668897,17340,351.7809753417969
1589655316.3572457,17375,351.8998718261719
1589655387.2100713,17406,352.1259765625
1589655442.2265131,17427,351.8135070800781
1589655477.6066782,17445,351.8340759277344
1589655495.3381839,17455,351.6627502441406
1589655706.7644262,17544,351.6068420410156
1589655742.8370454,17558,351.7593688964844
1589655797.9545896,17578,351.6613464355469
1589655816.2714953,17587,351.4726257324219
1589655834.330154,17594,351.46795654296875
1589655834.3616369,17595,351.5010070800781
1589655889.510335,17624,351.81414794921875
1589655925.4297142,17634,351.9471740722656
1589655962.2903924,17654,351.8271484375
1589656127.2853024,17723,351.507080078125
1589656236.5638626,17772,351.40142822265625
1589656236.5918536,17773,351.4208068847656
1589656309.6241853,17805,351.3291931152344
1589656401.4386823,17843,351.0849304199219
1589656660.3239644,17954,351.4105529785156
1589656715.7441325,17979,351.012939453125
1589656715.8711443,17982,351.0088195800781
1589656734.157689,17991,350.93939208984375
1589656823.3264186,18019,351.095458984375
1589656898.4837968,18054,351.5287780761719
1589656935.2618225,18066,351.87066650390625
1589657041.6248722,18105,351.91461181640625
1589657109.5603263,18130,351.891845703125
1589657153.6863687,18147,351.6454772949219
1589657306.061075,18215,351.6197204589844
1589657362.1610205,18237,351.6033630371094
1589657437.3134387,18265,352.0116882324219
1589657551.5980952,18319,352.3865966796875
1589657875.5476866,18452,351.23541259765625
1589657875.5768945,18453,351.19482421875
1589658118.9437215,18548,351.1147766113281
1589658233.3231976,18593,351.5387268066406
1589658523.5035837,18714,352.1075744628906
1589658542.7768283,18721,352.20001220703125
1589658834.786602,18846,351.9907531738281
1589658952.5225275,18894,351.73199462890625
1589659050.34625,18934,351.6321105957031
1589659109.739282,18959,351.32501220703125
1589659168.89019,18978,351.11346435546875
1589659169.0776634,18983,351.0416564941406
1589659244.0634458,19006,350.4810485839844
1589659304.2444084,19028,350.24627685546875
1589659363.123452,19049,350.856201171875
1589659520.6286235,19117,352.80023193359375
1589659659.7923932,19170,352.70361328125
1589659800.1088753,19228,352.51348876953125
1589659901.4156826,19272,352.76959228515625
1589659921.2774904,19276,352.70361328125
1589659982.1378517,19301,352.68280029296875
1589660441.5567842,19486,353.6371765136719
1589660495.32787,19501,353.7779846191406
1589660495.4384878,19504,353.880615234375
1589660556.2935915,19526,353.72637939453125
1589660577.7799823,19532,353.6568908691406
1589660723.8672879,19580,353.2257995605469
1589660771.609253,19595,353.0207214355469
1589660894.5075421,19641,352.9568786621094
1589660915.1024609,19655,352.84234619140625
1589660956.5091767,19666,352.8174743652344
1589660976.8288093,19675,352.7497253417969
1589661099.7295783,19721,352.86285400390625
1589661120.0686705,19732,352.799560546875
1589661140.4057555,19738,352.79656982421875
1589661284.982147,19797,352.6599426269531
1589661347.2622762,19824,352.7215881347656
1589661408.8342931,19847,352.7658386230469
1589661594.9458008,19917,352.8463439941406
1589661657.0590744,19939,352.94378662109375
1589661740.2200124,19972,352.6671447753906
1589661782.2114887,19989,352.73773193359375
1589661803.0575259,19996,352.7926025390625
1589661922.9393451,20036,353.0846252441406
1589661964.2815592,20049,352.9529113769531
1589661964.4699178,20054,353.0021057128906
1589661984.7763393,20060,352.9781799316406
1589661984.8996496,20063,353.0276184082031
1589662192.4188945,20139,352.827880859375
1589662192.4512138,20140,352.8406677246094
1589662192.5472543,20142,352.88372802734375
1589662296.6795382,20184,352.70269775390625
1589662317.2983537,20187,352.781005859375
1589662402.070923,20218,352.4185791015625
1589662464.942193,20245,352.2950744628906
1589662465.0531185,20248,352.2434997558594
1589662485.6710217,20253,352.14459228515625
1589662633.3745909,20309,352.57745361328125
1589662675.0215373,20324,352.47314453125
1589662696.4383523,20333,352.44195556640625
1589662696.4902618,20335,352.5068359375
1589662822.979436,20384,352.8769836425781
1589662864.5166144,20398,352.91845703125
1589662991.4710345,20441,352.76519775390625
1589663097.2888265,20486,352.7307434082031
1589663218.1580327,20527,352.8534240722656
1589663260.2082665,20540,352.9874267578125
1589663260.2748399,20541,353.04443359375
1589663323.6064749,20561,353.29241943359375
1589663323.6737897,20563,353.25140380859375
1589663323.8408008,20568,353.061279296875
1589663365.8903432,20579,353.2265319824219
1589663666.2293465,20690,351.9488830566406
1589663709.565658,20711,352.0249938964844
1589663904.5513465,20779,352.77215576171875
1589663904.579438,20780,352.8267517089844
1589663904.7037838,20783,352.88641357421875
1589663904.731608,20784,352.9205322265625
1589664012.126917,20823,353.0491638183594
1589664034.3855288,20832,353.1066589355469
1589664099.4264226,20856,353.195556640625
1589664213.2933037,20889,353.5091247558594
1589664292.3237865,20914,353.50970458984375
1589664392.2211647,20950,353.4903869628906
1589664503.0177572,20988,353.4360656738281
1589664625.5855832,21028,353.60906982421875
1589664648.7364743,21036,353.6973876953125
1589664737.5486937,21068,353.3638000488281
1589664781.5671759,21081,353.4285583496094
1589664957.2969182,21145,353.0162048339844
1589665134.1488938,21210,352.91436767578125
1589665200.0022871,21233,352.9930725097656
1589665421.8670964,21317,352.8692321777344
1589665421.956074,21320,352.8930969238281
1589665443.9746845,21325,352.7466125488281
1589665621.1531353,21392,352.86407470703125
1589665688.3657293,21410,352.6546630859375
1589665889.694742,21485,353.0866394042969
1589666016.5440936,21524,353.0777282714844
1589666016.5729392,21525,353.063232421875
1589666467.12083,21682,351.43896484375
1589666580.644951,21724,351.1054382324219
1589666580.6737757,21725,351.09332275390625
1589666762.944991,21790,352.031494140625
1589666785.454903,21796,352.01824951171875
1589666831.4648976,21816,352.00469970703125
1589666854.1800907,21822,352.0707702636719
1589666922.662,21843,352.1197509765625
1589666945.7115498,21849,352.1560363769531
1589667104.9139354,21909,351.34466552734375
1589667265.1032655,21968,351.65240478515625
1589667355.8702295,22000,350.855712890625
1589667392.284721,22007,351.1710510253906
1589668047.8040109,22221,347.21978759765625
1589668117.9729795,22246,346.8733215332031
1589668164.3626199,22259,347.2850036621094
1589668236.19992,22286,348.0916748046875
1589668259.9266663,22293,348.1744689941406
1589668283.6036394,22304,348.0954895019531
1589668306.93948,22309,348.1079406738281
1589668330.4466195,22317,348.1148376464844
1589668377.332748,22331,348.38232421875
1589668448.1644914,22359,349.0101318359375
1589668659.2833965,22428,349.76934814453125
1589668659.4096558,22431,349.9684753417969
1589668800.443885,22473,349.8141174316406
1589668910.3288462,22508,349.7757568359375
1589669029.877819,22545,350.2572021484375
1589669291.4281373,22636,349.56591796875
1589669338.7485096,22652,349.0718994140625
1589669648.003526,22759,347.8502197265625
1589669672.6450806,22766,347.902587890625
1589669720.0389981,22778,347.7171630859375
1589669862.7142472,22829,347.4840087890625
1589669886.44749,22840,347.575927734375
1589669909.9821243,22841,347.5079040527344
1589670172.8740234,22931,346.8804626464844
1589670172.9618878,22934,346.94891357421875
1589670647.7347708,23081,348.1759033203125
1589670647.8531792,23085,348.40679931640625
1589670647.8794434,23086,348.47723388671875
1589670696.878045,23103,348.3773193359375
1589670745.0132725,23118,348.3296203613281
1589670770.114705,23128,348.373779296875
1589670818.689153,23139,348.3579406738281
1589670819.367601,23144,348.5760803222656
1589670843.9616265,23149,348.82257080078125
1589670868.3335066,23153,348.9555969238281
1589670868.505236,23159,348.8391418457031
1589670941.0707567,23183,349.3046569824219
1589670989.3260453,23193,349.3869934082031
1589671062.429458,23219,349.9835510253906
1589671062.5312722,23221,350.0069580078125
1589671183.7386405,23264,351.21337890625
1589671257.2776473,23287,351.93572998046875
1589671436.0179284,23338,352.7674865722656
1589671524.135618,23362,352.91119384765625
1589671582.8434787,23381,352.682861328125
1589671632.0929844,23395,352.2154846191406
1589671731.8974333,23428,352.19879150390625
1589672092.5829482,23541,353.6234436035156
1589672241.3285065,23590,353.44732666015625
1589672440.9026814,23651,352.9103698730469
1589672490.3991725,23671,352.568603515625
1589672539.5524247,23682,352.41741943359375
1589672589.621618,23702,352.0460205078125
1589672791.127953,23762,352.3140563964844
1589672816.4997354,23775,352.5616760253906
1589672941.807557,23812,352.52593994140625
1589672992.2868211,23832,352.2589416503906
1589673042.9953597,23843,352.0692443847656
1589673321.3250482,23929,351.4898376464844
1589673346.3078876,23939,351.36810302734375
1589673789.1333969,24080,350.8822021484375
1589673915.3386817,24117,351.5931701660156
1589673915.4012916,24119,351.7110595703125
1589674016.723347,24148,351.6716613769531
1589674145.373077,24187,352.2176208496094
1589674299.1809661,24235,352.2372741699219
1589674452.6131716,24283,352.4295654296875
1589674452.6718276,24285,352.32537841796875
1589674478.82725,24293,352.2362365722656
1589674582.3523684,24323,352.52203369140625
1589674660.8814108,24346,352.47833251953125
1589674686.687162,24360,351.72265625
1589674893.2078667,24417,351.165771484375
1589675247.7325141,24513,351.8038635253906
1589675376.9640546,24558,352.2305603027344
1589675402.6360235,24562,352.3564453125
1589675585.0189035,24622,353.24444580078125
1589675742.1182508,24668,353.67138671875
1589675847.2296586,24698,353.4047546386719
1589675899.2546716,24720,352.9725036621094
1589675925.984316,24728,352.81231689453125
1589676349.8364737,24850,353.5981140136719
1589676429.1444209,24880,353.7530517578125
1589676508.431212,24902,353.90533447265625
1589676614.7731702,24935,353.9858093261719
1589676719.9755278,24964,353.84576416015625
1589676894.1441133,25009,353.61505126953125
1589677000.4205825,25048,353.59771728515625
1589677292.9962683,25134,352.53887939453125
1589677532.3380234,25207,351.8955078125
1589677612.651501,25232,351.64593505859375
1589677665.6155963,25245,351.90277099609375
1589677692.6675887,25254,351.8203430175781
1589677960.811917,25333,351.82928466796875
1589678148.7881336,25392,351.97564697265625
1589678569.5241325,25506,352.1771545410156
1589678628.8765469,25521,352.34490966796875
1589678819.3041465,25573,352.57232666015625
1589678901.1584978,25600,352.5091247558594
1589679120.7428608,25662,352.04058837890625
1589679202.7125692,25687,352.02392578125
1589679505.8746889,25776,349.8121643066406
1589679644.5014966,25813,348.149169921875
1589679755.4075415,25848,347.9465637207031
1589679892.2731256,25881,347.8804016113281
1589680031.0353692,25922,348.3713684082031
1589680407.6182637,26030,348.9925231933594
1589680463.4508839,26046,349.22625732421875
1589680545.9372108,26067,349.20343017578125
1589680574.942452,26076,349.45849609375
1589680630.5649922,26092,349.82574462890625
1589680853.6523669,26155,350.9149169921875
1589680853.6850748,26156,350.9034118652344
1589680909.163504,26170,351.1357421875
1589681272.6839242,26280,352.6711730957031
1589681328.8835275,26293,352.4520568847656
1589681357.0161378,26304,351.7613220214844
1589681695.8101783,26394,348.1521301269531
1589681724.5279326,26404,348.05810546875
1589681951.7841468,26471,347.54998779296875
1589682136.8076248,26513,346.78948974609375
1589682712.9079404,26671,346.280029296875
1589683029.235301,26755,344.926025390625
1589683029.2974176,26757,344.90869140625
1589683171.9397635,26797,345.0881042480469
1589683171.9664104,26798,345.1079406738281
1589683171.9951432,26799,345.2173767089844
1589683229.7804546,26815,345.07470703125
1589683287.4429889,26828,345.66064453125
1589683287.4973934,26830,345.5677185058594
1589683662.0264943,26929,349.3734436035156
1589684199.7826624,27079,348.4176330566406
1589684433.3898509,27143,349.2486877441406
1589684462.2799945,27149,349.3392333984375
1589684490.7973733,27155,349.31683349609375
1589684490.9162436,27159,349.1850280761719
1589684490.9434385,27160,349.2234191894531
1589684783.4045513,27235,350.0758056640625
1589684928.6260283,27275,349.9991455078125
1589685134.539438,27330,349.566650390625
1589685515.83339,27439,349.98468017578125
1589685574.3124723,27450,349.9276123046875
1589685604.144631,27458,349.9619140625
1589685795.9955015,27506,349.56634521484375
1589685901.0997658,27530,349.703125
1589686065.9713464,27570,350.066650390625
1589686066.09386,27573,350.1434020996094
1589686186.8350542,27604,349.940673828125
1589686216.9287603,27614,349.6614990234375
1589686248.4949515,27621,349.3631286621094
1589686307.9443626,27639,348.7243957519531
1589686518.686368,27696,348.7293395996094
1589686608.6156502,27716,349.2055358886719
1589686609.2035358,27719,349.1111145019531
1589686699.2579062,27740,349.857421875
1589687032.48856,27826,348.11773681640625
1589687362.5434527,27917,347.19970703125
1589687363.09831,27919,347.37786865234375
1589687483.909446,27951,346.70599365234375
1589687573.9729936,27969,346.667724609375
1589688661.3030646,28252,350.9797668457031
1589688753.2699637,28278,350.9618225097656
1589688938.5652864,28322,350.3922424316406
1589689152.560878,28377,350.1511535644531
1589689367.7867577,28439,350.1591491699219
1589689432.3993897,28452,349.9820556640625
1589689815.92275,28544,350.6030578613281
1589689939.273838,28573,350.29327392578125
1589690095.1548076,28612,349.77081298828125
1589690345.5035112,28677,350.0304870605469
1589691197.5635934,28892,346.64312744140625
1589691513.4115007,28971,343.1811828613281
1589691607.7872686,28997,342.7632751464844
1589691716.0036254,29019,342.6349182128906
1589691779.55329,29038,342.98370361328125
1589691874.4480522,29058,343.6214294433594
1589691874.637516,29063,343.7618408203125
1589691938.5524821,29079,343.8165588378906
1589692002.0450041,29091,344.09320068359375
1589692065.5333643,29107,344.0808410644531
1589692160.848464,29134,345.15625
1589692449.0132918,29202,345.8742370605469
1589692640.3630333,29251,346.52569580078125
1589692672.3486235,29264,346.5222473144531
1589692704.3523474,29272,346.71380615234375
1589692863.4240215,29310,347.80023193359375
1589693104.5347612,29367,347.9810791015625
1589693414.075813,29439,348.4842834472656
1589693542.480009,29472,348.966552734375
1589693575.1966083,29479,349.3123474121094
1589693607.921973,29488,349.3329772949219
1589693848.5270865,29538,350.2835388183594
1589693848.6532083,29541,350.2640380859375
1589693945.1948314,29562,350.00445556640625
1589693978.1128547,29574,349.9233093261719
1589694075.684449,29593,349.73358154296875
1589694140.8031614,29612,350.1502990722656
1589694698.0839245,29748,351.64190673828125
1589695024.0078418,29829,350.6103210449219
1589695024.0360374,29830,350.63836669921875
1589695155.5894341,29864,351.3180847167969
1589695252.647194,29883,350.9156799316406
1589695448.2123675,29929,351.1773376464844
1589695756.272313,30001,351.0175476074219
1589695756.4570236,30006,350.98931884765625
1589695855.7501357,30032,350.9678039550781
1589696054.1772592,30078,350.6004943847656
1589696119.353624,30093,350.607177734375
1589696317.4269495,30138,350.07049560546875
1589696449.696056,30175,350.5578918457031
1589696652.044562,30218,351.10101318359375
1589696732.2453084,30238,351.2713928222656
1589696772.3354907,30244,351.26434326171875
1589696846.4079287,30257,351.0111083984375
1589696946.346484,30285,351.0498046875
1589697113.0778708,30328,350.8741760253906
1589697280.9379249,30368,350.6402893066406
1589697585.7711692,30435,349.9540100097656
1589697685.7466626,30460,349.7080993652344
1589697719.742514,30467,350.0124206542969
1589697719.8966327,30471,350.0596008300781
1589698204.0419593,30570,349.8216552734375
1589698204.1835926,30573,349.8658142089844
1589698306.0762358,30595,350.150634765625
1589698374.0526128,30613,350.15020751953125
1589698509.1609194,30645,350.41998291015625
1589698780.6688974,30707,352.0268249511719
1589698847.6986165,30721,352.3384704589844
1589698914.995237,30738,352.5935363769531
1589698915.0314107,30739,352.6142272949219
1589699084.3690264,30781,352.90655517578125
1589699509.6306403,30880,351.7113342285156
1589699645.6717415,30907,352.2633972167969
1589700317.10262,31053,350.9737243652344
1589700585.359171,31106,350.5766296386719
1589701034.06743,31214,350.4214782714844
1589701103.0871437,31225,350.352783203125
1589701620.8917518,31348,351.1558837890625
1589701863.1056895,31407,351.3843078613281
1589702035.6681306,31444,351.5469970703125
1589702140.0693212,31465,352.1559143066406
1589702293.1535223,31502,351.7828674316406
1589702466.860749,31538,352.74554443359375
1589702466.8911026,31539,352.8017578125
1589702571.5828588,31564,353.1783752441406
1589702851.8735433,31626,352.6858825683594
1589702852.0884151,31632,352.6831970214844
1589702922.431376,31647,352.73516845703125
1589703171.323053,31697,353.54461669921875
1589703277.234068,31723,353.3779602050781
1589703347.5006075,31740,353.1643981933594
1589703453.1872313,31763,352.58740234375
1589703664.8016346,31809,352.3667907714844
1589703972.1055388,31874,350.689208984375
1589704014.1475232,31881,350.522216796875
1589704051.6508474,31889,350.17657470703125
1589704267.71067,31937,349.1924743652344
1589704303.2442436,31946,349.42779541015625
1589704565.8035593,32005,350.22308349609375
1589704638.438655,32018,350.91583251953125
1589705284.7229464,32163,354.8098449707031
1589705320.31783,32175,354.8882751464844
1589705463.6973908,32208,355.47857666015625
1589705499.9147153,32210,355.3696594238281
1589705679.9314568,32250,355.7430114746094
1589705965.344241,32315,355.7791748046875
1589706287.7354736,32389,355.0591125488281
1589706504.5653253,32436,354.4903869628906
1589706650.160897,32472,354.6459045410156
1589706808.638691,32501,354.1601867675781
1589706953.4344518,32530,354.3995666503906
1589706989.4821627,32543,354.455810546875
1589707025.32341,32546,354.5487976074219
1589707315.6316922,32612,354.8106384277344
1589707315.719834,32615,354.9169006347656
1589707554.1129434,32658,355.2263488769531
1589707750.6329865,32697,356.1183166503906
1589707786.9248598,32707,356.0605163574219
1589707787.0120757,32710,355.953857421875
1589708043.4892533,32763,355.6184997558594
1589708556.8988428,32876,356.4855041503906
1589708631.1748273,32895,356.447998046875
1589708667.631495,32902,356.2082214355469
1589708667.6588356,32903,356.1750793457031
1589708704.055015,32910,356.2235107421875
1589708998.0891328,32975,356.70184326171875
1589709035.4313023,32979,356.8908996582031
1589709161.4956815,33003,357.2899475097656
1589709198.6803112,33015,357.4638977050781
1589709272.1703568,33028,357.44964599609375
1589709309.197518,33035,357.55084228515625
1589709679.7435684,33116,357.3647766113281
1589709827.5921717,33149,357.1254577636719
1589709863.7645588,33153,357.299560546875
1589709974.8685305,33180,357.21331787109375
1589709974.9757066,33182,357.2502746582031
1589710306.9081302,33249,357.0380554199219
1589710307.1449068,33255,356.9919738769531
1589710382.0743763,33272,357.00787353515625
1589710715.7662902,33342,356.3392028808594
1589710753.1195953,33352,356.1169738769531
1589710863.7018704,33369,355.6786804199219
1589710863.9524608,33376,355.4083251953125
1589710901.1410205,33379,355.33721923828125
1589710975.4267719,33393,355.7182312011719
1589711012.201552,33404,355.6569519042969
1589711698.4859838,33540,356.27606201171875
1589711888.6925325,33577,357.0840759277344
1589712114.5993848,33632,357.3670654296875
1589712152.3813925,33639,357.06866455078125
1589712454.4374304,33704,356.8602600097656
1589712605.4759316,33729,356.6973571777344
1589712643.5580335,33738,356.9344482421875
1589712681.4786623,33750,356.86578369140625
1589712795.1073709,33769,356.8844299316406
1589712870.9424438,33786,356.645751953125
1589712948.026042,33801,356.2310791015625
1589713100.4569016,33840,355.9404602050781
1589713176.7137218,33852,355.75579833984375
1589713292.4514189,33877,355.6417541503906
1589713446.7597585,33907,355.61505126953125
1589713484.5372238,33914,355.6865234375
1589713752.2480555,33972,355.7160949707031
1589713790.2394657,33983,355.59759521484375
1589713995.9710379,34018,355.068115234375
1589714073.1357923,34037,355.2804260253906
1589714111.5319154,34044,355.3136901855469
1589714343.399168,34090,354.5284118652344
1589714459.38893,34114,354.4410705566406
1589714576.8906865,34142,354.21966552734375
1589714615.4206984,34145,354.2642517089844
1589714796.4420247,34180,354.39910888671875
1589715117.5363357,34248,354.5558776855469
1589715272.9752653,34273,354.6206970214844
1589715429.690574,34307,354.0792541503906
1589715429.7798667,34310,354.0217590332031
1589715701.717613,34362,353.97113037109375
1589715701.746117,34363,353.9954528808594
1589715740.7744653,34371,354.0888671875
1589715780.500395,34384,354.4524841308594
1589716054.2375226,34439,355.8837890625
1589716210.6137967,34466,356.1995544433594
1589716500.3245056,34526,356.46923828125
1589716500.356063,34527,356.38751220703125
1589716657.3165405,34553,356.2566833496094
1589716696.5467772,34565,356.5780029296875
1589716775.4730284,34580,356.7227478027344
1589716853.8884907,34600,356.708984375
1589716931.958346,34609,356.7498474121094
1589716972.5496333,34618,357.0069580078125
1589717090.6506932,34648,357.52301025390625
1589717364.0907516,34697,357.7769470214844
1589717600.2242815,34752,357.4277038574219
1589717757.9691348,34784,356.9815368652344
1589717875.8037086,34806,356.9026794433594
1589718231.558588,34879,355.44329833984375
1589718664.5953228,34957,354.9681091308594
1589718962.1451662,35009,355.4067077636719
1589719042.8227024,35031,355.84588623046875
1589719283.3388374,35080,355.79779052734375
1589719323.1634655,35088,355.7867126464844


==> figure source files/plot_python/csv/harl/swimmer/2.csv <==
Wall time,Step,Value
1592890084.5057125,43,-0.13950076699256897
1592890084.6046033,46,-0.31748566031455994
1592890093.146485,72,2.2043869495391846
1592890102.3185208,95,5.44845724105835
1592890125.285504,159,22.074798583984375
1592890128.047577,168,22.645872116088867
1592890151.8350031,230,28.580055236816406
1592890154.7121556,235,28.999595642089844
1592890160.7107089,256,31.38092803955078
1592890171.981613,274,33.12578582763672
1592890184.5623224,309,36.19263458251953
1592890184.6508253,311,36.53881072998047
1592890187.853807,319,37.224979400634766
1592890226.8622446,422,37.600948333740234
1592890245.16892,461,39.07784652709961
1592890252.4284236,475,40.3695068359375
1592890291.2719755,537,45.070919036865234
1592890299.9710064,564,48.76680374145508
1592890305.62261,580,49.04329299926758
1592890308.562057,587,49.63044738769531
1592890326.330254,635,54.34001922607422
1592890329.5619135,648,56.260440826416016
1592890335.1994467,662,56.2636604309082
1592890338.2201717,672,58.33603286743164
1592890355.6286263,715,58.74665069580078
1592890358.7303476,723,58.56180953979492
1592890377.3268979,772,54.273258209228516
1592890383.842621,786,53.17697525024414
1592890383.9035876,788,52.99106979370117
1592890390.5586207,803,52.296966552734375
1592890393.7036042,809,52.88941192626953
1592890404.1914923,837,53.40717697143555
1592890452.8151054,946,55.563114166259766
1592890463.8724954,972,57.177978515625
1592890492.5305684,1006,56.168190002441406
1592890495.897793,1015,56.39299392700195
1592890516.882497,1064,62.08244705200195
1592890520.3743787,1067,62.39382553100586
1592890538.7988713,1105,70.38404846191406
1592890568.8859677,1181,78.88243865966797
1592890601.5316262,1262,87.10671997070312
1592890624.654561,1317,96.4015121459961
1592890624.7482104,1320,97.5107192993164
1592890631.222329,1334,102.50894927978516
1592890634.3553238,1338,103.4052734375
1592890657.6176367,1386,110.43177032470703
1592890661.145265,1393,111.46805572509766
1592890675.1724517,1427,117.69306945800781
1592890678.486276,1437,119.9638442993164
1592890691.803336,1467,128.76144409179688
1592890702.9487424,1492,139.67958068847656
1592890730.697933,1524,152.10592651367188
1592890744.3042326,1553,157.9289093017578
1592890751.0257177,1569,162.25277709960938
1592890757.973285,1585,163.0609130859375
1592890781.8456185,1641,173.9453125
1592890802.1947265,1692,187.14247131347656
1592890809.213596,1710,189.25546264648438
1592890812.70888,1719,193.63687133789062
1592890819.4083188,1733,198.9237518310547
1592890819.459617,1735,198.32444763183594
1592890822.8293066,1738,198.22723388671875
1592890841.8208067,1782,203.32859802246094
1592890869.2585614,1845,203.0133056640625
1592890872.7410884,1854,203.78909301757812
1592890879.9131021,1867,204.2333221435547
1592890879.995872,1870,204.53445434570312
1592890883.5993202,1878,206.13731384277344
1592890901.6116376,1918,213.47268676757812
1592890908.8484788,1935,213.8068389892578
1592890916.0310316,1948,214.43386840820312
1592890956.5193076,2002,220.62037658691406
1592890972.0530906,2037,228.6756591796875
1592890991.9871445,2078,234.1912078857422
1592891003.3319113,2097,234.48626708984375
1592891045.9397929,2188,246.95040893554688
1592891049.811403,2200,247.7090606689453
1592891057.826919,2212,246.8162841796875
1592891066.6910417,2232,247.9667205810547
1592891070.4869018,2237,248.8541259765625
1592891070.5141585,2238,248.96493530273438
1592891081.7677095,2258,252.48826599121094
1592891081.962454,2263,253.8520050048828
1592891105.131983,2308,261.217529296875
1592891109.1983228,2320,262.7395324707031
1592891128.29649,2355,266.1269836425781
1592891144.3790712,2390,271.7616271972656
1592891144.4475305,2391,272.1246337890625
1592891170.1665587,2437,280.10992431640625
1592891179.3038118,2454,284.3734436035156
1592891179.362987,2456,284.4320068359375
1592891183.0637567,2461,285.1578369140625
1592891194.7088444,2486,288.4555358886719
1592891194.7344205,2487,288.5856018066406
1592891202.3530946,2497,289.3441162109375
1592891202.4171782,2499,289.2756042480469
1592891216.6035707,2504,289.6100769042969
1592891231.9332569,2533,294.33917236328125
1592891240.416076,2548,295.69921875
1592891244.4586704,2554,296.33294677734375
1592891314.12199,2686,310.2013244628906
1592891342.5251677,2741,312.52227783203125
1592891350.5087943,2755,312.64910888671875
1592891366.8311286,2790,313.9507141113281
1592891425.0119588,2897,319.85284423828125
1592891461.0343692,2968,321.6022644042969
1592891500.075781,3012,322.4131164550781
1592891513.7345927,3039,323.28839111328125
1592891518.3190677,3042,323.39434814453125
1592891548.987899,3100,325.8095703125
1592891583.854516,3162,329.28424072265625
1592891601.574264,3197,330.21844482421875
1592891619.8982463,3231,330.347412109375
1592891629.013447,3245,331.115478515625
1592891629.0726078,3247,331.0179443359375
1592891629.0994794,3248,331.0977478027344
1592891665.2277458,3306,332.6183166503906
1592891723.5902278,3409,335.7845764160156
1592891748.1698976,3450,336.3876037597656
1592891767.1133168,3481,337.1216735839844
1592891848.9566398,3601,339.6845703125
1592891857.9260197,3619,339.6187744140625
1592891858.0236154,3621,339.7220153808594
1592891885.7163138,3671,339.92327880859375
1592891920.0258713,3727,340.7975158691406
1592891929.3269699,3742,340.7448425292969
1592891965.621186,3794,340.8102722167969
1592891975.9615796,3815,340.8009338378906
1592891980.8435798,3822,340.7840270996094
1592892008.4639757,3865,341.5054626464844
1592892047.9105244,3929,341.3351135253906
1592892062.900567,3957,341.4389343261719
1592892081.5704508,3985,342.06231689453125
1592892124.98873,4037,342.1366271972656
1592892163.8674698,4099,342.0938720703125
1592892168.7798202,4110,342.03631591796875
1592892212.3700173,4183,340.9678039550781
1592892222.1480684,4197,340.8092041015625
1592892226.9076858,4203,340.92706298828125
1592892241.799361,4228,341.7874755859375
1592892246.6167939,4233,341.73687744140625
1592892261.6660655,4264,342.11981201171875
1592892291.057056,4305,343.45599365234375
1592892296.4263177,4318,343.1624755859375
1592892296.478891,4320,343.1858825683594
1592892351.8695529,4401,342.59906005859375
1592892407.2788923,4493,342.01776123046875
1592892431.6599474,4510,342.1331787109375
1592892446.9862907,4531,341.8742370605469
1592892509.1097295,4629,341.051025390625
1592892534.9598706,4665,341.3098449707031
1592892535.0817924,4669,341.3918151855469
1592892540.2887444,4677,341.3745422363281
1592892587.753198,4751,342.0751647949219
1592892614.2859964,4789,342.83172607421875
1592892624.898013,4803,343.02227783203125
1592892652.895835,4841,343.4509582519531
1592892658.2453477,4853,342.8865966796875
1592892684.9020214,4895,343.57781982421875
1592892733.492496,4963,344.8588562011719
1592892739.1246245,4972,344.7696228027344
1592892739.2081902,4975,344.648193359375
1592892808.2304354,5051,343.2433776855469
1592892808.2862113,5053,343.0486145019531
1592892846.2325191,5107,342.4326477050781
1592892862.8009298,5135,342.22967529296875
1592892936.2108865,5240,342.4920654296875
1592893004.8219006,5330,342.36224365234375
1592893016.1047382,5346,342.3948974609375
1592893021.83149,5360,342.02801513671875
1592893067.5973992,5421,342.42926025390625
1592893086.6083357,5443,342.760986328125
1592893153.4620774,5516,343.9842224121094
1592893153.5179615,5518,343.90185546875
1592893176.7392259,5550,344.7144470214844
1592893205.3902164,5588,345.023193359375
1592893264.246114,5665,345.0388488769531
1592893270.3196487,5680,344.953369140625
1592893305.8843405,5724,345.3143615722656
1592893371.2562337,5809,346.0653991699219
1592893383.2508225,5826,345.72833251953125
1592893383.3518116,5829,345.635986328125
1592893408.4225366,5863,344.440673828125
1592893414.4404874,5865,344.38623046875
1592893414.702216,5872,343.7093505859375
1592893449.2813873,5908,342.892333984375
1592893472.853127,5929,342.2493896484375
1592893494.2962117,5953,342.1899719238281
1592893501.2100966,5964,342.3050231933594
1592893520.2812474,5991,342.64111328125
1592893552.6634042,6011,342.8722229003906
1592893640.222502,6122,342.0085754394531
1592893646.4992821,6132,341.93792724609375
1592893684.3899968,6182,342.5086975097656
1592893703.9054215,6201,343.3302001953125
1592893710.286958,6214,343.542724609375
1592893716.5909314,6220,343.4539489746094
1592893729.5210123,6233,343.50042724609375
1592893777.6504745,6290,343.755615234375
1592893796.5722363,6313,343.6698303222656
1592893796.7331116,6318,343.6334228515625
1592893816.016199,6342,343.8673095703125
1592893836.0867176,6364,343.9933166503906
1592893849.861565,6377,344.2265319824219
1592893869.1873164,6401,344.9930114746094
1592893948.363285,6497,344.7169494628906
1592893983.466457,6521,344.8043518066406
1592894025.307996,6575,346.54412841796875
1592894040.3932831,6585,346.7410583496094
1592894055.216894,6604,347.30908203125
1592894104.8328278,6658,348.23199462890625
1592894139.4247503,6697,348.4191589355469
1592894139.5199602,6700,348.4215087890625
1592894146.7717443,6712,348.5206298828125
1592894174.7231524,6743,348.3782958984375
1592894267.2731519,6847,349.22650146484375
1592894273.8354735,6855,349.2069396972656
1592894286.6876397,6870,349.16986083984375
1592894365.0834038,6967,350.71075439453125
1592894391.1626549,6993,350.927001953125
1592894418.9358387,7015,350.7115783691406
1592894498.6330218,7107,349.1428527832031
1592894505.3203776,7115,349.1569519042969
1592894540.3391633,7156,348.38409423828125
1592894594.3606184,7217,347.5200500488281
1592894615.282468,7248,346.3444519042969
1592894669.839405,7312,346.1099853515625
1592894690.0476403,7330,346.42266845703125
1592894697.1398633,7340,346.5396728515625
1592894697.205022,7341,346.6499938964844
1592894711.1077662,7360,346.6072998046875
1592894732.056241,7383,346.51422119140625
1592894752.502971,7402,346.58837890625
1592894795.186547,7451,346.61376953125
1592894802.3063493,7461,346.5045166015625
1592894802.3897293,7464,346.6579895019531
1592894816.5500526,7479,346.8367919921875
1592894861.2465198,7512,346.7216796875
1592894956.815929,7610,348.50299072265625
1592894987.3448687,7645,348.55511474609375
1592895023.0807276,7688,348.4437255859375
1592895029.98724,7694,348.5188903808594
1592895093.6468546,7761,348.3293762207031
1592895115.0238473,7789,348.44598388671875
1592895122.3335657,7799,348.4977111816406
1592895159.3759115,7834,348.56182861328125
1592895216.9287546,7901,348.671630859375
1592895246.6587448,7933,348.7127380371094
1592895298.0822637,7992,348.8203430175781
1592895349.311034,8027,348.5297546386719
1592895356.9133475,8038,348.75927734375
1592895371.4095354,8050,348.77728271484375
1592895386.1722143,8067,348.6256103515625
1592895490.4061964,8181,347.8246765136719
1592895520.7424262,8216,347.687255859375
1592895528.1147063,8222,347.70013427734375
1592895595.5770345,8291,348.9713134765625
1592895633.9287355,8335,349.2491455078125
1592895664.2624135,8364,349.2369384765625
1592895671.6842432,8369,349.2744445800781
1592895679.420035,8378,349.5491027832031
1592895763.7962573,8468,348.5712890625
1592895763.9250762,8471,348.4625244140625
1592895794.6136672,8499,349.13214111328125
1592895816.8611372,8509,349.53460693359375
1592895879.075772,8567,350.33404541015625
1592895920.8477025,8602,349.4810485839844
1592895954.1657438,8635,348.72076416015625
1592895954.1943026,8636,348.7432556152344
1592896013.9723706,8696,348.6509094238281
1592896143.4393883,8820,348.52252197265625
1592896143.5792422,8823,348.490966796875
1592896202.1109073,8879,349.2927551269531
1592896209.897542,8886,349.15997314453125
1592896233.809908,8905,349.1504211425781
1592896233.9058783,8908,349.2889404296875
1592896258.7572756,8929,349.1038513183594
1592896259.0292258,8936,349.165771484375
1592896284.7546768,8959,348.6871337890625
1592896303.2664812,8976,348.44805908203125
1592896329.9568076,8994,348.5175476074219
1592896330.1528745,9000,348.351806640625
1592896401.0410674,9056,348.2430114746094
1592896408.9432313,9064,348.386474609375
1592896574.5855494,9227,346.4864501953125
1592896582.5239007,9234,346.6488342285156
1592896606.8606966,9261,346.3638000488281
1592896664.1700428,9317,345.38385009765625
1592896696.6238606,9349,344.9783020019531
1592896722.3360171,9370,344.9067687988281
1592896767.5931633,9413,344.6600036621094
1592896767.6819026,9416,344.6096496582031
1592896795.948805,9436,344.6402282714844
1592896804.3984406,9443,344.5793151855469
1592896830.828278,9469,344.335693359375
1592896917.8868582,9539,344.632080078125
1592896926.0640318,9548,344.7688903808594
1592896934.1720498,9555,344.8084716796875
1592896942.3807578,9568,345.0295104980469
1592896966.8478515,9590,345.00225830078125
1592897007.844894,9628,344.6466064453125
1592897040.9051878,9658,344.3531799316406
1592897065.6982121,9681,344.0437927246094
1592897082.2689748,9699,344.05322265625
1592897166.1223779,9769,345.3435974121094
1592897252.834206,9841,344.1478271484375
1592897252.9285936,9844,344.1931457519531
1592897298.467022,9884,344.1568298339844
1592897325.9868348,9908,343.6395263671875
1592897395.6872551,9973,343.2430725097656
1592897494.4076416,10051,342.7267150878906
1592897494.5649052,10056,342.5397644042969
1592897502.83774,10059,342.5064697265625
1592897529.016718,10085,342.12762451171875
1592897581.2909725,10129,340.90863037109375
1592897626.027951,10169,339.91876220703125
1592897644.3097975,10186,339.578857421875
1592897726.5129573,10257,339.8096008300781
1592897744.6022308,10277,339.87847900390625
1592897753.331618,10284,339.7615661621094
1592897876.565237,10397,339.90576171875
1592897876.6719854,10400,339.9225158691406
1592897902.9990237,10421,340.4139404296875
1592897964.9715385,10480,340.8499450683594
1592897982.9413238,10490,340.6334533691406
1592897983.1061609,10494,340.6981201171875
1592898035.5073612,10523,341.0908508300781
1592898073.056904,10556,340.59820556640625
1592898129.5449944,10608,340.5666809082031
1592898157.5526283,10625,340.5151062011719
1592898167.3709435,10639,340.5357971191406
1592898185.9861834,10655,340.3053283691406
1592898204.273218,10672,340.37158203125
1592898249.7775114,10712,339.65301513671875
1592898304.6832519,10758,339.357177734375
1592898304.7115726,10759,339.35064697265625
1592898331.9327984,10781,339.33428955078125
1592898340.950275,10788,339.4530029296875
1592898368.7356179,10816,339.936767578125
1592898386.9535878,10826,340.26947021484375
1592898387.1404257,10831,340.47454833984375
1592898405.3475096,10842,340.6544494628906
1592898414.4197376,10851,340.987060546875
1592898432.7436106,10865,341.3418273925781
1592898469.4020982,10903,340.9764099121094
1592898478.3528144,10906,340.9786376953125
1592898514.878277,10940,340.4065246582031
1592898515.031733,10944,340.59722900390625
1592898542.8480191,10967,340.69683837890625
1592898552.182339,10973,340.5771789550781
1592898552.2394428,10975,340.5915832519531
1592898612.5830724,11015,341.3213806152344
1592898621.5345206,11021,341.48492431640625
1592898639.6344898,11034,341.445556640625
1592898639.7949,11039,341.5813293457031
1592898713.3002675,11103,341.7374267578125
1592898740.8851109,11122,341.5801086425781
1592898750.0966518,11131,341.5843200683594
1592898796.5663736,11176,342.2181396484375
1592898824.6320124,11199,342.54046630859375
1592898833.8570693,11201,342.5447998046875
1592898833.891116,11202,342.5225524902344
1592898899.2439435,11261,342.4031982421875
1592898918.0460405,11273,342.1281433105469
1592899087.307791,11420,342.7109375
1592899152.9648998,11473,343.6423034667969
1592899172.3783886,11493,344.0070495605469
1592899225.4896414,11524,344.2619323730469
1592899235.1528354,11533,343.98291015625
1592899254.322723,11550,343.8962097167969
1592899273.4226348,11567,344.10797119140625
1592899311.8421974,11598,344.0786437988281
1592899379.202961,11649,343.91876220703125
1592899398.8730485,11672,343.7443542480469
1592899418.1427858,11686,343.7490539550781
1592899506.1178937,11760,344.40252685546875
1592899652.7093663,11874,343.54449462890625
1592899741.1114774,11949,343.6884460449219
1592899770.4695628,11970,343.4281311035156
1592899770.651664,11975,343.5627746582031
1592899790.2079782,11989,343.1264953613281
1592899824.158569,12004,342.9148254394531
1592899833.9707308,12011,342.4439697265625
1592899873.538227,12042,341.5419921875
1592899992.540768,12139,340.5025634765625
1592900022.4436238,12165,341.00079345703125
1592900032.227428,12169,340.820556640625
1592900052.3684988,12185,340.90191650390625
1592900102.4604156,12227,340.9361267089844
1592900182.7739396,12291,341.51495361328125
1592900182.8573766,12294,341.56011962890625
1592900203.0490646,12310,341.7528381347656
1592900324.462556,12406,340.997802734375
1592900365.011964,12437,342.0404052734375
1592900395.9837046,12459,342.4173889160156
1592900532.293181,12554,343.1278991699219
1592900624.8512914,12626,344.2510070800781
1592900676.6166828,12672,345.6651306152344
1592900719.1115766,12700,345.1425476074219
1592900792.4779854,12759,344.7979736328125
1592900813.1208162,12775,344.6177978515625
1592900855.685185,12806,344.7498474121094
1592900938.8621356,12865,344.72027587890625
1592900949.5838478,12878,344.90252685546875
1592900980.8393688,12897,344.8073425292969
1592901034.0772042,12940,344.465087890625
1592901055.2175317,12960,344.7091369628906
1592901154.3203404,13018,345.0126953125
1592901175.6125927,13035,345.0861511230469
1592901207.7227507,13062,344.8689270019531
1592901238.804198,13083,345.1570129394531
1592901249.4594889,13095,345.5743408203125
1592901271.059282,13110,345.3190002441406
1592901281.897011,13114,345.42291259765625
1592901303.3442078,13131,345.6438293457031
1592901345.9325573,13167,346.2528076171875
1592901399.5303688,13207,347.0134582519531
1592901442.3928294,13240,347.307861328125
1592901549.5341594,13314,348.1356201171875
1592901592.3220172,13350,348.9667663574219
1592901667.183286,13403,349.7205505371094
1592901667.2944205,13407,349.7718811035156
1592901699.096928,13427,350.29449462890625
1592901763.8986917,13476,349.95245361328125
1592901823.6640797,13505,349.6060791015625
1592901891.925267,13547,349.6023254394531
1592901974.997066,13598,349.53680419921875
1592902002.3412118,13613,349.61834716796875
1592902016.1298113,13621,349.7743835449219
1592902029.8387566,13627,349.5965881347656
1592902113.2894611,13680,350.0871887207031
1592902126.9203131,13683,350.0924377441406
1592902195.8338003,13723,350.32366943359375
1592902237.9579394,13748,350.22601318359375
1592902292.5994499,13777,350.2848205566406
1592902348.1036465,13811,350.2690124511719
1592902403.9637196,13846,350.50360107421875
1592902445.541971,13869,350.4417724609375
1592902473.4852617,13885,350.5257263183594
1592902572.10831,13938,351.0077209472656
1592902600.1492624,13958,351.2907409667969
1592902613.8097076,13961,351.30670166015625
1592902627.6356738,13971,351.4394836425781
1592902641.3663836,13977,351.36956787109375
1592902669.3633413,13999,351.4555969238281
1592902817.2340257,14081,351.0807800292969
1592903019.6362193,14222,352.2135009765625
1592903131.8010845,14288,351.98260498046875
1592903143.491258,14289,351.9416809082031
1592903143.7278802,14295,351.85943603515625
1592903155.8650513,14304,351.64013671875
1592903191.0095193,14321,351.801025390625
1592903202.9996846,14333,351.9666748046875
1592903214.9270568,14339,351.90191650390625
1592903298.1743762,14398,351.4232482910156
1592903369.2266684,14448,351.86749267578125
1592903439.8251553,14495,353.0631103515625
1592903512.9524026,14531,353.2620544433594
1592903548.6630204,14555,353.30523681640625
1592903548.7483146,14558,353.26983642578125
1592903664.8773847,14633,353.3296203613281
1592903665.0666938,14639,353.3002014160156
1592903712.2869017,14669,353.9400939941406
1592903723.8905447,14678,353.9203186035156
1592903735.4471602,14682,354.01800537109375
1592903735.623441,14688,354.05364990234375
1592903829.147716,14747,354.2976989746094
1592903876.307979,14780,354.102294921875
1592903876.374342,14781,354.00799560546875
1592903888.27953,14789,353.9688415527344
1592903899.9914684,14793,353.9246826171875
1592903923.8970106,14810,353.77093505859375
1592904019.233983,14874,353.9760437011719
1592904043.3139813,14893,354.0613708496094
1592904090.9610815,14926,354.1485290527344
1592904090.9887812,14927,354.19305419921875
1592904127.0984845,14951,354.27227783203125
1592904261.4385414,15028,354.32501220703125
1592904359.4041393,15091,353.8433532714844
1592904422.7347598,15133,353.6664733886719
1592904435.1080313,15137,353.6390686035156
1592904497.2620177,15181,353.8731994628906
1592904522.146921,15200,354.2828063964844
1592904635.3149767,15267,355.2604675292969
1592904722.8266358,15325,355.1331481933594
1592904760.4301066,15348,355.0546875
1592904887.5913436,15429,354.5816955566406
1592904941.17213,15457,354.2615966796875
1592904966.2600775,15474,354.2248840332031
1592904966.3211622,15476,354.29058837890625
1592905032.5781515,15508,354.4077453613281
1592905083.5095751,15539,355.06109619140625
1592905173.5110517,15598,355.4542541503906
1592905406.6861286,15741,354.8113098144531
1592905445.454258,15765,354.7740173339844
1592905458.2669046,15774,354.83782958984375
1592905470.748521,15780,354.8020935058594
1592905550.0558033,15826,354.58514404296875
1592905550.1496806,15829,354.5763244628906
1592905576.3589597,15848,354.31390380859375
1592905615.43463,15867,354.2332763671875
1592905800.7973518,15980,354.9599914550781
1592905826.7058883,15994,355.18804931640625
1592905943.4046288,16057,355.7589111328125
1592905995.2309341,16096,355.556396484375
1592906038.6907558,16117,355.31854248046875
1592906132.3446107,16176,354.0650634765625
1592906158.3996282,16189,353.78839111328125
1592906171.755424,16199,353.80474853515625
1592906184.565061,16203,353.78753662109375
1592906263.8795683,16250,354.4071960449219
1592906381.5794184,16322,354.6192626953125
1592906407.954042,16344,354.51507568359375
1592906447.40685,16361,354.7354736328125
1592906513.0309434,16407,354.9793395996094
1592906578.5148952,16441,354.9964294433594
1592906697.8425002,16506,354.77178955078125
1592906777.2890396,16560,355.143310546875
1592906829.5818725,16586,355.0956115722656
1592906829.7705233,16591,355.1265869140625
1592906951.7756984,16662,355.14886474609375
1592907020.436259,16698,355.3027038574219
1592907103.4915721,16747,355.25140380859375
1592907211.440783,16809,355.3194885253906
1592907211.4762576,16810,355.3398132324219
1592907251.9757473,16835,355.1817626953125
1592907265.4094167,16844,355.2405090332031
1592907292.012878,16858,355.0359191894531
1592907360.5072467,16900,354.6185607910156
1592907660.1975389,17067,354.1431579589844
1592907714.902223,17098,354.5143127441406
1592907770.256208,17132,354.8686828613281
1592907812.9904346,17155,355.206787109375
1592907883.8407865,17193,355.3855895996094
1592907897.8467906,17203,355.5249938964844
1592907953.6053464,17240,355.3306579589844
1592907967.2548175,17248,355.3275146484375
1592908022.275916,17273,355.0484619140625
1592908049.956655,17291,355.109619140625
1592908050.018359,17293,355.1527099609375
1592908091.0445955,17316,354.9924011230469
1592908091.0715997,17317,354.9996643066406
1592908091.1010962,17318,354.9252624511719
1592908104.9161773,17321,354.9427185058594
1592908132.58122,17340,355.1173095703125
1592908188.2528336,17375,355.758544921875
1592908216.8904843,17392,355.4795837402344
1592908244.5071046,17406,355.65093994140625
1592908285.9593809,17427,355.46380615234375
1592908313.2567976,17445,355.2771911621094
1592908327.048987,17455,355.1287841796875
1592908498.5666177,17544,355.09503173828125
1592908528.2510512,17558,355.1653747558594
1592908542.5703843,17564,355.37884521484375
1592908571.6416678,17578,355.47320556640625
1592908586.249573,17587,355.4632873535156
1592908600.8587337,17594,355.59539794921875
1592908600.8922653,17595,355.5935363769531
1592908601.0192919,17599,355.5752868652344
1592908644.5047877,17624,355.4097900390625
1592908673.3272667,17634,355.3258056640625
1592908702.6447892,17654,354.8114318847656
1592908732.8144205,17668,354.4325866699219
1592908848.0028276,17723,352.8617858886719
1592908944.3671732,17772,353.05999755859375
1592908944.3994026,17773,353.1409912109375
1592909007.1210394,17805,353.71246337890625
1592909083.5469382,17843,353.5724182128906
1592909305.0980248,17954,353.403564453125
1592909320.8794222,17963,353.4638366699219
1592909352.2893214,17979,353.2611999511719
1592909352.4262862,17982,353.2635192871094
1592909368.5247571,17991,353.14715576171875
1592909446.413767,18019,353.383056640625
1592909509.0122128,18054,353.66546630859375
1592909542.566187,18066,353.5047302246094
1592909622.9984019,18105,353.96026611328125
1592909672.4004934,18130,353.8934631347656
1592909705.203723,18147,353.8996887207031
1592909788.233913,18191,353.7595520019531
1592909836.5791574,18215,353.39520263671875
1592909883.6761727,18237,353.3258056640625
1592909944.5362463,18265,353.28814697265625
1592910036.1152365,18319,354.0809631347656
1592910125.361375,18363,354.32464599609375
1592910287.977229,18452,354.44915771484375
1592910288.0063438,18453,354.4482421875
1592910465.8204277,18540,354.69476318359375
1592910480.4918919,18548,354.5520324707031
1592910569.098862,18593,353.86639404296875
1592910675.1813629,18653,353.9593200683594
1592910795.4532588,18714,354.5997314453125
1592910810.5390904,18721,354.49053955078125
1592910856.1993272,18750,354.73052978515625
1592910932.6212296,18787,354.4882507324219
1592911038.5139642,18846,353.80126953125
1592911129.8197699,18894,353.701904296875
1592911207.622539,18934,353.5856018066406
1592911254.41444,18959,353.0843811035156
1592911304.147505,18978,352.69537353515625
1592911304.329675,18983,352.7166442871094
1592911365.2758193,19006,352.2876281738281
1592911414.1281488,19028,352.10205078125
1592911463.3544984,19049,351.8616027832031
1592911591.9395182,19117,352.2707214355469
1592911706.117782,19170,352.8951416015625
1592911820.7347016,19228,352.3404846191406
1592911904.1561925,19272,351.1129455566406
1592911920.2120507,19276,351.1432800292969
1592911967.3408241,19301,350.78729248046875
1592912326.092068,19486,350.3552551269531
1592912373.0597467,19501,350.2185363769531
1592912373.1576312,19504,350.2462158203125
1592912425.0234914,19526,350.5446472167969
1592912441.3512113,19532,350.55657958984375
1592912540.3688335,19580,350.8519592285156
1592912572.7985275,19595,350.63677978515625
1592912653.7323134,19635,350.87310791015625
1592912669.9185739,19641,350.6685791015625
1592912687.0792298,19655,350.2494201660156
1592912721.2910204,19666,350.2533874511719
1592912738.081371,19675,350.2133483886719
1592912839.1293776,19721,350.2449951171875
1592912839.3483088,19728,349.933837890625
1592912855.2787452,19732,349.9684753417969
1592912871.867128,19738,350.0373229980469
1592912988.5521233,19797,349.5427551269531
1592913039.380896,19824,349.1441955566406
1592913088.7121332,19847,349.104736328125
1592913238.2603204,19917,349.49090576171875
1592913287.1038122,19939,349.8088684082031
1592913355.4300778,19972,350.40081787109375
1592913387.5692344,19989,350.4621887207031
1592913403.4604204,19996,350.30426025390625
1592913500.9034202,20036,350.1275939941406
1592913533.4661205,20049,350.051025390625
1592913533.678871,20054,350.1285095214844
1592913550.3151536,20060,350.27703857421875
1592913550.4419785,20063,350.2460632324219
1592913720.7788112,20139,350.23809814453125
1592913720.8061693,20140,350.2806396484375
1592913720.902721,20142,350.2431335449219
1592913808.736003,20184,350.1755676269531
1592913825.848045,20187,350.2270202636719
1592913892.747684,20218,350.38970947265625
1592913946.6468925,20245,350.9378967285156
1592913946.7406332,20248,351.0668029785156
1592913963.1237965,20253,351.2330322265625
1592914079.78803,20309,352.5783996582031
1592914113.4209857,20324,352.53546142578125
1592914130.2701309,20333,352.697265625
1592914130.3312688,20335,352.8238830566406
1592914215.3386629,20374,353.1434631347656
1592914232.8890722,20384,353.2643737792969
1592914267.0042417,20398,353.56011962890625
1592914368.4393916,20441,353.6858215332031
1592914453.7668433,20486,353.34564208984375
1592914555.4708743,20527,352.7331848144531
1592914588.8419313,20540,352.611572265625
1592914588.9078474,20541,352.59759521484375
1592914639.3873434,20561,352.7756042480469
1592914639.4620657,20563,352.7740783691406
1592914640.1398232,20568,352.6231689453125
1592914673.7082694,20579,352.57659912109375
1592914912.18114,20689,352.2781066894531
1592914912.2223718,20690,352.3584289550781
1592914947.9264398,20711,352.2604675292969
1592915107.9260821,20779,352.8860168457031
1592915107.9546525,20780,352.96868896484375
1592915108.0770855,20783,352.9567565917969
1592915108.1045206,20784,353.0071716308594
1592915193.969319,20823,353.34271240234375
1592915211.1671102,20832,353.36737060546875
1592915262.7447248,20856,353.3448181152344
1592915348.0433993,20889,353.241455078125
1592915399.5715697,20914,353.3269958496094
1592915468.1845284,20950,353.2095947265625
1592915554.9778934,20988,353.3517150878906
1592915657.9119856,21028,353.2300720214844
1592915675.2941754,21036,353.0902404785156
1592915746.7915246,21068,352.1648254394531
1592915764.747107,21077,352.14959716796875
1592915783.1476073,21081,352.13519287109375
1592915927.9716063,21145,351.7763366699219
1592916071.2634053,21210,352.48736572265625
1592916123.9120789,21233,352.7337341308594
1592916304.0440266,21317,352.3540954589844
1592916304.131364,21320,352.3179931640625
1592916321.8870015,21325,352.16046142578125
1592916464.720557,21392,351.1189270019531
1592916519.4930043,21410,350.8092956542969
1592916681.7351773,21485,350.5565185546875
1592916787.4387102,21524,350.12786865234375
1592916787.4732668,21525,350.108642578125
1592916989.0441415,21612,349.5317077636719
1592917154.1001396,21682,349.68841552734375
1592917173.352871,21695,349.79962158203125
1592917247.686544,21724,349.9163818359375
1592917247.7161994,21725,349.8892517089844
1592917338.405427,21766,350.29571533203125
1592917392.7147427,21790,350.36224365234375
1592917410.1050625,21796,350.0534973144531
1592917445.996764,21816,350.3516540527344
1592917463.5562084,21822,350.3444519042969
1592917517.1919994,21843,350.1712646484375
1592917534.8257415,21849,350.1508483886719
1592917660.0519464,21909,350.1006164550781
1592917787.6853032,21968,349.70098876953125
1592917860.9773118,22000,349.6610412597656
1592917894.0339189,22007,349.793212890625
1592918100.279563,22091,350.50213623046875
1592918402.1483917,22221,351.3307800292969
1592918458.5240479,22246,350.90216064453125
1592918496.0030603,22259,350.88739013671875
1592918553.0321803,22286,350.87701416015625
1592918572.7885516,22293,350.7426452636719
1592918591.5945137,22304,350.8563537597656
1592918610.4496517,22309,351.0193786621094
1592918629.4908621,22317,350.9750671386719
1592918666.0025127,22331,351.2026062011719
1592918721.1549432,22359,351.17132568359375
1592918884.816069,22428,350.57586669921875
1592918884.9464939,22431,350.5692443847656
1592918994.5529456,22473,350.0986022949219
1592919082.1262157,22508,349.11273193359375
1592919175.183277,22545,348.40704345703125
1592919379.0832794,22636,349.2164306640625
1592919416.5950282,22652,350.2493591308594
1592919659.8044486,22759,351.78857421875
1592919678.9358037,22766,351.6704406738281
1592919716.409596,22778,352.0581970214844
1592919829.213635,22827,351.6880798339844
1592919829.2733974,22829,351.65869140625
1592919847.94612,22840,351.5959167480469
1592919866.3938289,22841,351.688720703125
1592919866.557159,22846,351.5930480957031
1592920072.4809983,22931,353.2831115722656
1592920072.5697422,22934,353.2745361328125
1592920488.1066563,23081,352.5586853027344
1592920488.2503822,23085,352.48675537109375
1592920488.284074,23086,352.5158386230469
1592920530.601018,23103,352.72491455078125
1592920573.0435529,23118,352.7501525878906
1592920594.2192943,23128,352.677490234375
1592920635.941902,23139,352.4473571777344
1592920636.1462188,23144,352.2549743652344
1592920656.9380922,23149,352.0292053222656
1592920680.4794095,23153,351.9598388671875
1592920680.6853685,23159,351.75042724609375
1592920744.0877368,23183,351.403076171875
1592920786.6372995,23193,351.31610107421875
1592920850.1063004,23219,350.76300048828125
1592920850.2103322,23221,350.6063232421875
1592920956.273218,23264,350.35784912109375
1592921022.0437734,23287,349.9726867675781
1592921170.64365,23338,351.0328369140625
1592921234.3467867,23362,351.29913330078125
1592921279.4574754,23381,351.59429931640625
1592921322.2034385,23395,351.62713623046875
1592921407.2108018,23428,351.51751708984375
1592921721.2131972,23541,351.01104736328125
1592921849.7327776,23590,349.7655029296875
1592922022.2672594,23651,349.48748779296875
1592922065.3478193,23671,349.3890075683594
1592922108.3083034,23682,349.4936828613281
1592922151.3118212,23702,349.5960693359375
1592922324.9323432,23762,350.0913391113281
1592922346.560834,23775,350.0428466796875
1592922454.8822632,23812,350.1720275878906
1592922497.4380162,23832,350.64337158203125
1592922537.191672,23843,350.68292236328125
1592922761.8995996,23929,350.4412536621094
1592922782.2431815,23939,350.49658203125
1592923021.4343314,24026,350.7422790527344
1592923142.9900005,24080,350.1698913574219
1592923243.5907037,24117,350.5802001953125
1592923243.6499193,24119,350.57525634765625
1592923323.490463,24148,350.24224853515625
1592923423.8179977,24187,350.1343688964844
1592923545.2888374,24235,348.4827880859375
1592923665.7840521,24283,347.0556335449219
1592923665.845911,24285,347.0379943847656
1592923686.0437224,24293,347.188232421875
1592923767.6309743,24323,347.57818603515625
1592923828.7189944,24346,347.94891357421875
1592923849.3118415,24360,348.2561340332031
1592924012.5031996,24417,349.83966064453125
1592924273.4867563,24513,350.6747741699219
1592924375.548677,24558,350.7623596191406
1592924396.0020711,24562,350.7278747558594
1592924539.4051068,24622,350.3553466796875
1592924661.7903576,24668,348.9769592285156
1592924744.256256,24698,348.3872985839844
1592924785.673946,24720,348.29119873046875
1592924806.3098,24728,348.267822265625
1592924969.7934897,24791,348.32470703125
1592925134.6736968,24850,348.0293884277344
1592925199.1418412,24880,347.7168273925781
1592925240.5902786,24896,347.6475524902344
1592925261.9571853,24902,347.5724792480469
1592925351.5187829,24935,347.0212097167969
1592925436.2764971,24964,346.7601318359375
1592925477.297095,24978,346.5912170410156
1592925574.776632,25009,346.0827941894531
1592925661.0385954,25048,345.5327453613281
1592925905.8692212,25134,346.5720520019531
1592926117.4698138,25207,346.58154296875
1592926184.8481526,25232,346.8307800292969
1592926229.3058293,25245,347.2207946777344
1592926251.2399585,25252,347.23480224609375
1592926251.3024824,25254,347.29949951171875
1592926473.215846,25333,349.3903503417969
1592926629.6698544,25392,350.2940979003906
1592926982.2931058,25506,350.2169494628906
1592927026.9992247,25521,350.2767333984375
1592927163.7955775,25573,350.766357421875
1592927231.533282,25600,350.70648193359375
1592927412.4197195,25662,351.01995849609375
1592927480.931055,25687,350.8285217285156
1592927730.769766,25776,350.65594482421875
1592927844.1052594,25813,350.7535095214844
1592927935.0022132,25848,351.3429870605469
1592927981.2134335,25864,351.46728515625
1592928048.9718552,25881,351.5478515625
1592928162.4619284,25922,351.6973571777344
1592928429.551533,26016,351.8612060546875
1592928475.1137855,26030,351.88519287109375
1592928520.9700942,26046,351.98602294921875
1592928589.4882405,26067,351.7574157714844
1592928612.3691359,26076,351.5384826660156
1592928658.7411058,26092,351.6893615722656
1592928842.9697268,26155,351.4435119628906
1592928843.0028412,26156,351.5173034667969
1592928889.2702494,26170,351.39849853515625
1592929191.592244,26280,350.6632385253906
1592929238.3101637,26293,350.7786865234375
1592929261.6144502,26304,350.7818908691406
1592929541.7030199,26394,351.3799743652344
1592929565.217828,26404,351.9576721191406
1592929588.5153427,26410,351.96136474609375
1592929752.4425447,26471,351.5388488769531
1592929908.407384,26513,351.40283203125
1592930358.2024896,26671,351.3465270996094
1592930476.6581316,26709,350.99267578125
1592930618.6662881,26755,350.2878723144531
1592930618.730134,26757,350.2723388671875
1592930737.6382637,26797,349.4613342285156
1592930737.6700392,26798,349.4652099609375
1592930737.6992202,26799,349.3721008300781
1592930785.3141258,26815,349.230224609375
1592930833.1684053,26828,349.235107421875
1592930833.2327197,26830,349.25103759765625
1592931144.6046755,26929,349.5895690917969
1592931577.6122508,27068,350.7513122558594
1592931600.35082,27079,350.7550048828125
1592931791.349702,27143,351.0767822265625
1592931815.6986725,27149,351.0245361328125
1592931839.8752594,27155,351.0050354003906
1592931840.0095208,27159,351.0632629394531
1592931840.040505,27160,351.0525207519531
1592932072.0536146,27235,350.4251708984375
1592932186.6521103,27275,350.6971740722656
1592932346.8346727,27330,350.3799133300781
1592932644.7965086,27439,348.5360412597656
1592932690.2240448,27450,348.2121887207031
1592932713.0012171,27458,348.3017578125
1592932864.9331417,27506,348.6483154296875
1592932933.677717,27530,348.6798095703125
1592933048.938208,27570,348.9324035644531
1592933049.0702577,27573,348.9583435058594
1592933141.4005187,27604,348.4382019042969
1592933164.459221,27614,348.43609619140625
1592933187.4522922,27621,348.56512451171875
1592933233.352197,27635,348.2631530761719
1592933233.4784372,27639,348.2716979980469
1592933395.8571582,27696,347.8605651855469
1592933464.5719986,27716,347.5517883300781
1592933464.6594057,27719,347.6546325683594
1592933534.061226,27740,348.02935791015625
1592933790.9301517,27826,349.8863830566406
1592934046.9550295,27917,350.4284362792969
1592934047.0130432,27919,350.38690185546875
1592934140.5560567,27951,350.60076904296875
1592934211.3619168,27969,350.3119812011719
1592934258.5039318,27992,350.00469970703125
1592934626.4560246,28106,348.1778869628906
1592935054.8165128,28252,350.0362548828125
1592935125.8872879,28278,349.93560791015625
1592935149.668044,28286,349.98223876953125
1592935268.653074,28322,349.6773681640625
1592935435.8907962,28377,349.5536193847656
1592935603.1883855,28439,349.45037841796875
1592935651.045987,28452,349.3330383300781
1592935999.1763542,28544,349.3659362792969
1592936120.2085662,28573,349.862060546875
1592936271.4389467,28612,350.18890380859375
1592936516.1731718,28677,350.61834716796875
1592937344.068409,28892,352.20294189453125
1592937653.4784951,28971,352.55621337890625
1592937745.6247497,28997,352.543701171875
1592937855.1544104,29019,352.50421142578125
1592937916.7200587,29038,352.59234619140625
1592938009.1797717,29058,352.4546813964844
1592938009.430666,29063,352.68035888671875
1592938070.718311,29079,352.7647705078125
1592938132.037762,29091,352.634033203125
1592938194.4149892,29107,352.48895263671875
1592938287.5273757,29134,352.22784423828125
1592938565.8174288,29202,353.1038818359375
1592938689.8503664,29236,353.6921691894531
1592938753.414551,29251,353.81353759765625
1592938784.7004507,29264,353.6711120605469
1592938816.4687965,29272,353.90667724609375
1592938847.5941029,29277,353.9349670410156
1592938972.9336545,29310,353.6290283203125
1592939192.859517,29367,352.6873779296875
1592939478.1735795,29439,352.3797302246094
1592939604.0641973,29472,352.6186218261719
1592939635.49347,29479,352.69085693359375
1592939667.254355,29488,352.703125
1592939905.4040463,29538,352.6300354003906
1592939905.5698593,29541,352.6313171386719
1592940001.7767792,29562,352.6422424316406
1592940033.7491224,29574,352.583740234375
1592940129.4333825,29593,352.6656799316406
1592940192.5052295,29612,352.6212158203125
1592940732.3125522,29748,353.3393859863281
1592941053.2345757,29829,353.713623046875
1592941053.2710729,29830,353.7830810546875
1592941085.3864574,29834,353.7735290527344
1592941182.3521302,29864,354.1452941894531
1592941280.4042404,29883,354.1838684082031
1592941471.9133635,29929,354.23486328125
1592941779.4464083,30001,353.91949462890625
1592941779.6397305,30006,353.9334411621094
1592941876.8826733,30032,353.8258056640625
1592942072.6212487,30078,353.376220703125
1592942138.1752222,30093,353.0145568847656
1592942331.5894635,30138,352.19317626953125
1592942461.3920202,30175,351.7639465332031
1592942657.405404,30218,351.4059143066406
1592942722.6392524,30238,351.15789794921875
1592942755.4467967,30244,351.3480529785156
1592942820.2635293,30257,351.3580017089844
1592942917.9505513,30285,351.5355529785156
1592943081.1505551,30325,352.1143798828125
1592943081.2574668,30328,352.1494140625
1592943244.7749407,30368,351.8141784667969
1592943475.5468745,30422,351.2876892089844
1592943540.861266,30435,351.26971435546875
1592943639.5930552,30460,351.3889465332031
1592943672.4362726,30467,351.2121276855469
1592943672.6311607,30471,351.2674560546875
1592944119.7964218,30570,353.257080078125
1592944119.968814,30573,353.2894592285156
1592944218.9260113,30595,353.6529235839844
1592944285.2628303,30613,353.9349060058594
1592944418.3773437,30645,354.1660461425781
1592944683.1802962,30707,353.8441467285156
1592944751.8160458,30721,354.0849914550781
1592944817.6550834,30738,354.121826171875
1592944817.694425,30739,354.1322021484375
1592944985.147654,30781,353.9611511230469
1592945386.221431,30880,353.4246826171875
1592945521.54839,30907,353.6757507324219
1592945622.1418798,30936,353.3662109375
1592945889.655831,30998,353.2828369140625
1592946144.276723,31053,353.1618347167969
1592946346.87913,31101,353.36895751953125
1592946380.3768163,31106,353.33453369140625
1592946819.2494047,31214,352.32586669921875
1592946886.5275128,31225,352.17669677734375
1592947398.0118427,31348,352.2879943847656
1592947637.1291838,31407,351.68963623046875
1592947808.7936642,31444,351.85382080078125
1592947912.2362363,31465,351.4969177246094
1592948016.3661218,31491,351.4448547363281
1592948067.6794777,31502,351.52569580078125
1592948241.3654563,31538,351.487060546875
1592948241.4029353,31539,351.5296630859375
1592948344.9008048,31564,351.86431884765625
1592948621.0836847,31626,351.43890380859375
1592948621.3629785,31632,351.5562438964844
1592948690.275405,31647,351.1343078613281
1592948930.224363,31697,350.03729248046875
1592948999.6476042,31713,349.61700439453125
1592949033.9016805,31723,349.0253601074219
1592949103.0763469,31740,348.6797180175781
1592949207.4666603,31763,348.729736328125
1592949416.2670527,31809,348.2289123535156
1592949697.7944388,31874,347.65374755859375
1592949732.4992623,31881,347.7637634277344
1592949767.1823328,31889,347.5872802734375
1592949976.2063565,31937,348.6919860839844
1592950011.2456298,31946,348.97601318359375
1592950188.8280134,31985,349.4062805175781
1592950275.6921299,32005,349.516845703125
1592950346.8099346,32018,349.1772155761719
1592950699.37204,32101,347.718017578125
1592950838.7765198,32136,347.8160705566406


==> figure source files/plot_python/csv/harl/swimmer/3.csv <==
Wall time,Step,Value
1590127030.2111044,43,0.415597140789032
1590127030.3101993,46,0.3003532588481903
1590127040.952209,72,3.944556474685669
1590127051.6714926,95,5.473446369171143
1590127081.7550771,159,17.413503646850586
1590127085.531045,168,18.68037223815918
1590127116.6687934,230,31.193466186523438
1590127120.4345155,235,31.436792373657227
1590127128.1058688,256,34.864646911621094
1590127140.4568696,274,37.460655212402344
1590127156.5735295,309,40.60389709472656
1590127156.6866379,311,40.77800750732422
1590127160.4043505,319,41.77047348022461
1590127210.4969213,422,52.999141693115234
1590127230.1949043,461,54.49325180053711
1590127237.937097,475,55.01366424560547
1590127283.9132493,537,57.9957389831543
1590127304.5507767,580,62.69359588623047
1590127308.4262967,587,63.3627815246582
1590127333.4211497,635,70.06088256835938
1590127337.534012,648,71.4019546508789
1590127350.0962698,672,73.1711196899414
1590127374.1355762,715,79.32696533203125
1590127378.1763055,723,81.10614776611328
1590127402.7254074,772,90.01921081542969
1590127410.878919,786,90.75018310546875
1590127419.235423,803,94.130126953125
1590127423.4577777,809,94.06287384033203
1590127435.940963,837,102.44605255126953
1590127496.0060518,946,121.73890686035156
1590127509.5546968,972,125.0981216430664
1590127545.362432,1015,127.04460906982422
1590127575.9984434,1067,127.15389251708984
1590127598.0498862,1105,127.9140396118164
1590127639.1989694,1181,134.03221130371094
1590127684.2797925,1262,146.97396850585938
1590127715.454999,1317,152.64476013183594
1590127715.535813,1320,152.17520141601562
1590127724.2327743,1334,152.0316619873047
1590127728.8912547,1338,151.8175048828125
1590127756.2657144,1386,152.85659790039062
1590127760.6557722,1393,152.81459045410156
1590127783.2957556,1437,155.19296264648438
1590127801.6131868,1467,155.6119384765625
1590127848.9987228,1524,156.8549346923828
1590127867.9729006,1553,158.6279754638672
1590127877.7561572,1569,160.74757385253906
1590127887.0886607,1585,161.70526123046875
1590127920.706451,1641,164.0669708251953
1590127948.4497435,1692,161.4227752685547
1590127957.8833494,1710,160.51141357421875
1590127962.6864164,1719,160.28700256347656
1590127972.086475,1735,160.07080078125
1590127976.6019285,1738,159.92921447753906
1590128000.808942,1782,154.59286499023438
1590128039.6740565,1845,149.43002319335938
1590128054.4209416,1867,149.89218139648438
1590128054.5050447,1870,150.54359436035156
1590128059.1844356,1878,150.08644104003906
1590128083.4601412,1918,147.0312957763672
1590128093.440567,1935,147.517333984375
1590128103.1957552,1948,149.18386840820312
1590128172.4414773,2037,156.33474731445312
1590128212.6679726,2097,159.46463012695312
1590128268.4237154,2188,153.77670288085938
1590128274.6045232,2200,154.14761352539062
1590128294.9344168,2232,158.79257202148438
1590128299.9389708,2238,159.6870880126953
1590128315.4115112,2258,161.7295684814453
1590128315.6133287,2263,162.0242919921875
1590128346.7454145,2308,162.97398376464844
1590128352.5058668,2320,162.3368377685547
1590128378.747272,2355,162.88037109375
1590128399.2005036,2390,162.95619201660156
1590128399.268013,2391,162.99038696289062
1590128430.8048966,2437,161.4083709716797
1590128441.2345533,2454,159.45785522460938
1590128441.2975237,2456,159.37005615234375
1590128446.5059404,2461,159.75099182128906
1590128462.1929283,2486,158.03103637695312
1590128462.2198024,2487,157.8053436279297
1590128472.7235594,2499,155.6571502685547
1590128487.1124408,2504,154.91595458984375
1590128507.7685454,2533,154.0269775390625
1590128518.0733502,2548,151.41189575195312
1590128523.272295,2554,151.07589721679688
1590128610.810749,2686,140.3321533203125
1590128651.215009,2741,139.6637420654297
1590128690.3134935,2790,141.34486389160156
1590128786.0504975,2897,140.7415008544922
1590128841.6764324,2968,145.88548278808594
1590128911.2298484,3039,139.68807983398438
1590128917.378028,3042,139.37159729003906
1590128959.5897844,3100,139.16949462890625
1590129006.614628,3162,139.10890197753906
1590129054.596783,3231,136.947265625
1590129066.1039507,3245,135.36703491210938
1590129066.15658,3247,135.92745971679688
1590129066.1822777,3248,135.45741271972656
1590129112.6302183,3306,139.68971252441406
1590129244.59665,3481,120.92068481445312
1590129352.0447395,3601,121.12716674804688
1590129364.1048234,3619,121.34073638916016
1590129364.1973503,3621,121.46633911132812
1590129401.9212313,3671,125.5350112915039
1590129444.9771566,3727,123.79913330078125
1590129457.4657948,3742,124.28494262695312
1590129500.6547823,3794,125.7085952758789
1590129513.303399,3815,126.24150848388672
1590129519.8565817,3822,126.9669418334961
1590129609.1736345,3929,132.96966552734375
1590129628.6684725,3957,131.86412048339844
1590129653.7280629,3985,133.30133056640625
1590129705.6275089,4037,134.061279296875
1590129757.0622387,4099,134.7069854736328
1590129836.1066828,4197,147.24981689453125
1590129862.8589356,4228,145.9529571533203
1590129869.1992235,4233,146.05043029785156
1590129929.242606,4305,139.77459716796875
1590129936.5418835,4318,140.54942321777344
1590129936.5942426,4320,140.5706787109375
1590130011.4363012,4401,136.2266387939453
1590130086.137472,4493,139.66290283203125
1590130113.7457674,4510,139.2651824951172
1590130134.2108686,4531,138.46173095703125
1590130217.47331,4629,139.9658660888672
1590130251.3899803,4665,143.35031127929688
1590130251.5040839,4669,143.58506774902344
1590130258.5648348,4677,145.50436401367188
1590130321.0208788,4751,158.9909210205078
1590130356.0584707,4789,160.13021850585938
1590130370.2251341,4803,162.25379943847656
1590130405.8211539,4841,166.3460693359375
1590130413.7774925,4853,165.39849853515625
1590130449.232775,4895,167.3435821533203
1590130513.7690716,4963,170.8196563720703
1590130520.7989159,4972,171.58518981933594
1590130520.9365041,4975,171.47840881347656
1590130618.027742,5051,171.39157104492188
1590130618.0841177,5053,171.33290100097656
1590130669.8249676,5107,173.857666015625
1590130692.2444406,5135,172.76605224609375
1590130788.564586,5240,171.48663330078125
1590130881.5745904,5330,166.2332305908203
1590130896.4724267,5346,165.41485595703125
1590130903.9315124,5360,165.4262237548828
1590130963.2832196,5421,165.4268798828125
1590131068.861421,5518,168.64739990234375
1590131099.0315669,5550,168.88526916503906
1590131213.4527617,5665,167.50621032714844
1590131221.3120115,5680,165.4376678466797
1590131267.451831,5724,165.27610778808594
1590131353.0052085,5809,165.1351776123047
1590131368.3792465,5826,165.75021362304688
1590131368.4561467,5829,165.96981811523438
1590131407.138215,5865,166.6837921142578
1590131407.3743584,5872,166.81468200683594
1590131445.8508608,5908,165.8020782470703
1590131468.7475784,5929,163.6773223876953
1590131523.728081,5991,161.98353576660156
1590131560.3832037,6011,159.4538116455078
1590131672.0149965,6122,153.9338836669922
1590131679.989337,6132,152.77239990234375
1590131752.469046,6201,152.50506591796875
1590131760.540398,6214,154.562744140625
1590131769.0186343,6220,154.8089141845703
1590131784.9490688,6233,154.13037109375
1590131841.0905209,6290,152.97329711914062
1590131864.788742,6313,152.22787475585938
1590131864.9331622,6318,151.71414184570312
1590131929.486592,6377,153.7862548828125
1590131953.9591184,6401,157.19537353515625
1590132053.5134864,6497,161.5348663330078
1590132091.7316973,6521,160.6920166015625
1590132142.0332136,6575,159.17515563964844
1590132175.4788313,6604,159.21226501464844
1590132233.940548,6658,162.26771545410156
1590132282.2718663,6697,159.50831604003906
1590132282.3840613,6700,159.34010314941406
1590132292.920364,6712,158.75914001464844
1590132333.4933717,6743,156.4575958251953
1590132465.957813,6847,153.23655700683594
1590132474.8127966,6855,152.61068725585938
1590132492.7716577,6870,152.10069274902344
1590132598.838837,6967,145.778076171875
1590132633.643051,6993,146.12660217285156
1590132667.5712445,7015,147.19761657714844
1590132774.6167786,7107,150.95632934570312
1590132783.840373,7115,151.26878356933594
1590132827.5582738,7156,152.51321411132812
1590132924.7414076,7248,151.9242401123047
1590132995.4119973,7312,150.0569610595703
1590133031.9986823,7340,150.26107788085938
1590133032.097352,7341,150.48397827148438
1590133051.9074955,7360,150.04483032226562
1590133088.1605527,7383,148.97837829589844
1590133124.7549076,7402,146.44737243652344
1590133199.0559194,7451,145.19471740722656
1590133211.2383535,7461,145.95050048828125
1590133211.3557925,7464,145.81394958496094
1590133236.8832085,7479,145.7349853515625
1590133291.9435945,7512,147.60633850097656
1590133495.0952997,7688,144.86434936523438
1590133504.3320181,7694,144.6787567138672
1590133588.0294344,7761,146.91317749023438
1590133615.9739938,7789,147.84971618652344
1590133625.2744563,7799,147.79806518554688
1590133672.3098898,7834,147.9753875732422
1590133748.5545294,7901,147.74929809570312
1590133786.3675568,7933,149.44009399414062
1590133853.2576735,7992,151.06430053710938
1590133913.9482281,8027,148.51441955566406
1590133961.6084886,8067,146.94908142089844
1590134098.3438368,8181,144.885986328125
1590134138.020362,8216,139.48265075683594
1590134147.6298883,8222,138.68235778808594
1590134234.9720612,8291,130.00302124023438
1590134283.4670348,8335,130.89837646484375
1590134322.1148636,8364,133.1259765625
1590134332.3060474,8369,133.45835876464844
1590134341.9631095,8378,134.84866333007812
1590134449.8443334,8468,139.48056030273438
1590134449.9613676,8471,138.84439086914062
1590134489.9644117,8499,139.69189453125
1590134513.215385,8509,138.71136474609375
1590134581.9403312,8567,139.19847106933594
1590134631.4116027,8602,136.07308959960938
1590134670.2839098,8636,135.5428924560547
1590134739.6528633,8696,132.37661743164062
1590134897.793711,8820,140.81671142578125
1590134897.9256833,8823,140.9388885498047
1590134969.9280953,8879,137.60385131835938
1590135009.960229,8905,137.65655517578125
1590135010.0449708,8908,137.19488525390625
1590135039.713612,8929,135.7099151611328
1590135039.9359386,8936,134.84005737304688
1590135120.8017893,8994,135.8236846923828
1590135120.9790642,9000,135.66741943359375
1590135207.2995057,9056,138.001708984375
1590135434.8887615,9227,136.55149841308594
1590135445.2626812,9234,136.30731201171875
1590135476.9253116,9261,136.00257873535156
1590135548.9394848,9317,135.84561157226562
1590135591.645868,9349,137.28363037109375
1590135675.516509,9413,141.7602081298828
1590135675.6166716,9416,141.1745147705078
1590135707.6599362,9436,144.56845092773438
1590135749.4345412,9469,149.4364776611328
1590135870.7345,9548,150.67337036132812
1590135883.0600247,9555,150.1670684814453
1590135895.74611,9568,150.4547119140625
1590135999.9807203,9628,153.48683166503906
1590136050.5971878,9658,154.43765258789062
1590136084.1853352,9681,155.4571533203125
1590136105.8954804,9699,154.90748596191406
1590136202.872044,9769,156.8140869140625
1590136300.7767296,9844,161.6916961669922
1590136388.5834274,9908,160.590576171875
1590136478.513472,9973,161.2375030517578
1590136614.1309876,10059,159.0968017578125
1590136647.351091,10085,156.8798065185547
1590136771.1399372,10169,156.7176513671875
1590136916.171557,10277,155.76846313476562
1590136927.2690163,10284,156.48834228515625
1590137086.3375237,10397,159.71383666992188
1590137086.4149857,10400,160.3729248046875
1590137120.0296872,10421,162.46441650390625
1590137200.3153856,10480,167.3731231689453
1590137223.32681,10490,169.00694274902344
1590137223.4760654,10494,169.4971466064453
1590137283.8450904,10523,171.42356872558594
1590137330.1032262,10556,171.70291137695312
1590137399.6877823,10608,167.64564514160156
1590137434.2473228,10625,166.644775390625
1590137445.937735,10639,165.897216796875
1590137469.825976,10655,166.56942749023438
1590137493.5520673,10672,167.30491638183594
1590137551.126332,10712,168.77609252929688
1590137621.6641407,10758,168.42327880859375
1590137621.6917307,10759,168.39349365234375
1590137657.109002,10781,167.3441925048828
1590137703.5748353,10816,168.06968688964844
1590137727.0293388,10826,168.4098358154297
1590137751.4970832,10842,169.07586669921875
1590137763.2777672,10851,170.61944580078125
1590137786.4492936,10865,170.2799072265625
1590137833.812094,10903,171.59762573242188
1590137845.2136698,10906,171.4273681640625
1590137892.0806558,10940,175.351806640625
1590137892.2223148,10944,175.74148559570312
1590137927.3014553,10967,177.24789428710938
1590137938.8041387,10973,177.4952850341797
1590137938.8600807,10975,177.57147216796875
1590138012.1479177,11015,183.15261840820312
1590138023.8612473,11021,183.44656372070312
1590138047.1496172,11034,183.15753173828125
1590138047.313936,11039,182.80210876464844
1590138141.5543973,11103,184.71588134765625
1590138177.5594325,11122,183.2030792236328
1590138189.9318027,11131,184.30209350585938
1590138249.365552,11176,184.8063507080078
1590138286.1133091,11199,185.01657104492188
1590138297.712594,11201,185.02169799804688
1590138297.745076,11202,184.99432373046875
1590138382.863997,11261,184.7458953857422
1590138625.2170064,11420,186.95565795898438
1590138711.3566144,11473,184.5442657470703
1590138736.1286843,11493,183.31101989746094
1590138799.581118,11524,182.4816131591797
1590138811.8322413,11533,182.9383087158203
1590138836.5744781,11550,182.22776794433594
1590138861.9045997,11567,181.93991088867188
1590138911.1763065,11598,182.40151977539062
1590138998.460494,11649,184.76336669921875
1590139023.996638,11672,187.3182830810547
1590139049.1259024,11686,187.80662536621094
1590139160.5416062,11760,192.8662567138672
1590139348.5249035,11874,191.43385314941406
1590139506.1356285,11970,191.70785522460938
1590139506.3599494,11975,192.02244567871094
1590139599.9042788,12011,190.04327392578125
1590139660.0878887,12042,188.9386444091797
1590139816.0328546,12139,190.06529235839844
1590139854.9115188,12165,191.44960021972656
1590139867.8335967,12169,191.2757110595703
1590139893.2829883,12185,191.1493682861328
1590139958.0047188,12227,192.76919555664062
1590140062.3463185,12291,193.8633575439453
1590140062.4285557,12294,193.9254608154297
1590140088.4373717,12310,193.5270233154297
1590140248.8221765,12406,195.4157257080078
1590140340.6631012,12459,197.5594024658203
1590140513.7763405,12554,196.10348510742188
1590140701.4672554,12672,194.69866943359375
1590140754.1976006,12700,194.6652374267578
1590140849.090079,12759,195.3871307373047
1590140929.3086932,12806,196.66336059570312
1590141050.9690914,12878,193.4481201171875
1590141092.699101,12897,192.4825897216797
1590141161.563461,12940,192.67605590820312
1590141188.6428857,12960,193.34901428222656
1590141312.3715627,13018,193.10366821289062
1590141340.0792341,13035,190.529541015625
1590141382.019948,13062,188.97335815429688
1590141422.9919808,13083,186.0653839111328
1590141436.881009,13095,185.32235717773438
1590141463.9600575,13110,183.72378540039062
1590141478.105187,13114,183.40823364257812
1590141506.1744676,13131,184.03860473632812
1590141562.0655944,13167,183.83285522460938
1590141631.1187727,13207,185.408935546875
1590141687.042684,13240,186.30577087402344
1590141883.0609498,13350,186.79550170898438
1590141983.3973277,13403,186.59864807128906
1590141983.5348945,13407,186.99124145507812
1590142025.5194452,13427,189.11375427246094
1590142112.1917892,13476,190.7212677001953
1590142181.767582,13505,192.23667907714844
1590142252.8849285,13547,191.33348083496094
1590142338.9894834,13598,189.1924285888672
1590142381.328861,13621,188.7422637939453
1590142481.2897034,13680,190.30474853515625
1590142495.4069517,13683,190.02215576171875
1590142610.8120532,13748,188.37442016601562
1590142668.7358117,13777,188.07977294921875
1590142726.619843,13811,189.23167419433594
1590142784.512067,13846,189.3962860107422
1590142827.873213,13869,190.2751922607422
1590142856.939977,13885,191.50770568847656
1590142989.3546803,13958,191.3855743408203
1590143032.5192523,13977,190.69627380371094
1590143062.3807065,13999,191.34938049316406
1590143270.50935,14081,187.82505798339844
1590143525.8067055,14222,183.5792694091797
1590143645.7500732,14288,182.0671844482422
1590143660.8212235,14295,183.70729064941406
1590143676.3840675,14304,184.64747619628906
1590143720.865194,14321,185.20703125
1590143735.8470771,14333,186.48265075683594
1590143750.764678,14339,186.20310974121094
1590143857.616785,14398,184.6266632080078
1590143949.4669487,14448,183.46286010742188
1590144040.6530154,14495,183.82276916503906
1590144129.492058,14531,182.63546752929688
1590144175.9892128,14555,179.8160858154297
1590144176.0969648,14558,179.2992401123047
1590144328.0232344,14633,170.07861328125
1590144328.1999493,14639,169.747802734375
1590144388.9083714,14669,170.08822631835938
1590144403.9472952,14678,170.13551330566406
1590144418.908601,14682,169.69322204589844
1590144419.073809,14688,169.40936279296875
1590144602.6228507,14780,157.60494995117188
1590144602.689109,14781,157.4560546875
1590144617.9811711,14789,157.98526000976562
1590144633.6776042,14793,157.65016174316406
1590144664.3258874,14810,157.92453002929688
1590144789.0649917,14874,162.05715942382812
1590144820.1696455,14893,163.0101776123047
1590144881.886043,14927,165.4642333984375
1590145098.5122557,15028,168.88270568847656
1590145224.2317584,15091,170.13992309570312
1590145317.8411684,15137,169.50653076171875
1590145396.6532316,15181,167.64456176757812
1590145428.3283784,15200,168.57305908203125
1590145571.186486,15267,168.38853454589844
1590145682.3402457,15325,166.7555389404297
1590145730.1419551,15348,168.234375
1590145986.617033,15474,177.14990234375
1590145986.6754103,15476,177.2202606201172
1590146064.14792,15508,183.43423461914062
1590146128.3243499,15539,183.37252807617188
1590146242.7278202,15598,184.6797332763672
1590146537.0404108,15741,188.40223693847656
1590146585.3357844,15765,188.09144592285156
1590146601.7929811,15774,188.25241088867188
1590146618.6188335,15780,188.9040069580078
1590146723.767877,15826,189.7050018310547
1590146723.865008,15829,189.7691650390625
1590146764.7966702,15848,188.673828125
1590147062.3652308,15980,190.21640014648438
1590147095.7637653,15994,189.5498504638672
1590147309.43835,16096,182.5789031982422
1590147361.1149821,16117,184.63681030273438
1590147651.0174747,16250,178.899658203125
1590147804.6378129,16322,177.9074249267578
1590147838.369401,16344,174.71241760253906
1590147889.907432,16361,174.36598205566406
1590147974.9355464,16407,168.6168975830078
1590148059.4135325,16441,166.6331024169922
1590148208.990076,16506,165.17782592773438
1590148311.4669313,16560,166.28585815429688
1590148379.6491609,16586,166.064453125
1590148379.8186398,16591,165.6986846923828
1590148535.1928072,16662,165.70574951171875
1590148621.9429862,16698,168.37440490722656
1590148726.5954556,16747,170.14498901367188
1590148865.8782353,16809,172.47303771972656
1590148865.9152908,16810,172.55706787109375
1590148935.537703,16844,174.97732543945312
1590148970.596833,16858,176.406494140625
1590149058.8838809,16900,176.33119201660156
1590149444.8057563,17067,174.2082061767578
1590149515.7818162,17098,175.95030212402344
1590149587.2708032,17132,176.98802185058594
1590149727.860682,17193,177.47247314453125
1590149745.5132122,17203,176.25392150878906
1590149817.5634334,17240,172.5964813232422
1590149835.3010225,17248,172.03111267089844
1590149906.096911,17273,171.48960876464844
1590149941.78641,17291,172.71286010742188
1590149941.839117,17293,171.8828125
1590149996.1821017,17316,172.8885040283203
1590149996.2089965,17317,172.94309997558594
1590149996.2349708,17318,172.86004638671875
1590150014.1370983,17321,173.0230255126953
1590150050.4604335,17340,174.4877166748047
1590150122.2674873,17375,175.49063110351562
1590150194.8490396,17406,176.41629028320312
1590150287.7438478,17445,175.7861328125
1590150310.7261677,17455,175.98602294921875
1590150565.2382133,17544,172.94520568847656
1590150603.737425,17558,171.9371337890625
1590150678.040414,17587,171.74960327148438
1590150696.4229994,17594,172.5394287109375
1590150696.4776764,17595,172.4546356201172
1590150751.178521,17624,174.2748260498047
1590150787.7130973,17634,173.5042266845703
1590150824.187215,17654,172.6654052734375
1590150989.6809676,17723,179.3750457763672
1590151099.453847,17772,185.3328857421875
1590151172.702474,17805,184.77720642089844
1590151264.7631326,17843,185.94989013671875
1590151523.8638635,17954,174.20556640625
1590151579.4645133,17979,171.6915740966797
1590151579.5916018,17982,171.8975067138672
1590151598.2476797,17991,172.16661071777344
1590151686.0646558,18019,172.32968139648438
1590151760.637374,18054,174.59463500976562
1590151797.3388915,18066,174.38795471191406
1590151946.9808958,18130,173.646484375
1590151984.521613,18147,175.1785125732422
1590152136.6797957,18215,177.11204528808594
1590152194.1603527,18237,178.40463256835938
1590152269.9927175,18265,180.4835968017578
1590152384.9606369,18319,181.4285888671875
1590152711.2767003,18452,180.8378448486328
1590152711.306075,18453,180.4198760986328
1590152956.6228292,18548,173.82603454589844
1590153072.8356326,18593,174.9346466064453
1590153369.113797,18714,175.25601196289062
1590153388.495098,18721,176.077392578125
1590153684.141139,18846,177.52835083007812
1590153803.8240352,18894,177.6598358154297
1590153980.3458514,18959,176.63623046875
1590154051.049206,18978,177.1036834716797
1590154051.281771,18983,177.216064453125
1590154130.9837987,19006,177.2383270263672
1590154191.38533,19028,176.80332946777344
1590154251.6233084,19049,177.16726684570312
1590154413.3218064,19117,174.87924194335938
1590154556.1045094,19170,173.6158447265625
1590154698.4216943,19228,177.07923889160156
1590154800.896251,19272,183.34498596191406
1590154821.0260053,19276,182.9576873779297
1590154882.3618698,19301,183.73983764648438
1590155358.2011156,19486,182.662353515625
1590155416.4440975,19501,183.72364807128906
1590155416.5738401,19504,183.9368438720703
1590155500.1106036,19526,185.66661071777344
1590155528.3593042,19532,185.36766052246094
1590155699.0641816,19580,186.500732421875
1590155754.4259098,19595,186.8734588623047
1590155904.9073625,19641,186.35513305664062
1590155930.502995,19655,186.5597686767578
1590155981.0854814,19666,186.65977478027344
1590156156.5806034,19721,185.315185546875
1590156181.5720394,19732,185.8097686767578
1590156206.5880315,19738,186.05397033691406
1590156382.636727,19797,185.5433807373047
1590156450.3182492,19824,184.47528076171875
1590156514.2198522,19847,185.28456115722656
1590156707.2715244,19917,185.76853942871094
1590156770.9477901,19939,185.7529754638672
1590156860.3999016,19972,185.09974670410156
1590156904.1468298,19989,184.76370239257812
1590156925.6242142,19996,183.607666015625
1590157048.7571392,20036,182.86622619628906
1590157094.2412312,20049,183.7743377685547
1590157094.4436188,20054,183.3578338623047
1590157116.0524826,20060,183.52059936523438
1590157116.181927,20063,183.68971252441406
1590157332.000208,20139,185.77305603027344
1590157332.0281126,20140,185.59852600097656
1590157332.1238232,20142,185.01953125
1590157439.5590975,20184,186.4903564453125
1590157460.700979,20187,186.52882385253906
1590157558.543427,20218,186.74920654296875
1590157637.532086,20245,188.22332763671875
1590157637.651997,20248,188.6278533935547
1590157663.155441,20253,189.0296173095703
1590157818.125699,20309,190.8706512451172
1590157862.241178,20324,192.1890411376953
1590157883.7619524,20333,191.9531707763672
1590157883.8180876,20335,191.91412353515625
1590158013.881481,20384,192.5790557861328
1590158188.865549,20441,194.1129150390625
1590158297.5138433,20486,196.93289184570312
1590158422.1355834,20527,198.16873168945312
1590158465.7020338,20540,198.4451446533203
1590158465.7728453,20541,198.8804168701172
1590158531.5050194,20563,200.0968780517578
1590158531.6507077,20568,199.90049743652344
1590158576.0204284,20579,199.8004608154297
1590158887.7811434,20690,200.6310577392578
1590158932.4222484,20711,200.5020751953125
1590159135.936923,20779,199.21995544433594
1590159136.4663596,20780,198.9875030517578
1590159136.598576,20783,199.13760375976562
1590159136.6251462,20784,199.13751220703125
1590159269.802652,20832,199.29505920410156
1590159336.8228016,20856,198.97865295410156
1590159448.829856,20889,199.16293334960938
1590159515.7477624,20914,200.1448211669922
1590159718.6216083,20988,201.92295837402344
1590159846.5877163,21028,200.96669006347656
1590159869.4025216,21036,201.16270446777344
1590159962.5212905,21068,200.83624267578125
1590160007.5913599,21081,200.57992553710938
1590160189.226908,21145,198.28256225585938
1590160371.5651023,21210,197.01902770996094
1590160441.3093374,21233,197.2892608642578
1590160672.7699835,21317,196.88304138183594
1590160672.8623834,21320,196.662841796875
1590160695.6846955,21325,196.01271057128906
1590160879.541283,21392,192.9263153076172
1590160949.5945787,21410,192.91836547851562
1590161172.4280326,21485,192.62142944335938
1590161324.4153075,21524,192.931640625
1590161324.4414215,21525,192.86183166503906
1590161795.5959713,21682,198.57801818847656
1590161913.2303019,21724,200.14828491210938
1590161913.2581427,21725,200.18865966796875
1590162102.9935405,21790,198.494384765625
1590162127.059675,21796,197.8922119140625
1590162174.7513468,21816,197.6588134765625
1590162198.2300062,21822,197.6826629638672
1590162269.6231773,21843,197.2345428466797
1590162293.5976539,21849,197.34381103515625
1590162460.5216584,21909,193.3586883544922
1590162626.9437773,21968,192.4918670654297
1590162722.705994,22000,194.57669067382812
1590162761.1397228,22007,195.2291717529297
1590163408.4339862,22221,194.16209411621094
1590163481.5074801,22246,193.65338134765625
1590163530.4186842,22259,193.1119384765625
1590163602.752062,22286,192.49449157714844
1590163627.548235,22293,193.75753784179688
1590163675.860967,22309,195.32308959960938
1590163700.0070956,22317,195.6241455078125
1590163749.1064517,22331,195.29649353027344
1590163822.1568954,22359,196.88275146484375
1590164068.8141608,22428,199.27120971679688
1590164069.071114,22431,199.44247436523438
1590164231.1453872,22473,199.57919311523438
1590164358.9136193,22508,199.93655395507812
1590164493.295327,22545,200.4180145263672
1590164778.4908786,22636,199.92845153808594
1590164828.6402962,22652,199.8299102783203
1590165147.1748273,22759,201.2698516845703
1590165171.035697,22766,199.83912658691406
1590165219.4107122,22778,198.9213104248047
1590165364.6981864,22829,198.9324951171875
1590165413.1027863,22841,198.84170532226562
1590165678.1127887,22931,198.7715606689453
1590165678.1973972,22934,198.89065551757812
1590166148.7549682,23081,200.5270538330078
1590166148.8973672,23085,200.13658142089844
1590166148.925,23086,200.2641143798828
1590166197.2340674,23103,198.96694946289062
1590166245.8520274,23118,199.0838623046875
1590166269.8566198,23128,199.3460693359375
1590166317.8983388,23139,199.271240234375
1590166318.079968,23144,199.11196899414062
1590166342.0986345,23149,198.81565856933594
1590166437.9012,23183,198.78916931152344
1590166486.6862452,23193,198.2393798828125
1590166560.5092235,23219,198.92556762695312
1590166682.3252728,23264,196.14410400390625
1590166754.5997736,23287,196.9438018798828
1590166924.9608724,23338,197.26919555664062
1590166997.5097396,23362,197.99130249023438
1590167047.4889822,23381,198.07875061035156
1590167096.265361,23395,198.82431030273438
1590167194.195342,23428,198.59397888183594
1590167552.7167516,23541,199.738525390625
1590167701.3308349,23590,199.83590698242188
1590167947.7043164,23671,198.86373901367188
1590167997.4011211,23682,198.16119384765625
1590168046.6138167,23702,198.49176025390625
1590168245.7864256,23762,199.57872009277344
1590168270.7784534,23775,199.96871948242188
1590168396.3824534,23812,198.89537048339844
1590168447.490979,23832,198.26495361328125
1590168497.8143244,23843,197.99217224121094
1590168800.1740136,23939,197.94216918945312
1590169243.4319942,24080,192.47064208984375
1590169370.4954834,24119,190.88204956054688
1590169472.3209112,24148,190.25933837890625
1590169600.280492,24187,185.9449462890625
1590169753.1956275,24235,180.41453552246094
1590169907.018664,24283,176.20909118652344
1590169907.0749798,24285,176.2883758544922
1590169932.5959382,24293,176.56817626953125
1590170035.6011262,24323,177.03492736816406
1590170112.7938232,24346,180.30340576171875
1590170138.7623434,24360,182.11026000976562
1590170344.809604,24417,181.59666442871094
1590170669.0783887,24513,191.03854370117188
1590170798.688646,24558,190.98960876464844
1590170824.3937323,24562,191.20217895507812
1590171006.290329,24622,181.31527709960938
1590171161.512038,24668,174.091064453125
1590171265.4623208,24698,174.4645538330078
1590171317.1807044,24720,174.7572784423828
1590171343.2500737,24728,174.3910369873047
1590171761.7382958,24850,169.3860626220703
1590171840.2795258,24880,170.1486358642578
1590171919.6169572,24902,170.17100524902344
1590172026.1795273,24935,166.6355438232422
1590172305.90412,25009,163.07095336914062
1590172413.4528608,25048,163.19276428222656
1590172706.7624288,25134,165.04957580566406
1590172947.4947078,25207,172.3820037841797
1590173028.4206104,25232,173.39443969726562
1590173081.7442927,25245,172.81753540039062
1590173108.6557884,25254,172.71578979492188
1590173391.2505746,25333,174.41896057128906
1590173582.1264353,25392,176.00045776367188
1590174003.5945213,25506,185.01551818847656
1590174057.8039632,25521,186.03103637695312
1590174301.9137619,25600,187.3113250732422
1590174519.5192502,25662,187.46824645996094
1590174602.2212265,25687,188.05870056152344
1590174904.7715976,25776,182.72921752929688
1590175042.8933175,25813,183.13525390625
1590175153.198767,25848,183.27951049804688
1590175290.6071692,25881,185.5662384033203
1590175429.4331534,25922,184.177001953125
1590175807.9754894,26030,197.38278198242188
1590175864.1608307,26046,197.69720458984375
1590175948.0341282,26067,197.40892028808594
1590175975.9602878,26076,197.02847290039062
1590176031.3520746,26092,195.5605926513672
1590176255.6772068,26155,191.04713439941406
1590176255.706688,26156,191.36837768554688
1590176310.8666685,26170,191.8437042236328
1590176675.9371445,26280,191.60418701171875
1590176732.7323987,26293,190.51321411132812
1590176760.6459262,26304,189.89454650878906
1590177126.6114619,26404,177.26731872558594
1590177355.099526,26471,177.89578247070312
1590177539.411859,26513,181.3520965576172
1590178080.4766662,26671,185.35594177246094
1590178394.7281485,26755,192.50022888183594
1590178394.7887905,26757,192.5240478515625
1590178538.3834577,26797,195.7444610595703
1590178538.4098191,26798,195.56906127929688
1590178538.4349444,26799,195.74244689941406
1590178595.4069624,26815,196.42926025390625
1590178653.4096546,26828,197.5848846435547
1590178653.4646382,26830,197.57505798339844
1590179039.152846,26929,199.880126953125
1590179622.6575217,27079,204.20997619628906
1590179856.70558,27143,200.0474395751953
1590179885.8786395,27149,199.71188354492188
1590179915.3096488,27155,199.3397216796875
1590179915.4261055,27159,199.15762329101562
1590179915.454859,27160,199.54432678222656
1590180208.648165,27235,199.99624633789062
1590180356.256054,27275,202.67457580566406
1590180560.9123726,27330,205.7582550048828
1590180947.0535672,27439,206.6419219970703
1590181008.3118703,27450,207.06686401367188
1590181038.3134933,27458,205.90728759765625
1590181232.2040753,27506,205.86807250976562
1590181320.825589,27530,204.9285888671875
1590181469.8902762,27570,204.84732055664062
1590181470.012817,27573,205.21730041503906
1590181589.0954032,27604,206.09205627441406
1590181618.5742173,27614,206.59274291992188
1590181648.3527706,27621,206.86195373535156
1590181708.773801,27639,206.43392944335938
1590181917.6814182,27696,204.46180725097656
1590182006.2858417,27716,204.6153564453125
1590182006.3714287,27719,204.98411560058594
1590182096.7942796,27740,203.65350341796875
1590182424.7016015,27826,202.93365478515625
1590182761.3899636,27917,204.82052612304688
1590182761.4604187,27919,204.30795288085938
1590182907.7981863,27951,199.72386169433594
1590183004.083827,27969,197.45973205566406
1590184084.6873071,28252,208.84983825683594
1590184176.4627903,28278,206.4242401123047
1590184360.8912039,28322,204.89218139648438
1590184575.8933337,28377,207.16429138183594
1590184791.6349578,28439,209.3170623779297
1590184853.0660455,28452,209.69760131835938
1590185207.4747312,28544,209.08909606933594
1590185330.1383305,28573,208.61553955078125
1590185485.3437915,28612,207.35520935058594
1590185731.8141499,28677,208.84310913085938
1590186609.87364,28892,210.2615509033203
1590186928.422789,28971,211.4166717529297
1590187023.4680803,28997,210.3568572998047
1590187132.4393218,29019,210.55198669433594
1590187195.6207817,29038,211.0234832763672
1590187289.5243714,29058,210.41275024414062
1590187290.2145195,29063,209.96495056152344
1590187353.5628889,29079,208.52711486816406
1590187415.9806082,29091,208.65884399414062
1590187479.188021,29107,206.72328186035156
1590187574.4543848,29134,205.1328887939453
1590187857.173022,29202,208.39186096191406
1590188047.672316,29251,209.93362426757812
1590188079.168647,29264,209.90652465820312
1590188110.992887,29272,211.3761444091797
1590188494.4812317,29367,208.7763214111328
1590188782.420978,29439,206.69442749023438
1590188910.1910145,29472,207.42819213867188
1590188942.2183764,29479,207.72047424316406
1590188974.5594215,29488,207.4574737548828
1590189211.9455748,29538,211.17323303222656
1590189212.0743644,29541,211.5416259765625
1590189307.7017996,29562,213.0321502685547
1590189340.2352884,29574,213.5883026123047
1590189436.1963565,29593,214.5126495361328
1590189500.700497,29612,214.20050048828125
1590190074.4599805,29748,218.27037048339844
1590190413.228545,29829,218.36245727539062
1590190413.2596204,29830,218.40267944335938
1590190543.9927266,29864,216.95346069335938
1590190641.7941759,29883,215.75460815429688
1590190837.5741622,29929,216.49964904785156
1590191145.7395303,30001,217.4778289794922
1590191145.9145412,30006,217.44686889648438
1590191244.486327,30032,218.2109375
1590191440.883526,30078,217.44607543945312
1590191506.7678154,30093,217.49082946777344
1590191704.1215875,30138,213.6769561767578
1590191835.9984517,30175,210.9885711669922
1590192033.8987854,30218,209.46969604492188
1590192099.3349774,30238,212.69818115234375
1590192132.2125432,30244,212.26089477539062
1590192199.2684944,30257,213.90249633789062
1590192300.2403138,30285,215.0086669921875
1590192466.1706183,30328,211.2406005859375
1590192631.8245337,30368,206.10865783691406
1590192930.3669043,30435,198.23382568359375
1590193031.1914716,30460,198.97267150878906
1590193064.2721856,30467,199.0945587158203
1590193064.4195318,30471,198.41250610351562
1590193514.0363307,30570,196.82815551757812
1590193514.1629305,30573,195.96099853515625
1590193713.9815083,30613,189.64613342285156
1590194124.0582461,30707,191.19447326660156
1590194192.0898736,30721,191.7725067138672
1590194259.8854718,30738,191.7881317138672
1590194259.9187675,30739,191.61842346191406
1590194427.5530717,30781,189.75999450683594
1590194839.5524454,30880,195.00596618652344
1590194975.4947968,30907,198.07748413085938
1590195606.0370755,31053,212.681640625
1590195846.394306,31106,210.19361877441406
1590196295.1078413,31214,205.68917846679688
1590196363.503342,31225,206.0617218017578
1590196880.2785192,31348,211.62916564941406
1590197121.9485557,31407,212.00347900390625
1590197330.603092,31444,213.19668579101562
1590197437.5656383,31465,214.59889221191406
1590197591.7159436,31502,212.2587432861328
1590197767.619767,31538,207.4182891845703
1590197767.652874,31539,207.48866271972656
1590197874.3193107,31564,205.04412841796875
1590198154.2609465,31626,200.0207977294922
1590198470.8717654,31697,208.49984741210938
1590198575.5311902,31723,211.60594177246094
1590198645.9079137,31740,211.1519775390625
1590198752.507748,31763,208.22715759277344
1590198965.9719844,31809,200.90347290039062
1590199249.8126354,31874,199.3026580810547
1590199284.773336,31881,198.16184997558594
1590199320.172488,31889,199.0505828857422
1590199535.077217,31937,200.5411834716797
1590199570.520956,31946,200.19729614257812
1590199833.1201308,32005,197.5989227294922
1590199904.1962547,32018,197.7104034423828
1590200544.7763453,32163,183.30722045898438
1590200580.4792066,32175,183.7637939453125
1590200723.9259877,32208,186.50894165039062
1590200762.5123682,32210,186.94497680664062
1590200973.669104,32250,189.36669921875
1590201264.5769308,32315,184.0536346435547
1590201591.3853223,32389,187.29371643066406
1590201810.5306861,32436,188.67507934570312
1590201956.8083549,32472,193.96109008789062
1590202115.5020175,32501,195.36769104003906
1590202260.7436898,32530,200.17039489746094
1590202297.6677506,32543,200.19192504882812
1590202333.2842045,32546,200.93113708496094
1590202626.1741524,32612,202.405029296875
1590202626.2556777,32615,202.36703491210938
1590202845.9101245,32658,204.8726806640625
1590203028.7843716,32697,207.16676330566406
1590203065.8238478,32707,208.18405151367188
1590203321.446054,32763,207.79881286621094
1590203913.5313628,32895,198.65219116210938
1590203949.6495087,32902,198.6998291015625
1590203949.677247,32903,198.95480346679688
1590203986.311313,32910,199.13230895996094
1590204282.8651097,32975,203.90423583984375
1590204465.0484567,33003,202.82545471191406
1590204511.469196,33015,202.19956970214844
1590204594.6043327,33028,202.99794006347656
1590204631.9551413,33035,203.7163543701172
1590205003.363828,33116,208.6376495361328
1590205151.0608141,33149,210.67291259765625
1590205190.3456373,33153,210.2525177001953
1590205302.0392766,33180,211.14488220214844
1590205302.1368768,33182,211.12429809570312
1590205637.2125833,33249,204.50477600097656
1590205712.520584,33272,202.94029235839844
1590206051.1400604,33342,198.61880493164062
1590206088.2267609,33352,198.14593505859375
1590206201.269545,33369,196.94281005859375
1590206201.5063844,33376,196.24095153808594
1590206238.5135834,33379,196.91078186035156
1590206313.2248673,33393,196.2034912109375
1590206352.0979664,33404,196.61048889160156
1590207008.2585447,33540,197.97259521484375
1590207196.9267774,33577,200.93438720703125
1590207425.2639399,33632,201.8548583984375
1590207463.713471,33639,203.51071166992188
1590207769.8001897,33704,202.81207275390625
1590207921.7264366,33729,202.09068298339844
1590207961.535219,33738,200.47708129882812
1590208007.1609137,33750,200.28582763671875
1590208145.9498067,33769,200.45977783203125
1590208224.9685326,33786,201.36495971679688
1590208301.923784,33801,202.60800170898438
1590208456.0400336,33840,202.8709259033203
1590208533.1824875,33852,201.1849365234375
1590208648.220173,33877,198.35678100585938
1590208801.9943428,33907,196.7886505126953
1590208840.7890217,33914,195.7900390625
1590209113.4693465,33972,195.52896118164062
1590209358.0736992,34018,194.9886932373047
1590209434.3997824,34037,195.16561889648438
1590209472.4151955,34044,194.4558563232422
1590209703.4137158,34090,194.14071655273438
1590209933.8287773,34142,195.3063507080078
1590209971.9905288,34145,195.25421142578125
1590210127.3295848,34180,196.5277557373047
1590210437.0797865,34248,199.11724853515625
1590210591.0126762,34273,199.64813232421875
1590210745.653731,34307,202.162109375
1590210745.7417166,34310,202.33816528320312
1590211017.7348113,34362,205.42002868652344
1590211017.764873,34363,205.1600341796875
1590211095.6471598,34384,205.92608642578125
1590211367.6351454,34439,208.85707092285156
1590211524.2398353,34466,210.46218872070312
1590211851.64016,34526,209.43653869628906
1590211851.6708908,34527,209.24728393554688
1590212010.1826417,34553,207.8286590576172
1590212051.6650183,34565,206.8092803955078
1590212132.3253381,34580,208.18692016601562
1590212211.744069,34600,209.56674194335938
1590212291.0388384,34609,210.127685546875
1590212330.8015711,34618,210.2086944580078
1590212451.3153346,34648,211.35203552246094
1590212729.343678,34697,213.2446746826172
1590212969.737295,34752,211.24879455566406
1590213129.7416053,34784,212.898681640625
1590213248.0761874,34806,213.2957763671875
1590213606.8755558,34879,212.94052124023438
1590214007.538397,34957,217.50062561035156
1590214379.5899198,35031,215.2438507080078
1590214622.902064,35080,211.15162658691406
1590214822.5241585,35116,207.62603759765625
1590215143.188435,35178,209.63938903808594
1590215544.1731555,35255,207.766845703125
1590215584.2544827,35258,207.1305389404297
1590215949.2094214,35334,204.9426727294922
1590216070.5227485,35355,206.6578826904297
1590216110.861624,35363,206.03787231445312
1590216151.836745,35376,206.10403442382812
1590216191.9151583,35378,205.70986938476562
1590216192.1316862,35384,204.99981689453125
1590216514.6710968,35448,209.59518432617188
1590216718.7492485,35482,211.8259735107422
1590216718.8045661,35484,211.77650451660156
1590216718.8325772,35485,211.58676147460938
1590217179.7167733,35571,213.6551971435547
1590217179.8027177,35574,213.60671997070312
1590217342.4444835,35601,214.80166625976562
1590218203.007591,35772,189.5926513671875
1590218243.6049473,35779,189.77059936523438
1590218407.7868981,35816,188.28482055664062
1590218571.607269,35845,186.02943420410156
1590218612.1055799,35850,185.7241973876953
1590218845.6527402,35892,183.95567321777344
1590219201.812011,35954,184.66098022460938
1590219284.0026982,35971,185.4359130859375
1590219284.0317028,35972,185.4205780029297
1590219628.7259889,36038,193.6658172607422
1590219670.0484078,36046,193.83609008789062
1590219752.3554163,36058,194.56053161621094
1590219918.7653253,36095,194.92477416992188
1590219918.7977052,36096,195.00588989257812
1590219960.2080479,36099,195.27871704101562
1590220295.1608424,36165,200.77796936035156
1590220586.153493,36217,197.56988525390625
1590220627.6282713,36232,196.79757690429688
1590220710.6889384,36247,196.46160888671875
1590220793.5530546,36263,197.03651428222656
1590220876.1000547,36276,196.8327178955078
1590221043.1117373,36311,201.4120330810547
1590221168.4228303,36330,202.7320556640625
1590221209.783493,36337,202.25657653808594
1590222476.9595127,36570,202.73861694335938
1590222833.8313887,36630,199.45875549316406
1590223021.2044616,36660,198.44602966308594
1590223124.2033749,36679,196.77450561523438
1590223604.5215218,36768,196.2296905517578
1590223817.5873249,36807,196.34359741210938
1590223859.5413842,36811,196.3868865966797
1590223901.9947553,36820,195.48316955566406
1590223944.84463,36826,195.2428436279297
1590224073.0406203,36851,195.92245483398438
1590224371.6411493,36908,193.65606689453125
1590224584.9718413,36951,192.00546264648438
1590225154.1560643,37054,199.51687622070312
1590225497.817189,37115,198.22845458984375
1590225799.7988534,37170,197.74517822265625
1590225974.9064322,37203,200.04818725585938
1590226185.628596,37240,198.66317749023438
1590226580.185516,37312,192.2659912109375
1590226623.4207346,37318,192.0745849609375
1590226666.5900445,37327,190.82408142089844
1590226970.5843399,37381,192.64695739746094
1590227360.7500799,37456,186.94479370117188
1590227448.606556,37466,186.9328155517578
1590227579.3037755,37490,185.88552856445312
1590227579.51664,37496,186.23284912109375
1590227985.923635,37562,189.28965759277344
1590228469.6800969,37650,190.1165771484375
1590228647.1542487,37685,187.82603454589844
1590229001.0809896,37746,184.74732971191406
1590229001.285505,37752,184.57742309570312


==> figure source files/plot_python/csv/harl/walker/0.csv <==
Wall time,Step,Value
1589284418.5875103,43,-751.6242065429688
1589284418.5908184,46,-757.3089599609375
1589284427.127139,72,-740.1082153320312
1589284437.5089073,95,-745.9669189453125
1589284466.98553,159,-732.658447265625
1589284470.666872,168,-732.5677490234375
1589284499.0688136,230,-752.8646240234375
1589284502.5520399,235,-755.2230834960938
1589284509.9257648,256,-746.4204711914062
1589284520.919407,274,-733.8016967773438
1589284535.7422342,309,-704.4793701171875
1589284535.7455745,311,-711.8652954101562
1589284539.6129508,319,-698.4723510742188
1589284588.594084,422,-653.09033203125
1589284608.6298366,461,-639.7671508789062
1589284615.5246177,475,-642.5274047851562
1589284648.4128425,537,-664.8547973632812
1589284663.3961544,580,-692.35400390625
1589284666.3767679,587,-683.8607177734375
1589284684.6812243,635,-670.4918823242188
1589284687.8667617,648,-667.2156982421875
1589284697.0668252,672,-657.6655883789062
1589284715.4466636,715,-628.1278076171875
1589284718.5517588,723,-619.9000854492188
1589284739.6094112,772,-589.1971435546875
1589284746.6023061,786,-601.9298095703125
1589284754.636456,803,-608.4511108398438
1589284758.2795396,809,-624.794921875
1589284767.9404557,837,-634.3106689453125
1589284819.0366156,946,-578.1392822265625
1589284828.8929589,972,-560.0454711914062
1589284853.166249,1015,-565.0075073242188
1589284876.3297443,1067,-547.5692138671875
1589284892.9225173,1105,-527.7655029296875
1589284923.515689,1181,-507.71429443359375
1589284958.0358245,1262,-501.4895324707031
1589284983.1878622,1317,-493.892333984375
1589284983.1933026,1320,-491.4769592285156
1589284990.9259117,1334,-474.8658142089844
1589284995.6532915,1338,-471.2386474609375
1589285020.6729352,1386,-434.7148742675781
1589285024.2602508,1393,-429.21453857421875
1589285042.4051297,1437,-436.59765625
1589285059.6282003,1467,-424.6415100097656
1589285096.0244915,1524,-411.9364013671875
1589285112.1061423,1553,-412.5835876464844
1589285119.6072323,1569,-412.84503173828125
1589285127.347546,1585,-406.458740234375
1589285154.821424,1641,-375.7308654785156
1589285179.0393417,1692,-353.8125305175781
1589285187.479165,1710,-352.7645263671875
1589285191.651437,1719,-359.9634704589844
1589285199.4921374,1735,-368.78399658203125
1589285203.4012573,1738,-372.6060485839844
1589285223.0987914,1782,-369.11322021484375
1589285254.948242,1845,-363.6957702636719
1589285267.2187517,1867,-358.1875915527344
1589285267.2244728,1870,-356.5931396484375
1589285271.2119846,1878,-352.6789855957031
1589285291.2449434,1918,-338.08099365234375
1589285299.2261198,1935,-342.19561767578125
1589285307.3406084,1948,-331.9526672363281
1589285362.1631992,2037,-338.3238525390625
1589285395.713051,2097,-299.31402587890625
1589285443.2741346,2188,-318.27105712890625
1589285447.7803586,2200,-320.2957458496094
1589285465.043279,2232,-322.13739013671875
1589285469.143036,2238,-316.0649108886719
1589285481.9763498,2258,-299.2083740234375
1589285481.9837847,2263,-292.35052490234375
1589285507.5568783,2308,-213.33889770507812
1589285511.8181357,2320,-201.98800659179688
1589285534.1569998,2355,-189.26710510253906
1589285554.6085212,2390,-205.88967895507812
1589285554.6109169,2391,-203.5704803466797
1589285584.4104521,2437,-214.10023498535156
1589285594.3636823,2454,-185.02670288085938
1589285594.3670816,2456,-194.47386169433594
1589285599.2349343,2461,-179.02236938476562
1589285614.1287036,2486,-144.50613403320312
1589285614.1304357,2487,-144.24525451660156
1589285624.5700223,2499,-133.51051330566406
1589285632.7617314,2504,-126.41107177734375
1589285653.9129753,2533,-69.59906768798828
1589285666.6267114,2548,-68.75323486328125
1589285671.8373744,2554,-59.601409912109375
1589285756.188372,2686,-41.57396697998047
1589285792.1796455,2741,-25.607994079589844
1589285823.1367671,2790,-6.709911823272705
1589285897.983062,2897,127.0363998413086
1589285941.2542067,2968,91.54756927490234
1589286001.539984,3039,116.8034896850586
1589286007.1516364,3042,123.37715911865234
1589286043.5438569,3100,140.796630859375
1589286085.006144,3162,142.79278564453125
1589286126.4946136,3231,189.86669921875
1589286136.9782586,3245,208.19508361816406
1589286136.9823008,3247,217.11428833007812
1589286136.98411,3248,214.1440887451172
1589286179.2475183,3306,242.2266082763672
1589286302.638501,3481,265.8091735839844
1589286396.1893778,3601,265.2426452636719
1589286407.3592894,3619,265.4206848144531
1589286407.3639202,3621,259.7377014160156
1589286442.0059073,3671,247.4135284423828
1589286483.482605,3727,302.73565673828125
1589286494.7313843,3742,306.5663757324219
1589286536.0829265,3794,341.5367736816406
1589286547.2128727,3815,301.9603576660156
1589286552.8886642,3822,308.7678527832031
1589286639.4046018,3929,353.5716857910156
1589286657.5938275,3957,331.837890625
1589286681.1539433,3985,335.3028259277344
1589286725.4470406,4037,323.78643798828125
1589286773.4877076,4099,357.3564147949219
1589286849.1960201,4197,364.66046142578125
1589286875.7787852,4228,404.74169921875
1589286881.7903438,4233,413.76409912109375
1589286937.2113504,4305,389.48968505859375
1589286943.3746974,4318,367.29388427734375
1589286943.3783457,4320,367.5743408203125
1589287010.8485117,4401,529.330322265625
1589287079.9976344,4493,507.22943115234375
1589287101.2109258,4510,533.689208984375
1589287120.8904798,4531,511.44708251953125
1589287196.764322,4629,527.3652954101562
1589287228.8848586,4665,557.095703125
1589287228.8954463,4669,546.88134765625
1589287234.9171166,4677,539.8450317382812
1589287289.8993022,4751,561.1951904296875
1589287321.642403,4789,539.0501098632812
1589287334.4828084,4803,585.7132568359375
1589287366.3197083,4841,561.026611328125
1589287372.8572428,4853,540.9354858398438
1589287404.9484973,4895,600.2029418945312
1589287463.1573799,4963,648.7969360351562
1589287469.4651253,4972,662.8068237304688
1589287469.470994,4975,663.5449829101562
1589287540.135566,5051,682.6874389648438
1589287540.1390717,5053,680.6951293945312
1589287584.3363364,5107,657.522705078125
1589287603.3038542,5135,654.9462890625
1589287686.4542556,5240,665.1279907226562
1589287767.3515222,5330,705.4821166992188
1589287781.0099072,5346,684.48583984375
1589287787.647693,5360,703.1005249023438
1589287841.1214051,5421,635.9301147460938
1589287927.1394672,5518,671.1358032226562
1589287953.2512603,5550,724.107666015625
1589288053.7853024,5665,733.9462890625
1589288062.5589068,5680,681.5751953125
1589288104.7294824,5724,746.7217407226562
1589288180.2486465,5809,813.7133178710938
1589288194.0209143,5826,807.5684814453125
1589288194.0277708,5829,827.3602905273438
1589288229.2694786,5865,789.2448120117188
1589288229.2817237,5872,804.5467529296875
1589288265.1588483,5908,811.4756469726562
1589288287.31791,5929,811.5946655273438
1589288340.3953402,5991,800.0657348632812
1589288381.467498,6011,767.8259887695312
1589288491.18014,6122,822.644775390625
1589288498.6873195,6132,834.3477172851562
1589288563.9954214,6201,810.8262329101562
1589288570.8884306,6214,817.4981689453125
1589288578.0372257,6220,812.541259765625
1589288592.6682894,6233,797.562744140625
1589288641.6439524,6290,907.5106811523438
1589288664.4081006,6313,840.3887329101562
1589288664.4250097,6318,844.7884521484375
1589288722.3877106,6377,837.7765502929688
1589288743.5362504,6401,858.6627807617188
1589288858.7894635,6521,789.4201049804688
1589288902.2787647,6575,796.8367309570312
1589288931.6055381,6604,777.1901245117188
1589288984.2325723,6658,807.1897583007812
1589289021.0435073,6697,815.3665161132812
1589289021.050278,6700,817.1840209960938
1589289028.4813056,6712,848.3301391601562
1589289057.9997256,6743,870.0106811523438
1589289153.6893902,6847,818.87744140625
1589289161.1818612,6855,850.9812622070312
1589289175.971703,6870,876.4805297851562
1589289267.3963568,6967,857.2034301757812
1589289297.2517953,6993,844.310791015625
1589289320.5664964,7015,916.4527587890625
1589289410.423639,7107,978.70849609375
1589289417.8965592,7115,970.9176025390625
1589289455.7179546,7156,974.2579345703125
1589289538.8156686,7248,893.30126953125
1589289601.9757333,7312,842.5830688476562
1589289633.591767,7340,852.6115112304688
1589289633.5936658,7341,847.4599609375
1589289650.497124,7360,871.9590454101562
1589289675.3121872,7383,895.6087036132812
1589289699.8983562,7402,930.7260131835938
1589289749.316738,7451,946.326171875
1589289757.7637336,7461,951.9627685546875
1589289757.7706969,7464,946.5560913085938
1589289774.3489504,7479,972.1980590820312
1589289816.7337015,7512,898.8916015625
1589289980.2715764,7688,996.9159545898438
1589289987.7446759,7694,1002.196044921875
1589290054.2062554,7761,1017.8692626953125
1589290076.2261398,7789,935.6881713867188
1589290083.6922436,7799,969.9668579101562
1589290124.2617064,7834,1008.2376708984375
1589290184.7530916,7901,970.1001586914062
1589290215.0974042,7933,929.0936889648438
1589290267.038819,7992,972.1334228515625
1589290313.2244096,8027,985.94384765625
1589290352.119059,8067,954.7520751953125
1589290458.5449767,8181,923.0731201171875
1589290490.7012708,8216,975.126708984375
1589290498.582501,8222,1000.8554077148438
1589290565.7024155,8291,992.0905151367188
1589290604.039899,8335,1032.5487060546875
1589290636.6313019,8364,1075.47607421875
1589290644.7045674,8369,1068.934326171875
1589290652.5796251,8378,1038.292236328125
1589290740.1443317,8468,1131.262451171875
1589290740.149428,8471,1129.3406982421875
1589290772.99757,8499,1179.83642578125
1589290791.5962098,8509,1185.4710693359375
1589290845.9397798,8567,1075.643310546875
1589290885.3733454,8602,1032.373046875
1589290917.4997725,8636,1044.9857177734375
1589290973.2082999,8696,1147.697021484375
1589291104.9650674,8820,1158.2396240234375
1589291104.9699724,8823,1165.989013671875
1589291161.6304128,8879,1168.1026611328125
1589291193.8046215,8905,1201.174560546875
1589291193.8093653,8908,1213.4722900390625
1589291218.2735803,8929,1209.9779052734375
1589291218.2851233,8936,1189.867431640625
1589291283.8199544,8994,1206.23388671875
1589291283.8286912,9000,1202.4669189453125
1589291350.7120695,9056,1235.71484375
1589291557.183344,9227,1127.09326171875
1589291567.149615,9234,1145.1756591796875
1589291597.3855796,9261,1232.6676025390625
1589291667.0752897,9317,1178.78125
1589291709.1967592,9349,1096.1832275390625
1589291787.1932933,9413,1098.9053955078125
1589291787.1982756,9416,1108.437255859375
1589291815.1537685,9436,1163.823486328125
1589291853.2781224,9469,1238.15576171875
1589291953.694802,9548,1204.8359375
1589291962.5793655,9555,1220.64404296875
1589291971.718817,9568,1194.1650390625
1589292046.5104573,9628,1232.7991943359375
1589292081.4131289,9658,1248.7509765625
1589292106.7477677,9681,1216.660400390625
1589292123.7834988,9699,1188.821044921875
1589292202.5698817,9769,1236.026123046875
1589292283.5996065,9844,1310.76611328125
1589292356.4458396,9908,1265.609375
1589292430.597166,9973,1303.3172607421875
1589292541.4179685,10059,1290.9542236328125
1589292569.460653,10085,1368.8092041015625
1589292676.859595,10169,1408.5869140625
1589292801.2034745,10277,1317.6617431640625
1589292810.6460643,10284,1253.895751953125
1589292949.1328657,10397,1175.9000244140625
1589292949.1373696,10400,1189.8988037109375
1589292978.2013762,10421,1173.1678466796875
1589293046.0212564,10480,1254.275390625
1589293065.3760388,10490,1211.2083740234375
1589293065.3859699,10494,1227.539794921875
1589293123.1389086,10523,1254.3221435546875
1589293241.6658847,10608,1316.5272216796875
1589293277.7700257,10625,1322.5283203125
1589293289.1351154,10639,1294.2044677734375
1589293312.2273543,10655,1250.5799560546875
1589293335.4621086,10672,1272.4560546875
1589293393.5994945,10712,1259.06201171875
1589293461.0275288,10758,1267.1431884765625
1589293461.0290744,10759,1262.703125
1589293490.4679236,10781,1281.0789794921875
1589293527.3559272,10816,1275.8724365234375
1589293564.5441332,10842,1312.6060791015625
1589293574.0702496,10851,1323.966796875
1589293592.439326,10865,1348.26806640625
1589293630.1084092,10903,1288.2633056640625
1589293639.5962415,10906,1291.0194091796875
1589293677.1437397,10940,1258.7659912109375
1589293677.1494443,10944,1252.499755859375
1589293705.2418997,10967,1199.4952392578125
1589293714.7022083,10973,1225.5084228515625
1589293714.7054307,10975,1247.1270751953125
1589293770.5663707,11015,1294.333251953125
1589293780.5471334,11021,1277.6473388671875
1589293799.2902896,11034,1326.9365234375
1589293799.2976835,11039,1327.145263671875
1589293874.5234861,11103,1313.6708984375
1589293903.346649,11122,1342.291015625
1589293912.8043704,11131,1304.1400146484375
1589293960.357566,11176,1369.6622314453125
1589293989.6752758,11199,1390.5330810546875
1589293999.2502327,11201,1403.048095703125
1589293999.251891,11202,1405.6422119140625
1589294067.2335231,11261,1465.904296875
1589294254.9620638,11420,1417.2010498046875
1589294321.6840928,11473,1445.3740234375
1589294340.6605964,11493,1421.712646484375
1589294386.3071895,11524,1354.60986328125
1589294395.622526,11533,1336.3763427734375
1589294414.7723048,11550,1343.3739013671875
1589294433.8893588,11567,1300.7706298828125
1589294471.9625263,11598,1318.887451171875
1589294539.5465536,11649,1345.8145751953125
1589294558.7992723,11672,1310.9656982421875
1589294577.8773067,11686,1336.4288330078125
1589294671.6892664,11760,1349.6005859375
1589294823.9649172,11874,1344.3770751953125
1589294945.7957683,11970,1312.2808837890625
1589294945.8040926,11975,1323.348388671875
1589295005.1578941,12011,1361.3275146484375
1589295044.6795022,12042,1357.27734375
1589295163.124085,12139,1350.32958984375
1589295193.2633493,12165,1326.1007080078125
1589295203.3714595,12169,1331.537353515625
1589295224.1191635,12185,1263.6851806640625
1589295277.5457523,12227,1261.768310546875
1589295358.819891,12291,1357.4906005859375
1589295358.8261468,12294,1383.5140380859375
1589295379.821062,12310,1357.322021484375
1589295501.992217,12406,1422.1759033203125
1589295577.4532728,12459,1489.114990234375
1589295715.6868615,12554,1442.1888427734375
1589295868.1419547,12672,1305.427734375
1589295910.3104827,12700,1276.5133056640625
1589295986.6730566,12759,1409.6497802734375
1589296051.1143734,12806,1427.96875
1589296147.6090462,12878,1455.6458740234375
1589296179.869913,12897,1480.794189453125
1589296234.342394,12940,1481.78466796875
1589296256.4666219,12960,1492.3568115234375
1589296348.4266825,13018,1454.0341796875
1589296369.4427261,13035,1469.9786376953125
1589296401.1252036,13062,1441.167724609375
1589296432.7155864,13083,1476.19091796875
1589296443.298902,13095,1471.92236328125
1589296464.4243312,13110,1468.8951416015625
1589296475.2475433,13114,1454.55224609375
1589296496.3755028,13131,1463.5916748046875
1589296538.4767222,13167,1488.8123779296875
1589296591.4996464,13207,1536.453369140625
1589296634.1539845,13240,1492.0216064453125
1589296781.8313696,13350,1365.022705078125
1589296856.2934442,13403,1474.6766357421875
1589296856.2991083,13407,1465.777099609375
1589296888.005365,13427,1491.4268798828125
1589296951.9779093,13476,1565.0128173828125
1589297004.1392941,13505,1556.1143798828125
1589297061.1430464,13547,1539.13330078125
1589297134.9621055,13598,1462.3994140625
1589297169.6416364,13621,1376.42578125
1589297248.8230004,13680,1476.1651611328125
1589297260.000651,13683,1467.153076171875
1589297351.7750657,13748,1496.399169921875
1589297397.3494198,13777,1487.975341796875
1589297443.0170689,13811,1516.0235595703125
1589297488.8032696,13846,1513.288818359375
1589297524.976437,13869,1484.9180908203125
1589297550.6792138,13885,1499.5513916015625
1589297658.5593946,13958,1521.2340087890625
1589297694.5508914,13977,1473.16796875
1589297718.1608386,13999,1410.7947998046875
1589297860.358105,14081,1541.544189453125
1589298063.87328,14222,1522.8067626953125
1589298161.9546533,14288,1570.7054443359375
1589298174.1163201,14295,1618.5838623046875
1589298186.2491205,14304,1651.6754150390625
1589298222.9495146,14321,1694.8037109375
1589298235.0398304,14333,1631.4046630859375
1589298247.266218,14339,1634.621826171875
1589298333.1527202,14398,1662.510009765625
1589298406.208262,14448,1626.2213134765625
1589298481.5544162,14495,1605.3619384765625
1589298553.4831028,14531,1623.1390380859375
1589298590.6735826,14555,1596.4544677734375
1589298590.679025,14558,1626.111083984375
1589298715.074486,14633,1525.616943359375
1589298715.085154,14639,1504.6204833984375
1589298765.3885648,14669,1493.6795654296875
1589298777.656107,14678,1480.3369140625
1589298790.0349739,14682,1485.6165771484375
1589298790.0452232,14688,1542.738525390625
1589298940.8142862,14780,1658.2034912109375
1589298940.8158011,14781,1661.017333984375
1589298953.3765051,14789,1625.4571533203125
1589298965.862219,14793,1579.044677734375
1589298990.973267,14810,1569.8448486328125
1589299091.8373575,14874,1615.0303955078125
1589299117.0640666,14893,1651.731689453125
1589299167.33535,14927,1704.8873291015625
1589299343.140622,15028,1642.288818359375
1589299445.2349606,15091,1646.7525634765625
1589299522.305981,15137,1722.37890625
1589299586.3513515,15181,1786.6685791015625
1589299612.3372655,15200,1731.4173583984375
1589299731.4840283,15267,1596.763916015625
1589299822.0600421,15325,1610.02783203125
1589299858.475166,15348,1662.1806640625
1589300056.2031987,15474,1703.832275390625
1589300056.206272,15476,1711.575927734375
1589300114.484534,15508,1734.512451171875
1589300163.6705356,15539,1709.827392578125
1589300255.3597608,15598,1699.465087890625
1589300495.7567272,15741,1632.59375
1589300536.3167734,15765,1648.602783203125
1589300549.2391121,15774,1589.8128662109375
1589300562.6869998,15780,1598.4505615234375
1589300643.0656593,15826,1729.622314453125
1589300643.070744,15829,1723.7991943359375
1589300897.589219,15980,1715.29443359375
1589300924.9139218,15994,1718.885498046875
1589301102.0245547,16096,1717.6690673828125
1589301144.9897811,16117,1777.6773681640625
1589301376.3119805,16250,1746.7554931640625
1589301499.1749103,16322,1785.2979736328125
1589301526.4134111,16344,1796.7994384765625
1589301568.648069,16361,1761.7305908203125
1589301639.8734655,16407,1666.0379638671875
1589301710.319976,16441,1641.7568359375
1589301835.2391667,16506,1789.0906982421875
1589301920.850956,16560,1738.235107421875
1589301978.0915613,16586,1810.753173828125
1589301978.1019824,16591,1800.2999267578125
1589302108.6202447,16662,1805.038818359375
1589302179.6311915,16698,1829.0614013671875
1589302266.3511329,16747,1866.259521484375
1589302382.9019172,16809,1793.8729248046875
1589302382.9036589,16810,1798.5628662109375
1589302441.0868232,16844,1718.9404296875
1589302470.1657012,16858,1717.4912109375
1589302543.9685419,16900,1797.9329833984375
1589302860.8792386,17067,1842.8031005859375
1589302915.940867,17098,1791.8829345703125
1589302969.81349,17132,1767.5673828125
1589303083.4253438,17193,1806.8018798828125
1589303097.90079,17203,1751.2490234375
1589303155.23019,17240,1740.623779296875
1589303169.7559597,17248,1793.590087890625
1589303227.1473236,17273,1816.6878662109375
1589303256.6126506,17291,1830.73388671875
1589303256.6175306,17293,1865.40478515625
1589303300.732698,17316,1975.9561767578125
1589303300.73418,17317,1975.9752197265625
1589303300.7358088,17318,1973.20947265625
1589303315.084653,17321,1973.328125
1589303344.0309768,17340,1951.736572265625
1589303401.7917883,17375,1908.3533935546875
1589303459.6417742,17406,1960.730712890625
1589303532.1753507,17445,2021.06201171875
1589303547.0618737,17455,2002.970458984375
1589303716.8441203,17544,1882.4212646484375
1589303746.0571268,17558,1854.0765380859375
1589303804.4354472,17587,1763.826904296875
1589303819.0117457,17594,1774.145263671875
1589303819.0135336,17595,1771.5281982421875
1589303863.6823463,17624,1764.0013427734375
1589303892.9561324,17634,1749.8492431640625
1589303922.1133387,17654,1790.3397216796875
1589304058.1697416,17723,1748.2193603515625
1589304149.8228443,17772,1852.144287109375
1589304209.5395522,17805,1886.649658203125
1589304284.40092,17843,1823.06201171875
1589304498.0978534,17954,1956.4046630859375
1589304543.4675844,17979,1932.4703369140625
1589304543.4728498,17982,1950.349365234375
1589304558.431475,17991,1968.7098388671875
1589304630.1076465,18019,2043.9478759765625
1589304691.4409816,18054,2016.357666015625
1589304721.8155987,18066,2008.64501953125
1589304848.1569529,18130,1883.642333984375
1589304881.6867588,18147,1943.271240234375
1589305002.8254597,18215,1787.30224609375
1589305051.4730275,18237,1799.7593994140625
1589305112.3725216,18265,1807.940673828125
1589305204.3427691,18319,1846.0040283203125
1589305474.8001132,18452,1841.3544921875
1589305474.8018076,18453,1844.362548828125
1589305676.932031,18548,1888.6055908203125
1589305772.0482876,18593,1947.9659423828125
1589306006.8877523,18714,1957.025634765625
1589306022.3571045,18721,1981.40576171875
1589306261.179426,18846,1927.5179443359375
1589306359.1605258,18894,2043.0576171875
1589306490.0529766,18959,1982.5849609375
1589306540.044986,18978,2005.2144775390625
1589306540.0556028,18983,2004.5487060546875
1589306599.2563074,19006,1927.2901611328125
1589306649.126832,19028,1924.48779296875
1589306698.83126,19049,1965.300048828125
1589306820.885691,19117,1977.118896484375
1589306929.0928268,19170,1994.787109375
1589307041.5837545,19228,1994.7371826171875
1589307121.114428,19272,2002.7529296875
1589307137.0128405,19276,1987.1221923828125
1589307186.156702,19301,1936.6944580078125
1589307547.201038,19486,2052.38037109375
1589307577.7267678,19501,1931.2332763671875
1589307586.909543,19504,1905.4117431640625
1589307634.1226134,19526,1874.401123046875
1589307649.5811365,19532,1858.1019287109375
1589307740.8806841,19580,1932.41845703125
1589307771.2611778,19595,1965.716064453125
1589307863.5151484,19641,2019.2144775390625
1589307878.8002808,19655,2008.9046630859375
1589307909.0893793,19666,1999.619140625
1589308016.0433195,19721,1931.0966796875
1589308031.321485,19732,1933.9849853515625
1589308046.461575,19738,1930.2635498046875
1589308153.7318802,19797,2009.8577880859375
1589308199.6539547,19824,2057.583740234375
1589308245.8661008,19847,2113.4189453125
1589308385.0966706,19917,2106.208984375
1589308431.6272006,19939,2049.60693359375
1589308493.9606678,19972,2111.319580078125
1589308525.0593314,19989,2036.3707275390625
1589308540.395475,19996,2053.8984375
1589308627.3573565,20036,2075.00244140625
1589308658.5550914,20049,2090.78076171875
1589308658.5632434,20054,2026.94091796875
1589308674.1377866,20060,2003.4322509765625
1589308674.1421657,20063,2002.955810546875
1589308830.8162806,20139,2012.9796142578125
1589308830.8178387,20140,2019.3299560546875
1589308830.8212714,20142,2016.8118896484375
1589308925.0325117,20187,2032.0380859375
1589308988.0094419,20218,2099.320068359375
1589309035.3085997,20245,2093.105224609375
1589309035.3134959,20248,2100.10009765625
1589309051.1987915,20253,2134.8662109375
1589309162.0679789,20309,2174.304443359375
1589309193.9609907,20324,2207.457763671875
1589309209.8688288,20333,2226.31396484375
1589309209.8716662,20335,2221.1572265625
1589309305.299122,20384,2217.9658203125
1589309432.8434134,20441,2121.819091796875
1589309512.7390773,20486,1999.344970703125
1589309602.41215,20527,2018.3702392578125
1589309634.6216106,20540,2015.3804931640625
1589309634.6232367,20541,2017.6376953125
1589309682.7447999,20563,1974.6744384765625
1589309682.7525811,20568,2011.5704345703125
1589309714.7573543,20579,2080.341552734375
1589309940.167731,20690,2072.984130859375
1589309972.742401,20711,2092.021240234375
1589310118.8372042,20780,2016.4007568359375
1589310118.841425,20783,2028.4678955078125
1589310118.8428032,20784,2030.9310302734375
1589310215.8530002,20832,2061.65478515625
1589310264.3062186,20856,2135.5703125
1589310346.1625443,20889,2117.46728515625
1589310395.7021449,20914,2171.001953125
1589310543.3986177,20988,2104.33349609375
1589310635.2820392,21028,2041.8331298828125
1589310651.778815,21036,2037.1964111328125
1589310718.5472207,21068,2059.9482421875
1589310751.588848,21081,2102.908203125
1589310885.9626515,21145,2139.86181640625
1589311020.6419482,21210,2207.052001953125
1589311071.7143836,21233,2185.94873046875
1589311240.1675553,21317,2053.579345703125
1589311240.1718678,21320,2041.6663818359375
1589311257.3519464,21325,2092.130615234375
1589311394.5747256,21392,2116.202392578125
1589311446.2112849,21410,2126.39404296875
1589311638.158572,21485,2187.42333984375
1589311757.9838443,21524,2217.424072265625
1589311757.9863064,21525,2217.088134765625
1589312194.4566824,21682,2114.03466796875
1589312304.24114,21724,2126.328857421875
1589312304.2432501,21725,2139.092529296875
1589312479.6002188,21790,2214.82763671875
1589312501.7037845,21796,2169.98486328125
1589312545.7938097,21816,2221.055908203125
1589312567.7920232,21822,2201.3974609375
1589312633.9123392,21843,2196.544189453125
1589312655.9492981,21849,2199.3017578125
1589312810.8222604,21909,2011.335205078125
1589312965.8445694,21968,2093.93212890625
1589313054.1582005,22000,2191.93994140625
1589313085.7732224,22007,2182.850341796875
1589313689.3094115,22221,2189.91552734375
1589313757.3618023,22246,2158.840087890625
1589313802.5157006,22259,2150.5390625
1589313870.3763278,22286,2191.18896484375
1589313893.107541,22293,2172.70947265625
1589313938.130616,22309,2189.19091796875
1589313960.868366,22317,2210.574951171875
1589314006.2596147,22331,2186.491455078125
1589314074.3955975,22359,2193.231201171875
1589314278.3445437,22428,2320.263427734375
1589314278.3512638,22431,2310.71533203125
1589314413.304968,22473,2376.81591796875
1589314515.3888319,22508,2371.27734375
1589314629.225103,22545,2373.654541015625
1589314881.0667357,22636,2401.052734375
1589314926.8851342,22652,2438.02001953125
1589315226.0818307,22759,2453.01904296875
1589315248.931795,22766,2427.469970703125
1589315295.1504788,22778,2384.446044921875
1589315434.4582407,22829,2372.751953125
1589315480.7357068,22841,2388.4130859375
1589315737.7659063,22931,2311.523193359375
1589315737.7728753,22934,2331.769775390625
1589316192.718769,23081,2501.75
1589316192.7285676,23085,2458.054931640625
1589316192.7307186,23086,2458.72412109375
1589316239.1789768,23103,2367.43408203125
1589316286.1388075,23118,2421.406005859375
1589316309.6930537,23128,2382.758056640625
1589316356.742724,23139,2344.270263671875
1589316356.7536385,23144,2373.5625
1589316380.287942,23149,2345.50341796875
1589316474.8253055,23183,2314.598876953125
1589316522.1857588,23193,2365.873779296875
1589316593.4863243,23219,2314.11328125
1589316711.7029624,23264,2296.243408203125
1589316782.7774658,23287,2206.97265625
1589316948.676687,23338,2354.035888671875
1589317020.3460658,23362,2423.33740234375
1589317068.1473243,23381,2520.56005859375
1589317116.010354,23395,2495.353515625
1589317211.227574,23428,2474.718505859375
1589317555.8554919,23541,2331.976806640625
1589317700.0602295,23590,2374.53857421875
1589317939.2540898,23671,2347.290283203125
1589317987.6472447,23682,2306.62939453125
1589318036.4277527,23702,2239.25537109375
1589318229.3029768,23762,2231.052490234375
1589318253.4869478,23775,2255.6787109375
1589318375.475897,23812,2189.06298828125
1589318424.1425607,23832,2223.121337890625
1589318472.5220695,23843,2278.38916015625
1589318765.7983515,23939,2340.361083984375
1589319193.1447246,24080,2291.58154296875
1589319316.7911875,24119,2353.063232421875
1589319416.1022077,24148,2367.826171875
1589319540.3954434,24187,2505.465576171875
1589319690.3555918,24235,2513.58935546875
1589319840.5242789,24283,2415.85888671875
1589319840.5288434,24285,2414.1015625
1589319865.78872,24293,2363.091552734375
1589319966.6526308,24323,2413.284912109375
1589320041.947878,24346,2385.849853515625
1589320067.088057,24360,2333.16552734375
1589320267.6313043,24417,2335.889892578125
1589320579.1772969,24513,2413.48486328125
1589320705.0489368,24558,2523.88916015625
1589320730.2931938,24562,2574.015380859375
1589320907.3821008,24622,2422.84619140625
1589321058.9272404,24668,2342.780029296875
1589321160.410629,24698,2459.5029296875
1589321211.2737615,24720,2477.6396484375
1589321236.1803043,24728,2508.231201171875
1589321643.9388254,24850,2445.3583984375
1589321720.743241,24880,2439.92724609375
1589321797.12844,24902,2363.863525390625
1589321899.9213011,24935,2445.04638671875
1589322167.9414437,25009,2520.852783203125
1589322270.631645,25048,2510.68603515625
1589322555.4090538,25134,2410.76806640625
1589322788.5247157,25207,2408.79833984375
1589322866.9220378,25232,2415.132080078125
1589322918.4829485,25245,2398.795654296875
1589322944.6055884,25254,2370.495361328125
1589323205.7685485,25333,2291.429443359375
1589323387.5665178,25392,2342.750732421875
1589323797.838526,25506,2531.527099609375
1589323850.7053363,25521,2513.61279296875
1589324088.934264,25600,2312.3515625
1589324300.93371,25662,2285.397705078125
1589324379.9691446,25687,2302.599853515625
1589324671.9647024,25776,2284.05029296875
1589324805.765018,25813,2338.590576171875
1589324912.4951026,25848,2345.09912109375
1589325046.87335,25881,2408.6181640625
1589325180.8687897,25922,2473.334228515625
1589325541.0869389,26030,2393.38525390625
1589325594.8542159,26046,2407.421142578125
1589325675.7212725,26067,2306.072509765625
1589325702.9676483,26076,2323.334228515625
1589325757.4009352,26092,2336.45166015625
1589325973.6200514,26155,2371.244873046875
1589325973.6224482,26156,2366.812255859375
1589326025.5674152,26170,2391.502685546875
1589326377.1356876,26280,2469.145263671875
1589326432.0557284,26293,2403.791015625
1589326459.064368,26304,2414.423828125
1589326815.9523716,26404,2514.456787109375
1589327037.100491,26471,2399.81787109375
1589327214.5935223,26513,2337.797607421875
1589327743.4842482,26671,2460.181396484375
1589328051.0480847,26755,2533.99169921875
1589328051.0524538,26757,2527.785400390625
1589328190.1580682,26797,2490.92822265625
1589328190.1612408,26798,2477.2392578125
1589328190.1636138,26799,2484.59423828125
1589328246.2727923,26815,2461.150146484375
1589328302.0148935,26828,2415.10888671875
1589328302.0189686,26830,2411.90234375
1589328669.4136183,26929,2519.194580078125
1589329188.980061,27079,2431.168212890625
1589329415.195644,27143,2475.47412109375
1589329443.2340486,27149,2460.486572265625
1589329471.4057386,27155,2477.95703125
1589329471.4151316,27159,2506.87109375
1589329471.4172552,27160,2498.1796875
1589329756.655434,27235,2502.031494140625
1589329897.1907995,27275,2394.885498046875
1589330099.1564534,27330,2369.09716796875
1589330470.905367,27439,2672.966552734375
1589330528.9063053,27450,2631.98388671875
1589330557.7494595,27458,2646.244873046875
1589330742.3901503,27506,2593.326904296875
1589330828.5427787,27530,2547.536865234375
1589330973.923935,27570,2564.8388671875
1589330973.9315903,27573,2585.069091796875
1589331090.7238104,27604,2638.040771484375
1589331119.783529,27614,2612.56884765625
1589331148.9508123,27621,2552.975830078125
1589331207.3039896,27639,2585.038330078125
1589331410.610216,27696,2545.0537109375
1589331498.0799675,27716,2569.15185546875
1589331498.0859385,27719,2588.748779296875
1589331585.8006496,27740,2560.27294921875
1589331907.5261836,27826,2438.7646484375
1589332232.5487027,27917,2355.662841796875
1589332232.552998,27919,2339.1806640625
1589332351.2785993,27951,2407.563232421875
1589332439.1659987,27969,2459.6552734375
1589333488.3251936,28252,2467.1142578125
1589333577.5275233,28278,2457.78466796875
1589333755.7078521,28322,2472.100341796875
1589333965.524739,28377,2492.677978515625
1589334176.4674382,28439,2570.526123046875
1589334236.1886964,28452,2601.951416015625
1589334580.5982356,28544,2670.942138671875
1589334702.1717532,28573,2604.2021484375
1589334853.8566213,28612,2632.845947265625
1589335095.1983678,28677,2486.35107421875
1589335916.9315524,28892,2548.211181640625
1589336227.2567737,28971,2388.339111328125
1589336319.8137555,28997,2444.055908203125
1589336423.6311324,29019,2534.468017578125
1589336485.1381345,29038,2631.1064453125
1589336578.6063702,29058,2687.64306640625
1589336578.6185079,29063,2708.539794921875
1589336640.6549685,29079,2739.3779296875
1589336702.7744086,29091,2671.396484375
1589336764.809144,29107,2688.265869140625
1589336859.2377493,29134,2597.18798828125
1589337136.1143012,29202,2599.192138671875
1589337322.6518888,29251,2534.480224609375
1589337354.0106869,29264,2558.440673828125
1589337384.7410693,29272,2514.51123046875
1589337761.001895,29367,2575.39404296875
1589338043.1509397,29439,2525.30078125
1589338169.2538157,29472,2500.38134765625
1589338200.5805483,29479,2539.635986328125
1589338232.2596538,29488,2570.766845703125
1589338462.0696688,29538,2560.2490234375
1589338462.0769525,29541,2568.394287109375
1589338556.113894,29562,2555.2841796875
1589338587.7359507,29574,2558.790771484375
1589338682.9379447,29593,2503.256591796875
1589338745.942511,29612,2446.695068359375
1589339286.238856,29748,2594.735107421875
1589339603.2053618,29829,2433.63525390625
1589339603.2076714,29830,2441.43115234375
1589339729.9677885,29864,2467.272705078125
1589339825.7617767,29883,2569.11767578125
1589340018.0012562,29929,2654.671142578125
1589340309.9762874,30001,2554.06201171875
1589340319.542984,30006,2578.38037109375
1589340416.2761292,30032,2523.466796875
1589340610.7812417,30078,2529.817138671875
1589340675.2949271,30093,2548.498779296875
1589340866.9906225,30138,2546.37744140625
1589340980.4577098,30175,2491.82763671875
1589341136.1286225,30218,2464.075439453125
1589341187.8888884,30238,2477.0888671875
1589341214.0022113,30244,2473.050537109375
1589341265.6303983,30257,2561.8857421875
1589341347.7972214,30285,2623.598876953125
1589341479.6728985,30328,2699.5078125
1589341888.1316993,30435,2459.104248046875
1589341974.791403,30460,2494.790771484375
1589342002.7199068,30467,2512.02685546875
1589342002.7267635,30471,2543.613037109375
1589342356.9537385,30570,2554.5107421875
1589342356.958319,30573,2554.198974609375
1589342486.6065576,30613,2669.11767578125
1589342796.1498733,30707,2666.500244140625
1589342848.5179982,30721,2636.668701171875
1589342900.4525697,30738,2551.8232421875
1589342900.4543564,30739,2547.882568359375
1589343030.3854434,30781,2584.725830078125
1589343342.3138933,30880,2665.685302734375
1589343929.5703366,31053,2819.4462890625
1589344114.0583196,31106,2761.820556640625
1589344464.79732,31214,2746.789794921875
1589344517.731738,31225,2746.933349609375
1589344918.6639724,31348,2698.02392578125
1589345107.4638846,31407,2533.35009765625
1589345242.1820877,31444,2546.83935546875
1589345322.4668996,31465,2600.510009765625
1589345439.434435,31502,2770.747314453125
1589345576.1205487,31538,2730.990478515625
1589345576.1221595,31539,2759.743408203125
1589345656.6817577,31564,2793.30126953125
1589345874.8907862,31626,2760.118896484375
1589346119.349929,31697,2740.337890625
1589346201.8527567,31723,2725.41357421875
1589346256.3394864,31740,2710.5224609375
1589346338.378967,31763,2697.8544921875
1589346502.6535325,31809,2751.587158203125
1589346728.9287724,31874,2742.174560546875
1589346756.7549062,31881,2729.426025390625
1589346785.1069884,31889,2749.71875
1589346948.8393319,31937,2843.391845703125
1589346976.0375392,31946,2862.68701171875
1589347182.7996817,32005,2704.969970703125
1589347238.8673449,32018,2754.30712890625
1589347736.5684245,32163,2603.33984375
1589347764.1569498,32175,2671.948486328125
1589347875.6229799,32208,2789.28515625
1589347903.1653242,32210,2781.546630859375
1589348046.5987465,32250,2910.39599609375
1589348268.9565566,32315,2826.410400390625
1589348523.9820259,32389,2752.509765625
1589348699.3133438,32436,2777.150390625
1589348812.3662188,32472,2791.335205078125
1589348924.247788,32501,2738.9716796875
1589349046.4002507,32530,2693.468505859375
1589349074.6149044,32543,2739.3662109375
1589349102.7499032,32546,2724.964599609375
1589349331.2343702,32612,2771.55322265625
1589349331.238686,32615,2780.203125
1589349500.3575764,32658,2737.147705078125
1589349641.3456054,32697,2721.087646484375
1589349669.5463543,32707,2680.86572265625
1589349871.4475362,32763,2594.7255859375
1589350334.6468942,32895,2803.77294921875
1589350362.865489,32902,2788.65087890625
1589350362.8668501,32903,2793.259033203125
1589350391.1857529,32910,2777.50537109375
1589350622.877602,32975,2917.048583984375
1589350746.174929,33003,2821.5361328125
1589350775.3983774,33015,2860.853759765625
1589350833.102187,33028,2753.010009765625
1589350861.4432654,33035,2738.47216796875
1589351260.998295,33149,2746.83447265625
1589351289.3491178,33153,2755.977294921875
1589351375.2682939,33180,2834.026123046875
1589351375.2712026,33182,2834.827880859375
1589351634.6721532,33249,2762.5087890625
1589351695.2526248,33272,2762.3271484375
1589351954.2034986,33342,2684.325927734375
1589351987.2432978,33352,2703.579345703125
1589352076.6211205,33369,2729.177734375
1589352076.6315296,33376,2699.086181640625
1589352105.287743,33379,2703.61865234375
1589352163.1355054,33393,2697.909423828125
1589352192.1717894,33404,2755.718994140625
1589352695.900995,33540,2666.4775390625
1589352842.63703,33577,2667.397705078125
1589353018.4589326,33632,2751.6083984375
1589353048.4606392,33639,2819.989013671875
1589353285.7725618,33704,3014.197021484375
1589353403.0572634,33729,2872.0869140625
1589353432.3909576,33738,2838.685546875
1589353461.1214042,33750,2776.4892578125
1589353549.5174448,33769,2818.380859375
1589353608.3827941,33786,2862.005615234375
1589353666.2633543,33801,2755.392822265625
1589353784.610349,33840,2866.95751953125
1589353842.7891653,33852,2965.836181640625
1589353930.6126804,33877,2818.47509765625
1589354048.9300818,33907,2821.17626953125
1589354078.8456297,33914,2823.607177734375
1589354286.497071,33972,2788.1328125
1589354475.08504,34018,2818.79150390625
1589354534.0343392,34037,2817.529296875
1589354563.4660103,34044,2829.077392578125
1589354742.7568996,34090,2817.337646484375
1589354920.5024972,34142,2777.251953125
1589354950.2539103,34145,2777.276123046875
1589355069.7502105,34180,2729.948486328125
1589355310.7668395,34248,2871.75732421875
1589355429.6835463,34273,2901.683837890625
1589355548.1989276,34307,2813.154541015625
1589355548.2036452,34310,2793.32666015625
1589355759.8963006,34362,2773.67138671875
1589355759.8978615,34363,2777.748046875
1589355820.2154603,34384,2739.845458984375
1589356031.4264014,34439,2828.37890625
1589356151.6345744,34466,2830.564453125
1589356374.2717903,34526,2751.811279296875
1589356374.2733161,34527,2756.130859375
1589356503.7666588,34553,2787.3486328125
1589356535.5719182,34565,2809.7138671875
1589356598.80755,34580,2878.2021484375
1589356662.0406458,34600,2889.90625
1589356725.2237947,34609,2897.10986328125
1589356757.4958384,34618,2809.689208984375
1589356852.2657263,34648,2747.708984375
1589357075.0677683,34697,2671.659423828125
1589357265.0874336,34752,2731.99658203125
1589357393.2883537,34784,2823.259765625
1589357488.7896543,34806,2837.861083984375
1589357777.6330845,34879,2659.325927734375
1589358102.535121,34957,2921.246337890625
1589358404.1266358,35031,2816.626220703125
1589358589.7723055,35080,2731.15478515625
1589358749.5170097,35116,2683.909912109375
1589359000.8252084,35178,2804.12109375
1589359277.8048997,35255,2969.160400390625
1589359308.6346362,35258,2987.670166015625
1589359586.7534337,35334,2701.12744140625
1589359679.068238,35355,2648.66015625
1589359709.8967037,35363,2662.497314453125
1589359742.2953665,35376,2618.0224609375
1589359773.0590043,35378,2639.5390625
1589359773.067609,35384,2673.324462890625
1589360021.7335017,35448,2764.6708984375
1589360177.003579,35482,2848.62646484375
1589360177.006664,35484,2852.089599609375
1589360177.008752,35485,2840.14501953125
1589360531.693581,35571,2737.39111328125
1589360531.699027,35574,2743.211669921875
1589360656.9299529,35601,2803.676025390625
1589361361.6086538,35772,2861.802490234375
1589361398.921141,35779,2859.19287109375
1589361552.2037501,35816,2888.350341796875
1589361681.5885031,35845,2845.55126953125
1589361712.7113485,35850,2804.813232421875
1589361871.6332712,35892,2795.265869140625
1589362124.4073112,35954,2737.095703125
1589362187.8921566,35971,2729.565673828125
1589362187.893122,35972,2721.119384765625
1589362451.1799881,36038,2754.09033203125
1589362482.6146488,36046,2745.47314453125
1589362546.269286,36058,2708.69287109375
1589362671.9370644,36095,2730.41845703125
1589362671.9385755,36096,2735.71826171875
1589362703.635062,36099,2758.4423828125
1589362958.9004793,36165,2571.003662109375
1589363183.1410134,36217,2751.953369140625
1589363214.939968,36232,2782.59033203125
1589363278.907624,36247,2850.64013671875
1589363344.4034264,36263,2869.96142578125
1589363408.4398756,36276,2812.371337890625
1589363536.5780518,36311,2749.1318359375
1589363633.0635076,36330,2688.4912109375
1589363665.5162344,36337,2715.79150390625
1589364672.904696,36570,2854.404296875
1589364934.8174129,36630,2750.387939453125
1589365076.2292252,36660,2763.27587890625
1589365148.3971128,36679,2762.7080078125
1589365532.8944874,36768,2584.92138671875
1589365708.6566699,36807,2762.64599609375
1589365745.1293309,36811,2775.377197265625
1589365780.297762,36820,2731.37255859375
1589365815.3692284,36826,2726.6171875
1589365919.5027468,36851,2800.193359375
1589366168.3359907,36908,2849.3310546875
1589366344.533907,36951,2756.900390625
1589366820.8275256,37054,3037.47265625
1589367102.645443,37115,2882.07861328125
1589367371.1607852,37170,2742.872802734375
1589367521.83011,37203,2791.232421875
1589367671.9019845,37240,2836.50732421875
1589367994.8249562,37312,2906.172607421875
1589368030.2379243,37318,2869.367431640625
1589368065.8682556,37327,2801.84716796875
1589368330.888947,37381,2809.411376953125
1589368683.1190846,37456,2828.8564453125
1589368758.2889712,37466,2844.57568359375
1589368872.8376997,37490,2936.86572265625
1589368872.8478072,37496,3015.021240234375
1589369217.6763024,37562,2750.953857421875
1589369632.9815712,37650,2819.38623046875
1589369781.5522501,37685,2883.25732421875
1589370078.0504713,37746,2801.310302734375
1589370152.3504038,37765,2834.29150390625
1589370337.9090235,37808,2836.36474609375
1589370675.8465464,37877,2692.827392578125
1589370975.2137015,37942,2814.594970703125
1589371086.3491712,37964,2777.01806640625
1589371687.8005357,38092,2931.022705078125
1589372173.7397459,38193,2865.4365234375
1589372402.7771463,38248,2938.21630859375
1589372477.1912925,38263,2911.23828125
1589372775.1811469,38328,2918.6552734375


==> figure source files/plot_python/csv/harl/walker/1.csv <==
Wall time,Step,Value
1588954946.6737468,43,-766.6502075195312
1588954946.747671,46,-762.823486328125
1588954958.1184177,72,-738.4659423828125
1588954968.5379627,95,-739.620849609375
1588954998.3582783,159,-730.8038330078125
1588955002.1898768,168,-738.0140991210938
1588955031.448024,230,-722.0009155273438
1588955035.1603253,235,-715.1036376953125
1588955041.9598775,256,-730.2021484375
1588955052.3290727,274,-717.6995239257812
1588955070.46135,309,-710.6098022460938
1588955070.5632443,311,-709.2492065429688
1588955073.7880714,319,-711.549072265625
1588955124.4373844,422,-744.2091674804688
1588955143.4254231,461,-721.025634765625
1588955151.3756778,475,-719.0706787109375
1588955190.1396985,537,-679.0039672851562
1588955212.1697633,580,-688.4404296875
1588955216.8674166,587,-686.74658203125
1588955240.668232,635,-695.4614868164062
1588955244.5482237,648,-681.494384765625
1588955256.555077,672,-669.7291870117188
1588955279.6963375,715,-646.90087890625
1588955283.938834,723,-656.9755249023438
1588955307.563229,772,-656.7953491210938
1588955315.9561722,786,-651.2589721679688
1588955324.1032982,803,-637.233642578125
1588955327.6879632,809,-640.9484252929688
1588955341.0547757,837,-597.1577758789062
1588955398.0844712,946,-588.2457885742188
1588955412.6011722,972,-587.4041137695312
1588955441.5234191,1015,-598.4453735351562
1588955469.4994287,1067,-622.699951171875
1588955491.006311,1105,-633.4974975585938
1588955530.0886035,1181,-598.0086059570312
1588955575.4494002,1262,-595.4880981445312
1588955607.1315842,1317,-575.2709350585938
1588955607.6972194,1320,-577.81298828125
1588955616.2067628,1334,-586.060302734375
1588955620.1942005,1338,-586.1166381835938
1588955647.1764724,1386,-606.439697265625
1588955651.2918336,1393,-611.70458984375
1588955675.4905522,1437,-575.911376953125
1588955693.422978,1467,-558.5061645507812
1588955732.7101414,1524,-542.205322265625
1588955749.6200304,1553,-545.6642456054688
1588955757.70362,1569,-534.7291259765625
1588955766.1399922,1585,-543.9734497070312
1588955797.1322858,1641,-533.4351196289062
1588955824.9588943,1692,-521.777099609375
1588955834.5275378,1710,-507.1159362792969
1588955838.887628,1719,-507.3716125488281
1588955848.2817075,1735,-494.00323486328125
1588955852.3809707,1738,-491.66888427734375
1588955874.7919998,1782,-501.197509765625
1588955910.8834877,1845,-476.3140563964844
1588955923.5771194,1867,-472.4841003417969
1588955923.655079,1870,-465.2472839355469
1588955928.079694,1878,-459.4172668457031
1588955949.9853406,1918,-454.3068542480469
1588955958.6778827,1935,-436.2353515625
1588955969.481549,1948,-434.64227294921875
1588956029.6954398,2037,-444.9444274902344
1588956067.7786894,2097,-435.3404846191406
1588956119.3637636,2188,-431.2734375
1588956124.9963512,2200,-416.8492126464844
1588956144.3282576,2232,-423.53302001953125
1588956148.991224,2238,-415.22119140625
1588956162.1230881,2258,-411.2506408691406
1588956162.294917,2263,-406.1319580078125
1588956190.5633028,2308,-400.6092224121094
1588956195.377914,2320,-366.04754638671875
1588956219.7695518,2355,-350.49932861328125
1588956242.1227806,2390,-335.02105712890625
1588956242.1977265,2391,-335.5643005371094
1588956272.785539,2437,-337.5898742675781
1588956282.3966205,2454,-336.0621643066406
1588956282.4436982,2456,-334.69500732421875
1588956286.9880364,2461,-339.90496826171875
1588956301.876024,2486,-352.921875
1588956301.899693,2487,-350.3602294921875
1588956311.4510984,2499,-347.355712890625
1588956320.4513361,2504,-358.408203125
1588956340.5457032,2533,-370.8577575683594
1588956350.2999825,2548,-365.7692565917969
1588956354.949473,2554,-362.78436279296875
1588956439.1214988,2686,-316.3736877441406
1588956474.24274,2741,-326.9305114746094
1588956505.1709702,2790,-337.0377197265625
1588956581.4770763,2897,-281.682373046875
1588956626.343287,2968,-325.12213134765625
1588956684.7703187,3039,-364.5699462890625
1588956690.318161,3042,-359.1560974121094
1588956729.0822875,3100,-302.444580078125
1588956775.4180512,3162,-259.107666015625
1588956819.6758113,3231,-220.54562377929688
1588956830.3514922,3245,-210.7191925048828
1588956830.4047785,3247,-220.38975524902344
1588956830.4289045,3248,-224.3426513671875
1588956875.9652083,3306,-206.50111389160156
1588957002.5684292,3481,-218.7296905517578
1588957102.5181174,3601,-184.0797576904297
1588957113.6485415,3619,-215.0666961669922
1588957114.241115,3621,-209.09054565429688
1588957150.7346585,3671,-220.86102294921875
1588957194.637535,3727,-214.22604370117188
1588957207.266626,3742,-182.7362518310547
1588957249.6673632,3794,-174.6700439453125
1588957262.099242,3815,-163.3415985107422
1588957267.4597814,3822,-157.1717987060547
1588957345.32547,3929,-180.67320251464844
1588957362.9322627,3957,-170.96328735351562
1588957385.4032617,3985,-177.1955108642578
1588957432.0051508,4037,-149.51541137695312
1588957478.2998862,4099,-87.38005065917969
1588957547.5904298,4197,-106.21653747558594
1588957570.9368804,4228,-107.64511108398438
1588957576.4261262,4233,-102.75841522216797
1588957629.985653,4305,-69.90717315673828
1588957635.6194894,4318,-83.92393493652344
1588957635.6643229,4320,-88.5924301147461
1588957697.5563931,4401,-82.77519989013672
1588957763.3389397,4493,-48.25017547607422
1588957784.7232141,4510,-26.98691177368164
1588957802.623847,4531,-57.09866714477539
1588957872.7757328,4629,34.841163635253906
1588957903.1730201,4665,64.11829376220703
1588957903.2749999,4669,57.91521453857422
1588957908.6433513,4677,42.902462005615234
1588957961.0131664,4751,13.009095191955566
1588957991.1244013,4789,40.767822265625
1588958002.4152253,4803,36.05187225341797
1588958034.0926397,4841,42.97938537597656
1588958040.390729,4853,55.523136138916016
1588958071.7169187,4895,-8.182720184326172
1588958126.8414145,4963,13.605602264404297
1588958132.8812628,4972,0.6591426730155945
1588958132.9564447,4975,0.5430300235748291
1588958205.281118,5051,43.97050857543945
1588958205.3442667,5053,41.026123046875
1588958253.6771953,5107,121.05854797363281
1588958274.7796664,5135,125.76014709472656
1588958364.1283522,5240,69.38380432128906
1588958450.3998537,5330,64.71717834472656
1588958465.1129162,5346,61.60721969604492
1588958473.5853975,5360,89.28142547607422
1588958530.0688226,5421,77.2391128540039
1588958625.8677776,5518,217.99024963378906
1588958652.7363892,5550,141.96078491210938
1588958760.429267,5665,211.3765106201172
1588958768.5084846,5680,166.09371948242188
1588958812.0555186,5724,155.7953643798828
1588958886.396894,5809,173.26467895507812
1588958901.8962734,5826,137.1979217529297
1588958901.9723537,5829,144.76889038085938
1588958939.6170902,5865,106.4474868774414
1588958940.3521366,5872,91.84049224853516
1588958977.6658626,5908,114.94952392578125
1588959001.1371574,5929,155.20411682128906
1588959059.7395248,5991,237.0705108642578
1588959092.8564484,6011,227.8565673828125
1588959198.7177646,6122,246.9113006591797
1588959206.031095,6132,233.97903442382812
1588959273.57183,6201,270.2171936035156
1588959281.5565293,6214,291.2944641113281
1588959288.722229,6220,300.913818359375
1588959304.1475825,6233,261.5232849121094
1588959357.6143913,6290,222.81715393066406
1588959379.4137118,6313,187.76376342773438
1588959379.5634549,6318,166.9088897705078
1588959438.6977565,6377,139.56149291992188
1588959462.3683221,6401,130.80435180664062
1588959558.5938923,6497,184.72642517089844
1588959591.4719455,6521,187.82257080078125
1588959637.0931344,6575,184.41136169433594
1588959667.8232732,6604,175.74180603027344
1588959717.0324054,6658,238.741943359375
1588959754.2237852,6697,254.66879272460938
1588959754.7940142,6700,270.0688171386719
1588959762.298594,6712,311.294189453125
1588959790.405482,6743,256.9190673828125
1588959883.1145015,6847,289.5373840332031
1588959890.6157827,6855,290.5656433105469
1588959905.2540324,6870,276.64947509765625
1588959998.925638,6967,259.4111022949219
1588960028.7655773,6993,269.3766784667969
1588960052.963751,7015,290.0898742675781
1588960143.9020386,7107,339.57122802734375
1588960151.2214181,7115,366.779296875
1588960190.3957498,7156,355.65863037109375
1588960277.8551154,7248,398.56536865234375
1588960340.309606,7312,334.24554443359375
1588960371.5051634,7340,367.93701171875
1588960371.579551,7341,362.76800537109375
1588960386.8128612,7360,351.8759765625
1588960410.7191107,7383,361.1138000488281
1588960434.1994052,7402,398.549560546875
1588960484.1972528,7451,334.2335205078125
1588960492.0754626,7461,346.18597412109375
1588960492.5710588,7464,326.4580993652344
1588960507.923124,7479,313.330078125
1588960550.3375964,7512,311.6183776855469
1588960723.6464195,7688,441.4623718261719
1588960731.1770034,7694,426.0555419921875
1588960803.8140492,7761,453.539306640625
1588960828.3800588,7789,505.2143859863281
1588960837.132221,7799,496.43988037109375
1588960877.5595925,7834,520.7279052734375
1588960941.5042892,7901,514.6839599609375
1588960973.436046,7933,485.667236328125
1588961031.1393213,7992,569.2410888671875
1588961081.3787398,8027,565.3016357421875
1588961122.0094957,8067,576.885986328125
1588961236.7552538,8181,589.5811157226562
1588961269.0494065,8216,537.45458984375
1588961276.9620245,8222,563.1094360351562
1588961352.1537437,8291,670.2534790039062
1588961395.221524,8335,630.5921020507812
1588961428.182184,8364,625.7545776367188
1588961436.560209,8369,647.9190063476562
1588961444.5363533,8378,620.6234741210938
1588961536.1417172,8468,556.9235229492188
1588961536.2670655,8471,543.9268798828125
1588961569.642132,8499,611.9198608398438
1588961587.477384,8509,590.4405517578125
1588961646.263355,8567,651.7383422851562
1588961690.4933949,8602,612.54150390625
1588961726.0312562,8636,648.6610107421875
1588961784.9589376,8696,613.0484619140625
1588961921.8768322,8820,674.9540405273438
1588961922.0021,8823,668.736572265625
1588961982.7341177,8879,694.1630249023438
1588962017.1305377,8905,756.2857666015625
1588962017.2206674,8908,766.4913330078125
1588962043.094333,8929,814.5223388671875
1588962043.798667,8936,831.0692749023438
1588962113.8983693,8994,859.9965209960938
1588962114.54965,9000,837.6655883789062
1588962186.0805993,9056,847.0675048828125
1588962380.7840636,9227,753.7154541015625
1588962389.8495803,9234,762.6891479492188
1588962416.9382777,9261,832.2544555664062
1588962481.7275782,9317,788.9550170898438
1588962519.0829525,9349,716.9957275390625
1588962592.2262604,9413,793.7564086914062
1588962592.318872,9416,785.5604858398438
1588962620.1566746,9436,790.3411865234375
1588962656.43963,9469,792.130859375
1588962757.0561242,9548,707.693115234375
1588962765.8092697,9555,683.6803588867188
1588962774.7291322,9568,717.5118408203125
1588962848.7717052,9628,776.3402709960938
1588962884.3553813,9658,861.0422973632812
1588962911.118232,9681,817.1243896484375
1588962930.5486789,9699,800.7345581054688
1588963013.5934093,9769,748.6280517578125
1588963097.1769617,9844,889.8603515625
1588963172.3637617,9908,920.7234497070312
1588963249.7589128,9973,912.6454467773438
1588963362.4231172,10059,1027.79638671875
1588963390.6373987,10085,1012.1682739257812
1588963497.8225536,10169,783.0137329101562
1588963622.905731,10277,919.2704467773438
1588963632.2404153,10284,901.4758911132812
1588963767.7592967,10397,963.0157470703125
1588963767.8309908,10400,970.7633056640625
1588963797.2042837,10421,950.3655395507812
1588963867.578994,10480,883.0860595703125
1588963886.883432,10490,897.0994262695312
1588963887.030084,10494,932.8411254882812
1588963934.5456624,10523,893.5320434570312
1588963974.585117,10556,897.47607421875
1588964035.0985777,10608,889.2474975585938
1588964064.6781547,10625,909.62451171875
1588964074.517307,10639,861.462646484375
1588964093.88839,10655,878.458740234375
1588964114.2248025,10672,922.0923461914062
1588964164.6082866,10712,908.0806884765625
1588964222.8829963,10758,1006.5283813476562
1588964222.9052377,10759,1006.447998046875
1588964254.2018013,10781,900.8389892578125
1588964296.0069978,10816,850.3513793945312
1588964315.6508384,10826,882.2708129882812
1588964335.5699904,10842,936.1427612304688
1588964345.8243675,10851,939.6509399414062
1588964365.407892,10865,990.0946655273438
1588964404.8026032,10903,1115.17431640625
1588964414.8305917,10906,1123.4603271484375
1588964461.4700294,10940,1119.3314208984375
1588964461.6516166,10944,1124.038818359375
1588964499.5886898,10967,1157.3492431640625
1588964512.3903966,10973,1195.501708984375
1588964512.451547,10975,1206.1982421875
1588964585.2229767,11015,1188.57177734375
1588964598.6846967,11021,1197.7822265625
1588964623.8667252,11034,1182.27001953125
1588964624.0405893,11039,1163.787353515625
1588964724.5201235,11103,1010.44921875
1588964761.2186258,11122,979.7139892578125
1588964773.666052,11131,980.7356567382812
1588964836.9688892,11176,988.437744140625
1588964874.8008902,11199,1051.0029296875
1588964887.211736,11201,1031.2142333984375
1588964887.250509,11202,1047.6900634765625
1588964977.5821908,11261,1096.4224853515625
1588965234.131369,11420,1038.2584228515625
1588965326.5920525,11473,1080.615478515625
1588965352.423684,11493,1116.7144775390625
1588965415.6153846,11524,1139.3851318359375
1588965428.5613472,11533,1140.2413330078125
1588965454.4978147,11550,1128.2822265625
1588965479.6486807,11567,1101.820068359375
1588965531.7918525,11598,1051.5975341796875
1588965623.242247,11649,1184.08544921875
1588965650.321897,11672,1214.4952392578125
1588965677.8487873,11686,1233.752197265625
1588965798.9927578,11760,1210.38916015625
1588965998.5731814,11874,1294.0555419921875
1588966158.6767607,11970,1259.4122314453125
1588966158.9032745,11975,1263.828369140625
1588966234.985079,12011,1184.0418701171875
1588966289.7781415,12042,1153.2861328125
1588966452.316513,12139,1254.7159423828125
1588966493.6399486,12165,1283.1907958984375
1588966506.558203,12169,1316.39111328125
1588966533.437464,12185,1318.6761474609375
1588966600.5794568,12227,1282.4818115234375
1588966708.7880082,12291,1224.7095947265625
1588966708.878409,12294,1225.2734375
1588966736.0073552,12310,1270.028076171875
1588966900.9311104,12406,1453.654541015625
1588966997.3040333,12459,1445.366943359375
1588967172.018548,12554,1506.05029296875
1588967369.2883546,12672,1277.654541015625
1588967424.8410442,12700,1284.19921875
1588967522.0000696,12759,1407.4644775390625
1588967605.5796626,12806,1482.751220703125
1588967732.573825,12878,1403.970703125
1588967774.1607304,12897,1436.8941650390625
1588967845.513584,12940,1457.1253662109375
1588967874.6306174,12960,1495.1329345703125
1588968000.956907,13018,1384.1016845703125
1588968029.628296,13035,1414.3831787109375
1588968073.2117789,13062,1335.390625
1588968115.92091,13083,1392.726806640625
1588968129.9513028,13095,1393.09716796875
1588968159.0687861,13110,1470.8564453125
1588968173.1247952,13114,1474.4593505859375
1588968202.1793702,13131,1414.5660400390625
1588968259.7615438,13167,1464.025146484375
1588968332.8639622,13207,1477.214599609375
1588968390.8889575,13240,1515.3555908203125
1588968593.231531,13350,1414.17529296875
1588968696.3740723,13403,1451.953857421875
1588968696.501159,13407,1427.1279296875
1588968739.3421028,13427,1440.6824951171875
1588968827.6100047,13476,1582.853271484375
1588968896.4381084,13505,1619.1588134765625
1588968969.5004575,13547,1656.28271484375
1588969058.4014127,13598,1454.4256591796875
1588969103.2959902,13621,1478.7567138671875
1588969205.7956188,13680,1526.7978515625
1588969220.0992646,13683,1533.2027587890625
1588969338.332024,13748,1635.07568359375
1588969397.1601171,13777,1701.8099365234375
1588969457.8650882,13811,1752.702392578125
1588969517.464087,13846,1723.5313720703125
1588969561.4636753,13869,1691.986572265625
1588969591.4851584,13885,1680.8780517578125
1588969727.9406228,13958,1572.1690673828125
1588969773.2169504,13977,1561.84423828125
1588969803.5725784,13999,1505.470947265625
1588969979.3493872,14081,1661.2821044921875
1588970239.6471512,14222,1667.707275390625
1588970361.7891154,14288,1676.7655029296875
1588970376.9600058,14295,1664.94580078125
1588970392.5233839,14304,1611.151123046875
1588970438.9325511,14321,1582.99658203125
1588970454.2406046,14333,1571.3682861328125
1588970469.80533,14339,1551.5279541015625
1588970577.0666769,14398,1613.75634765625
1588970669.6777618,14448,1712.910400390625
1588970762.5341868,14495,1633.03271484375
1588970850.4870384,14531,1626.55419921875
1588970897.0054042,14555,1616.7657470703125
1588970897.1128483,14558,1580.6256103515625
1588971051.03341,14633,1659.760498046875
1588971051.2405994,14639,1687.4219970703125
1588971113.7452812,14669,1716.29052734375
1588971129.1822891,14678,1703.3023681640625
1588971144.4577537,14682,1696.2952880859375
1588971144.659747,14688,1685.9930419921875
1588971333.9112172,14780,1762.0360107421875
1588971334.0046318,14781,1760.1065673828125
1588971349.4146426,14789,1760.3414306640625
1588971366.211081,14793,1782.8603515625
1588971397.2809684,14810,1800.8447265625
1588971525.2955918,14874,1766.0352783203125
1588971556.2563715,14893,1809.60595703125
1588971619.9360445,14927,1887.37060546875
1588971835.3062222,15028,1813.275146484375
1588971963.2835743,15091,1886.4095458984375
1588972058.9103978,15137,1800.0213623046875
1588972139.1688213,15181,1796.0450439453125
1588972171.8122923,15200,1788.380615234375
1588972316.416445,15267,1880.75439453125
1588972428.522702,15325,1865.6309814453125
1588972476.7549055,15348,1886.0589599609375
1588972637.6778107,15429,1823.5943603515625
1588972735.5554147,15474,1752.9091796875
1588972735.6187491,15476,1763.1546630859375
1588972812.0405898,15508,1755.145263671875
1588972877.5707314,15539,1763.5262451171875
1588972993.4036555,15598,1848.507080078125
1588973294.022041,15741,1791.1568603515625
1588973343.9907358,15765,1889.131591796875
1588973360.659362,15774,1901.5892333984375
1588973377.504649,15780,1901.135009765625
1588973478.6358173,15826,1901.7772216796875
1588973478.7377183,15829,1869.3394775390625
1588973511.9643378,15848,1863.38916015625
1588973794.590915,15980,1788.0045166015625
1588973827.7678568,15994,1821.0379638671875
1588974040.4376292,16096,2010.885009765625
1588974091.9957845,16117,1999.479248046875
1588974243.846995,16189,1860.7882080078125
1588974381.508923,16250,1936.92822265625
1588974534.7974787,16322,1982.1533203125
1588974568.1790795,16344,1972.870849609375
1588974619.5408995,16361,1989.58544921875
1588974706.3865216,16407,1944.0155029296875
1588974790.938757,16441,1822.4688720703125
1588974935.7198563,16506,1743.6405029296875
1588975039.1035962,16560,1929.051513671875
1588975107.5495973,16586,1943.1949462890625
1588975108.268002,16591,1964.6983642578125
1588975264.267297,16662,2087.689453125
1588975350.2756498,16698,2159.7890625
1588975454.271101,16747,2080.887451171875
1588975593.479332,16809,2045.3399658203125
1588975593.517952,16810,2039.7003173828125
1588975663.6012025,16844,2110.2958984375
1588975697.6885145,16858,2111.492919921875
1588975785.0230756,16900,2138.1181640625
1588976166.3082755,17067,2203.7177734375
1588976236.7023818,17098,2280.11376953125
1588976307.1958077,17132,2272.649169921875
1588976448.5322382,17193,2154.5205078125
1588976466.5684817,17203,2172.996337890625
1588976538.2769473,17240,2174.740478515625
1588976556.0591824,17248,2196.23193359375
1588976626.9358947,17273,2210.69970703125
1588976663.0993636,17291,2218.47265625
1588976663.1691072,17293,2220.4033203125
1588976718.5805542,17316,2220.039794921875
1588976718.612035,17317,2201.5322265625
1588976718.6435943,17318,2190.70654296875
1588976736.2303226,17321,2181.23291015625
1588976772.3738337,17340,2179.3837890625
1588976844.0654676,17375,2224.74658203125
1588976917.3349373,17406,2213.548828125
1588976971.3730946,17427,2248.602294921875
1588977006.9717963,17445,2212.106201171875
1588977025.3359966,17455,2187.27685546875
1588977235.3037968,17544,2283.44921875
1588977271.7416046,17558,2281.794921875
1588977344.1624591,17587,2299.48681640625
1588977362.7921693,17594,2293.01513671875
1588977362.840211,17595,2284.0986328125
1588977419.1051128,17624,2262.38330078125
1588977455.864272,17634,2238.076416015625
1588977493.0999405,17654,2159.36669921875
1588977657.2394297,17723,2136.75537109375
1588977769.6237004,17772,2198.147216796875
1588977843.1441722,17805,2148.781494140625
1588977935.822466,17843,2194.609130859375
1588978195.4576638,17954,2334.63330078125
1588978251.6731231,17979,2227.60791015625
1588978251.8318446,17982,2257.013916015625
1588978270.499097,17991,2230.29052734375
1588978356.8574004,18019,2244.945068359375
1588978433.4737446,18054,2190.916015625
1588978470.0245554,18066,2209.83837890625
1588978620.1244507,18130,2365.873046875
1588978657.256246,18147,2353.011474609375
1588978806.1355286,18215,2382.11376953125
1588978862.486884,18237,2358.93505859375
1588978937.195916,18265,2275.3828125
1588979051.8223221,18319,2295.402099609375
1588979376.9186108,18452,2358.529541015625
1588979376.952044,18453,2361.96826171875
1588979617.5678024,18548,2388.3203125
1588979733.2933497,18593,2303.375732421875
1588980026.805524,18714,2361.61083984375
1588980045.9289722,18721,2377.886474609375
1588980336.2848463,18846,2350.87255859375
1588980453.3428257,18894,2479.559326171875
1588980608.6946428,18959,2490.23291015625
1588980667.596984,18978,2500.220947265625
1588980667.815446,18983,2469.285400390625
1588980735.7018309,19006,2431.69677734375
1588980793.7743177,19028,2368.31884765625
1588980852.066812,19049,2360.766357421875
1588981008.0564823,19117,2338.730224609375
1588981146.8271213,19170,2406.0556640625
1588981285.9402885,19228,2509.654296875
1588981384.9176497,19272,2587.3974609375
1588981404.4793305,19276,2559.41552734375
1588981463.7970223,19301,2560.360595703125
1588981926.4420862,19486,2408.632568359375
1588981976.4069796,19501,2360.51806640625
1588981976.505293,19504,2377.247802734375
1588982037.5109496,19526,2289.265625
1588982057.1525555,19532,2341.826171875
1588982178.6239715,19580,2629.48486328125
1588982219.7881699,19595,2728.165283203125
1588982340.3813424,19641,2739.458984375
1588982360.6683812,19655,2720.75830078125
1588982401.1463873,19666,2677.194580078125
1588982543.4301608,19721,2673.12255859375
1588982564.0336092,19732,2627.6640625
1588982584.9725568,19738,2667.6318359375
1588982728.31492,19797,2639.108642578125
1588982788.473771,19824,2708.611328125
1588982849.7859697,19847,2682.17919921875
1588983035.7592928,19917,2650.771240234375
1588983096.7662659,19939,2613.87353515625
1588983180.8693495,19972,2647.528564453125
1588983222.3520713,19989,2649.991943359375
1588983242.8391309,19996,2614.709716796875
1588983356.4643893,20036,2688.462890625
1588983396.8696973,20049,2703.311279296875
1588983397.0998166,20054,2718.76025390625
1588983417.8474674,20060,2744.671875
1588983418.003128,20063,2739.605224609375
1588983627.5081263,20139,2877.23388671875
1588983627.5409288,20140,2879.571533203125
1588983627.6712632,20142,2884.13720703125
1588983731.963746,20184,2761.8974609375
1588983751.6728845,20187,2761.977294921875
1588983835.7224834,20218,2863.620849609375
1588983899.0756516,20245,2841.64892578125
1588983899.173906,20248,2849.966064453125
1588983920.324014,20253,2826.226806640625
1588984067.5698838,20309,2782.66650390625
1588984109.9354305,20324,2778.63623046875
1588984130.6717334,20333,2761.865234375
1588984130.7349463,20335,2754.822021484375
1588984256.301735,20384,2925.654296875
1588984428.321526,20441,2924.829345703125
1588984533.3400443,20486,3018.991943359375
1588984648.9674847,20527,3018.91650390625
1588984690.6389945,20540,3057.83251953125
1588984690.7295198,20541,3055.020263671875
1588984754.2178695,20563,2992.715576171875
1588984754.3749604,20568,2995.6875
1588984796.870558,20579,2945.83251953125
1588985098.8011088,20690,2927.98046875
1588985141.9153123,20711,2896.75146484375
1588985333.7750354,20779,2901.136474609375
1588985333.8063867,20780,2893.626220703125
1588985333.9509528,20783,2888.095703125
1588985333.9786768,20784,2916.228759765625
1588985463.0075576,20832,3027.3369140625
1588985528.3706374,20856,3059.297607421875
1588985635.7855651,20889,2965.833740234375
1588985701.784642,20914,2959.375
1588985897.8046253,20988,2992.381103515625
1588986017.845017,21028,3047.406494140625
1588986039.4857867,21036,3011.89306640625
1588986127.3766556,21068,3068.8916015625
1588986171.9563427,21081,3158.2783203125
1588986348.7417157,21145,3113.686279296875
1588986526.1840487,21210,3149.074951171875
1588986592.026266,21233,3130.507080078125
1588986813.2091057,21317,3053.662353515625
1588986813.3048353,21320,3056.070556640625
1588986835.1161354,21325,3099.144287109375
1588987011.7353232,21392,3164.49951171875
1588987078.0972552,21410,3155.6015625
1588987277.083721,21485,3052.6953125
1588987398.3976579,21524,2985.492431640625
1588987398.4287877,21525,2976.888427734375
1588987848.9616132,21682,2976.959716796875
1588987962.576341,21724,3061.82763671875
1588987962.6076245,21725,3065.29931640625
1588988144.6724617,21790,2939.92578125
1588988167.5225015,21796,2929.377685546875
1588988212.515162,21816,2977.552001953125
1588988235.2330236,21822,2940.800048828125
1588988304.0182486,21843,3051.279541015625
1588988326.7275107,21849,3084.74365234375
1588988487.864089,21909,3191.09619140625
1588988649.9379666,21968,3168.646240234375
1588988742.035784,22000,3234.021484375
1588988774.2596583,22007,3222.499267578125
1588989399.5016096,22221,3443.693359375
1588989469.8220277,22246,3409.614013671875
1588989516.3189092,22259,3456.62158203125
1588989585.6481965,22286,3399.623291015625
1588989608.939153,22293,3370.067138671875
1588989655.9533691,22309,3380.44921875
1588989679.5772324,22317,3369.128662109375
1588989725.9422555,22331,3352.29931640625
1588989795.888797,22359,3325.272216796875
1588990005.3413808,22428,3471.016845703125
1588990005.5037875,22431,3463.030517578125
1588990146.5142415,22473,3489.083984375
1588990251.1871822,22508,3487.51123046875
1588990370.6105719,22545,3458.118896484375
1588990633.0085952,22636,3379.74072265625
1588990680.872739,22652,3463.633544921875
1588990991.5914702,22759,3442.63916015625
1588991017.1337454,22766,3455.356201171875
1588991062.0786076,22778,3463.49072265625
1588991206.83259,22829,3504.222900390625
1588991254.3965993,22841,3483.64306640625
1588991518.8382747,22931,3478.319580078125
1588991518.9384394,22934,3481.828857421875
1588991988.1428683,23081,3564.1025390625
1588991988.295678,23085,3580.1064453125
1588991988.3287892,23086,3571.5908203125
1588992038.3832984,23103,3586.03369140625
1588992086.9687939,23118,3586.615966796875
1588992111.1274672,23128,3591.2431640625
1588992159.083061,23139,3598.76708984375
1588992159.3127637,23144,3577.32080078125
1588992183.2276628,23149,3569.87890625
1588992280.032761,23183,3476.89794921875
1588992328.5554638,23193,3468.8798828125
1588992400.645927,23219,3434.690673828125
1588992525.4385767,23264,3391.915283203125
1588992599.320187,23287,3490.192138671875
1588992770.2293355,23338,3526.652587890625
1588992844.3783436,23362,3552.949462890625
1588992894.017522,23381,3559.099853515625
1588992942.8784623,23395,3587.43359375
1588993042.205735,23428,3592.57568359375
1588993398.1045744,23541,3599.536865234375
1588993547.2263832,23590,3569.837158203125
1588993793.9312468,23671,3668.739501953125
1588993843.15227,23682,3673.627685546875
1588993891.7734735,23702,3633.343505859375
1588994088.4945738,23762,3484.1884765625
1588994113.2728958,23775,3473.898681640625
1588994237.0726058,23812,3437.787841796875
1588994286.509681,23832,3465.330322265625
1588994337.1367388,23843,3524.30029296875
1588994638.6658297,23939,3538.835693359375
1588995080.5135338,24080,3599.035888671875
1588995208.3355155,24119,3644.128173828125
1588995310.6128361,24148,3596.6572265625
1588995438.0535986,24187,3618.51123046875
1588995593.971618,24235,3624.56201171875
1588995745.8598573,24283,3679.53076171875
1588995745.9249144,24285,3671.089111328125
1588995771.6445925,24293,3711.572998046875
1588995873.0394924,24323,3730.110595703125
1588995948.0194626,24346,3741.5263671875
1588995973.4741933,24360,3739.58935546875
1588996176.7878444,24417,3713.73388671875
1588996494.1311069,24513,3595.759765625
1588996621.652118,24558,3682.158447265625
1588996647.4625392,24562,3686.574462890625
1588996828.9079773,24622,3606.08984375
1588996983.6404715,24668,3592.90185546875
1588997087.1223025,24698,3694.014404296875
1588997138.3071575,24720,3751.60107421875
1588997164.3796468,24728,3747.833984375
1588997578.8784156,24850,3764.212158203125
1588997657.2432704,24880,3720.66357421875
1588997735.029,24902,3732.40771484375
1588997839.376291,24935,3704.351806640625
1588998111.0161173,25009,3637.46435546875
1588998216.254562,25048,3665.063232421875
1588998504.382784,25134,3702.559326171875
1588998745.1006691,25207,3703.466064453125
1588998823.6462064,25232,3707.638916015625
1588998876.260406,25245,3716.4052734375
1588998902.6069534,25254,3685.537841796875
1588999172.309756,25333,3751.026611328125
1588999361.9898694,25392,3725.141845703125
1588999773.097109,25506,3711.337158203125
1588999826.8705063,25521,3717.326171875
1589000070.828988,25600,3590.551025390625
1589000289.947315,25662,3682.35302734375
1589000371.943644,25687,3725.209716796875
1589000671.6107519,25776,3817.973876953125
1589000807.1199765,25813,3798.7421875
1589000916.203546,25848,3817.39013671875
1589001049.3995402,25881,3797.947998046875
1589001186.6784205,25922,3790.158447265625
1589001553.2225904,26030,3706.452880859375
1589001607.3827915,26046,3745.570068359375
1589001690.3642187,26067,3690.1884765625
1589001717.4610837,26076,3671.8916015625
1589001772.6470973,26092,3692.41650390625
1589001996.610377,26155,3769.8603515625
1589001996.646014,26156,3746.464111328125
1589002050.6416345,26170,3746.717529296875
1589002410.2619612,26280,3693.276611328125
1589002465.764658,26293,3654.29638671875
1589002493.5649493,26304,3703.36865234375
1589002858.1007216,26404,3696.07861328125
1589003082.3401773,26471,3859.221435546875
1589003259.9233105,26513,3909.727783203125
1589003796.1591325,26671,3798.8427734375
1589004110.0939853,26755,3987.134521484375
1589004110.1568873,26757,3994.5009765625
1589004251.4126604,26797,3948.78173828125
1589004251.4433527,26798,3947.21875
1589004251.4779048,26799,3947.097412109375
1589004307.195563,26815,3976.541748046875
1589004365.085502,26828,3964.443359375
1589004365.1551514,26830,3958.677490234375
1589004733.8360007,26929,3827.778076171875
1589005250.8299143,27079,3904.77587890625
1589005437.5229602,27143,3961.679443359375
1589005460.4946353,27149,3974.2763671875
1589005483.4435859,27155,3988.43017578125
1589005483.547407,27159,3935.740966796875
1589005483.5746067,27160,3932.42822265625
1589005715.2492363,27235,3928.958740234375
1589005831.4195101,27275,3978.828369140625
1589005995.843225,27330,3924.047119140625
1589006315.21791,27439,3935.9931640625
1589006364.0514834,27450,3945.63720703125
1589006388.7670057,27458,3944.338623046875
1589006545.1110327,27506,3944.8515625
1589006620.1125638,27530,3936.92041015625
1589006743.7701812,27570,3926.90771484375
1589006743.9127803,27573,3925.398193359375
1589006843.3531203,27604,3967.8623046875
1589006869.0590448,27614,3988.903564453125
1589006893.5014422,27621,3994.577880859375
1589006943.0000017,27639,4007.921630859375
1589007117.1658514,27696,3857.5439453125
1589007191.6867332,27716,3882.705078125
1589007191.7708113,27719,3885.935302734375
1589007266.7351003,27740,3860.970458984375
1589007544.19109,27826,4015.01171875
1589007820.0789795,27917,3914.970703125
1589007820.1361704,27919,3909.94384765625
1589007921.4054077,27951,3898.83544921875
1589007996.9448664,27969,3946.390625
1589008887.0405664,28252,3842.0830078125
1589008968.5348234,28278,3886.2333984375
1589009129.1136777,28322,4019.361328125
1589009307.8301659,28377,3968.191650390625
1589009485.3568075,28439,4007.821044921875
1589009534.0072281,28452,4028.028564453125
1589009811.115812,28544,4046.570068359375
1589009909.1652715,28573,4008.915771484375
1589010031.7527888,28612,3896.516357421875
1589010228.7504668,28677,3902.44482421875
1589010899.5005612,28892,3893.025390625
1589011157.313794,28971,4061.009765625
1589011248.497401,28997,4067.906982421875
1589011340.5873914,29019,4105.6953125
1589011392.7000194,29038,4105.49853515625
1589011469.143718,29058,4046.349365234375
1589011469.807218,29063,4020.396728515625
1589011524.1917515,29079,4010.636962890625
1589011575.749888,29091,4002.454833984375
1589011631.7416246,29107,3954.265380859375
1589011713.3955135,29134,3923.85107421875
1589011969.1714976,29202,4011.005859375
1589012130.4525032,29251,3993.462158203125
1589012158.0880806,29264,3942.98583984375
1589012184.0496647,29272,3970.214599609375
1589012508.9484918,29367,4066.007080078125
1589012750.3203506,29439,4151.46435546875
1589012856.8229818,29472,4155.30029296875
1589012883.3677862,29479,4155.203125
1589012910.0246964,29488,4163.87548828125
1589013101.5940158,29538,4132.3466796875
1589013101.7275624,29541,4138.65087890625
1589013178.255879,29562,4182.20703125
1589013203.736266,29574,4182.03857421875
1589013281.2758915,29593,4140.54150390625
1589013332.657425,29612,4149.029296875
1589013774.258135,29748,4159.20263671875
1589014033.7282472,29829,4165.05419921875
1589014033.7511563,29830,4162.4716796875
1589014137.557571,29864,4122.849609375
1589014215.8310387,29883,4133.3798828125
1589014373.4164042,29929,4075.076171875
1589014614.445313,30001,4047.043212890625
1589014614.5716362,30006,4088.992431640625
1589014692.2062674,30032,4100.34716796875
1589014849.2162862,30078,4224.37255859375
1589014900.8954508,30093,4214.94580078125
1589015055.3594425,30138,4092.95654296875
1589015159.2932043,30175,4087.67529296875
1589015316.451138,30218,4159.43359375
1589015368.2987053,30238,4197.65966796875
1589015393.9648716,30244,4200.333984375
1589015446.452308,30257,4207.2607421875
1589015525.0147686,30285,4144.80615234375
1589015656.8026748,30328,4216.0244140625
1589015788.566041,30368,4207.525390625
1589016023.7144856,30435,4155.982421875
1589016103.1615844,30460,4163.2568359375
1589016129.8881085,30467,4157.79248046875
1589016130.5377758,30471,4188.7255859375
1589016486.2469304,30570,4154.45703125
1589016486.3747697,30573,4167.83935546875
1589016622.8096707,30613,4084.530029296875
1589016954.168172,30707,4111.66064453125
1589017010.8555684,30721,4100.66015625
1589017067.0139503,30738,4159.18896484375
1589017067.0454712,30739,4158.76513671875
1589017209.7067387,30781,4186.9296875
1589017549.8324645,30880,4176.7412109375
1589017662.382986,30907,4186.36328125
1589018183.226664,31053,4212.3359375
1589018384.7829378,31106,4222.27001953125
1589018769.260368,31214,4124.603515625
1589018828.6545606,31225,4143.11279296875
1589019277.1698568,31348,4280.9013671875
1589019487.5662963,31407,4237.44091796875
1589019633.6005776,31444,4196.10302734375
1589019722.525877,31465,4171.3505859375
1589019851.5631225,31502,4135.90966796875
1589020004.4242485,31538,4185.853515625
1589020004.4542856,31539,4184.767578125
1589020094.0211673,31564,4181.02490234375
1589020334.8672698,31626,4264.3046875
1589020586.888055,31697,4299.65380859375
1589020670.0416229,31723,4227.26611328125
1589020725.9712434,31740,4216.17431640625
1589020810.5832572,31763,4242.30029296875
1589020977.7891555,31809,4250.46044921875
1589021209.4450502,31874,4171.08349609375
1589021238.2070599,31881,4201.7177734375
1589021268.1882215,31889,4225.4638671875
1589021446.0128562,31937,4149.45849609375
1589021475.1955357,31946,4181.5
1589021690.9189672,32005,4086.81689453125
1589021749.836169,32018,4055.859375
1589022293.1496632,32163,4110.6875
1589022322.970648,32175,4143.91162109375
1589022437.416573,32208,4096.9287109375
1589022465.5624666,32210,4099.71923828125
1589022607.0848093,32250,4195.9921875
1589022836.2670734,32315,4129.66845703125
1589023097.0713603,32389,4220.07568359375
1589023270.7061408,32436,4201.619140625
1589023385.8772948,32472,4207.6689453125
1589023511.0937402,32501,4163.0126953125
1589023629.4096448,32530,4166.07861328125
1589023660.2387993,32543,4080.4736328125
1589023689.6588836,32546,4087.283203125
1589023930.0699112,32612,4085.268798828125
1589023930.152541,32615,4088.65771484375
1589024109.396932,32658,4202.0078125
1589024262.764107,32697,4131.21337890625
1589024293.0360904,32707,4122.3134765625
1589024512.7053545,32763,4147.12548828125
1589025001.2739525,32895,4244.17626953125
1589025031.583508,32902,4234.42236328125
1589025031.6109993,32903,4187.4912109375
1589025061.880699,32910,4195.0927734375
1589025303.267457,32975,4111.32568359375
1589025436.285647,33003,4202.96435546875
1589025467.3714833,33015,4172.693359375
1589025530.657969,33028,4191.87744140625
1589025561.619481,33035,4182.6826171875
1589025869.2831402,33116,4241.20751953125
1589025988.968663,33149,4242.3662109375
1589026018.4999266,33153,4243.02587890625
1589026109.4197872,33180,4301.07177734375
1589026109.520606,33182,4307.66552734375
1589026386.3907425,33249,4363.77734375
1589026445.6923494,33272,4332.9130859375
1589026719.0059307,33342,4326.56689453125
1589026748.7333794,33352,4338.47216796875
1589026840.9775257,33369,4357.408203125
1589026841.2427177,33376,4358.00537109375
1589026871.8948886,33379,4350.9638671875
1589026932.5311413,33393,4352.71484375
1589026963.4175916,33404,4346.12109375
1589027494.4770122,33540,4261.22021484375
1589027646.9323518,33577,4243.23388671875
1589027832.3407521,33632,4305.763671875
1589027863.250149,33639,4303.3408203125
1589028106.1389399,33704,4280.9560546875
1589028229.8759458,33729,4276.0595703125
1589028260.4058435,33738,4270.18408203125
1589028291.2031882,33750,4210.78515625
1589028384.4723077,33769,4305.5751953125
1589028446.65738,33786,4291.31201171875
1589028509.2325807,33801,4339.3359375
1589028635.0182118,33840,4250.94140625
1589028698.5560532,33852,4296.5888671875
1589028791.5166726,33877,4235.4306640625
1589028915.3570006,33907,4270.310546875
1589028945.6000009,33914,4281.291015625
1589029167.8091557,33972,4386.12109375
1589029375.8856437,34018,4447.26953125
1589029439.1602042,34037,4389.76025390625
1589029471.3154583,34044,4373.73876953125
1589029660.5201108,34090,4278.6455078125
1589029855.3292372,34142,4374.16455078125
1589029884.9143138,34145,4401.220703125
1589030009.9326499,34180,4318.92431640625
1589030260.3684335,34248,4300.248046875
1589030387.1632874,34273,4416.63134765625
1589030515.2689872,34307,4431.955078125
1589030515.352302,34310,4441.75146484375
1589030734.5717912,34362,4295.22705078125
1589030734.5980165,34363,4289.1708984375
1589030798.098684,34384,4218.68896484375
1589031031.049698,34439,4138.17041015625
1589031158.5169053,34466,4225.74951171875
1589031397.7290523,34526,4380.7890625
1589031397.755045,34527,4379.814453125
1589031523.766405,34553,4450.32470703125
1589031555.0498924,34565,4424.68896484375
1589031621.046936,34580,4425.12939453125
1589031685.9958258,34600,4418.4892578125
1589031750.0526013,34609,4422.40185546875
1589031782.2786062,34618,4430.1455078125
1589031880.971656,34648,4384.89208984375
1589032107.1928353,34697,4226.33740234375
1589032300.3411355,34752,4257.00390625
1589032429.0585618,34784,4283.55859375
1589032523.6132028,34806,4257.7294921875
1589032811.7052119,34879,4303.50634765625
1589033141.6122694,34957,4280.1005859375
1589033439.7115872,35031,4281.68994140625
1589033630.8956847,35080,4180.4912109375
1589033791.82486,35116,4229.46728515625
1589034045.7969968,35178,4278.43212890625
1589034332.1374564,35255,4372.95361328125
1589034363.082375,35258,4372.78125
1589034647.768185,35334,4373.3251953125
1589034743.8534746,35355,4386.13623046875
1589034775.9365044,35363,4402.015625
1589034807.9571166,35376,4395.26171875
1589034839.7233407,35378,4385.09130859375
1589034840.600463,35384,4294.69384765625
1589035096.6036685,35448,4291.7958984375
1589035255.540682,35482,4305.03955078125
1589035255.5915694,35484,4357.701171875
1589035255.6181436,35485,4363.20947265625
1589035620.2899578,35571,4348.34765625
1589035620.3744252,35574,4332.21875
1589035749.7350466,35601,4313.50830078125
1589036428.4726162,35772,4260.9462890625
1589036461.4817595,35779,4260.78271484375
1589036590.4557512,35816,4230.939453125
1589036720.4694924,35845,4272.88330078125
1589036752.4260967,35850,4257.802734375
1589036915.0747864,35892,4269.498046875
1589037182.3567848,35954,4327.48828125
1589037250.5842414,35971,4346.9521484375
1589037250.6122148,35972,4356.35546875
1589037536.0847232,36038,4349.2138671875
1589037570.178743,36046,4287.9736328125
1589037638.3687527,36058,4292.71533203125
1589037775.9899411,36095,4265.2470703125
1589037776.0172086,36096,4256.4052734375
1589037809.981128,36099,4255.64892578125
1589038086.7925425,36165,4284.4453125
1589038328.037823,36217,4254.02001953125
1589038365.44727,36232,4245.69091796875
1589038435.5731788,36247,4264.9892578125
1589038504.8509147,36263,4198.94384765625
1589038573.568437,36276,4214.71826171875
1589038714.9201343,36311,4318.48291015625
1589038813.8959239,36330,4331.23095703125
1589038846.9211166,36337,4346.41357421875
1589039815.1450143,36570,4353.80859375
1589040057.168839,36630,4375.39013671875
1589040198.4818976,36660,4323.9619140625
1589040268.2785015,36679,4358.4287109375
1589040658.7330906,36768,4251.3037109375
1589040838.4781804,36807,4252.41552734375
1589040874.04449,36811,4278.765625
1589040909.8605728,36820,4327.70654296875
1589040945.4030359,36826,4256.130859375
1589041051.490389,36851,4259.66650390625
1589041301.816758,36908,4267.7939453125
1589041481.9714146,36951,4277.6591796875
1589041958.6954045,37054,4188.66650390625
1589042247.7312536,37115,4295.38671875
1589042501.0813925,37170,4395.01953125
1589042647.4541202,37203,4358.08935546875
1589042794.8771644,37240,4336.1376953125
1589043121.741164,37312,4410.7890625
1589043157.9843469,37318,4411.35205078125
1589043193.7791889,37327,4381.92529296875
1589043439.4585726,37381,4404.8759765625
1589043774.628394,37456,4312.8837890625
1589043848.7585952,37466,4311.15087890625
1589043961.8555973,37490,4296.796875
1589043962.074966,37496,4314.54443359375
1589044300.8422632,37562,4337.87939453125
1589044338.5119028,37576,4347.41455078125


==> figure source files/plot_python/csv/harl/walker/2.csv <==
Wall time,Step,Value
1593077944.469766,43,-697.4706420898438
1593077945.0549257,46,-705.188720703125
1593077959.7666295,72,-710.22021484375
1593077972.9669294,95,-729.993408203125
1593078010.9594047,159,-751.8279418945312
1593078015.8996825,168,-748.0446166992188
1593078050.989247,230,-739.5502319335938
1593078055.6740463,235,-737.1970825195312
1593078064.2908943,256,-727.1663818359375
1593078079.2928517,274,-730.0281982421875
1593078097.3811476,309,-721.7691040039062
1593078097.9837415,311,-720.6198120117188
1593078102.3014925,319,-723.9173583984375
1593078162.2510672,422,-740.6102294921875
1593078187.6149018,461,-756.6761474609375
1593078197.0486505,475,-727.9750366210938
1593078244.3364522,537,-699.6417236328125
1593078260.5476213,564,-706.3770141601562
1593078269.8585756,580,-695.9796752929688
1593078274.383118,587,-693.2597045898438
1593078303.9011557,635,-672.779052734375
1593078308.7910626,648,-663.31494140625
1593078318.0928552,662,-647.2998657226562
1593078323.8148606,672,-653.0852661132812
1593078353.5984194,715,-673.1363525390625
1593078358.2757466,723,-681.1280517578125
1593078387.917156,772,-674.1893920898438
1593078397.6866744,786,-662.6541137695312
1593078397.7443295,788,-665.630126953125
1593078407.851364,803,-660.03759765625
1593078412.3923545,809,-659.87060546875
1593078426.9806051,837,-632.5403442382812
1593078498.7642937,946,-579.900634765625
1593078513.554554,972,-566.3712768554688
1593078513.5827804,973,-565.0272827148438
1593078544.8421457,1006,-570.4105834960938
1593078549.720244,1015,-571.585205078125
1593078577.1164203,1064,-587.1224975585938
1593078580.4137282,1067,-594.0289306640625
1593078593.6742198,1094,-583.4910888671875
1593078601.787203,1105,-592.9752197265625
1593078638.6773624,1181,-564.6270141601562
1593078681.8276503,1262,-522.951904296875
1593078710.7800825,1317,-485.41326904296875
1593078710.8560317,1320,-490.01812744140625
1593078718.4959412,1334,-484.40435791015625
1593078722.6958563,1338,-493.03228759765625
1593078747.7293484,1386,-491.9940490722656
1593078752.5926952,1393,-488.63153076171875
1593078762.0349777,1415,-498.3323059082031
1593078769.717854,1427,-478.97119140625
1593078774.2523887,1437,-484.6217041015625
1593078789.568067,1467,-521.12841796875
1593078802.5740407,1492,-497.73687744140625
1593078827.9391797,1524,-526.0543823242188
1593078843.7252967,1553,-478.8514709472656
1593078851.8425243,1569,-485.5465393066406
1593078860.4725146,1585,-495.4955139160156
1593078869.5226693,1606,-487.966796875
1593078890.2135065,1641,-488.91876220703125
1593078918.5834854,1692,-483.1880798339844
1593078927.0427775,1710,-507.021484375
1593078931.1379008,1719,-509.02294921875
1593078941.1214707,1733,-482.9111328125
1593078941.1688128,1735,-481.5894470214844
1593078945.2248883,1738,-481.47235107421875
1593078966.8770266,1782,-441.8794250488281
1593079003.8420231,1845,-436.83453369140625
1593079007.9298203,1854,-432.45068359375
1593079016.7473962,1867,-445.8271484375
1593079017.3202224,1870,-437.87823486328125
1593079021.4111292,1878,-452.05133056640625
1593079044.8086236,1918,-447.3076477050781
1593079053.6165802,1935,-434.79803466796875
1593079062.5844953,1948,-400.8594055175781
1593079102.5499709,2002,-379.6024475097656
1593079121.979443,2037,-365.6517639160156
1593079143.2036073,2078,-371.13330078125
1593079156.4947093,2097,-357.75567626953125
1593079209.3075545,2188,-323.2286376953125
1593079214.2373986,2200,-349.23516845703125
1593079223.4667401,2212,-348.6187438964844
1593079233.5084515,2232,-336.85076904296875
1593079237.8571773,2237,-338.3564758300781
1593079237.883818,2238,-334.83837890625
1593079251.3129456,2258,-308.0602111816406
1593079251.4882247,2263,-314.3687438964844
1593079281.1428652,2308,-298.3987731933594
1593079286.5964456,2320,-270.9911193847656
1593079311.2982385,2355,-239.27426147460938
1593079332.7643502,2390,-194.62896728515625
1593079332.8350813,2391,-189.92352294921875
1593079337.534164,2393,-191.01138305664062
1593079362.56647,2437,-181.19886779785156
1593079372.7846148,2454,-207.71031188964844
1593079373.3305576,2456,-184.8468017578125
1593079378.7835867,2461,-182.80337524414062
1593079392.8038168,2486,-183.68380737304688
1593079392.8260515,2487,-191.39300537109375
1593079402.6480806,2497,-185.70556640625
1593079402.6998062,2499,-187.79443359375
1593079411.6009731,2504,-186.2672119140625
1593079431.3449514,2533,-113.9909439086914
1593079441.713593,2548,-124.93603515625
1593079446.8406951,2554,-94.51803588867188
1593079527.9470463,2686,-122.15280151367188
1593079564.5127537,2741,-76.69989013671875
1593079573.995819,2755,-64.01570129394531
1593079594.3168426,2790,-64.90260314941406
1593079667.2937732,2897,42.348289489746094
1593079708.4238348,2968,177.8199462890625
1593079748.0373664,3012,206.6773223876953
1593079763.156357,3039,209.18292236328125
1593079767.8454263,3042,195.7516632080078
1593079802.5917852,3100,222.26930236816406
1593079841.4072282,3162,212.63388061523438
1593079862.4675536,3197,267.27349853515625
1593079882.4668505,3231,344.7134704589844
1593079892.1968799,3245,311.4972229003906
1593079892.2423806,3247,325.235595703125
1593079892.265056,3248,322.58062744140625
1593079931.3759332,3306,367.1084899902344
1593079978.8184826,3377,388.3287658691406
1593079999.7610986,3409,420.4842224121094
1593080024.996285,3450,371.7147521972656
1593080047.5534112,3481,399.8699645996094
1593080139.5300841,3601,533.2803955078125
1593080150.1115763,3619,530.5281372070312
1593080150.2119887,3621,528.5626220703125
1593080184.9896164,3671,675.4849243164062
1593080224.737513,3727,725.053955078125
1593080236.093675,3742,773.9849243164062
1593080280.359185,3794,784.7564086914062
1593080292.8472311,3815,871.8385009765625
1593080298.6002011,3822,849.5944213867188
1593080333.370906,3865,928.7152099609375
1593080383.4966276,3929,775.2364501953125
1593080404.2307062,3957,802.4732666015625
1593080428.9199297,3985,886.2974243164062
1593080474.815972,4037,1003.4310913085938
1593080523.7978897,4099,929.6141357421875
1593080529.7297413,4110,966.49658203125
1593080584.5892956,4183,1162.1822509765625
1593080596.3101792,4197,1188.1959228515625
1593080601.9253821,4203,1161.9171142578125
1593080622.5720305,4228,1163.3680419921875
1593080628.0200174,4233,1160.832763671875
1593080647.5802257,4264,1075.79931640625
1593080684.3113382,4305,1017.4325561523438
1593080690.6016345,4318,1014.2261352539062
1593080690.651071,4320,1025.53271484375
1593080759.1948135,4401,1158.5889892578125
1593080827.071233,4493,1135.7630615234375
1593080851.7746773,4510,1075.5098876953125
1593080871.7212372,4531,1059.7581787109375
1593080952.2323198,4629,1100.1865234375
1593080988.8407152,4665,1155.4993896484375
1593080988.9535372,4669,1132.5076904296875
1593080996.7176492,4677,1138.3052978515625
1593081059.0654538,4751,1143.5103759765625
1593081092.9887938,4789,1273.9505615234375
1593081105.891491,4803,1321.1697998046875
1593081138.349328,4841,1369.4229736328125
1593081145.0777297,4853,1367.1435546875
1593081177.960909,4895,1339.88623046875
1593081236.4097772,4963,1333.9293212890625
1593081243.3650162,4972,1351.6165771484375
1593081243.4439447,4975,1342.5902099609375
1593081322.6298137,5051,1319.9677734375
1593081322.6824408,5053,1313.1097412109375
1593081366.960902,5107,1320.087646484375
1593081387.304029,5135,1395.54052734375
1593081447.4612043,5201,1470.80615234375
1593081475.9313946,5240,1477.182861328125
1593081558.8417106,5330,1448.5714111328125
1593081574.0097942,5346,1446.0294189453125
1593081581.2504976,5360,1382.413330078125
1593081642.4486058,5421,1357.1065673828125
1593081663.4103713,5443,1419.148193359375
1593081736.0719302,5516,1647.2728271484375
1593081736.120696,5518,1670.1771240234375
1593081763.0858223,5550,1652.9696044921875
1593081799.809854,5588,1698.3675537109375
1593081873.3633087,5665,1694.084228515625
1593081881.518341,5680,1716.3902587890625
1593081928.1925404,5724,1624.4786376953125
1593082015.1251383,5809,1726.069091796875
1593082030.488753,5826,1748.843505859375
1593082030.5765722,5829,1741.082763671875
1593082062.2270803,5863,1731.57080078125
1593082069.6487803,5865,1731.837646484375
1593082069.8911636,5872,1728.0284423828125
1593082111.3522527,5908,1756.712890625
1593082136.0522974,5929,1757.1898193359375
1593082160.6224916,5953,1747.1146240234375
1593082168.8398898,5964,1765.6207275390625
1593082193.9530053,5991,1761.944091796875
1593082233.7989697,6011,1705.947265625
1593082345.8109818,6122,1867.962890625
1593082353.3606753,6132,1872.819580078125
1593082400.5555515,6182,1913.3876953125
1593082423.414417,6201,1944.4483642578125
1593082431.744536,6214,1950.637939453125
1593082439.0921886,6220,1932.9251708984375
1593082454.8729017,6233,1931.1243896484375
1593082510.5721517,6290,1931.1617431640625
1593082534.1158066,6313,1958.31689453125
1593082534.2561543,6318,1929.3077392578125
1593082556.5089223,6342,1901.464599609375
1593082578.0247817,6364,1941.644775390625
1593082593.237344,6377,1900.083740234375
1593082614.898011,6401,1888.5723876953125
1593082704.4166243,6497,1947.579345703125
1593082735.36742,6521,2038.520263671875
1593082779.9495385,6575,2013.972412109375
1593082793.7911768,6585,2019.7313232421875
1593082810.0107014,6604,2066.997802734375
1593082860.96329,6658,2035.584228515625
1593082901.775194,6697,2061.5859375
1593082901.8627841,6700,2050.263671875
1593082910.175293,6712,2098.755615234375
1593082938.8408985,6739,2093.778564453125
1593082939.000533,6743,2075.433349609375
1593083035.9858437,6847,2014.2784423828125
1593083043.5588539,6855,2007.2998046875
1593083058.7649686,6870,2058.41552734375
1593083147.359362,6967,2188.56591796875
1593083176.5428479,6993,2147.89599609375
1593083200.9501328,7015,2048.563232421875
1593083293.3547726,7107,2053.935302734375
1593083301.5647159,7115,2062.268798828125
1593083340.3817785,7156,2032.1595458984375
1593083401.3073373,7217,1957.7005615234375
1593083424.003823,7248,2039.4385986328125
1593083485.336788,7312,2217.635498046875
1593083508.2042825,7330,2266.04150390625
1593083516.1554565,7340,2246.82275390625
1593083516.2302597,7341,2243.300537109375
1593083531.8875005,7360,2286.462646484375
1593083555.2284071,7383,2244.95556640625
1593083577.988873,7402,2208.076416015625
1593083624.2869508,7451,2234.130615234375
1593083631.6847115,7461,2219.8056640625
1593083631.761495,7464,2224.32421875
1593083646.391789,7479,2327.303466796875
1593083685.4685335,7512,2374.7275390625
1593083786.1801763,7610,2355.60791015625
1593083819.3788667,7645,2345.420166015625
1593083859.195366,7688,2224.58056640625
1593083867.2131293,7694,2249.7822265625
1593083941.454905,7761,2380.924072265625
1593083968.9399135,7789,2337.8916015625
1593083978.0356572,7799,2357.035400390625
1593084022.520094,7834,2264.9794921875
1593084093.0653136,7901,2327.48388671875
1593084128.1649296,7933,2388.91552734375
1593084188.0296834,7992,2323.918701171875
1593084238.9818194,8027,2370.063720703125
1593084249.095644,8038,2369.690185546875
1593084266.35254,8050,2409.236572265625
1593084284.2653923,8067,2432.924560546875
1593084401.0581515,8181,2362.0537109375
1593084435.3984618,8216,2396.853271484375
1593084443.8068168,8222,2396.01953125
1593084516.6402867,8291,2424.427978515625
1593084557.1832316,8335,2394.978759765625
1593084591.0154963,8364,2462.798828125
1593084599.5725315,8369,2470.128662109375
1593084608.5258608,8378,2472.97509765625
1593084707.2298467,8468,2578.077392578125
1593084707.3698726,8471,2577.24853515625
1593084741.2490542,8499,2520.334228515625
1593084759.3795285,8509,2499.7724609375
1593084818.9449954,8567,2508.55224609375
1593084863.0467312,8602,2590.52783203125
1593084897.195822,8635,2628.023193359375
1593084897.2215896,8636,2626.860107421875
1593084957.0642362,8696,2616.3447265625
1593085096.3933887,8820,2631.267333984375
1593085096.5234592,8823,2625.17333984375
1593085157.9229932,8879,2556.481689453125
1593085166.4876807,8886,2606.1689453125
1593085193.7090614,8905,2597.87109375
1593085193.7930593,8908,2604.0244140625
1593085220.5804074,8929,2600.389892578125
1593085220.8130069,8936,2646.941650390625
1593085246.572905,8959,2670.0625
1593085264.5299728,8976,2693.599853515625
1593085291.1571198,8994,2685.955078125
1593085291.2999268,9000,2691.2548828125
1593085317.501265,9010,2687.623046875
1593085363.315115,9056,2604.918701171875
1593085372.888503,9064,2623.169921875
1593085563.2140422,9227,2746.9921875
1593085572.4279196,9234,2746.08642578125
1593085600.6085885,9261,2787.6044921875
1593085654.712642,9308,2745.903564453125
1593085663.3796248,9317,2747.388671875
1593085700.7907276,9349,2701.4521484375
1593085727.5869825,9370,2709.141845703125
1593085773.2199092,9413,2807.59521484375
1593085773.295586,9416,2805.446044921875
1593085800.783604,9436,2816.5263671875
1593085810.0218983,9443,2793.90869140625
1593085837.8768866,9469,2835.942138671875
1593085934.1434216,9539,2822.153564453125
1593085943.5545452,9548,2864.49609375
1593085952.557348,9555,2872.149169921875
1593085962.5931375,9568,2873.68115234375
1593085992.326861,9590,2924.394775390625
1593086050.9680808,9628,2984.8193359375
1593086096.1808197,9658,2970.404052734375
1593086128.5665798,9681,2968.235595703125
1593086151.5077958,9699,2938.672607421875
1593086253.4444642,9769,2971.429931640625
1593086352.8550897,9841,3016.92919921875
1593086352.9354749,9844,3017.117919921875
1593086404.5642686,9884,2993.359130859375
1593086433.9331112,9908,2977.2705078125
1593086514.0471172,9973,3008.96728515625
1593086622.8261619,10051,3011.8115234375
1593086622.9801347,10056,3023.197509765625
1593086632.5179167,10059,2991.83837890625
1593086664.3723927,10085,2986.3359375
1593086722.8956265,10129,2950.737060546875
1593086741.5638628,10145,2982.982177734375
1593086769.3174481,10169,3035.599853515625
1593086787.4660423,10186,3039.00927734375
1593086871.855966,10257,3023.3681640625
1593086891.0995946,10277,3014.628173828125
1593086899.9899156,10284,3014.5380859375
1593087035.6540945,10397,3082.562255859375
1593087035.7383175,10400,3090.7353515625
1593087064.066868,10421,3066.19140625
1593087130.9891958,10480,3047.42333984375
1593087149.1409907,10490,3030.136474609375
1593087149.2874424,10494,3040.643310546875
1593087196.8932495,10523,3066.08740234375
1593087236.6287332,10556,3130.080810546875
1593087294.6317732,10608,3181.19970703125
1593087324.4171493,10625,3217.763916015625
1593087333.8632712,10639,3243.640380859375
1593087353.349164,10655,3216.6064453125
1593087373.0080292,10672,3164.3076171875
1593087421.4508593,10712,3142.883056640625
1593087480.0519218,10758,3050.818115234375
1593087480.0764234,10759,3052.24658203125
1593087509.8172717,10781,3083.31787109375
1593087520.6603003,10788,3081.4326171875
1593087553.943062,10816,3124.512939453125
1593087574.056631,10826,3179.945556640625
1593087574.2238643,10831,3188.744873046875
1593087593.981313,10842,3203.188720703125
1593087603.5915308,10851,3220.442626953125
1593087624.5104856,10865,3225.47216796875
1593087665.7140272,10903,3212.432861328125
1593087676.09551,10906,3215.582763671875
1593087722.2070746,10940,3264.108642578125
1593087722.8510976,10944,3250.1708984375
1593087756.8238957,10967,3271.6591796875
1593087768.9230044,10973,3271.660888671875
1593087768.9779181,10975,3278.640625
1593087830.6785395,11015,3287.76806640625
1593087842.430157,11021,3279.244873046875
1593087863.0915418,11034,3280.265625
1593087863.2273462,11039,3258.66015625
1593087946.8540523,11103,3267.262939453125
1593087979.4410384,11122,3283.063232421875
1593087990.5212293,11131,3280.238525390625
1593088046.7055154,11176,3246.607177734375
1593088077.4628477,11199,3274.703125
1593088087.5428026,11201,3268.052001953125
1593088087.5737603,11202,3263.924560546875
1593088167.9110718,11261,3301.0732421875
1593088191.8086143,11273,3300.134521484375
1593088400.4041815,11420,3416.64208984375
1593088479.7783568,11473,3379.589111328125
1593088500.78303,11493,3347.640625
1593088551.335387,11524,3326.885009765625
1593088561.5852163,11533,3323.43017578125
1593088583.9299662,11550,3321.557861328125
1593088605.4761274,11567,3349.1240234375
1593088648.193395,11598,3352.571533203125
1593088701.944322,11637,3368.93310546875
1593088722.3811665,11649,3378.721923828125
1593088747.123586,11672,3359.76171875
1593088767.2818418,11686,3386.53076171875
1593088865.5669425,11760,3329.3076171875
1593089028.75722,11874,3410.173095703125
1593089127.640668,11949,3418.19873046875
1593089160.459428,11970,3456.6865234375
1593089160.6285212,11975,3445.18505859375
1593089181.3567696,11989,3445.986572265625
1593089211.305243,12004,3438.915283203125
1593089222.2634492,12011,3423.877685546875
1593089265.5083025,12042,3433.970458984375
1593089396.1744058,12139,3355.737548828125
1593089430.1555974,12165,3405.634521484375
1593089440.3776708,12169,3399.645751953125
1593089462.1995175,12185,3415.455810546875
1593089518.4917538,12227,3453.017822265625
1593089603.51266,12291,3399.34130859375
1593089603.5899963,12294,3411.2373046875
1593089625.557444,12310,3444.061767578125
1593089756.1160452,12406,3370.162841796875
1593089799.750388,12437,3362.7197265625
1593089832.844503,12459,3395.86279296875
1593089975.3544986,12554,3400.337890625
1593090075.1646767,12626,3442.086181640625
1593090130.6000214,12672,3477.199462890625
1593090173.5722616,12700,3497.58154296875
1593090253.7007945,12759,3549.43994140625
1593090276.062185,12775,3466.030029296875
1593090320.7716963,12806,3428.973876953125
1593090367.2889507,12835,3432.57421875
1593090414.233246,12865,3489.246337890625
1593090425.9752486,12878,3514.381591796875
1593090459.5937288,12897,3517.399658203125
1593090515.202595,12940,3448.761474609375
1593090540.1791482,12960,3409.449951171875
1593090642.1466587,13018,3473.0947265625
1593090665.2207549,13035,3490.41748046875
1593090699.7517686,13062,3533.266357421875
1593090733.0231888,13083,3550.46142578125
1593090744.6117954,13095,3572.7236328125
1593090766.8660607,13110,3586.941162109375
1593090777.8700836,13114,3584.564453125
1593090800.831695,13131,3579.071044921875
1593090848.2749674,13167,3500.48095703125
1593090906.823347,13207,3488.998046875
1593090906.8454976,13208,3485.392333984375
1593090953.6501558,13240,3486.240478515625
1593091068.8429372,13314,3547.118896484375
1593091116.1481185,13350,3555.598876953125
1593091197.5524714,13403,3602.009765625
1593091197.6558492,13407,3600.1650390625
1593091232.3061619,13427,3585.310546875
1593091301.5481339,13476,3582.375
1593091357.7597585,13505,3579.984619140625
1593091417.0104697,13547,3578.03857421875
1593091488.5839431,13598,3621.95166015625
1593091511.912513,13613,3617.76611328125
1593091523.1358376,13621,3629.55078125
1593091534.362394,13627,3643.824951171875
1593091608.4188466,13680,3624.604736328125
1593091620.549708,13683,3610.47705078125
1593091685.150359,13723,3553.653564453125
1593091720.9000084,13748,3557.116943359375
1593091769.8752544,13777,3569.064208984375
1593091818.2561214,13811,3605.4580078125
1593091867.0783494,13846,3592.768310546875
1593091904.5063622,13869,3559.870361328125
1593091929.911528,13885,3560.734130859375
1593092016.549482,13938,3618.747314453125
1593092041.6786172,13958,3655.924560546875
1593092053.9501357,13961,3656.655517578125
1593092066.1083713,13971,3689.525634765625
1593092078.4352708,13977,3695.256591796875
1593092103.9941416,13999,3640.659423828125
1593092247.1174326,14081,3628.01220703125
1593092457.8282733,14222,3586.97705078125
1593092559.4127786,14288,3617.15380859375
1593092571.4981499,14289,3616.235595703125
1593092572.196713,14295,3664.3662109375
1593092583.959406,14304,3652.2109375
1593092619.0222828,14321,3688.684814453125
1593092631.4258223,14333,3680.126953125
1593092644.780337,14339,3656.204833984375
1593092732.8803823,14398,3651.947265625
1593092809.888311,14448,3691.495849609375
1593092887.5917742,14495,3738.15234375
1593092964.0644658,14531,3714.791748046875
1593093001.7124224,14555,3712.122802734375
1593093001.785163,14558,3721.000732421875
1593093128.1979568,14633,3724.449951171875
1593093128.8564782,14639,3736.467529296875
1593093178.3502486,14669,3718.259521484375
1593093190.7927823,14678,3725.829833984375
1593093203.4460588,14682,3728.89501953125
1593093204.0860703,14688,3720.55517578125
1593093304.570389,14747,3709.204345703125
1593093356.053922,14780,3702.88330078125
1593093356.1183927,14781,3701.8876953125
1593093368.787141,14789,3700.541015625
1593093382.0410023,14793,3688.2138671875
1593093406.4096694,14810,3732.305419921875
1593093506.9773798,14874,3720.38916015625
1593093532.1800234,14893,3740.0849609375
1593093583.537469,14926,3751.679931640625
1593093583.563486,14927,3748.966064453125
1593093622.3220887,14951,3755.69775390625
1593093761.0241125,15028,3738.095947265625
1593093865.683127,15091,3740.772705078125
1593093929.6537466,15133,3782.5048828125
1593093942.5304978,15137,3787.265625
1593094007.1874173,15181,3798.944091796875
1593094032.9871309,15200,3782.592529296875
1593094149.8351483,15267,3755.294677734375
1593094248.5591989,15325,3772.268798828125
1593094289.452448,15348,3719.716552734375
1593094422.4233072,15429,3697.841796875
1593094473.0390205,15457,3692.1982421875
1593094499.3075643,15474,3690.755859375
1593094499.3558075,15476,3686.685302734375
1593094563.9540522,15508,3688.971923828125
1593094617.89037,15539,3674.057373046875
1593094712.8755212,15598,3675.099609375
1593094955.3359053,15741,3708.325927734375
1593094995.7606955,15765,3743.16845703125
1593095009.4798605,15774,3756.5849609375
1593095022.9353912,15780,3781.43896484375
1593095102.074617,15826,3770.8515625
1593095102.1519158,15829,3770.493408203125
1593095129.6447268,15848,3810.030517578125
1593095169.7659433,15867,3814.64306640625
1593095364.019899,15980,3751.947021484375
1593095390.7725046,15994,3777.59130859375
1593095510.6796873,16057,3747.362060546875
1593095567.679841,16096,3687.733642578125
1593095608.5426016,16117,3698.46435546875
1593095704.292297,16176,3724.4697265625
1593095731.7929547,16189,3752.66748046875
1593095745.376126,16199,3760.775146484375
1593095759.804152,16203,3748.334228515625
1593095842.500777,16250,3738.07666015625
1593095967.0925453,16322,3802.29833984375
1593095995.446921,16344,3787.79150390625
1593096037.9398305,16361,3779.551025390625
1593096108.3670006,16407,3846.136474609375
1593096179.6761801,16441,3866.351806640625
1593096300.5320923,16506,3882.078857421875
1593096387.0314522,16560,3817.077880859375
1593096442.6087592,16586,3831.107177734375
1593096442.779557,16591,3820.668701171875
1593096570.3013434,16662,3876.767578125
1593096640.4079661,16698,3884.55078125
1593096730.6709619,16747,3873.591796875
1593096852.9676223,16809,3916.24169921875
1593096853.0007524,16810,3912.65380859375
1593096900.5247536,16835,3918.193359375
1593096915.2720425,16844,3904.75927734375
1593096945.022962,16858,3921.59619140625
1593097017.0760882,16900,3876.568603515625
1593097060.1061208,16925,3837.5400390625
1593097330.0904982,17067,3926.2880859375
1593097388.9123437,17098,3936.127197265625
1593097449.3833797,17132,3940.17138671875
1593097493.9066973,17155,3976.180908203125
1593097565.1911664,17193,3945.538330078125
1593097579.3858104,17203,3938.73388671875
1593097637.247356,17240,3961.10595703125
1593097652.5212948,17248,3954.8154296875
1593097681.4474514,17262,3935.465087890625
1593097711.7950952,17273,3950.726318359375
1593097741.683806,17291,3891.96728515625
1593097741.7352111,17293,3893.57763671875
1593097785.6779969,17316,3882.6796875
1593097785.7026322,17317,3882.307861328125
1593097785.727965,17318,3885.456787109375
1593097799.8228564,17321,3886.481201171875
1593097828.5332706,17340,3894.804931640625
1593097887.0583353,17375,3900.859375
1593097918.380797,17392,3985.48876953125
1593097948.194793,17406,3983.88671875
1593097994.0896533,17427,3972.0048828125
1593098023.7199242,17445,3968.322265625
1593098038.9001884,17455,3979.71533203125
1593098138.0443738,17504,3946.705322265625
1593098217.8730378,17544,3938.59375
1593098251.7824824,17558,3944.93994140625
1593098268.7405434,17564,3947.85498046875
1593098303.9033654,17578,3955.78466796875
1593098321.2154176,17587,3966.085205078125
1593098339.0998745,17594,3960.549072265625
1593098339.6283438,17595,3960.0068359375
1593098339.7517188,17599,3962.633056640625
1593098392.8466208,17624,4003.50927734375
1593098424.4474847,17634,4006.82421875
1593098456.9554446,17654,3971.435302734375
1593098489.7789595,17668,3948.840576171875
1593098598.520524,17723,3994.11767578125
1593098694.3946793,17772,3975.445068359375
1593098694.4189618,17773,3975.41015625
1593098757.1430776,17805,3982.9755859375
1593098835.716639,17843,3974.217529296875
1593099057.408347,17954,4035.53076171875
1593099073.232235,17963,4044.85791015625
1593099103.5682912,17979,4017.801025390625
1593099103.6871474,17982,4019.48046875
1593099119.3984323,17991,4011.946533203125
1593099191.024733,18019,4043.390625
1593099254.0453224,18054,4040.49169921875
1593099286.3009536,18066,4051.374267578125
1593099366.0449424,18105,4062.72216796875
1593099413.8530006,18130,4045.05029296875
1593099445.4627652,18147,4058.056884765625
1593099530.9507189,18191,4035.273681640625
1593099579.0780056,18215,4045.104736328125
1593099626.74897,18237,4073.90673828125
1593099686.612468,18265,4048.00390625
1593099780.2238023,18319,4047.4462890625
1593099881.774556,18363,4108.6591796875
1593100063.8205872,18452,4084.1689453125
1593100063.8504066,18453,4087.308837890625
1593100254.5833569,18540,4064.451904296875
1593100272.5951524,18548,4056.018310546875
1593100371.695341,18593,4043.0205078125
1593100489.7831378,18653,4086.817138671875
1593100622.6406345,18714,4049.9384765625
1593100638.947712,18721,4069.499267578125
1593100692.248743,18750,4053.75927734375
1593100777.4010231,18787,4038.299072265625
1593100812.0912757,18804,4052.01123046875
1593100895.9300725,18846,4038.3505859375
1593100998.7927444,18894,4075.256103515625
1593101085.1066246,18934,4066.996337890625
1593101136.2407744,18959,4081.38623046875
1593101187.7938745,18978,4063.31298828125
1593101187.9725664,18983,4056.174072265625
1593101248.483058,19006,4046.8525390625
1593101299.0387769,19028,4044.527099609375
1593101352.1846957,19049,4082.268310546875
1593101439.8669193,19096,4129.71826171875
1593101491.0087152,19117,4149.09033203125
1593101577.1558266,19154,4105.494140625
1593101610.8686152,19170,4112.35595703125
1593101734.374704,19228,4097.54736328125
1593101823.680522,19272,4103.587890625
1593101840.4241836,19276,4098.7109375
1593101892.0524657,19301,4092.3837890625
1593102293.1104417,19486,4142.38134765625
1593102337.081512,19501,4121.98681640625
1593102337.166887,19504,4130.021484375
1593102390.019961,19526,4121.7666015625
1593102407.4637914,19532,4113.54248046875
1593102513.4257715,19580,4082.519775390625
1593102548.8357196,19595,4073.59375
1593102637.3614957,19635,4082.634033203125
1593102654.3271656,19641,4095.262451171875
1593102673.3253045,19655,4112.5498046875
1593102707.8327293,19666,4110.33935546875
1593102724.9522717,19675,4123.7578125
1593102830.6404119,19721,4151.7880859375
1593102830.8498926,19728,4161.6455078125
1593102848.5714417,19732,4140.84521484375
1593102865.925584,19738,4145.91796875
1593102990.881004,19797,4080.080078125
1593103044.0551271,19824,4087.6943359375
1593103097.0067098,19847,4102.02197265625
1593103255.7565484,19917,4138.04150390625
1593103309.3407533,19939,4151.0595703125
1593103381.2178376,19972,4150.2919921875
1593103398.5865219,19980,4159.015625
1593103417.4777908,19989,4158.4794921875
1593103435.7237425,19996,4161.294921875
1593103533.6364698,20036,4160.3857421875
1593103568.8050442,20049,4148.919921875
1593103569.0026848,20054,4150.02001953125
1593103586.6245875,20060,4144.89599609375
1593103586.756423,20063,4146.9501953125
1593103766.89546,20139,4120.09130859375
1593103766.925726,20140,4117.31884765625
1593103767.025826,20142,4101.0693359375
1593103859.3950486,20184,4115.14453125
1593103877.396009,20187,4111.23779296875
1593103950.0943997,20218,4130.1240234375
1593104006.25747,20245,4146.99755859375
1593104006.3338363,20248,4145.587890625
1593104024.2650821,20253,4150.0537109375
1593104150.8335993,20309,4195.53662109375
1593104187.8508246,20324,4213.05029296875
1593104205.245308,20333,4211.43505859375
1593104205.2953515,20335,4212.6962890625
1593104297.1874855,20374,4227.80615234375
1593104316.3460076,20384,4214.23876953125
1593104352.5634708,20398,4200.70458984375
1593104461.3864205,20441,4145.2939453125
1593104497.513081,20463,4135.51953125
1593104551.832117,20486,4107.1171875
1593104653.731266,20527,4081.709228515625
1593104691.0898554,20540,4078.211669921875
1593104691.1626198,20541,4081.61181640625
1593104747.5256245,20561,4104.08544921875
1593104748.083264,20563,4106.08642578125
1593104749.4010968,20568,4094.6865234375
1593104786.94784,20579,4104.6240234375
1593105046.3336995,20689,4171.51708984375
1593105046.3742518,20690,4176.19482421875
1593105085.3668313,20711,4193.7880859375
1593105252.6618001,20779,4196.14306640625
1593105252.6880376,20780,4195.6123046875
1593105253.3113976,20783,4191.95458984375
1593105253.3378153,20784,4184.115234375
1593105345.829582,20823,4187.52685546875
1593105364.1627324,20832,4185.94140625
1593105423.1401005,20856,4154.0537109375
1593105516.922918,20889,4132.0576171875
1593105573.7436485,20914,4128.94775390625
1593105647.68194,20950,4115.54052734375
1593105742.0375626,20988,4132.9990234375
1593105843.361979,21028,4172.56494140625
1593105861.9064355,21036,4167.06103515625
1593105936.2188485,21068,4201.2802734375
1593105954.3473394,21077,4192.47900390625
1593105972.3114266,21081,4192.24365234375
1593106123.2924848,21145,4152.55859375
1593106272.2423456,21210,4166.35888671875
1593106329.7125437,21233,4160.83056640625
1593106515.2309902,21317,4211.6240234375
1593106515.7981396,21320,4218.03173828125
1593106534.1119084,21325,4215.19970703125
1593106677.4527533,21392,4208.89794921875
1593106729.7849863,21410,4187.5625
1593106893.824983,21485,4206.37060546875
1593106992.9266253,21524,4208.7041015625
1593106993.4522707,21525,4197.6240234375
1593107191.7619364,21612,4183.82958984375
1593107361.1213899,21682,4239.8046875
1593107380.3288279,21695,4246.70849609375
1593107457.5840306,21724,4265.1279296875
1593107457.6178184,21725,4263.654296875
1593107549.8696463,21766,4223.18408203125
1593107605.2590494,21790,4210.30517578125
1593107622.9916246,21796,4211.4150390625
1593107660.0743525,21816,4183.7578125
1593107678.0576181,21822,4181.8134765625
1593107733.2095716,21843,4180.28466796875
1593107750.7851114,21849,4175.80322265625
1593107878.8921618,21909,4212.998046875
1593108008.2083182,21968,4222.828125
1593108080.8529944,22000,4238.6796875
1593108107.7768962,22007,4249.00390625
1593108312.6942282,22091,4164.20263671875
1593108614.8642895,22221,4235.14453125
1593108671.5666246,22246,4244.29296875
1593108708.5394797,22259,4250.3359375
1593108765.9306812,22286,4236.29638671875
1593108784.2811985,22293,4245.7158203125
1593108803.7077193,22304,4243.01611328125
1593108821.8035607,22309,4244.02734375
1593108840.4353848,22316,4283.82421875
1593108840.4597158,22317,4281.1142578125
1593108876.9681504,22331,4279.75146484375
1593108934.479153,22359,4253.1748046875
1593109104.096928,22428,4255.083984375
1593109104.2200546,22431,4255.55810546875
1593109215.5187168,22473,4265.46630859375
1593109299.6986976,22508,4226.55810546875
1593109396.2537925,22545,4244.53515625
1593109602.1511738,22636,4243.77294921875
1593109639.4834917,22652,4243.99560546875
1593109887.514213,22759,4263.333984375
1593109907.2032616,22766,4262.0166015625
1593109945.0470958,22778,4262.13037109375
1593110060.3512049,22827,4241.57763671875
1593110060.4006498,22829,4245.91552734375
1593110079.7428365,22840,4256.513671875
1593110098.8945017,22841,4256.8974609375
1593110099.538746,22846,4276.79736328125
1593110318.2603214,22931,4293.560546875
1593110318.854812,22934,4286.8984375
1593110788.3532615,23081,4240.53369140625
1593110788.482528,23085,4240.43798828125
1593110788.513755,23086,4244.1240234375
1593110836.2670305,23103,4231.90576171875
1593110885.7453063,23118,4260.52685546875
1593110909.7153416,23128,4258.87158203125
1593110957.2457228,23139,4276.24853515625
1593110957.4609432,23144,4281.89697265625
1593110981.2938225,23149,4291.76904296875
1593111005.7143052,23153,4297.6552734375
1593111006.40516,23159,4293.6572265625
1593111078.4644918,23183,4325.4638671875
1593111127.274773,23193,4329.560546875
1593111203.8696694,23219,4297.97900390625
1593111203.9911819,23221,4299.2548828125
1593111324.4919765,23264,4284.52734375
1593111398.954797,23287,4305.974609375
1593111519.691861,23321,4326.9892578125
1593111568.468289,23338,4318.251953125
1593111641.1329098,23362,4324.77734375
1593111691.6158912,23381,4318.75439453125
1593111740.2315586,23395,4308.98681640625
1593111836.4847646,23428,4315.23291015625
1593112192.096288,23541,4274.60302734375
1593112342.573133,23590,4275.43359375
1593112539.4516659,23651,4261.17236328125
1593112588.566135,23671,4289.18017578125
1593112637.4847896,23682,4272.6279296875
1593112687.168118,23702,4302.13525390625
1593112883.7455192,23762,4288.65869140625
1593112908.3220186,23775,4261.17626953125
1593113032.6725366,23812,4259.98388671875
1593113084.281515,23832,4261.6357421875
1593113133.6601338,23843,4255.18359375
1593113411.1572883,23929,4264.6083984375
1593113435.7928069,23939,4259.3466796875
1593113725.7833338,24026,4296.45458984375
1593113877.14215,24080,4294.91064453125
1593114004.327291,24117,4309.630859375
1593114004.3885717,24119,4302.61328125
1593114106.9045289,24148,4301.99755859375
1593114232.9598515,24187,4324.45556640625
1593114386.9637208,24235,4265.9033203125
1593114539.1257956,24283,4272.333984375
1593114539.1929054,24285,4276.201171875
1593114564.7972581,24293,4285.95947265625
1593114668.1813633,24323,4316.67626953125
1593114745.7933795,24346,4307.75537109375
1593114771.7553363,24360,4313.046875
1593114974.3657267,24417,4315.03173828125
1593115295.5926487,24513,4267.3486328125
1593115425.797502,24558,4330.462890625
1593115451.5837123,24562,4327.3642578125
1593115634.2596292,24622,4285.49365234375
1593115788.6265345,24668,4288.55859375
1593115893.4604921,24698,4262.302734375
1593115944.2286565,24720,4272.443359375
1593115969.5237257,24728,4282.2666015625
1593116175.6918926,24791,4328.6533203125
1593116386.1741583,24850,4318.97607421875
1593116464.47517,24880,4315.02490234375
1593116515.5662258,24896,4313.40625
1593116543.874971,24902,4295.73828125
1593116648.0338576,24935,4304.5029296875
1593116751.564152,24964,4343.90576171875
1593116802.504687,24978,4324.138671875
1593116918.902307,25009,4388.61474609375
1593117024.1635923,25048,4354.830078125
1593117316.4534063,25134,4356.55615234375
1593117552.2193089,25207,4397.10498046875
1593117632.8161323,25232,4359.71826171875
1593117685.9262109,25245,4355.14013671875
1593117712.3750553,25252,4344.7392578125
1593117712.4352114,25254,4345.5693359375
1593117979.1607182,25333,4340.20166015625
1593118170.7141902,25392,4360.65673828125
1593118583.0030758,25506,4374.15576171875
1593118635.884571,25521,4377.9326171875
1593118801.565753,25573,4350.29248046875
1593118886.1783059,25600,4339.95166015625
1593119103.593267,25662,4350.58349609375
1593119184.8210561,25687,4349.0634765625
1593119403.0867815,25748,4333.5048828125
1593119486.1859632,25776,4334.67333984375
1593119622.6754808,25813,4342.90185546875
1593119734.6997313,25848,4353.1240234375
1593119791.3270264,25864,4335.63818359375
1593119873.4932861,25881,4357.259765625
1593120010.932082,25922,4380.35302734375
1593120176.4090478,25974,4367.99267578125
1593120325.3565614,26016,4364.95263671875
1593120380.170815,26030,4370.6162109375
1593120435.200942,26046,4375.78125
1593120516.8696313,26067,4372.181640625
1593120544.453989,26076,4329.47412109375
1593120601.645667,26092,4315.44189453125
1593120602.2454257,26095,4288.638671875
1593120823.0554094,26155,4286.70458984375
1593120823.0853343,26156,4288.74755859375
1593120878.3972545,26170,4299.1923828125
1593121238.4986067,26280,4342.3955078125
1593121293.1541562,26293,4343.4345703125
1593121321.4123838,26304,4355.41357421875
1593121656.8403227,26394,4325.22021484375
1593121685.0802493,26404,4321.50634765625
1593121712.9441903,26410,4328.501953125
1593121908.46543,26471,4314.9482421875
1593122086.2311115,26513,4348.6982421875
1593122619.714906,26671,4305.693359375
1593122761.8347702,26709,4307.0341796875
1593122932.426293,26755,4340.26806640625
1593122932.4867828,26757,4338.78955078125
1593123076.2484083,26797,4387.21484375
1593123076.2805135,26798,4387.21337890625
1593123076.3127172,26799,4388.2578125
1593123133.9312541,26815,4402.98486328125
1593123190.2954292,26828,4369.71142578125
1593123190.3605125,26830,4377.72705078125
1593123561.4789243,26929,4387.9775390625
1593124063.6735637,27068,4349.974609375
1593124092.3479207,27079,4368.0810546875
1593124323.54202,27143,4318.90576171875
1593124351.7933173,27149,4319.05224609375
1593124380.668227,27155,4326.2587890625
1593124380.7948346,27159,4318.99951171875
1593124380.828319,27160,4320.205078125
1593124666.6982863,27235,4386.951171875
1593124810.961092,27275,4388.33984375
1593125014.0019233,27330,4337.68896484375
1593125396.2680295,27439,4347.08349609375
1593125453.5056708,27450,4339.82080078125
1593125483.6194954,27458,4354.84228515625
1593125671.1677022,27506,4397.2587890625
1593125757.8035522,27530,4394.43994140625
1593125906.1107452,27570,4382.421875
1593125906.2690182,27573,4386.47705078125
1593126023.3430662,27604,4374.83154296875
1593126053.1958582,27614,4351.03515625
1593126082.4971719,27621,4350.90087890625
1593126141.2582736,27635,4358.49853515625
1593126141.3843195,27639,4359.78955078125
1593126351.2285106,27696,4387.06005859375
1593126439.8557599,27716,4411.919921875
1593126439.951361,27719,4382.58642578125
1593126528.279537,27740,4383.8857421875
1593126857.68048,27826,4416.38623046875
1593127183.3907576,27917,4409.41455078125
1593127183.4534738,27919,4414.53271484375
1593127303.1905653,27951,4419.57763671875
1593127392.8176234,27969,4425.6103515625
1593127454.2934542,27992,4421.44287109375
1593127914.207526,28106,4399.0361328125
1593128455.2776031,28252,4387.19921875
1593128545.6432695,28278,4392.8642578125
1593128575.3332574,28286,4398.93798828125
1593128725.7486377,28322,4421.19091796875
1593128940.623009,28377,4435.6298828125
1593129154.0601099,28439,4421.115234375
1593129214.979675,28452,4421.7216796875
1593129560.4482236,28544,4445.572265625
1593129682.0791903,28573,4434.48828125
1593129833.9727783,28612,4419.25537109375
1593130080.2292552,28677,4456.96728515625
1593130911.152098,28892,4453.29931640625
1593131224.5544703,28971,4387.91748046875
1593131319.608662,28997,4394.3486328125
1593131423.2771015,29019,4409.68017578125
1593131485.686006,29038,4395.98193359375
1593131577.7839007,29058,4426.4345703125
1593131578.0024567,29063,4419.35791015625
1593131641.5173671,29079,4399.71484375
1593131703.4695976,29091,4395.0517578125
1593131767.6523752,29107,4415.61865234375
1593131861.5362756,29134,4400.93212890625
1593132144.957416,29202,4492.1787109375
1593132271.0687299,29236,4504.646484375
1593132334.9914167,29251,4479.44580078125
1593132367.1146128,29262,4477.71630859375
1593132367.1767025,29264,4464.8466796875
1593132398.350987,29272,4458.82666015625
1593132429.7244542,29277,4405.84814453125
1593132554.865302,29310,4423.02099609375
1593132774.298277,29367,4410.1826171875
1593133060.528127,29439,4415.25244140625
1593133188.3392932,29472,4435.97607421875
1593133219.899069,29479,4437.70947265625
1593133253.180875,29488,4427.44482421875
1593133486.0282888,29538,4445.63134765625
1593133486.1818304,29541,4433.33154296875
1593133584.2023995,29562,4390.28271484375
1593133615.3298094,29574,4378.1806640625
1593133711.837463,29593,4369.68994140625
1593133775.2211137,29612,4357.232421875
1593134319.238028,29748,4438.779296875
1593134643.7655149,29829,4450.28759765625
1593134643.798249,29830,4453.44384765625
1593134676.0055223,29834,4452.54345703125
1593134772.6719015,29864,4460.6298828125
1593134869.3913374,29883,4471.8564453125
1593134901.8998606,29896,4468.2919921875
1593135064.4742188,29929,4480.81103515625
1593135365.1439135,30001,4475.40380859375
1593135365.3061702,30006,4467.7978515625
1593135462.0141914,30032,4464.06396484375
1593135493.6374288,30037,4457.1376953125
1593135656.6018684,30078,4406.5517578125
1593135723.1912115,30093,4377.87353515625
1593135918.6573086,30138,4398.74951171875
1593136050.9459994,30175,4470.63916015625
1593136148.7574008,30196,4510.24169921875
1593136247.6100314,30218,4507.30322265625
1593136313.8323712,30238,4481.30712890625
1593136345.7056568,30244,4459.5419921875
1593136409.6596296,30257,4448.4462890625
1593136508.5379364,30285,4438.69873046875
1593136670.544694,30325,4426.76318359375
1593136670.6400678,30328,4425.82421875
1593136833.8949018,30368,4434.08642578125
1593137066.5833874,30422,4422.74365234375
1593137133.5835469,30435,4406.603515625
1593137233.7373645,30460,4389.6298828125
1593137266.3121054,30467,4410.63525390625
1593137266.499381,30471,4410.33544921875
1593137609.3188462,30546,4486.78857421875
1593137710.6671455,30570,4429.09423828125
1593137710.831355,30573,4432.1318359375
1593137809.8311005,30595,4400.5029296875
1593137876.0233004,30613,4410.29736328125
1593138008.4387407,30645,4379.19189453125
1593138273.552242,30707,4439.1044921875
1593138341.3978412,30721,4443.65185546875
1593138407.2121093,30738,4471.26806640625
1593138407.2442734,30739,4473.6103515625
1593138572.9954393,30781,4412.85693359375
1593138977.1346984,30880,4463.740234375
1593139112.1459668,30907,4472.04736328125
1593139216.2010791,30936,4447.4619140625
1593139486.499321,30998,4483.3974609375
1593139597.5098307,31024,4451.6455078125


==> figure source files/plot_python/csv/harl/walker/3.csv <==
Wall time,Step,Value
1590243425.3402174,43,-707.9067993164062
1590243425.4282978,46,-715.1907958984375
1590243438.7657492,72,-706.7088623046875
1590243452.1369238,95,-700.8204956054688
1590243488.1489165,159,-711.8040771484375
1590243492.766582,168,-732.309814453125
1590243529.88667,230,-768.07080078125
1590243534.4267354,235,-770.1143798828125
1590243544.0363739,256,-775.6893920898438
1590243557.7008238,274,-758.658447265625
1590243576.368578,309,-743.2901611328125
1590243576.4760725,311,-743.0403442382812
1590243581.1227756,319,-732.119873046875
1590243642.0062373,422,-727.5709228515625
1590243665.6124823,461,-697.8751831054688
1590243675.0175898,475,-700.0606079101562
1590243724.5879745,537,-700.1179809570312
1590243748.5371118,580,-684.6444091796875
1590243753.2747025,587,-682.1312255859375
1590243782.7704263,635,-658.8194580078125
1590243787.8250992,648,-668.8871459960938
1590243802.369769,672,-660.5260009765625
1590243831.9540443,715,-645.1255493164062
1590243836.9714022,723,-644.7764282226562
1590243866.46555,772,-629.2916259765625
1590243876.2116656,786,-631.9302978515625
1590243886.1249897,803,-617.8758544921875
1590243891.172363,809,-628.8150634765625
1590243907.1146896,837,-617.7686157226562
1590243977.3371687,946,-649.8878784179688
1590243992.4514039,972,-641.3956909179688
1590244029.6628246,1015,-619.4662475585938
1590244065.5062141,1067,-622.4607543945312
1590244091.2359066,1105,-618.3538208007812
1590244138.4300442,1181,-590.0242309570312
1590244190.2012026,1262,-590.8508911132812
1590244226.3268614,1317,-596.8875122070312
1590244226.3982077,1320,-592.333740234375
1590244236.5440946,1334,-611.0592651367188
1590244241.5090206,1338,-614.4304809570312
1590244272.7467678,1386,-594.5694580078125
1590244277.9584758,1393,-606.2525024414062
1590244304.356493,1437,-589.6423950195312
1590244325.6337407,1467,-572.3490600585938
1590244373.9013233,1524,-555.0267944335938
1590244394.8405216,1553,-564.8052978515625
1590244405.3272421,1569,-555.5636596679688
1590244415.9436483,1585,-538.9027709960938
1590244453.8922706,1641,-531.0387573242188
1590244486.4098496,1692,-504.82696533203125
1590244497.0499454,1710,-512.2796630859375
1590244502.433474,1719,-505.5012512207031
1590244513.3117723,1735,-485.0527038574219
1590244518.4677188,1738,-494.5538635253906
1590244545.168772,1782,-464.9559020996094
1590244589.0968752,1845,-497.9555969238281
1590244605.6869082,1867,-531.8349609375
1590244605.752288,1870,-538.3206176757812
1590244611.281854,1878,-530.0181274414062
1590244639.2624881,1918,-515.7416381835938
1590244650.3401594,1935,-506.10113525390625
1590244661.2100847,1948,-487.74359130859375
1590244734.0907242,2037,-463.1596374511719
1590244779.5070026,2097,-465.11810302734375
1590244842.334803,2188,-485.7565612792969
1590244848.1700127,2200,-462.05694580078125
1590244871.6169574,2232,-408.6155090332031
1590244877.2439702,2238,-419.9043273925781
1590244894.4285722,2258,-404.6690368652344
1590244894.6082919,2263,-396.9439392089844
1590244929.192154,2308,-383.58197021484375
1590244935.1101577,2320,-395.6419372558594
1590244963.9520752,2355,-380.8733825683594
1590244987.5560732,2390,-366.5470886230469
1590244987.6266408,2391,-365.81182861328125
1590245023.0031383,2437,-337.5121154785156
1590245034.7426174,2454,-327.8774108886719
1590245034.7874486,2456,-322.0119934082031
1590245040.6146026,2461,-309.72613525390625
1590245058.3631845,2486,-287.67791748046875
1590245058.3855207,2487,-288.9867248535156
1590245070.009841,2499,-277.6466064453125
1590245081.2606704,2504,-284.5491943359375
1590245104.612711,2533,-280.7583312988281
1590245116.3676848,2548,-263.44122314453125
1590245122.2477965,2554,-258.7532043457031
1590245218.4975362,2686,-324.0337219238281
1590245260.7593591,2741,-302.90179443359375
1590245297.4004548,2790,-288.8752136230469
1590245383.6731093,2897,-203.13661193847656
1590245433.4903643,2968,-176.12591552734375
1590245501.059698,3039,-172.43435668945312
1590245507.0833135,3042,-174.61492919921875
1590245550.8018446,3100,-179.6739959716797
1590245602.4574943,3162,-168.86264038085938
1590245654.3406951,3231,-136.73483276367188
1590245666.848507,3245,-143.70639038085938
1590245666.8930807,3247,-137.04246520996094
1590245666.9131439,3248,-134.10540771484375
1590245717.8198504,3306,-151.78724670410156
1590245861.1553566,3481,-49.858642578125
1590245972.5057647,3601,-37.97789001464844
1590245985.7910461,3619,-41.28657150268555
1590245985.877416,3621,-38.058467864990234
1590246026.1631534,3671,-36.19165802001953
1590246073.3218262,3727,7.021615028381348
1590246086.913271,3742,2.4861605167388916
1590246134.2159097,3794,38.14715576171875
1590246148.1095853,3815,57.48320388793945
1590246154.8718684,3822,64.7954330444336
1590246250.4542723,3929,41.461273193359375
1590246271.172821,3957,39.36124801635742
1590246298.807474,3985,20.828575134277344
1590246352.0702517,4037,38.378868103027344
1590246408.0000677,4099,88.052978515625
1590246493.6479235,4197,70.19638061523438
1590246522.2711236,4228,86.044677734375
1590246529.5832288,4233,94.53240203857422
1590246594.2901232,4305,92.95024108886719
1590246601.6953745,4318,110.13359832763672
1590246601.740061,4320,114.64006042480469
1590246682.3865302,4401,170.1646270751953
1590246762.6320171,4493,194.05613708496094
1590246788.9495163,4510,171.93356323242188
1590246810.9929626,4531,182.07032775878906
1590246899.5072346,4629,128.79469299316406
1590246936.4992676,4665,146.76150512695312
1590246936.5943487,4669,146.3263397216797
1590246944.007987,4677,152.8859100341797
1590247010.9333,4751,187.53744506835938
1590247048.4371207,4789,202.37953186035156
1590247063.6045048,4803,225.56732177734375
1590247101.4917524,4841,248.89479064941406
1590247109.201671,4853,254.14633178710938
1590247148.1423464,4895,239.38621520996094
1590247215.8295555,4963,249.8396759033203
1590247223.5277567,4972,238.91986083984375
1590247223.6033595,4975,246.67657470703125
1590247312.3158543,5051,236.56307983398438
1590247312.358844,5053,231.92233276367188
1590247366.102548,5107,275.9220275878906
1590247388.8952668,5135,329.6559143066406
1590247491.2883701,5240,261.4911193847656
1590247585.2755342,5330,292.32403564453125
1590247601.1476982,5346,303.43963623046875
1590247609.2578528,5360,287.3663330078125
1590247673.1055362,5421,287.7156677246094
1590247781.533811,5518,291.85784912109375
1590247813.9401329,5550,327.27020263671875
1590247936.00065,5665,372.352783203125
1590247944.4725168,5680,343.6857604980469
1590247993.2885165,5724,383.9525146484375
1590248084.3933618,5809,428.90887451171875
1590248101.172703,5826,419.9859313964844
1590248101.2437773,5829,434.25555419921875
1590248142.519334,5865,463.1043395996094
1590248142.7286174,5872,475.788330078125
1590248184.1571653,5908,442.9339294433594
1590248209.2864034,5929,434.13067626953125
1590248268.4695413,5991,398.3927001953125
1590248305.1207376,6011,400.4372253417969
1590248424.9000661,6122,418.35650634765625
1590248433.6466453,6132,417.1427917480469
1590248510.5931213,6201,486.1673889160156
1590248519.297268,6214,493.65216064453125
1590248527.9605353,6220,487.3273010253906
1590248545.0568275,6233,493.2405090332031
1590248605.9368775,6290,448.1321716308594
1590248632.3110604,6313,453.0949401855469
1590248632.4603508,6318,442.7847595214844
1590248701.7476606,6377,470.9737548828125
1590248728.3722107,6401,526.7918090820312
1590248872.2208617,6521,505.5478820800781
1590248925.2413325,6575,497.3388671875
1590248961.1350431,6604,545.17041015625
1590249023.1824794,6658,588.5452270507812
1590249067.4465055,6697,593.6026000976562
1590249067.5279193,6700,586.732421875
1590249076.656564,6712,588.0609130859375
1590249113.0299532,6743,606.50927734375
1590249230.3792505,6847,624.2171630859375
1590249239.3785732,6855,613.0588989257812
1590249257.5372334,6870,613.1279296875
1590249366.9195714,6967,596.9759521484375
1590249403.66765,6993,544.6611938476562
1590249433.843654,7015,525.6875610351562
1590249544.4797642,7107,678.08642578125
1590249553.67954,7115,695.9191284179688
1590249600.1552615,7156,682.1493530273438
1590249703.3376184,7248,668.7216796875
1590249777.978624,7312,665.8241577148438
1590249815.8808177,7340,623.5947875976562
1590249815.9650173,7341,622.808349609375
1590249835.0586169,7360,604.7560424804688
1590249863.4984512,7383,633.5819091796875
1590249891.3885663,7402,642.38671875
1590249948.2013738,7451,642.1962890625
1590249957.9319005,7461,625.6598510742188
1590249957.9964352,7464,631.9616088867188
1590249977.1157544,7479,634.2523193359375
1590250028.0318885,7512,643.7387084960938
1590250243.6393814,7688,673.259765625
1590250253.622621,7694,682.40185546875
1590250341.5571067,7761,685.959716796875
1590250371.1582768,7789,660.5016479492188
1590250380.926729,7799,675.9168090820312
1590250429.6532388,7834,695.5346069335938
1590250508.7557807,7901,749.9274291992188
1590250548.3673587,7933,771.887939453125
1590250618.1063776,7992,716.7800903320312
1590250679.30608,8027,711.994873046875
1590250730.976117,8067,729.4459838867188
1590250872.548232,8181,817.3792724609375
1590250912.6664586,8216,830.4100341796875
1590250922.7279165,8222,797.793212890625
1590251014.8015873,8291,660.6477661132812
1590251065.8843725,8335,695.1066284179688
1590251106.8919055,8364,702.0022583007812
1590251117.0749187,8369,718.643310546875
1590251127.3182888,8378,704.37890625
1590251240.047821,8468,844.8490600585938
1590251240.1602867,8471,847.975830078125
1590251281.6247547,8499,881.6141357421875
1590251303.517477,8509,868.6675415039062
1590251375.547984,8567,863.35888671875
1590251427.9976115,8602,828.2274780273438
1590251470.2442534,8636,778.1583862304688
1590251542.8768861,8696,784.5198974609375
1590251712.089725,8820,852.3760986328125
1590251712.2087088,8823,852.5254516601562
1590251786.349793,8879,794.3795166015625
1590251829.0691583,8905,827.8710327148438
1590251829.1436036,8908,806.0890502929688
1590251861.3811536,8929,800.541259765625
1590251861.5871806,8936,799.6008911132812
1590251947.043185,8994,863.427734375
1590251947.2142968,9000,853.86474609375
1590252034.823518,9056,878.3787231445312
1590252273.918063,9227,937.5557250976562
1590252285.011927,9234,936.1427001953125
1590252318.1017075,9261,902.3345947265625
1590252394.1931803,9317,877.8873901367188
1590252438.9154053,9349,876.5612182617188
1590252527.963476,9413,960.439453125
1590252528.0291114,9416,974.6362915039062
1590252560.8686395,9436,991.9945678710938
1590252605.7249086,9469,939.331298828125
1590252729.2792625,9548,851.8931274414062
1590252740.4078743,9555,842.003173828125
1590252751.5992537,9568,847.5072631835938
1590252840.9425356,9628,910.6190185546875
1590252886.4416432,9658,951.1597290039062
1590252919.986787,9681,910.5564575195312
1590252942.2695997,9699,935.4736938476562
1590253044.630877,9769,1006.5593872070312
1590253147.4481661,9844,968.3570556640625
1590253239.1972039,9908,966.2099609375
1590253331.6749628,9973,845.316162109375
1590253471.4949782,10059,887.1134033203125
1590253506.535558,10085,961.2869262695312
1590253635.2901826,10169,1086.8997802734375
1590253789.4842358,10277,1120.926513671875
1590253801.7170079,10284,1115.6619873046875
1590253968.8678708,10397,1122.21435546875
1590253968.935327,10400,1131.155517578125
1590254004.9681258,10421,1086.6103515625
1590254089.4321933,10480,1054.3408203125
1590254113.5810075,10490,1054.8609619140625
1590254113.7226503,10494,1045.5654296875
1590254174.125353,10523,1012.0421752929688
1590254295.160712,10608,1062.533935546875
1590254331.8522897,10625,1069.949951171875
1590254344.150606,10639,1067.7080078125
1590254368.3739223,10655,1057.084228515625
1590254392.5637953,10672,1058.5712890625
1590254453.6213636,10712,1074.0433349609375
1590254526.730934,10758,1104.3948974609375
1590254526.7533345,10759,1101.16015625
1590254563.352937,10781,1047.11474609375
1590254612.4540968,10816,1045.352783203125
1590254661.698036,10842,1090.1466064453125
1590254674.0309055,10851,1106.50634765625
1590254698.3290849,10865,1117.677490234375
1590254747.0487392,10903,1182.2840576171875
1590254759.1714547,10906,1180.21728515625
1590254808.9357176,10940,1160.7933349609375
1590254809.0678132,10944,1162.23486328125
1590254846.2563016,10967,1097.394775390625
1590254858.6399343,10973,1107.9244384765625
1590254858.693698,10975,1109.8045654296875
1590254932.7826765,11015,1097.9906005859375
1590254945.4274845,11021,1081.6639404296875
1590254970.32957,11034,1045.9752197265625
1590254970.4763854,11039,1052.831298828125
1590255070.201698,11103,1100.5093994140625
1590255107.9461446,11122,1099.6090087890625
1590255120.7103362,11131,1104.83984375
1590255184.0717645,11176,1071.8509521484375
1590255221.593388,11199,1068.8548583984375
1590255233.836552,11201,1087.1041259765625
1590255233.861356,11202,1092.8714599609375
1590255322.6317027,11261,1168.0728759765625
1590255578.226991,11420,1171.9481201171875
1590255669.023337,11473,1265.7249755859375
1590255694.6295037,11493,1258.93310546875
1590255758.7331831,11524,1304.6700439453125
1590255771.8643982,11533,1269.44091796875
1590255797.9081328,11550,1268.0665283203125
1590255823.723879,11567,1241.3924560546875
1590255874.864081,11598,1283.070068359375
1590255966.22386,11649,1220.3355712890625
1590255992.69423,11672,1230.68994140625
1590256018.828345,11686,1178.5576171875
1590256137.5040379,11760,1200.4473876953125
1590256335.7981732,11874,1276.4835205078125
1590256495.773472,11970,1186.417236328125
1590256495.9403272,11975,1211.841064453125
1590256574.8794088,12011,1272.0838623046875
1590256629.2025194,12042,1250.597900390625
1590256791.4172502,12139,1223.0067138671875
1590256832.0244873,12165,1179.960205078125
1590256845.2624426,12169,1185.3997802734375
1590256872.1370687,12185,1217.4234619140625
1590256940.4884102,12227,1307.9329833984375
1590257049.1162994,12291,1345.7274169921875
1590257049.1823695,12294,1352.5621337890625
1590257076.7402697,12310,1324.6396484375
1590257242.1817942,12406,1492.81298828125
1590257338.867537,12459,1465.9459228515625
1590257518.7254763,12554,1367.7684326171875
1590257713.941874,12672,1407.107421875
1590257768.9898086,12700,1453.541015625
1590257867.4926264,12759,1464.1514892578125
1590257951.7601507,12806,1396.0238037109375
1590258079.6793575,12878,1436.00830078125
1590258121.770228,12897,1430.545654296875
1590258192.7004852,12940,1387.9068603515625
1590258221.4384112,12960,1409.3662109375
1590258348.8345382,13018,1501.220703125
1590258377.7685537,13035,1532.298583984375
1590258421.3352613,13062,1503.78564453125
1590258464.0095034,13083,1383.723388671875
1590258478.494732,13095,1351.3934326171875
1590258507.1106756,13110,1369.2294921875
1590258521.475811,13114,1368.31005859375
1590258550.5493515,13131,1392.5943603515625
1590258608.9378796,13167,1351.7547607421875
1590258681.8937993,13207,1429.656982421875
1590258740.4623992,13240,1410.0772705078125
1590258946.410586,13350,1365.0843505859375
1590259049.7880845,13403,1351.1826171875
1590259049.880309,13407,1364.4864501953125
1590259093.998702,13427,1417.1697998046875
1590259183.3881488,13476,1485.32666015625
1590259255.1957293,13505,1494.3970947265625
1590259329.6162457,13547,1548.467041015625
1590259419.54151,13598,1484.980224609375
1590259464.5648441,13621,1496.4915771484375
1590259570.5482335,13680,1401.1414794921875
1590259585.5866036,13683,1391.9305419921875
1590259705.3119938,13748,1501.776123046875
1590259765.5150325,13777,1545.5830078125
1590259826.5455441,13811,1511.1290283203125
1590259886.4598954,13846,1426.41796875
1590259931.9209104,13869,1429.34912109375
1590259962.2940383,13885,1481.224609375
1590260098.410657,13958,1574.5650634765625
1590260143.9324822,13977,1515.812744140625
1590260174.5731525,13999,1593.0914306640625
1590260354.3351529,14081,1507.781982421875
1590260615.897478,14222,1548.2265625
1590260738.4558904,14288,1510.423828125
1590260753.8310204,14295,1509.8275146484375
1590260769.5171623,14304,1501.0164794921875
1590260815.9879808,14321,1537.2379150390625
1590260832.385256,14333,1576.9774169921875
1590260847.783424,14339,1580.9237060546875
1590260957.30524,14398,1630.564697265625
1590261051.1161273,14448,1594.92822265625
1590261146.0273263,14495,1489.3638916015625
1590261236.692711,14531,1422.126953125
1590261283.67936,14555,1459.6224365234375
1590261283.755969,14558,1475.2203369140625
1590261441.3049903,14633,1616.8607177734375
1590261441.4595048,14639,1623.153076171875
1590261504.5582376,14669,1577.1392822265625
1590261520.4116154,14678,1570.92626953125
1590261536.26753,14682,1572.0040283203125
1590261536.4121702,14688,1563.2484130859375
1590261726.3717105,14780,1500.1248779296875
1590261726.4407237,14781,1510.5916748046875
1590261742.2982812,14789,1504.4346923828125
1590261758.2657344,14793,1485.651123046875
1590261789.8053424,14810,1504.856689453125
1590261917.6538591,14874,1492.5408935546875
1590261949.7105947,14893,1567.7158203125
1590262014.2756984,14927,1531.382080078125
1590262236.1927462,15028,1523.191162109375
1590262365.3678794,15091,1446.33642578125
1590262461.7304766,15137,1473.8770751953125
1590262543.3880992,15181,1582.2760009765625
1590262575.7056231,15200,1520.29833984375
1590262722.8721802,15267,1644.81201171875
1590262838.4105067,15325,1583.450927734375
1590262887.6308422,15348,1578.8892822265625
1590263152.0522416,15474,1619.1256103515625
1590263152.1006649,15476,1609.6005859375
1590263230.7085705,15508,1597.0023193359375
1590263296.9150074,15539,1631.6517333984375
1590263414.6881492,15598,1586.287109375
1590263716.52716,15741,1535.376220703125
1590263766.877514,15765,1565.455322265625
1590263783.8408148,15774,1551.3380126953125
1590263800.4362319,15780,1540.3204345703125
1590263902.2177722,15826,1548.4744873046875
1590263902.2929773,15829,1531.8193359375
1590264229.747935,15980,1564.1102294921875
1590264264.7665393,15994,1596.3228759765625
1590264483.8342564,16096,1588.291259765625
1590264535.8693006,16117,1547.5872802734375
1590264832.0637114,16250,1552.0775146484375
1590264988.4995906,16322,1532.0711669921875
1590265023.1150944,16344,1531.150634765625
1590265074.4992404,16361,1459.0216064453125
1590265163.4180255,16407,1565.6605224609375
1590265251.0652425,16441,1559.0828857421875
1590265403.6916263,16506,1557.7779541015625
1590265509.777709,16560,1536.275634765625
1590265580.3358657,16586,1646.156005859375
1590265580.4975991,16591,1637.6773681640625
1590265740.0580432,16662,1597.1756591796875
1590265829.3886273,16698,1578.7930908203125
1590265936.1416092,16747,1613.112548828125
1590266078.444966,16809,1644.6439208984375
1590266078.4761095,16810,1635.6666259765625
1590266149.5265584,16844,1665.28564453125
1590266184.9246266,16858,1660.262939453125
1590266274.603911,16900,1618.9532470703125
1590266664.7107985,17067,1621.4525146484375
1590266737.803593,17098,1509.253173828125
1590266810.189193,17132,1632.90625
1590266956.3271184,17193,1668.2642822265625
1590266974.5025017,17203,1704.0517578125
1590267046.9534945,17240,1600.1220703125
1590267065.3782651,17248,1583.203857421875
1590267138.2033918,17273,1646.712158203125
1590267174.57283,17291,1611.7615966796875
1590267174.621937,17293,1604.1661376953125
1590267229.5226269,17316,1634.0958251953125
1590267229.5466862,17317,1650.67626953125
1590267229.5711167,17318,1668.411376953125
1590267247.9928892,17321,1650.1246337890625
1590267285.017767,17340,1620.9212646484375
1590267358.6731067,17375,1594.3341064453125
1590267432.575339,17406,1611.2991943359375
1590267524.0553036,17445,1560.6806640625
1590267542.8463957,17455,1574.177490234375
1590267759.7480423,17544,1603.7044677734375
1590267797.3559165,17558,1599.7686767578125
1590267871.4999115,17587,1612.700439453125
1590267889.8671882,17594,1654.0250244140625
1590267889.9011788,17595,1667.0220947265625
1590267945.985618,17624,1676.359375
1590267983.4628808,17634,1670.99755859375
1590268020.9319448,17654,1649.8917236328125
1590268190.569981,17723,1566.765869140625
1590268304.140772,17772,1566.671875
1590268379.4580214,17805,1651.63671875
1590268474.0008264,17843,1606.3555908203125
1590268739.3115726,17954,1552.8162841796875
1590268796.7763915,17979,1592.24365234375
1590268796.8886464,17982,1593.7421875
1590268815.995611,17991,1565.8221435546875
1590268903.2980535,18019,1544.56396484375
1590268980.5243566,18054,1630.2388916015625
1590269018.1525033,18066,1661.552001953125
1590269171.5815523,18130,1599.1881103515625
1590269209.8135488,18147,1644.7786865234375
1590269362.6622622,18215,1752.6246337890625
1590269420.2956457,18237,1814.39013671875
1590269497.2735195,18265,1722.364013671875
1590269613.1501627,18319,1772.926025390625
1590269943.0605974,18452,1654.565185546875
1590269943.0821054,18453,1669.220703125
1590270189.4320393,18548,1748.70703125
1590270306.4696684,18593,1776.1798095703125
1590270602.9823964,18714,1685.530517578125
1590270622.5273626,18721,1685.056640625
1590270919.207287,18846,1723.4068603515625
1590271039.7493234,18894,1760.71240234375
1590271199.5652645,18959,1821.0584716796875
1590271259.961971,18978,1796.5938720703125
1590271260.1260407,18983,1806.187744140625
1590271331.5627046,19006,1790.9718017578125
1590271391.9096434,19028,1767.957763671875
1590271452.2194,19049,1673.7796630859375
1590271613.9218845,19117,1644.3138427734375
1590271756.5266771,19170,1764.4490966796875
1590271900.0039854,19228,1742.332275390625
1590272002.770122,19272,1691.4095458984375
1590272022.8466656,19276,1686.047607421875
1590272084.1410906,19301,1610.990966796875
1590272554.1996186,19486,1713.7071533203125
1590272607.1019776,19501,1777.00244140625
1590272607.1999986,19504,1787.2821044921875
1590272668.9480035,19526,1806.37646484375
1590272689.1899147,19532,1808.8389892578125
1590272812.998895,19580,1781.759521484375
1590272853.963915,19595,1665.4654541015625
1590272977.2560372,19641,1744.5758056640625
1590272997.8538144,19655,1771.512451171875
1590273039.0926175,19666,1746.34423828125
1590273183.209313,19721,1728.14208984375
1590273203.9034398,19732,1732.9423828125
1590273224.6746595,19738,1713.7314453125
1590273369.260739,19797,1666.4931640625
1590273430.834817,19824,1715.0567626953125
1590273493.5825558,19847,1641.6070556640625
1590273682.5358057,19917,1641.0367431640625
1590273745.6808233,19939,1704.13232421875
1590273829.9077978,19972,1764.9913330078125
1590273872.3107202,19989,1795.3857421875
1590273893.2193098,19996,1806.9261474609375
1590274011.1917768,20036,1830.8076171875
1590274052.5765052,20049,1864.863037109375
1590274052.7536428,20054,1830.56787109375
1590274073.458691,20060,1801.6729736328125
1590274073.5629072,20063,1793.8648681640625
1590274286.0536733,20139,1787.746826171875
1590274286.0813994,20140,1782.6207275390625
1590274286.1731982,20142,1781.267333984375
1590274413.152347,20187,1767.33984375
1590274499.0111341,20218,1706.9564208984375
1590274562.4607918,20245,1664.3997802734375
1590274562.5299826,20248,1662.286376953125
1590274583.684313,20253,1686.951416015625
1590274733.264686,20309,1696.8819580078125
1590274776.5728414,20324,1664.5587158203125
1590274797.9267027,20333,1688.4066162109375
1590274797.9760456,20335,1692.7325439453125
1590274926.0511549,20384,1696.8934326171875
1590275097.1065233,20441,1717.11865234375
1590275203.749299,20486,1744.845947265625
1590275324.7504368,20527,1725.6517333984375
1590275368.8263886,20540,1687.4351806640625
1590275368.8982065,20541,1685.3642578125
1590275433.7589498,20563,1628.50634765625
1590275433.88242,20568,1645.5494384765625
1590275477.440246,20579,1640.276123046875
1590275784.0438187,20690,1721.6492919921875
1590275828.158231,20711,1654.493408203125
1590276022.9806883,20780,1775.2977294921875
1590276023.0936353,20783,1756.5240478515625
1590276023.116977,20784,1755.318359375
1590276153.5840678,20832,1788.8800048828125
1590276219.5919938,20856,1764.2623291015625
1590276328.8364394,20889,1788.70361328125
1590276395.387975,20914,1804.653076171875
1590276594.0020275,20988,1785.3189697265625
1590276717.865857,21028,1744.2264404296875
1590276740.1481767,21036,1760.0780029296875
1590276828.8553505,21068,1746.330078125
1590276873.160892,21081,1770.617431640625
1590277051.2845955,21145,1720.0069580078125
1590277230.67072,21210,1733.34130859375
1590277298.3565278,21233,1727.8223876953125
1590277522.7273235,21317,1723.3948974609375
1590277522.8019598,21320,1734.31201171875
1590277545.287814,21325,1747.306640625
1590277726.7787664,21392,1804.40234375
1590277793.8634427,21410,1814.3797607421875
1590277999.2755897,21485,1729.443115234375
1590278125.658596,21524,1829.461181640625
1590278125.6827092,21525,1829.2972412109375
1590278583.9221227,21682,1796.4739990234375
1590278698.5084429,21724,1785.03125
1590278698.5329695,21725,1782.03515625
1590278881.918215,21790,1744.596435546875
1590278905.2387598,21796,1712.8416748046875
1590278952.3477354,21816,1798.4266357421875
1590278975.4406886,21822,1806.70068359375
1590279044.2037747,21843,1878.70703125
1590279067.3524642,21849,1908.2999267578125
1590279231.1450903,21909,1942.695556640625
1590279393.2376943,21968,1946.70458984375
1590279485.164893,22000,1931.296875
1590279520.564529,22007,1936.8983154296875
1590280152.0045614,22221,1805.466552734375
1590280222.3565032,22246,1798.1934814453125
1590280269.1896207,22259,1736.25048828125
1590280339.9310448,22286,1696.35546875
1590280363.119105,22293,1694.851806640625
1590280410.1862109,22309,1680.395751953125
1590280434.3525262,22317,1703.4808349609375
1590280482.061845,22331,1786.3077392578125
1590280553.2825933,22359,1782.13623046875
1590280767.8827477,22428,1855.698486328125
1590280767.9940438,22431,1851.0634765625
1590280910.4647713,22473,1825.7657470703125
1590281017.3441446,22508,1818.59619140625
1590281135.8699617,22545,1816.3983154296875
1590281398.30828,22636,1808.51416015625
1590281445.9842398,22652,1810.7457275390625
1590281758.5144389,22759,1813.032470703125
1590281782.7043583,22766,1832.240478515625
1590281830.9389365,22778,1878.5123291015625
1590281976.5092828,22829,1911.7816162109375
1590282025.183755,22841,1976.086669921875
1590282291.985971,22931,1958.656005859375
1590282292.0574076,22934,1961.5020751953125
1590282769.8529766,23081,1846.8834228515625
1590282769.984586,23085,1825.54833984375
1590282770.0103092,23086,1836.8201904296875
1590282819.5100167,23103,1798.6773681640625
1590282868.7279189,23118,1799.5665283203125
1590282893.3248758,23128,1839.34619140625
1590282941.9610422,23139,1884.24951171875
1590282942.122906,23144,1864.9761962890625
1590282966.3235443,23149,1859.899169921875
1590283065.2857523,23183,1858.9417724609375
1590283114.0725143,23193,1919.6026611328125
1590283188.8873367,23219,1916.35888671875
1590283312.2002392,23264,1941.0379638671875
1590283386.2456992,23287,1956.694580078125
1590283558.882815,23338,1901.4169921875
1590283633.9468172,23362,1866.212646484375
1590283683.3234718,23381,1911.0904541015625
1590283733.4407067,23395,1956.814697265625
1590283832.7430227,23428,1918.408935546875
1590284194.5886366,23541,1929.51025390625
1590284345.3541007,23590,2012.479248046875
1590284596.5321007,23671,2017.465087890625
1590284647.0139568,23682,1958.90673828125
1590284697.8524475,23702,1917.759033203125
1590284899.3094406,23762,1814.1993408203125
1590284924.9730744,23775,1834.7265625
1590285051.5410407,23812,1766.8099365234375
1590285102.8472185,23832,1797.0567626953125
1590285153.9616473,23843,1813.052490234375
1590285458.2240353,23939,1918.1396484375
1590285904.0481522,24080,1855.282470703125
1590286030.824397,24119,1939.0989990234375
1590286134.7790754,24148,1886.8104248046875
1590286263.9581556,24187,1931.010009765625
1590286419.0848424,24235,1863.2822265625
1590286573.6846824,24283,1929.6988525390625
1590286573.748625,24285,1941.7855224609375
1590286599.6208,24293,1958.9796142578125
1590286703.1450782,24323,1861.1181640625
1590286780.8824675,24346,1838.6834716796875
1590286807.0012913,24360,1855.0194091796875
1590287013.9480977,24417,1969.618408203125
1590287338.2939956,24513,1977.5050048828125
1590287468.8836408,24558,1892.1239013671875
1590287494.7726247,24562,1903.854248046875
1590287678.3671942,24622,1921.505615234375
1590287835.7352846,24668,1958.8785400390625
1590287940.334246,24698,1929.5142822265625
1590287992.503611,24720,1911.13525390625
1590288018.4391904,24728,1932.646240234375
1590288439.0488446,24850,1953.45947265625
1590288518.9443054,24880,1979.874267578125
1590288598.5366173,24902,2061.61279296875
1590288704.1874306,24935,2023.7584228515625
1590288983.3896391,25009,1991.111328125
1590289089.9391284,25048,1937.4168701171875
1590289384.026975,25134,1943.0396728515625
1590289625.2581048,25207,1958.600830078125
1590289705.924471,25232,1962.2520751953125
1590289760.9652083,25245,1917.398193359375
1590289787.6991453,25254,1919.210205078125
1590290059.0011976,25333,1947.2542724609375
1590290249.082059,25392,1921.470947265625
1590290668.5476182,25506,1872.8095703125
1590290722.7608652,25521,1885.9342041015625
1590290968.0233393,25600,1905.6802978515625
1590291186.0353966,25662,1865.7701416015625
1590291268.0705576,25687,1850.7388916015625
1590291569.5080655,25776,2104.846435546875
1590291707.4902081,25813,2120.712158203125
1590291818.0447059,25848,2097.002197265625
1590291955.7900298,25881,1999.005126953125
1590292095.551803,25922,1957.8258056640625
1590292468.9188313,26030,1930.6529541015625
1590292525.017032,26046,1940.401611328125
1590292608.3482955,26067,2020.940185546875
1590292636.4016235,26076,2074.1435546875
1590292691.3415759,26092,2068.580810546875
1590292914.6603138,26155,1996.921142578125
1590292914.6859298,26156,1979.8719482421875
1590292970.751056,26170,1926.09228515625
1590293335.4397244,26280,1950.0572509765625
1590293391.6225147,26293,1991.24267578125
1590293419.9253066,26304,2002.4896240234375
1590293787.3075774,26404,1937.733154296875
1590294013.8854046,26471,1894.9287109375
1590294195.5767457,26513,1887.649169921875
1590294736.9781792,26671,2102.35498046875
1590295051.9575546,26755,2032.51416015625
1590295052.0095794,26757,2019.89306640625
1590295195.6935806,26797,1871.0455322265625
1590295195.7204874,26798,1861.763671875
1590295195.745834,26799,1866.47314453125
1590295254.0161536,26815,1876.744384765625
1590295311.2898014,26828,1885.3411865234375
1590295311.3394487,26830,1895.191162109375
1590295685.6830137,26929,2007.6259765625
1590296219.459436,27079,2020.5408935546875
1590296452.0677588,27143,1955.07421875
1590296480.9905117,27149,1959.20849609375
1590296510.1559238,27155,1952.753662109375
1590296510.2584114,27159,1938.2412109375
1590296510.2808743,27160,1932.8709716796875
1590296800.5034506,27235,2028.513916015625
1590296947.3822608,27275,2028.8271484375
1590297153.498653,27330,2003.16796875
1590297536.9207714,27439,2130.71630859375
1590297595.7538214,27450,2106.77294921875
1590297624.9706924,27458,2083.40966796875
1590297815.0498016,27506,2096.291015625
1590297903.55488,27530,2048.356201171875
1590298051.9192479,27570,2036.033203125
1590298052.0430448,27573,2036.77685546875
1590298170.4358,27604,2031.6046142578125
1590298200.5043533,27614,2074.114990234375
1590298230.0756583,27621,2065.014404296875
1590298289.146554,27639,2052.641845703125
1590298498.2962792,27696,1963.8701171875
1590298587.2813425,27716,1947.9141845703125
1590298587.3491688,27719,1954.60693359375
1590298677.377745,27740,1928.794921875
1590299006.1940715,27826,1924.4102783203125
1590299335.3650405,27917,2095.654296875
1590299335.4139812,27919,2085.260498046875
1590299455.2270167,27951,1981.4456787109375
1590299544.7612555,27969,1975.9971923828125
1590300616.299882,28252,2132.021240234375
1590300708.254591,28278,2091.952392578125
1590300892.5310948,28322,1966.843017578125
1590301107.085371,28377,2020.38037109375
1590301322.2976556,28439,2268.03662109375
1590301383.286272,28452,2260.279296875
1590301734.0121593,28544,2054.71728515625
1590301857.791278,28573,2072.42138671875
1590302012.1567194,28612,2068.19091796875
1590302260.6408901,28677,2170.868896484375
1590303103.5962293,28892,2181.09814453125
1590303417.9295578,28971,2180.954345703125
1590303512.2719939,28997,2116.328857421875
1590303618.5944955,29019,2135.8017578125
1590303681.4889488,29038,2143.09326171875
1590303775.581945,29058,2123.72900390625
1590303775.7491994,29063,2156.6796875
1590303838.376328,29079,2137.638427734375
1590303902.2729146,29091,2203.6611328125
1590303964.6645281,29107,2221.207275390625
1590304059.5183356,29134,2213.376953125
1590304345.2690277,29202,2114.260009765625
1590304535.852956,29251,2061.59716796875
1590304567.5712361,29264,2032.6944580078125
1590304599.7835066,29272,2019.595458984375
1590304981.6567323,29367,2020.8582763671875
1590305269.4190009,29439,2058.240234375
1590305397.2894003,29472,2192.15771484375
1590305428.8808205,29479,2192.034912109375
1590305460.4407845,29488,2160.018310546875
1590305696.3864236,29538,2193.060791015625
1590305696.502329,29541,2179.475341796875
1590305791.9208634,29562,2206.0546875
1590305823.8058133,29574,2175.384033203125
1590305919.4745078,29593,2179.814453125
1590305983.5081391,29612,2235.713134765625
1590306569.6554637,29748,2294.56982421875
1590307004.2261963,29829,2145.94287109375
1590307004.2490184,29830,2135.57666015625
1590307150.7916894,29864,2091.794921875
1590307252.4255853,29883,2137.999755859375
1590307457.1210058,29929,2178.93603515625
1590307772.778658,30001,2234.715087890625
1590307772.9506626,30006,2253.58642578125
1590307874.4192123,30032,2218.102783203125
1590308111.6920602,30078,2209.882568359375
1590308181.0726035,30093,2173.503662109375
1590308526.250834,30175,2206.576416015625
1590308726.9378002,30218,2184.903564453125
1590308794.2755914,30238,2144.779541015625
1590308828.5107005,30244,2140.34130859375
1590308895.312042,30257,2138.18798828125
1590309026.3371603,30285,2151.2099609375
1590309215.116508,30328,2193.2939453125
1590309687.6590717,30435,2218.455322265625
1590309788.4456954,30460,2265.02880859375
1590309822.0569892,30467,2260.941162109375
1590309822.195722,30471,2247.59765625
1590310274.60664,30570,2101.6533203125
1590310274.7181637,30573,2124.109375
1590310443.0552692,30613,2116.61376953125
1590310848.6188736,30707,2202.7236328125
1590310916.36499,30721,2207.798583984375
1590310984.394553,30738,2254.881103515625
1590310984.4249923,30739,2244.99658203125
1590311154.6410692,30781,2178.211181640625
1590311600.3783116,30880,2123.029541015625
1590312370.9385722,31053,2232.19970703125
1590312612.6498094,31106,2194.849853515625
1590313062.1070778,31214,2167.120849609375
1590313133.2837331,31225,2155.22216796875
1590313653.9817512,31348,2176.884521484375
1590313899.5641983,31407,2218.399169921875
1590314073.2393239,31444,2211.739013671875
1590314178.1036422,31465,2258.93115234375
1590314332.112736,31502,2203.033203125
1590314503.6840715,31538,2272.07666015625
1590314503.711499,31539,2267.083740234375
1590314605.967439,31564,2255.4873046875
1590314881.6435506,31626,2252.2001953125
1590315232.5980792,31697,2091.22998046875
1590315338.854434,31723,2156.81884765625
1590315409.6670845,31740,2167.0986328125
1590315515.6728575,31763,2217.232177734375
1590315729.5376885,31809,2251.80322265625
1590316015.0682912,31874,2187.051513671875
1590316050.8317814,31881,2148.6005859375
1590316086.6033077,31889,2142.232666015625
1590316302.0810971,31937,2216.87060546875
1590316338.5881982,31946,2206.27099609375
1590316602.974926,32005,2195.126220703125
1590316675.3615677,32018,2137.0146484375
1590317327.359469,32163,2165.45849609375
1590317364.1291342,32175,2162.509033203125
1590317509.427119,32208,2290.525146484375
1590317545.8901632,32210,2288.538330078125
1590317729.562358,32250,2214.11572265625
1590318024.699358,32315,2181.164794921875
1590318359.716506,32389,2248.032470703125
1590318578.4872246,32436,2214.13818359375
1590318750.2782748,32472,2180.080078125
1590318922.3094242,32501,2185.156494140625
1590319068.7697923,32530,2190.559326171875
1590319105.375341,32543,2181.5869140625
1590319142.4279149,32546,2174.172607421875
1590319435.2038305,32612,2320.735595703125
1590319435.280227,32615,2314.8076171875
1590319654.6999357,32658,2299.525390625
1590319839.5213392,32697,2247.782470703125
1590319878.111125,32707,2248.590087890625
1590320150.502606,32763,2256.807373046875
1590320775.0514455,32895,2280.046875
1590320815.17074,32902,2323.24072265625
1590320815.1987946,32903,2327.3603515625
1590320854.7921805,32910,2326.54931640625
1590321178.8396773,32975,2261.091796875
1590321351.8564305,33003,2216.405517578125
1590321391.4473836,33015,2190.622802734375
1590321471.2326,33028,2154.6357421875
1590321511.0675428,33035,2184.37646484375
1590322087.2990508,33149,2258.2197265625
1590322126.7230468,33153,2245.56884765625
1590322246.4001172,33180,2291.47607421875
1590322246.5057378,33182,2304.9404296875
1590322632.4442208,33249,2292.114990234375
1590322710.6368642,33272,2351.475341796875
1590323063.1846821,33342,2176.366455078125
1590323102.278173,33352,2227.889404296875
1590323219.244582,33369,2174.230224609375
1590323219.4693422,33376,2145.6669921875
1590323258.5838618,33379,2133.0205078125
1590323339.7759678,33393,2137.6025390625
1590323379.8930125,33404,2190.661865234375
1590324082.9121578,33540,2314.93603515625
1590324283.150145,33577,2196.220703125
1590324527.8649137,33632,2266.95849609375
1590324566.6245477,33639,2289.6533203125
1590324877.6382189,33704,2338.634765625
1590325035.383268,33729,2318.4482421875
1590325077.7536843,33738,2248.6376953125
1590325121.0988426,33750,2251.428466796875
1590325239.359619,33769,2220.154052734375
1590325317.9267824,33786,2236.474365234375
1590325396.1654525,33801,2242.440185546875
1590325553.2657688,33840,2289.68115234375
1590325633.556873,33852,2288.371337890625
1590325761.9709325,33877,2282.958984375
1590325938.991796,33907,2188.77099609375
1590325988.9956162,33914,2230.111328125
1590326284.2396767,33972,2286.4130859375
1590326545.0047727,34018,2336.6220703125
1590326626.761202,34037,2349.7802734375
1590326666.8963778,34044,2322.760009765625
1590326911.2551289,34090,2182.1767578125
1590327154.3812976,34142,2186.19580078125
1590327195.3641052,34145,2194.056640625
1590327359.070164,34180,2230.193115234375
1590327689.4174852,34248,2182.370361328125
1590327849.3450255,34273,2207.436767578125
1590328009.998586,34307,2301.626708984375
1590328010.0728505,34310,2287.982421875
1590328289.706225,34362,2260.361083984375
1590328289.7322888,34363,2277.05859375
1590328370.1773055,34384,2339.6142578125
1590328660.600366,34439,2384.722900390625
1590328821.6926851,34466,2302.705810546875
1590329118.1513312,34526,2157.2001953125
1590329118.1782594,34527,2156.4970703125
1590329280.1030889,34553,2260.064208984375
1590329320.4353495,34565,2275.60009765625
1590329403.0874336,34580,2304.027099609375
1590329494.105585,34600,2292.443115234375
1590329598.288146,34609,2256.7802734375
1590329653.476471,34618,2284.71337890625
1590329784.2644746,34648,2338.264892578125
1590330069.4542906,34697,2371.591552734375
1590330334.221665,34752,2271.222900390625
1590330541.3392577,34784,2236.606201171875
1590330695.1651576,34806,2336.114013671875
1590331168.4623904,34879,2403.722900390625
1590331650.0769565,34957,2358.94921875
1590332044.223819,35031,2381.14697265625
1590332289.928618,35080,2327.513671875
1590332494.3194368,35116,2326.54736328125
1590332821.7614086,35178,2272.8544921875
1590333221.4505486,35255,2310.153564453125
1590333270.5795777,35258,2290.326416015625
1590333642.5074914,35334,2369.169677734375
1590333767.024662,35355,2414.997314453125
1590333808.547629,35363,2383.945556640625
1590333850.2338731,35376,2403.9169921875
1590333891.5292902,35378,2394.583740234375
1590333891.7137291,35384,2404.020263671875
1590334224.4305663,35448,2330.526611328125
1590334431.9655306,35482,2381.44677734375
1590334432.0148184,35484,2388.44677734375
1590334432.038348,35485,2372.58203125
1590334903.1312008,35571,2360.75537109375
1590334903.2032344,35574,2370.7392578125
1590335070.654468,35601,2407.972900390625
1590335950.8366222,35772,2213.060302734375
1590335992.6808896,35779,2236.24365234375
1590336330.5564137,35845,2267.161865234375
1590336372.7323232,35850,2289.49755859375
1590336584.0226932,35892,2291.31982421875
1590336958.7737088,35954,2367.0361328125
1590337043.33498,35971,2403.237548828125
1590337043.3583622,35972,2401.74853515625
1590337395.2065842,36038,2375.590087890625
1590337437.932853,36046,2333.845458984375
1590337522.832866,36058,2310.0126953125
1590337693.494537,36095,2267.76513671875
1590337693.5188348,36096,2271.191650390625
1590337736.3087156,36099,2274.77490234375
1590338076.2828546,36165,2296.894287109375
1590338375.1965837,36217,2258.313232421875
1590338417.9647136,36232,2267.411865234375
1590338503.1522355,36247,2249.04833984375
1590338588.8030326,36263,2264.76904296875
1590338674.1439986,36276,2294.008056640625
1590338845.09163,36311,2351.27978515625
1590338974.3083546,36330,2370.70703125
1590339017.2015705,36337,2403.3310546875
1590340285.4705396,36570,2434.568359375
1590340625.8916848,36630,2399.04541015625
1590340800.4697104,36660,2367.505126953125
1590340887.7896624,36679,2368.4365234375
1590341366.5281882,36768,2264.665771484375
1590341583.8646693,36807,2225.647216796875
1590341627.3609104,36811,2190.051513671875
1590341671.2330213,36820,2209.195556640625
1590341714.8103433,36826,2230.143310546875
1590341846.0395336,36851,2304.615234375
1590342153.4110477,36908,2428.171630859375
1590342373.2637682,36951,2376.653564453125
1590342957.4700453,37054,2309.24658203125
1590343310.5269194,37115,2272.8203125
1590343619.9196546,37170,2306.5859375
1590343797.8455942,37203,2356.472900390625
1590344000.8848617,37240,2400.6259765625
1590344414.2114272,37312,2285.626953125
1590344458.5507894,37318,2291.256591796875
1590344502.6005418,37327,2240.644775390625
1590344812.928348,37381,2376.20068359375
1590345212.9032784,37456,2362.20751953125
1590345302.0210154,37466,2384.235595703125
1590345435.4188726,37490,2363.404541015625
1590345435.6069937,37496,2346.9658203125
1590345850.6347377,37562,2167.2197265625
1590346343.1749077,37650,2285.384521484375
1590346522.5205116,37685,2347.1982421875
1590346883.2028265,37746,2397.636962890625
1590346973.7908716,37765,2284.7080078125
1590347200.0155494,37808,2196.833251953125
1590347636.944117,37877,2189.241455078125
1590348008.8394785,37942,2230.3310546875
1590348144.2300756,37964,2258.103515625
1590348885.834351,38092,2263.7099609375
1590349478.4606895,38193,2245.022216796875
1590349753.1691341,38248,2328.279541015625
1590349844.4959505,38263,2343.881103515625
1590350259.7357998,38332,2340.540771484375
1590350447.3795853,38366,2414.957275390625
1590350861.0287683,38440,2382.0830078125


==> figure source files/plot_python/csv/shprl/ant/0.csv <==
Wall time,Step,Value
1590751494.9065998,43,-867.696533203125
1590751495.009447,46,-867.4219360351562
1590751515.4352586,72,-863.9999389648438
1590751533.2310877,95,-863.9635009765625
1590751581.2311919,159,-865.6049194335938
1590751587.246079,168,-865.7811889648438
1590751638.4599946,230,-860.2410888671875
1590751644.8431582,235,-858.8078002929688
1590751657.3493545,256,-859.0608520507812
1590751675.73967,274,-859.246826171875
1590751700.4654431,309,-856.330078125
1590751700.4969523,311,-857.9078369140625
1590751706.4655197,319,-853.5109252929688
1590751786.8423612,422,-862.3777465820312
1590751817.6698337,461,-861.7992553710938
1590751830.7552388,475,-865.685791015625
1590751892.7557917,537,-864.718994140625
1590751911.8035126,564,-861.9581909179688
1590751926.3948045,580,-862.7230224609375
1590751932.8352897,587,-864.7357788085938
1590751970.9192352,635,-870.056884765625
1590751977.1000757,648,-867.599609375
1590751990.030341,662,-873.9487915039062
1590751996.8426654,672,-873.2198486328125
1590752035.2935402,715,-858.7334594726562
1590752041.5077832,723,-855.6170043945312
1590752081.1348755,772,-848.5454711914062
1590752093.7717872,786,-851.159912109375
1590752106.5854948,803,-857.02880859375
1590752112.8501277,809,-857.7874755859375
1590752131.8239894,837,-869.1556396484375
1590752225.6120415,946,-846.1399536132812
1590752245.2537057,972,-844.294921875
1590752283.4399953,1006,-856.7997436523438
1590752290.6930346,1015,-856.7193603515625
1590752329.4168124,1064,-861.269287109375
1590752335.728305,1067,-860.5149536132812
1590752367.8498316,1105,-853.7378540039062
1590752433.3611932,1181,-855.248046875
1590752509.8960185,1262,-847.3452758789062
1590752562.0827413,1317,-853.435791015625
1590752562.1472573,1320,-857.077880859375
1590752576.0804272,1334,-853.063720703125
1590752583.7625234,1338,-849.6121215820312
1590752625.494039,1386,-860.6458129882812
1590752632.6710284,1393,-859.760498046875
1590752669.5396485,1437,-856.1449584960938
1590752697.312601,1467,-857.945068359375
1590752765.7428284,1524,-863.8406982421875
1590752792.935124,1553,-869.3071899414062
1590752805.8080068,1569,-862.2391967773438
1590752820.2087593,1585,-865.7000122070312
1590752870.174138,1641,-858.628173828125
1590752911.0651758,1692,-853.1586303710938
1590752924.4826543,1710,-852.9751586914062
1590752931.1220796,1719,-856.0987548828125
1590752945.531716,1733,-856.2627563476562
1590752945.5596445,1735,-858.1699829101562
1590752952.7391148,1738,-855.978271484375
1590752991.373343,1782,-863.542724609375
1590753046.0276902,1845,-868.3385009765625
1590753053.6593013,1854,-869.2955322265625
1590753067.3362806,1867,-865.7669677734375
1590753067.4448025,1870,-866.586181640625
1590753074.7693932,1878,-862.9061279296875
1590753109.4723825,1918,-861.7092895507812
1590753125.3431492,1935,-862.0733032226562
1590753140.6345375,1948,-864.2653198242188
1590753200.8398807,2002,-856.8936767578125
1590753230.2267237,2037,-863.336669921875
1590753269.5042758,2078,-867.0348510742188
1590753291.673636,2097,-867.5287475585938
1590753370.086557,2188,-859.2262573242188
1590753377.206553,2200,-859.6299438476562
1590753392.401766,2212,-856.38232421875
1590753406.4025202,2232,-866.4883422851562
1590753413.2675192,2238,-866.8132934570312
1590753436.9353642,2258,-869.5314331054688
1590753437.065271,2263,-872.401123046875
1590753479.5002217,2308,-872.4374389648438
1590753486.353323,2320,-864.9970703125
1590753521.599329,2355,-858.37744140625
1590753549.8618784,2390,-852.8963623046875
1590753549.8767126,2391,-853.414794921875
1590753596.3415077,2437,-860.7689819335938
1590753611.596649,2454,-857.5062866210938
1590753611.706435,2456,-857.94287109375
1590753618.9666169,2461,-861.2026977539062
1590753642.5540848,2486,-862.6486206054688
1590753642.5717914,2487,-862.4546508789062
1590753657.3855379,2499,-864.7392578125
1590753670.6521595,2504,-868.0458374023438
1590753700.4145553,2533,-867.0805053710938
1590753715.0840101,2548,-866.28076171875
1590753722.8546708,2554,-867.9442138671875
1590753843.874597,2686,-861.6139526367188
1590753896.5168827,2741,-857.63037109375
1590753911.4427586,2755,-855.6552124023438
1590753941.5451798,2790,-864.0523071289062
1590754053.4750714,2897,-870.2787475585938
1590754112.4475405,2968,-861.1581420898438
1590754155.5420878,3012,-858.5023803710938
1590754172.091441,3039,-856.7435302734375
1590754178.0873013,3042,-856.7708740234375
1590754218.5798233,3100,-856.0950927734375
1590754263.9292257,3162,-856.628662109375
1590754290.0953817,3197,-854.381103515625
1590754319.7240999,3231,-859.9406127929688
1590754333.6354458,3245,-858.8558959960938
1590754333.6671164,3247,-858.225830078125
1590754333.6843245,3248,-857.8458862304688
1590754381.5947292,3306,-861.5552978515625
1590754462.6211312,3409,-856.8154907226562
1590754494.2582538,3450,-853.7540283203125
1590754520.4294617,3481,-850.7897338867188
1590754641.724086,3601,-865.8933715820312
1590754655.2107952,3619,-869.2999267578125
1590754655.260686,3621,-870.6961059570312
1590754695.2536795,3671,-861.0025024414062
1590754744.144966,3727,-852.7032470703125
1590754758.212609,3742,-854.0972290039062
1590754806.579083,3794,-856.671630859375
1590754820.768063,3815,-853.0025634765625
1590754828.8167021,3822,-856.7045288085938
1590754871.2314718,3865,-851.070068359375
1590754936.7238398,3929,-849.332275390625
1590754958.0418801,3957,-849.9918823242188
1590754984.1559713,3985,-850.5318603515625
1590755034.270212,4037,-849.2386474609375
1590755095.6553576,4099,-859.4859008789062
1590755103.1679463,4110,-859.7803344726562
1590755178.1664228,4197,-855.9835815429688
1590755186.1941886,4203,-852.903564453125
1590755209.4442117,4228,-868.4075317382812
1590755216.3333783,4233,-868.7683715820312
1590755239.046708,4264,-862.5836791992188
1590755282.0953937,4305,-874.1878051757812
1590755289.531922,4318,-871.739013671875
1590755289.55516,4320,-871.459228515625
1590755368.1343079,4401,-852.8418579101562
1590755447.8908489,4493,-868.1951293945312
1590755474.4493146,4510,-855.5505981445312
1590755498.0914671,4531,-858.4756469726562
1590755592.6011033,4629,-853.7772827148438
1590755627.860103,4665,-851.9298706054688
1590755627.9361584,4669,-852.3306274414062
1590755634.3550534,4677,-850.599853515625
1590755699.333867,4751,-852.0410766601562
1590755735.4014006,4789,-858.2200927734375
1590755749.7467272,4803,-862.2766723632812
1590755785.4040377,4841,-863.7099609375
1590755792.166377,4853,-865.7764282226562
1590755833.4657454,4895,-860.92822265625
1590755902.6873677,4963,-856.1944580078125
1590755910.2037084,4972,-859.0902709960938
1590755910.280139,4975,-857.180908203125
1590755995.3627067,5051,-854.2653198242188
1590755995.422517,5053,-854.5803833007812
1590756045.5107586,5107,-852.4807739257812
1590756069.436082,5135,-851.2206420898438
1590756160.7206497,5240,-872.5067749023438
1590756244.0924056,5330,-847.4482421875
1590756259.4691095,5346,-846.1889038085938
1590756266.8559043,5360,-842.57080078125
1590756326.7451613,5421,-848.16943359375
1590756348.689312,5443,-852.7167358398438
1590756427.3695543,5516,-848.7083129882812
1590756427.4268546,5518,-848.6333618164062
1590756457.6735518,5550,-853.3403930664062
1590756495.7001069,5588,-861.1028442382812
1590756572.60978,5665,-861.9644165039062
1590756580.4690044,5680,-858.5062255859375
1590756627.8538575,5724,-852.5242309570312
1590756715.9340768,5809,-878.1791381835938
1590756731.8830736,5826,-880.0421142578125
1590756731.9776535,5829,-876.2449951171875
1590756765.2879481,5863,-873.5233764648438
1590756773.106888,5865,-870.5348510742188
1590756773.2525148,5872,-872.3854370117188
1590756813.4708755,5908,-863.6461181640625
1590756836.7657816,5929,-860.8355102539062
1590756867.8306496,5953,-849.2003784179688
1590756878.7579532,5964,-850.1456298828125
1590756969.54284,5991,-851.5812377929688
1590757011.7831798,6011,-850.7001342773438
1590757176.2599516,6122,-859.7171630859375
1590757186.408043,6132,-857.3226928710938
1590757273.6083436,6182,-851.4650268554688
1590757323.3276699,6201,-853.0338134765625
1590757347.466319,6214,-856.6810913085938
1590757364.4989471,6220,-858.7844848632812
1590757389.2887862,6233,-863.6763305664062
1590757474.7987485,6290,-862.5783081054688
1590757542.3085716,6313,-860.6630249023438
1590757543.8399637,6318,-858.8330688476562
1590757592.4906776,6342,-854.4822387695312
1590757620.7769735,6364,-847.1046752929688
1590757642.8634086,6377,-844.9222412109375
1590757706.105823,6401,-845.8663330078125
1590757873.8478522,6497,-853.545166015625
1590757947.903384,6521,-850.3597412109375
1590758018.4763176,6575,-856.1632080078125
1590758132.531104,6604,-853.2493286132812
1590758292.9651783,6658,-857.0528564453125
1590758356.046881,6697,-861.1626586914062
1590758356.111864,6700,-862.6173095703125
1590758383.4977658,6712,-858.4196166992188
1590758490.4087424,6743,-871.6678466796875
1590758671.0154943,6847,-861.0673217773438
1590758700.009578,6855,-857.22119140625
1590758754.6000965,6870,-850.8515014648438
1590758919.7192116,6967,-851.070068359375
1590759001.0387146,6993,-848.4188842773438
1590759046.4694746,7015,-852.3272705078125
1590759196.645806,7107,-868.2122192382812
1590759217.5317454,7115,-871.6522827148438
1590759343.0244,7156,-869.778076171875
1590759411.8638895,7217,-851.8885498046875
1590759436.1847339,7248,-850.218505859375
1590759501.7877443,7312,-847.5302734375
1590759527.4277852,7330,-847.6898193359375
1590759536.6328597,7340,-846.062255859375
1590759536.6809707,7341,-847.9472045898438
1590759557.2870314,7360,-845.0292358398438
1590759588.6453345,7383,-849.6050415039062
1590759612.2159855,7402,-844.696533203125
1590759663.2102299,7451,-856.4415283203125
1590759671.1207829,7461,-856.6678466796875
1590759671.1572742,7464,-854.8934326171875
1590759686.873347,7479,-854.0682373046875
1590759728.8329298,7512,-852.8356323242188
1590759834.4576974,7610,-840.3895874023438
1590759866.5093706,7645,-844.01123046875
1590759908.5337417,7688,-850.1423950195312
1590759916.360809,7694,-851.0128173828125
1590759989.306589,7761,-839.5038452148438
1590760013.467019,7789,-837.9262084960938
1590760022.0632143,7799,-839.7141723632812
1590760063.009342,7834,-828.2411499023438
1590760131.518882,7901,-832.4889526367188
1590760166.0610049,7933,-841.6127319335938
1590760227.8639264,7992,-843.4160766601562
1590760284.5385208,8027,-839.9060668945312
1590760293.1804695,8038,-835.8201293945312
1590760310.0528927,8050,-833.1650390625
1590760326.568042,8067,-840.6158447265625
1590760447.553756,8181,-847.9755859375
1590760481.4407668,8216,-847.4176025390625
1590760490.239606,8222,-840.3959350585938
1590760565.6243854,8291,-850.6177368164062
1590760607.1207523,8335,-848.3688354492188
1590760641.0091143,8364,-844.3319702148438
1590760649.3037872,8369,-837.5234985351562
1590760657.6579585,8378,-833.9703369140625
1590760753.3823621,8468,-828.7890625
1590760753.4426455,8471,-831.0652465820312
1590760787.1200523,8499,-836.5327758789062
1590760805.458582,8509,-839.8389282226562
1590760867.5565817,8567,-841.8651123046875
1590760910.9252293,8602,-832.531005859375
1590760945.0556254,8635,-833.615478515625
1590760945.0675783,8636,-833.2665405273438
1590761005.9853308,8696,-846.2225341796875
1590761145.8962865,8820,-825.4012451171875
1590761145.958106,8823,-824.7898559570312
1590761207.3412795,8879,-839.7547607421875
1590761243.1315224,8905,-840.6661376953125
1590761243.1790142,8908,-838.7133178710938
1590761269.5911748,8929,-845.5423583984375
1590761269.72649,8936,-843.5532836914062
1590761296.3353238,8959,-840.4727783203125
1590761342.060621,8994,-840.1981811523438
1590761342.1774065,9000,-840.882080078125
1590761418.9633548,9056,-840.623291015625
1590761428.8858685,9064,-840.0756225585938
1590761632.3082256,9227,-828.66552734375
1590761641.9577143,9234,-828.49609375
1590761671.9535553,9261,-840.0294799804688
1590761741.029581,9317,-842.2157592773438
1590761780.0472934,9349,-831.9976806640625
1590761809.3797722,9370,-831.448974609375
1590761858.3999023,9413,-839.63916015625
1590761858.433241,9416,-842.6533813476562
1590761887.797925,9436,-849.6797485351562
1590761897.8696187,9443,-852.9881591796875
1590761927.826506,9469,-840.5494384765625
1590762029.2539315,9539,-835.0487060546875
1590762039.2334507,9548,-838.7811279296875
1590762049.0403419,9555,-839.4303588867188
1590762058.9845674,9568,-844.7716064453125
1590762090.055504,9590,-835.446044921875
1590762141.4250169,9628,-827.9107055664062
1590762181.558866,9658,-820.9940795898438
1590762213.0040514,9681,-821.2161865234375
1590762233.2924058,9699,-823.6136474609375
1590762325.0010386,9769,-829.1312866210938
1590762415.4688516,9841,-837.4201049804688
1590762415.5073245,9844,-837.72998046875
1590762467.0941255,9884,-838.9822387695312
1590762498.098807,9908,-838.4583740234375
1590762580.4084196,9973,-831.85546875
1590762694.679378,10051,-838.433837890625
1590762694.7658944,10056,-840.03271484375
1590762704.8792462,10059,-838.2523803710938
1590762736.0976396,10085,-836.8065795898438
1590762799.529516,10129,-838.18896484375
1590762851.887004,10169,-831.2611083984375
1590762872.5665243,10186,-828.8446044921875
1590762967.243019,10257,-828.3052978515625
1590762988.7106504,10277,-831.7704467773438
1590762999.0366113,10284,-833.0873413085938
1590763148.0590918,10397,-828.8385620117188
1590763148.093171,10400,-827.3908081054688
1590763180.0112252,10421,-821.929931640625
1590763254.7753751,10480,-823.8569946289062
1590763276.3489501,10490,-825.3602905273438
1590763276.4249048,10494,-826.7998046875
1590763330.2846267,10523,-831.7800903320312
1590763374.3020847,10556,-828.8107299804688
1590763439.0216417,10608,-821.54296875
1590763471.5555062,10625,-816.8256225585938
1590763482.8650022,10639,-818.4898681640625
1590763504.4753518,10655,-818.1928100585938
1590763525.9711895,10672,-823.40087890625
1590763580.4608917,10712,-825.2462768554688
1590763645.5487456,10758,-829.4869384765625
1590763645.5617428,10759,-828.6941528320312
1590763678.9593112,10781,-832.3937377929688
1590763689.7077785,10788,-837.1819458007812
1590763722.2365468,10816,-830.2186279296875
1590763743.8413377,10826,-829.4049072265625
1590763765.543719,10842,-827.916015625
1590763777.0116758,10851,-827.2646484375
1590763799.2634299,10865,-822.8152465820312
1590763843.0413713,10903,-820.3178100585938
1590763853.854372,10906,-816.9612426757812
1590763897.569878,10940,-819.6360473632812
1590763897.6449819,10944,-820.9263305664062
1590763931.3254313,10967,-825.4011840820312
1590763942.1582456,10973,-824.7486572265625
1590763942.1809893,10975,-825.6470336914062
1590764008.818153,11015,-829.379638671875
1590764020.001933,11021,-829.9590454101562
1590764043.4355597,11034,-829.5527954101562
1590764043.531529,11039,-829.8207397460938
1590764136.2529035,11103,-824.5283813476562
1590764171.2098715,11122,-818.2455444335938
1590764183.3336258,11131,-815.066650390625
1590764240.610266,11176,-824.5367431640625
1590764274.9478118,11199,-825.8272094726562
1590764286.578003,11201,-826.2651977539062
1590764286.5898218,11202,-827.0638427734375
1590764368.308519,11261,-829.7240600585938
1590764391.2898684,11273,-830.48779296875
1590764601.9309573,11420,-835.5669555664062
1590764685.1353345,11473,-824.6419677734375
1590764708.847814,11493,-827.9178466796875
1590764768.2876024,11524,-825.91796875
1590764780.1029007,11533,-826.234375
1590764803.3946724,11550,-823.972412109375
1590764826.8599133,11567,-812.0198364257812
1590764873.711113,11598,-813.8323364257812
1590764955.8865674,11649,-822.3382568359375
1590764980.0016878,11672,-833.5838012695312
1590765004.4212573,11686,-832.4979248046875
1590765111.4809911,11760,-819.4265747070312
1590765291.7067382,11874,-809.0083618164062
1590765435.9162142,11970,-825.687744140625
1590765436.0117586,11975,-825.954345703125
1590765459.9510322,11989,-824.2081909179688
1590765507.9553351,12011,-819.9942626953125
1590765556.6986146,12042,-809.18701171875
1590765702.949227,12139,-815.0693969726562
1590765739.4207664,12165,-817.4710083007812
1590765752.1157532,12169,-817.0885620117188
1590765776.4373617,12185,-813.3506469726562
1590765837.2550225,12227,-815.1968994140625
1590765935.2180424,12291,-812.3104248046875
1590765935.2872522,12294,-813.5017700195312
1590765960.3419487,12310,-814.7839965820312
1590766108.5402718,12406,-820.078857421875
1590766158.3383915,12437,-824.6040649414062
1590766195.4604018,12459,-820.6558227539062
1590766358.215023,12554,-809.55712890625
1590766472.448682,12626,-812.1238403320312
1590766535.8341627,12672,-814.8757934570312
1590766586.209424,12700,-826.6036376953125
1590766675.4157274,12759,-820.1565551757812
1590766702.2043765,12775,-817.0081176757812
1590766754.2763815,12806,-801.046630859375
1590766869.6538503,12878,-808.0046997070312
1590766908.5969183,12897,-806.659423828125
1590766972.5863376,12940,-797.99072265625
1590766998.6416042,12960,-799.2706909179688
1590767113.6043794,13018,-805.3396606445312
1590767139.656982,13035,-811.5107421875
1590767179.1494894,13062,-806.4483032226562
1590767217.9311805,13083,-807.37255859375
1590767231.5674887,13095,-803.4755859375
1590767258.5119627,13110,-799.4616088867188
1590767272.237199,13114,-805.2001953125
1590767298.1474166,13131,-805.2533569335938
1590767350.3596187,13167,-800.5391235351562
1590767416.1682372,13207,-793.0387573242188
1590767468.1884985,13240,-786.753173828125
1590767598.8247929,13314,-795.2826538085938
1590767652.4083185,13350,-794.1885986328125
1590767747.0569065,13403,-799.206298828125
1590767747.141194,13407,-799.67333984375
1590767787.0216012,13427,-798.7091674804688
1590767866.9956772,13476,-808.015625
1590767932.5040736,13505,-806.6959838867188
1590768000.297374,13547,-807.3226318359375
1590768081.0811393,13598,-807.381591796875
1590768107.8959143,13613,-806.4712524414062
1590768121.2610445,13621,-803.1622924804688
1590768216.5136883,13680,-793.7711791992188
1590768229.814625,13683,-796.903564453125
1590768298.2110205,13723,-806.5621337890625
1590768338.8782277,13748,-790.5511474609375
1590768393.4915712,13777,-801.0751953125
1590768449.238113,13811,-796.80029296875
1590768504.0807247,13846,-799.8993530273438
1590768544.9844987,13869,-796.4378051757812
1590768572.3361776,13885,-795.8834838867188
1590768670.7763572,13938,-797.0665283203125
1590768698.2857156,13958,-787.51123046875
1590768711.9140196,13961,-788.80615234375
1590768726.0804842,13971,-787.2054443359375
1590768740.0950387,13977,-785.1903686523438
1590768768.2703621,13999,-778.2945556640625
1590768933.3629124,14081,-798.743896484375
1590769173.509177,14222,-809.4850463867188
1590769286.6517544,14288,-802.3307495117188
1590769300.998336,14289,-801.8119506835938
1590769301.1178164,14295,-802.3135986328125
1590769315.2801116,14304,-801.646728515625
1590769357.6133747,14321,-803.1016235351562
1590769371.796487,14333,-803.96875
1590769385.6871912,14339,-804.2573852539062
1590769485.2520757,14398,-804.4046020507812
1590769571.655328,14448,-804.3316040039062
1590769656.7581542,14495,-801.0789184570312
1590769740.2287076,14531,-801.6115112304688
1590769783.1396046,14555,-793.6734008789062
1590769783.215971,14558,-795.8024291992188
1590769927.0885723,14633,-798.7705688476562
1590769927.197067,14639,-799.8574829101562
1590769985.046759,14669,-802.0902709960938
1590769999.2694411,14678,-795.2207641601562
1590770013.366983,14682,-796.5685424804688
1590770013.477341,14688,-796.31591796875
1590770129.3319397,14747,-783.5567626953125
1590770187.1982937,14780,-793.4740600585938
1590770187.2574477,14781,-793.0772094726562
1590770201.490849,14789,-794.544921875
1590770215.7228901,14793,-790.0594482421875
1590770245.028349,14810,-794.2910766601562
1590770362.935447,14874,-796.7550048828125
1590770392.3398204,14893,-791.6138305664062
1590770450.682085,14926,-786.9618530273438
1590770450.696187,14927,-787.9198608398438
1590770495.2081053,14951,-793.1807861328125
1590770656.904928,15028,-801.9915161132812
1590770776.1146002,15091,-801.3626098632812
1590770865.643225,15137,-798.716064453125
1590770942.2131846,15181,-800.3392333984375
1590770971.2723725,15200,-803.2545776367188
1590771105.7455504,15267,-803.9652709960938
1590771213.1480281,15325,-802.9530029296875
1590771257.7605088,15348,-808.242431640625
1590771408.4004297,15429,-786.671142578125
1590771467.7555094,15457,-784.8226318359375
1590771498.114706,15474,-785.2054443359375
1590771498.143249,15476,-786.9534912109375
1590771570.8872209,15508,-777.63720703125
1590771632.9463506,15539,-796.7332153320312
1590771741.1954439,15598,-797.8970336914062
1590772019.6528606,15741,-782.3101806640625
1590772066.0467768,15765,-779.0423583984375
1590772081.4123414,15774,-777.745849609375
1590772097.3331146,15780,-773.6030883789062
1590772204.4411373,15826,-774.6896362304688
1590772204.5376217,15829,-771.1604614257812
1590772234.2088208,15848,-776.4418334960938
1590772279.8334217,15867,-782.7556762695312
1590772496.9928722,15980,-790.1876220703125
1590772528.2151692,15994,-781.8204956054688
1590772722.294754,16096,-802.8458251953125
1590772767.8035064,16117,-786.8930053710938
1590772909.425146,16189,-778.3065795898438
1590772924.904487,16199,-775.4788818359375
1590773032.3417368,16250,-794.4329223632812
1590773175.8341067,16322,-791.8538208007812
1590773204.5519075,16344,-790.5809936523438
1590773245.8346817,16361,-791.9884643554688
1590773318.9074051,16407,-783.0436401367188
1590773389.9203105,16441,-783.0848388671875
1590773513.8251605,16506,-792.422607421875
1590773597.7819843,16560,-784.50390625
1590773653.4858632,16586,-788.5513916015625
1590773653.5704353,16591,-787.8096923828125
1590773780.941367,16662,-802.5016479492188
1590773851.099376,16698,-782.04833984375
1590773935.112454,16747,-767.6580200195312
1590774048.3128395,16809,-771.9213256835938
1590774048.3237805,16810,-769.804443359375
1590774104.6323333,16844,-766.8353881835938
1590774133.273957,16858,-773.6954345703125
1590774204.5867207,16900,-775.7349243164062
1590774516.0183349,17067,-775.3584594726562
1590774572.8211527,17098,-777.1026611328125
1590774631.1482644,17132,-770.3436889648438
1590774677.5866232,17155,-768.2760620117188
1590774753.8139238,17193,-774.139892578125
1590774769.3696618,17203,-778.284912109375
1590774830.5984342,17240,-762.4362182617188
1590774846.619784,17248,-764.935546875
1590774913.3305602,17273,-776.556640625
1590774944.2559483,17291,-778.6639404296875
1590774944.309712,17293,-778.3618774414062
1590774992.1536684,17316,-782.9392700195312
1590774992.1934795,17317,-783.0325927734375
1590774992.2047083,17318,-784.6136474609375
1590775008.0425925,17321,-776.863525390625
1590775039.1272852,17340,-784.7379760742188
1590775103.7380598,17375,-777.1323852539062
1590775164.4933164,17406,-763.7183227539062
1590775210.0219772,17427,-763.0806274414062
1590775240.2066908,17445,-759.5582275390625
1590775256.7463677,17455,-748.315673828125
1590775438.8166447,17544,-751.0154418945312
1590775470.7250147,17558,-755.3753051757812
1590775486.3619854,17564,-757.2573852539062
1590775518.1749873,17578,-753.5462646484375
1590775534.3222008,17587,-747.0699462890625
1590775550.1059506,17594,-753.7738037109375
1590775550.1172214,17595,-756.5282592773438
1590775598.5133877,17624,-752.5142822265625
1590775631.6848612,17634,-754.249755859375
1590775664.2155235,17654,-766.170166015625
1590775810.5952349,17723,-741.6589965820312
1590775909.9711692,17772,-748.672119140625
1590775909.9841084,17773,-749.8245849609375
1590775976.0634675,17805,-763.505615234375
1590776061.056035,17843,-760.7598876953125
1590776298.2409792,17954,-750.0907592773438
1590776315.401703,17963,-752.3162841796875
1590776349.0142632,17979,-753.639892578125
1590776349.0823402,17982,-755.9961547851562
1590776365.8564312,17991,-765.2625732421875
1590776443.8130143,18019,-774.550048828125
1590776511.9521856,18054,-781.0385131835938
1590776545.6857107,18066,-779.6448364257812
1590776632.7605138,18105,-765.2718505859375
1590776683.5939963,18130,-747.5798950195312
1590776718.009374,18147,-750.5009155273438
1590776837.9228678,18215,-755.6549682617188
1590776883.170629,18237,-753.4994506835938
1590776944.0093298,18265,-754.395751953125
1590777035.0465965,18319,-753.4727783203125
1590777125.6373506,18363,-746.8114013671875
1590777293.3476312,18452,-776.9305419921875
1590777293.384228,18453,-774.85888671875
1590777469.8876343,18540,-768.7294311523438
1590777485.0603485,18548,-763.8909912109375
1590777576.984484,18593,-763.9765625
1590777807.9293895,18714,-747.7588500976562
1590777823.7470562,18721,-743.2241821289062
1590777871.5286913,18750,-744.8300170898438
1590777949.4778633,18787,-745.7188110351562
1590778058.5438724,18846,-750.423828125
1590778151.7224429,18894,-753.824951171875
1590778230.7553108,18934,-748.4087524414062
1590778278.4316518,18959,-740.0838623046875
1590778324.6883316,18978,-737.9901733398438
1590778324.7879162,18983,-740.0384521484375
1590778381.3479884,19006,-736.8140869140625
1590778428.445069,19028,-739.718505859375
1590778474.76586,19049,-751.2682495117188
1590778601.432181,19117,-754.0060424804688
1590778712.9722776,19170,-755.9689331054688
1590778825.1538684,19228,-752.8768310546875
1590778905.1102479,19272,-741.6661987304688
1590778920.8147047,19276,-742.7169189453125
1590778969.1553917,19301,-732.4315185546875
1590779336.95705,19486,-768.763916015625
1590779369.614018,19501,-765.5490112304688
1590779379.5063713,19504,-762.07666015625
1590779428.282642,19526,-743.8961791992188
1590779444.4790587,19532,-744.5610961914062
1590779539.7613528,19580,-732.4458618164062
1590779572.6891444,19595,-729.9349365234375
1590779652.3190916,19635,-745.7440795898438
1590779668.2755144,19641,-745.6497192382812
1590779684.286736,19655,-741.0082397460938
1590779715.928775,19666,-745.0342407226562
1590779731.8885934,19675,-742.5111083984375
1590779829.9438674,19721,-767.7850341796875
1590779830.0448244,19728,-762.4497680664062
1590779845.9382157,19732,-760.0518798828125
1590779861.8905804,19738,-754.7537841796875
1590779977.126427,19797,-750.8167724609375
1590780027.1310747,19824,-752.6583862304688
1590780075.5320716,19847,-757.4163208007812
1590780224.1218193,19917,-746.8019409179688
1590780274.2153733,19939,-750.5081176757812
1590780343.2053988,19972,-756.5025634765625
1590780385.5329762,19989,-755.073974609375
1590780405.9359438,19996,-755.7853393554688
1590780519.7849283,20036,-735.8663940429688
1590780561.4720635,20049,-726.4722900390625
1590780561.5922437,20054,-723.9813232421875
1590780582.5933993,20060,-712.7761840820312
1590780582.6732974,20063,-710.4244384765625
1590780791.4590292,20139,-717.2733154296875
1590780791.4730012,20140,-716.5332641601562
1590780791.5264785,20142,-714.5875244140625
1590780895.6403527,20184,-732.2816162109375
1590780917.5196962,20187,-731.9342651367188
1590781002.3913097,20218,-737.7637939453125
1590781065.3327081,20245,-753.5563354492188
1590781065.372445,20248,-749.2863159179688
1590781086.5261674,20253,-743.8424682617188
1590781236.0923736,20309,-731.5629272460938
1590781278.0470319,20324,-724.7083129882812
1590781298.8395236,20333,-714.8555297851562
1590781298.8658156,20335,-714.1063232421875
1590781406.3354933,20374,-722.1397094726562
1590781427.5552077,20384,-724.0144653320312
1590781469.583834,20398,-728.979736328125
1590781598.789035,20441,-729.6932983398438
1590781705.6595404,20486,-716.9580078125
1590781823.4120407,20527,-726.5687866210938
1590781866.6371374,20540,-731.166259765625
1590781866.6855953,20541,-731.3690185546875
1590781930.136362,20561,-738.2568359375
1590781930.164072,20563,-741.1221923828125
1590781930.2729912,20568,-743.1019897460938
1590781973.143019,20579,-748.1653442382812
1590782273.323545,20690,-722.778076171875
1590782316.3887403,20711,-716.5882568359375
1590782511.9359925,20779,-704.5950927734375
1590782511.9518561,20780,-701.1972045898438
1590782512.0436664,20783,-700.6246337890625
1590782512.060028,20784,-701.2897338867188
1590782621.3355298,20823,-723.728271484375
1590782642.789948,20832,-724.1006469726562
1590782707.685361,20856,-728.1669311523438
1590782816.3870718,20889,-741.36181640625
1590782881.209833,20914,-730.2476806640625
1590782969.533647,20950,-730.0948486328125
1590783075.0168693,20988,-715.3950805664062
1590783194.891216,21028,-719.841064453125
1590783216.5918193,21036,-717.1165161132812
1590783304.4231274,21068,-732.409912109375
1590783348.4236674,21081,-736.4894409179688
1590783525.0415888,21145,-738.3844604492188
1590783702.841532,21210,-729.0625610351562
1590783769.0800734,21233,-733.7781982421875
1590783994.7019148,21317,-721.39453125
1590783994.7437053,21320,-719.0670776367188
1590784016.9450111,21325,-718.78369140625
1590784196.6704729,21392,-716.1927490234375
1590784263.7068315,21410,-723.8350219726562
1590784466.2139304,21485,-727.4124145507812
1590784589.595107,21524,-735.9618530273438
1590784589.6449833,21525,-739.062744140625
1590784839.8365495,21612,-713.9075317382812
1590785042.9461658,21682,-675.5449829101562
1590785065.6417592,21695,-686.7018432617188
1590785155.6687937,21724,-697.9828491210938
1590785155.7334569,21725,-704.2985229492188
1590785270.529274,21766,-703.3527221679688
1590785339.3812761,21790,-710.013916015625
1590785362.0577614,21796,-710.563720703125
1590785407.6853292,21816,-711.3321533203125
1590785430.4480696,21822,-705.0641479492188
1590785499.326535,21843,-716.960205078125
1590785523.0997138,21849,-712.2799682617188
1590785683.8845797,21909,-727.6773681640625
1590785845.0738192,21968,-723.9625854492188
1590785937.1643531,22000,-707.3453979492188
1590785970.418119,22007,-709.27783203125
1590786225.9998083,22091,-683.867431640625
1590786596.8960352,22221,-684.33251953125
1590786668.997602,22246,-702.701416015625
1590786716.0498261,22259,-702.2083740234375
1590786786.9334,22286,-705.7570190429688
1590786809.8023393,22293,-704.2756958007812
1590786833.0904436,22304,-698.45166015625
1590786856.242902,22309,-696.84375
1590786879.569707,22317,-691.9671630859375
1590786926.0952675,22331,-682.3141479492188
1590786996.9019518,22359,-672.0262451171875
1590787208.3460326,22428,-694.2244262695312
1590787208.422417,22431,-695.9012451171875
1590787350.1365757,22473,-690.0073852539062
1590787455.7818568,22508,-681.952392578125
1590787574.343894,22545,-678.753662109375
1590787834.7045393,22636,-678.2698364257812
1590787881.8736637,22652,-682.0910034179688
1590788190.9673882,22759,-662.2994384765625
1590788214.9022877,22766,-653.9691162109375
1590788262.1582227,22778,-652.7492065429688
1590788406.6516201,22829,-665.1004638671875
1590788430.4664676,22840,-662.1550903320312
1590788453.8670092,22841,-661.3951416015625
1590788453.9742002,22846,-655.6996459960938
1590788717.5464683,22931,-645.8302001953125
1590788717.6301584,22934,-647.7139892578125
1590789186.3353493,23081,-667.7091064453125
1590789186.427995,23085,-665.3084106445312
1590789186.4460032,23086,-666.337646484375
1590789234.9237921,23103,-649.61376953125
1590789283.707699,23118,-651.4603881835938
1590789308.0524275,23128,-652.5652465820312
1590789356.6308005,23139,-655.3659057617188
1590789356.742968,23144,-657.070068359375
1590789381.1452239,23149,-660.8977661132812
1590789405.2728815,23153,-657.361572265625
1590789405.4002833,23159,-658.8873291015625
1590789479.01805,23183,-643.75830078125
1590789527.095952,23193,-652.4728393554688
1590789600.2398663,23219,-649.7994384765625
1590789600.3083026,23221,-649.24755859375
1590789721.1777418,23264,-646.659912109375
1590789794.2613654,23287,-644.5706787109375
1590789963.6784506,23338,-634.6544799804688
1590790036.0801597,23362,-625.7923583984375
1590790084.6279638,23381,-626.5379028320312
1590790133.096358,23395,-628.4227905273438
1590790231.6310956,23428,-621.83447265625
1590790587.4116664,23541,-669.0396728515625
1590790736.1164482,23590,-625.08349609375
1590790934.3264258,23651,-617.2440185546875
1590790983.282504,23671,-619.5845336914062
1590791033.3074331,23682,-613.9503784179688
1590791082.976216,23702,-630.3740844726562
1590791283.0137758,23762,-627.4168701171875
1590791308.075798,23775,-631.0633544921875
1590791431.3851333,23812,-619.6813354492188
1590791481.0683844,23832,-628.8206787109375
1590791530.8943217,23843,-620.3150634765625
1590791805.3873277,23929,-625.9238891601562
1590791830.466554,23939,-633.5372924804688
1590792267.3396623,24080,-620.3589477539062
1590792392.7541695,24117,-622.3970336914062
1590792392.7914562,24119,-622.4498291015625
1590792493.8829145,24148,-617.6825561523438
1590792620.428266,24187,-603.8004150390625
1590792772.8580592,24235,-598.0658569335938
1590792924.770409,24283,-600.8718872070312
1590792924.8220327,24285,-599.392578125
1590792950.2097838,24293,-608.3236083984375
1590793052.3332808,24323,-600.5215454101562
1590793128.1581054,24346,-617.5205078125
1590793153.3636737,24360,-631.9950561523438
1590793357.1837986,24417,-653.8463134765625
1590793675.445277,24513,-611.1296997070312
1590793804.3170526,24558,-610.9981079101562
1590793829.8496914,24562,-613.4049072265625
1590794011.064479,24622,-622.4912109375
1590794165.2773776,24668,-572.70556640625
1590794268.7537396,24698,-556.1508178710938
1590794320.5330331,24720,-562.0452880859375
1590794346.059522,24728,-567.8406372070312
1590794554.1355505,24791,-603.031005859375
1590794760.3375418,24850,-596.3649291992188
1590794838.8348439,24880,-588.0137329101562
1590794917.0846827,24902,-577.2030029296875
1590795021.5809333,24935,-581.2306518554688
1590795125.8015213,24964,-577.043701171875
1590795177.3998177,24978,-573.4588012695312
1590795293.413509,25009,-583.0691528320312
1590795398.7349508,25048,-551.5562133789062
1590795688.7031307,25134,-564.193359375
1590795926.629456,25207,-582.4127197265625
1590796006.0869446,25232,-587.031982421875
1590796059.4197497,25245,-596.5468139648438
1590796085.8554351,25252,-598.9229125976562
1590796085.909678,25254,-595.5813598632812
1590796353.1814926,25333,-566.9437866210938
1590796538.5017982,25392,-581.0476684570312
1590796952.255182,25506,-598.5419311523438
1590797005.9713492,25521,-587.137939453125
1590797168.1093934,25573,-566.7449340820312
1590797249.5041106,25600,-547.4754028320312
1590797465.6009026,25662,-589.8976440429688
1590797546.5007071,25687,-580.8037719726562
1590797843.2422245,25776,-566.5574951171875
1590797978.4481018,25813,-531.4013671875
1590798085.7757921,25848,-542.14794921875
1590798140.2547226,25864,-547.01611328125
1590798221.726324,25881,-557.0034790039062
1590798358.9698954,25922,-543.987548828125
1590798671.5533054,26016,-546.2277221679688
1590798726.242971,26030,-544.1019287109375
1590798780.8494668,26046,-534.8815307617188
1590798862.78262,26067,-541.9308471679688
1590798890.103375,26076,-548.9557495117188
1590798945.252502,26092,-542.2531127929688
1590799165.012521,26155,-532.197998046875
1590799165.0304897,26156,-529.6986083984375
1590799220.0277522,26170,-522.0628662109375
1590799579.378098,26280,-475.68902587890625
1590799634.3538465,26293,-465.68408203125
1590799661.967277,26304,-452.22052001953125
1590799998.101131,26394,-475.0398864746094
1590800025.63881,26404,-475.500244140625
1590800053.8789313,26410,-473.5169677734375
1590800248.202371,26471,-462.7621765136719
1590800426.0031862,26513,-495.4734191894531
1590800962.019041,26671,-482.3138122558594
1590801102.6743417,26709,-491.5140686035156
1590801272.865365,26755,-467.2249755859375
1590801272.9267094,26757,-466.6417236328125
1590801413.1783566,26797,-479.4529724121094
1590801413.1927962,26798,-480.4788818359375
1590801413.2072098,26799,-481.50946044921875
1590801469.6927128,26815,-480.3251647949219
1590801526.3418324,26828,-461.66644287109375
1590801526.4038265,26830,-469.8851623535156
1590801895.6363087,26929,-494.4079284667969
1590802421.9521315,27079,-499.27545166015625
1590802651.4320002,27143,-479.9967041015625
1590802680.6885748,27149,-480.0673828125
1590802709.2415628,27155,-470.6365051269531
1590802709.3456702,27159,-473.3011169433594
1590802709.3584335,27160,-471.88726806640625
1590802997.1340215,27235,-484.20404052734375
1590803140.8319857,27275,-513.9042358398438
1590803342.149598,27330,-482.0630798339844
1590803717.4710379,27439,-462.467041015625
1590803775.2066262,27450,-448.5317077636719
1590803804.012436,27458,-446.42095947265625
1590803989.4562845,27506,-409.2916259765625
1590804076.4879448,27530,-411.21807861328125
1590804222.3779943,27570,-457.8899841308594
1590804222.4575374,27573,-459.0343017578125
1590804338.570511,27604,-480.2432556152344
1590804367.5747602,27614,-463.87213134765625
1590804396.9921885,27621,-453.9678039550781
1590804455.290963,27639,-482.0880126953125
1590804659.3020165,27696,-424.1651916503906
1590804746.5049317,27716,-424.41754150390625
1590804746.5812001,27719,-428.6270446777344
1590804834.4199326,27740,-410.0296630859375
1590805160.7588086,27826,-456.5222473144531
1590805484.5909083,27917,-419.1533203125
1590805484.616456,27919,-421.26177978515625
1590805602.4543207,27951,-431.5992126464844
1590805691.4575143,27969,-438.5625
1590805750.4912603,27992,-422.6136779785156
1590806746.387717,28252,-388.8968811035156
1590806836.9509315,28278,-372.90704345703125
1590807017.2814264,28322,-399.22467041015625
1590807229.3280425,28377,-418.4559631347656
1590807440.6835675,28439,-427.75323486328125
1590807499.9671695,28452,-410.37213134765625
1590807842.7957513,28544,-401.9163513183594
1590807963.900315,28573,-414.8505859375
1590808116.650809,28612,-419.3940734863281
1590808361.9991086,28677,-383.7522277832031
1590809190.1886775,28892,-401.0779724121094
1590809500.2744496,28971,-376.69122314453125
1590809592.7775173,28997,-352.7039489746094
1590809696.369532,29019,-339.6623229980469
1590809758.1845653,29038,-331.08740234375
1590809850.3358364,29058,-365.06646728515625
1590809850.4510975,29063,-372.41058349609375
1590809913.4227011,29079,-355.8211669921875
1590809974.853511,29091,-362.54925537109375
1590810036.6532786,29107,-377.4741516113281
1590810129.7123024,29134,-392.6353759765625
1590810412.1898,29202,-339.4630126953125
1590810600.2611632,29251,-323.2819519042969
1590810631.2021458,29264,-322.4512939453125
1590810662.3085344,29272,-325.0048522949219
1590810818.6787596,29310,-366.18170166015625
1590811036.1245046,29367,-386.9205017089844
1590811317.4264805,29439,-316.42584228515625
1590811443.3526316,29472,-294.27777099609375
1590811475.1961272,29479,-312.8094787597656
1590811506.407817,29488,-316.24053955078125
1590811737.2564096,29538,-324.98443603515625
1590811737.3388233,29541,-326.033447265625
1590811831.2310095,29562,-319.7233581542969
1590811863.53861,29574,-349.5045471191406
1590811959.9621472,29593,-366.3440246582031
1590812023.4278514,29612,-373.961181640625
1590812561.3161707,29748,-414.8941955566406
1590812882.2019567,29829,-377.210693359375
1590812882.2169087,29830,-375.4777526855469
1590812914.1923695,29834,-361.92816162109375
1590813011.0333185,29864,-333.0896911621094
1590813107.1863563,29883,-344.388427734375
1590813299.2213259,29929,-334.9430236816406
1590813587.9078043,30001,-329.05194091796875
1590813599.5284643,30006,-323.80712890625
1590813694.5814247,30032,-351.6234436035156
1590813887.9532135,30078,-381.9595947265625
1590813952.2541883,30093,-351.8222351074219
1590814145.3647122,30138,-322.72137451171875
1590814275.4804814,30175,-307.29217529296875
1590814470.4726443,30218,-276.2389831542969
1590814535.9859874,30238,-295.33807373046875
1590814568.161382,30244,-304.08758544921875
1590814633.6485713,30257,-287.01953125
1590814730.9677575,30285,-286.99383544921875
1590814896.2775447,30328,-321.23223876953125
1590815059.615358,30368,-318.0628967285156
1590815287.5233645,30422,-293.5477294921875
1590815353.598228,30435,-295.53125
1590815451.9653687,30460,-278.5151672363281
1590815485.3016686,30467,-267.32049560546875
1590815485.3981624,30471,-277.9356994628906
1590815925.6519463,30570,-275.8933410644531
1590815925.7277875,30573,-266.4384765625
1590816024.607088,30595,-296.0786437988281
1590816090.6920218,30613,-301.6202087402344
1590816221.476382,30645,-314.6197204589844
1590816482.3905704,30707,-319.2347106933594
1590816547.9213629,30721,-320.094482421875
1590816613.8504179,30738,-292.0762939453125
1590816613.8653786,30739,-292.5372314453125
1590816778.9143655,30781,-288.3514404296875
1590817177.7828417,30880,-334.3209533691406
1590817310.9561422,30907,-324.5899658203125
1590817409.3563485,30936,-279.9282531738281
1590817618.2588518,30998,-232.3109893798828
1590817810.9469397,31053,-215.50987243652344
1590817967.260127,31101,-245.88998413085938
1590817993.3050022,31106,-244.5977325439453
1590818332.551998,31214,-265.9552307128906
1590818385.7760055,31225,-315.5746765136719
1590818781.7275944,31348,-203.23776245117188
1590818975.627096,31407,-235.9936065673828
1590819118.8824403,31444,-215.19166564941406
1590819203.2264235,31465,-216.0451202392578
1590819326.9719388,31502,-205.22500610351562
1590819468.7694783,31538,-228.15866088867188
1590819468.7811365,31539,-226.67617797851562
1590819553.905032,31564,-222.63754272460938
1590819782.5481484,31626,-242.63623046875
1590819782.647052,31632,-249.6833038330078
1590819840.3018363,31647,-252.5107879638672
1590820039.1329956,31697,-219.76681518554688
1590820096.653941,31713,-210.41806030273438
1590820125.2944424,31723,-220.63327026367188
1590820185.2544184,31740,-189.36245727539062
1590820273.1635358,31763,-188.20989990234375
1590820452.8625338,31809,-238.54347229003906
1590820686.6954827,31874,-238.84214782714844
1590820716.3194053,31881,-239.1006622314453
1590820745.0279787,31889,-236.42263793945312
1590820919.8040814,31937,-217.3966827392578
1590820948.6775682,31946,-223.27149963378906
1590821093.9514585,31985,-202.87937927246094
1590821163.7147644,32005,-191.60751342773438
1590821222.7377782,32018,-185.63914489746094
1590821525.3831394,32101,-235.46311950683594
1590821767.0970423,32163,-197.21990966796875
1590821799.9476612,32175,-212.91171264648438
1590821916.4000006,32208,-228.75784301757812
1590821943.5271645,32210,-239.99034118652344
1590822081.7501159,32250,-277.89703369140625
1590822305.4918206,32315,-227.5616455078125
1590822554.4468946,32389,-166.5760498046875
1590822718.5171332,32436,-188.05807495117188
1590822829.1931057,32472,-168.1128387451172
1590822941.4266622,32501,-230.0034942626953
1590823075.6626368,32530,-201.70492553710938
1590823106.5267196,32543,-215.02548217773438
1590823137.710462,32546,-205.33135986328125
1590823369.5653858,32612,-159.322265625
1590823369.6272972,32615,-166.947998046875
1590823536.0404475,32658,-195.78399658203125
1590823677.933667,32697,-242.71160888671875
1590823706.0505972,32707,-253.0096893310547
1590823706.1093757,32710,-251.9933624267578
1590823902.1330674,32763,-260.7671813964844
1590824290.350023,32876,-255.7725372314453
1590824290.4010806,32878,-257.044189453125
1590824347.3408139,32895,-269.158447265625
1590824374.9002833,32902,-250.69216918945312
1590824374.912241,32903,-248.80691528320312
1590824402.8104656,32910,-274.50396728515625
1590824626.2294872,32975,-227.8079376220703
1590824654.5472991,32979,-220.70997619628906
1590824749.8214095,33003,-185.32672119140625
1590824778.1190777,33015,-192.81146240234375
1590824833.9999013,33028,-201.6490020751953
1590824861.9322371,33035,-199.51394653320312
1590825145.3575115,33116,-221.1751251220703
1590825257.8685634,33149,-182.44906616210938
1590825285.8236542,33153,-169.41796875
1590825370.6562304,33180,-163.51112365722656
1590825370.7151363,33182,-161.89723205566406
1590825484.1821535,33216,-165.91189575195312


==> figure source files/plot_python/csv/shprl/ant/1.csv <==
Wall time,Step,Value
1590825875.3711903,43,-858.0875854492188
1590825875.4590342,46,-861.21484375
1590825889.2919116,72,-859.43896484375
1590825902.6143453,95,-854.6911010742188
1590825939.075838,159,-857.5847778320312
1590825943.5070925,168,-858.1068725585938
1590825980.723115,230,-861.8507690429688
1590825985.4977844,235,-863.300537109375
1590825994.974163,256,-859.953857421875
1590826009.4652786,274,-863.8493041992188
1590826028.2926161,309,-867.6013793945312
1590826028.4745414,311,-867.0556640625
1590826033.3363898,319,-864.6758422851562
1590826095.4043975,422,-876.873291015625
1590826118.7484303,461,-881.06396484375
1590826128.202572,475,-874.373046875
1590826176.8882368,537,-864.126220703125
1590826192.0213912,564,-862.5551147460938
1590826201.3556538,580,-866.1776733398438
1590826205.9229026,587,-870.4715576171875
1590826235.2067137,635,-867.6121826171875
1590826240.604281,648,-869.0653686523438
1590826250.2791255,662,-866.0955810546875
1590826255.468432,672,-860.9303588867188
1590826284.1053603,715,-862.8267211914062
1590826290.138657,723,-863.2569580078125
1590826319.4229648,772,-867.4894409179688
1590826328.7553823,786,-860.2163696289062
1590826328.8187916,788,-860.8497314453125
1590826338.7042499,803,-865.063720703125
1590826343.400341,809,-861.4447021484375
1590826359.0148542,837,-869.2822875976562
1590826428.7571795,946,-869.1854248046875
1590826445.047661,972,-860.8522338867188
1590826474.56527,1006,-865.58642578125
1590826479.8008118,1015,-868.2601318359375
1590826509.8583136,1064,-858.72998046875
1590826514.3851607,1067,-861.5586547851562
1590826540.4634018,1105,-860.354248046875
1590826587.208274,1181,-867.12451171875
1590826638.6300814,1262,-860.5322265625
1590826675.131857,1317,-864.37060546875
1590826675.2427692,1320,-863.5679931640625
1590826685.6282327,1334,-865.0297241210938
1590826691.2620354,1338,-867.0828247070312
1590826723.629295,1386,-869.71728515625
1590826728.893134,1393,-865.97802734375
1590826749.7701535,1427,-859.1887817382812
1590826754.9840639,1437,-851.84033203125
1590826776.2025757,1467,-854.3825073242188
1590826793.3916795,1492,-857.490478515625
1590826824.903336,1524,-864.2020263671875
1590826845.8643048,1553,-865.577392578125
1590826856.8234575,1569,-862.45458984375
1590826867.0795217,1585,-860.6743774414062
1590826878.0257704,1606,-858.59765625
1590826905.043241,1641,-865.4893188476562
1590826938.5438318,1692,-861.3785400390625
1590826949.5046809,1710,-854.3776245117188
1590826954.9211664,1719,-854.9667358398438
1590826965.7191713,1733,-855.732421875
1590826965.776057,1735,-854.5151977539062
1590826971.6790378,1738,-850.9749145507812
1590826999.2111218,1782,-855.1251220703125
1590827042.255899,1845,-855.753662109375
1590827047.5771613,1854,-851.5402221679688
1590827058.987622,1867,-852.3041381835938
1590827059.0936565,1870,-851.559326171875
1590827064.8394094,1878,-852.57763671875
1590827093.1142268,1918,-854.4677124023438
1590827104.2924023,1935,-858.939697265625
1590827114.5690238,1948,-861.543701171875
1590827162.7300677,2002,-865.6646118164062
1590827184.5780466,2037,-864.259521484375
1590827212.3559306,2078,-854.7012329101562
1590827230.0427237,2097,-858.4705810546875
1590827292.714704,2188,-871.5548706054688
1590827299.631752,2200,-864.3209838867188
1590827310.370204,2212,-867.1450805664062
1590827322.1389477,2232,-867.0584716796875
1590827327.2961981,2237,-865.7672119140625
1590827327.3248324,2238,-866.2316284179688
1590827344.926264,2258,-858.7762451171875
1590827345.2369442,2263,-857.7706909179688
1590827386.0022874,2308,-853.1420288085938
1590827393.5015213,2320,-850.5272216796875
1590827429.993826,2355,-847.5736083984375
1590827460.914696,2390,-861.5338745117188
1590827461.090875,2391,-862.0142211914062
1590827507.443216,2437,-855.7346801757812
1590827522.3743522,2454,-863.3145141601562
1590827522.4477139,2456,-862.4310302734375
1590827529.8729048,2461,-863.8324584960938
1590827552.3925304,2486,-851.0084228515625
1590827552.4307501,2487,-851.8330078125
1590827566.979707,2497,-848.6969604492188
1590827567.058591,2499,-849.4735107421875
1590827577.6163177,2504,-851.5147094726562
1590827607.8093553,2533,-859.4395141601562
1590827622.8182282,2548,-859.9803466796875
1590827630.2149363,2554,-859.0505981445312
1590827755.2904792,2686,-850.8795166015625
1590827809.554439,2741,-856.6339111328125
1590827824.7029696,2755,-854.0960693359375
1590827856.2365384,2790,-858.7257080078125
1590827967.724386,2897,-853.3739013671875
1590828031.389615,2968,-849.1146240234375
1590828089.0898862,3012,-856.50244140625
1590828112.6786208,3039,-866.243408203125
1590828120.8433352,3042,-865.9215087890625
1590828178.636412,3100,-850.4244995117188
1590828245.1318872,3162,-849.8727416992188
1590828277.3702996,3197,-851.2083740234375
1590828310.482918,3231,-855.1004028320312
1590828326.8424995,3245,-855.5933227539062
1590828326.9249706,3247,-855.9793090820312
1590828326.962861,3248,-854.89697265625
1590828390.3691766,3306,-869.5574951171875
1590828497.9559762,3409,-839.9052124023438
1590828540.5128875,3450,-842.4492797851562
1590828573.905777,3481,-849.2008666992188
1590828711.831939,3601,-858.2073974609375
1590828728.520736,3619,-852.1502075195312
1590828728.7652636,3621,-849.3703002929688
1590828780.536857,3671,-844.7425537109375
1590828839.7996309,3727,-854.6639404296875
1590828857.27325,3742,-855.4733276367188
1590828916.0473666,3794,-850.3229370117188
1590828932.9493423,3815,-848.6114501953125
1590828942.0229867,3822,-854.151123046875
1590828992.7926779,3865,-849.9627685546875
1590829063.008015,3929,-843.5759887695312
1590829089.7819102,3957,-846.7593383789062
1590829124.4065201,3985,-851.4368286132812
1590829187.1660538,4037,-848.6854248046875
1590829257.7964976,4099,-851.4860229492188
1590829266.578416,4110,-851.82470703125
1590829339.61289,4183,-847.339111328125
1590829352.7546563,4197,-850.1338500976562
1590829360.9436429,4203,-847.7734375
1590829383.5415025,4228,-841.5009765625
1590829390.7641704,4233,-841.09521484375
1590829413.034888,4264,-834.6443481445312
1590829456.1641362,4305,-835.9035034179688
1590829462.9725397,4318,-845.1871337890625
1590829463.0332472,4320,-846.482177734375
1590829541.9249842,4401,-857.9852905273438
1590829621.8694901,4493,-849.002685546875
1590829649.5061486,4510,-847.8231811523438
1590829671.7764585,4531,-851.7816162109375
1590829759.280896,4629,-851.4716796875
1590829798.0320802,4665,-851.4376220703125
1590829798.1696088,4669,-852.285400390625
1590829805.4039667,4677,-849.8595581054688
1590829872.1159377,4751,-845.1136474609375
1590829910.3744373,4789,-846.7635498046875
1590829925.4631433,4803,-842.3236694335938
1590829962.5189755,4841,-837.1697998046875
1590829969.8920317,4853,-836.8194580078125
1590830006.7507882,4895,-838.1591186523438
1590830073.9741225,4963,-848.5731811523438
1590830081.4333398,4972,-849.995361328125
1590830081.5438752,4975,-850.2767944335938
1590830166.675068,5051,-855.08203125
1590830166.7425091,5053,-853.3345947265625
1590830221.399894,5107,-863.4889526367188
1590830245.923636,5135,-864.0800170898438
1590830347.1949725,5240,-850.799072265625
1590830440.632882,5330,-849.7297973632812
1590830455.8779416,5346,-859.6183471679688
1590830463.882774,5360,-859.3374633789062
1590830528.3879757,5421,-854.5101318359375
1590830552.1015916,5443,-848.2167358398438
1590830633.442449,5516,-851.027099609375
1590830633.511247,5518,-848.29052734375
1590830666.8650556,5550,-852.2730102539062
1590830707.3882477,5588,-852.853515625
1590830790.1040335,5665,-855.9744873046875
1590830798.7096841,5680,-856.0244140625
1590830849.2545166,5724,-852.9628295898438
1590830936.4112494,5809,-857.9947509765625
1590830952.787436,5826,-853.6389770507812
1590830952.8933134,5829,-853.8316650390625
1590830983.2090821,5863,-840.0344848632812
1590830990.5645273,5865,-839.3401489257812
1590830990.9353693,5872,-834.181640625
1590831028.7703946,5908,-843.3550415039062
1590831052.3456264,5929,-842.9982299804688
1590831075.7775052,5953,-844.4268188476562
1590831083.27037,5964,-848.3345947265625
1590831106.7924871,5991,-851.3980712890625
1590831139.7956226,6011,-845.4498291015625
1590831250.0817275,6122,-851.8582153320312
1590831258.3162608,6132,-856.1096801757812
1590831305.2967784,6182,-846.614501953125
1590831329.0605245,6201,-844.8648681640625
1590831338.107416,6214,-840.4428100585938
1590831345.535919,6220,-839.9846801757812
1590831364.9552197,6233,-843.0105590820312
1590831421.4150121,6290,-845.9993896484375
1590831447.83384,6313,-845.1527099609375
1590831448.0275507,6318,-847.206787109375
1590831473.0577426,6342,-842.6795654296875
1590831497.4121885,6364,-839.7451782226562
1590831514.1302583,6377,-845.3649291992188
1590831540.0261068,6401,-834.1766967773438
1590831642.4398248,6497,-853.80517578125
1590831678.8328865,6521,-864.2184448242188
1590831731.0497792,6575,-858.0720825195312
1590831748.9074433,6585,-858.9049072265625
1590831771.9850278,6604,-857.5473022460938
1590831833.2146368,6658,-853.0264282226562
1590831874.9705062,6697,-854.2083129882812
1590831875.0849369,6700,-855.7422485351562
1590831884.129424,6712,-856.8088989257812
1590831919.8649914,6743,-852.1927490234375
1590832033.3028858,6847,-847.001953125
1590832042.2230268,6855,-846.9193725585938
1590832059.237731,6870,-853.5682373046875
1590832163.2131703,6967,-852.061767578125
1590832197.3840353,6993,-849.1818237304688
1590832225.4007723,7015,-853.6329956054688
1590832328.8138025,7107,-831.70751953125
1590832337.6790962,7115,-827.1698608398438
1590832382.6168857,7156,-834.05810546875
1590832455.1824944,7217,-844.4747924804688
1590832484.1076903,7248,-837.3792114257812
1590832556.6220958,7312,-837.953125
1590832582.9710963,7330,-839.9961547851562
1590832591.8002715,7340,-843.901611328125
1590832591.9547853,7341,-845.0448608398438
1590832609.4025397,7360,-841.7764282226562
1590832636.2576325,7383,-833.9471435546875
1590832663.8399239,7402,-843.757568359375
1590832718.4844651,7451,-840.6881103515625
1590832727.7303836,7461,-844.6470947265625
1590832728.3373752,7464,-842.9805297851562
1590832747.9691916,7479,-846.354248046875
1590832793.7474575,7512,-836.3601684570312
1590832920.074886,7610,-834.5975952148438
1590832958.9505525,7645,-846.4755249023438
1590833007.3306692,7688,-844.1464233398438
1590833016.1223605,7694,-845.977294921875
1590833099.54024,7761,-834.2048950195312
1590833125.771836,7789,-836.2845458984375
1590833135.1499684,7799,-833.4324340820312
1590833178.8394768,7834,-829.2562255859375
1590833252.535846,7901,-833.7432861328125
1590833289.4959724,7933,-836.4028930664062
1590833354.602259,7992,-825.384033203125
1590833408.8805175,8027,-835.3114624023438
1590833418.8599982,8038,-835.4851684570312
1590833436.955355,8050,-829.5280151367188
1590833454.6284683,8067,-837.5423583984375
1590833583.266947,8181,-831.745849609375
1590833619.002803,8216,-825.853271484375
1590833628.3615212,8222,-821.9893188476562
1590833712.2988746,8291,-809.2723388671875
1590833757.967269,8335,-819.0484008789062
1590833794.0539112,8364,-830.2099609375
1590833802.939745,8369,-832.1582641601562
1590833812.6107774,8378,-830.7446899414062
1590833916.3115394,8468,-830.1500244140625
1590833916.5333295,8471,-827.3800048828125
1590833955.3032346,8499,-833.2327270507812
1590833976.1597571,8509,-838.3743896484375
1590834041.972468,8567,-843.8016967773438
1590834087.73042,8602,-834.963623046875
1590834124.3338249,8635,-841.7703247070312
1590834124.3676991,8636,-842.844970703125
1590834190.5686553,8696,-835.8211059570312
1590834344.767991,8820,-821.3208618164062
1590834345.026448,8823,-820.2680053710938
1590834418.5375671,8879,-827.5010986328125
1590834427.8562694,8886,-829.3440551757812
1590834456.517565,8905,-833.2395629882812
1590834456.619127,8908,-828.5790405273438
1590834486.4519336,8929,-832.6504516601562
1590834486.808397,8936,-831.2308349609375
1590834519.273097,8959,-832.4481811523438
1590834542.3439746,8976,-832.6259155273438
1590834574.899863,8994,-835.25634765625
1590834575.1271064,9000,-838.3714599609375
1590834606.9752898,9010,-833.3352661132812
1590834660.4118965,9056,-831.8964233398438
1590834671.4267313,9064,-835.5526123046875
1590834896.1273055,9227,-823.162109375
1590834906.6112137,9234,-820.750244140625
1590834939.325249,9261,-816.3703002929688
1590835014.0876803,9317,-843.6536254882812
1590835057.181544,9349,-838.108642578125
1590835089.5916977,9370,-827.3694458007812
1590835144.087137,9413,-809.5307006835938
1590835144.1893668,9416,-810.3119506835938
1590835177.154028,9436,-814.7489624023438
1590835188.22946,9443,-818.50390625
1590835220.3853154,9469,-810.2311401367188
1590835328.6525795,9539,-801.6543579101562
1590835340.5586872,9548,-812.4014282226562
1590835351.9743218,9555,-817.8828125
1590835363.12007,9568,-818.161865234375
1590835395.8448782,9590,-827.9168701171875
1590835451.8941665,9628,-844.6583862304688
1590835495.6342757,9658,-837.025390625
1590835528.7488194,9681,-835.77587890625
1590835550.4754968,9699,-834.114013671875
1590835650.8477552,9769,-843.614501953125
1590835752.4640837,9841,-849.9909057617188
1590835752.5833523,9844,-851.7181396484375
1590835809.6720464,9884,-845.2872314453125
1590835843.2509193,9908,-826.9381103515625
1590835932.3230546,9973,-827.6033935546875
1590836060.3790374,10051,-836.7027587890625
1590836060.5720184,10056,-836.0551147460938
1590836071.9761312,10059,-834.8900146484375
1590836105.998622,10085,-832.4336547851562
1590836173.1201658,10129,-813.3439331054688
1590836229.5013285,10169,-821.3095092773438
1590836254.6850214,10186,-817.0394287109375
1590836368.8773816,10257,-822.7586059570312
1590836393.4334195,10277,-824.5414428710938
1590836404.5613878,10284,-824.8839721679688
1590836562.0018587,10397,-822.9973754882812
1590836562.1098244,10400,-823.5511474609375
1590836595.5139782,10421,-824.4798583984375
1590836670.0153444,10480,-833.6639404296875
1590836694.3306026,10490,-837.6759033203125
1590836694.579034,10494,-833.6314697265625
1590836747.9504175,10523,-833.500244140625
1590836791.651837,10556,-828.6910400390625
1590836860.8439531,10608,-818.9273071289062
1590836896.119832,10625,-820.2531127929688
1590836907.926692,10639,-821.3009643554688
1590836930.8052099,10655,-821.9873657226562
1590836954.128024,10672,-817.8117065429688
1590837009.4271774,10712,-818.0492553710938
1590837073.284332,10758,-821.1957397460938
1590837073.3246243,10759,-823.5638427734375
1590837105.0295374,10781,-829.1046142578125
1590837115.355031,10788,-829.14306640625
1590837147.5569935,10816,-832.762451171875
1590837168.9513593,10826,-827.9810180664062
1590837169.233128,10831,-830.8928833007812
1590837191.0024953,10842,-827.055419921875
1590837203.384267,10851,-826.4575805664062
1590837226.5188844,10865,-830.845703125
1590837271.3166628,10903,-830.1670532226562
1590837282.4945376,10906,-827.5342407226562
1590837326.6592832,10940,-834.3704223632812
1590837326.9091551,10944,-832.8411254882812
1590837360.2695436,10967,-830.9124755859375
1590837371.2024784,10973,-828.5961303710938
1590837371.2704494,10975,-826.548583984375
1590837437.7440178,11015,-820.526611328125
1590837448.31729,11021,-818.0003051757812
1590837470.9785752,11034,-815.63037109375
1590837471.1615713,11039,-817.3015747070312
1590837561.8612604,11103,-831.9140625
1590837596.0333774,11122,-832.1577758789062
1590837607.2307014,11131,-826.4497680664062
1590837664.6416352,11176,-810.280029296875
1590837698.5644546,11199,-812.8229370117188
1590837709.9990137,11201,-810.4757690429688
1590837710.0377696,11202,-810.6658325195312
1590837790.8603923,11261,-825.409423828125
1590837814.0365834,11273,-830.2179565429688
1590838021.1237097,11420,-816.5802001953125
1590838100.7861874,11473,-817.0247192382812
1590838124.247622,11493,-813.5711669921875
1590838179.5729368,11524,-813.712890625
1590838191.1464427,11533,-809.6837158203125
1590838214.3810074,11550,-810.2042846679688
1590838236.6634705,11567,-816.6104736328125
1590838285.2142541,11598,-819.8900756835938
1590838365.0802326,11649,-823.2355346679688
1590838387.5339777,11672,-815.4385986328125
1590838409.3922267,11686,-821.1327514648438
1590838510.1759887,11760,-820.009765625
1590838684.9654458,11874,-820.0201416015625
1590838795.769268,11949,-819.5731811523438
1590838833.1424673,11970,-812.5588989257812
1590838833.463323,11975,-812.9802856445312
1590838858.127423,11989,-812.0416870117188
1590838895.8911781,12004,-813.1448364257812
1590838909.1169891,12011,-815.74169921875
1590838961.8822002,12042,-825.9444580078125
1590839110.0833366,12139,-811.55224609375
1590839145.5236561,12165,-810.9901733398438
1590839157.1148424,12169,-813.628662109375
1590839181.7041512,12185,-818.9386596679688
1590839245.7512238,12227,-806.9380493164062
1590839343.1981592,12291,-822.3972778320312
1590839343.2956243,12294,-823.7417602539062
1590839367.3719735,12310,-824.4404907226562
1590839508.4753413,12406,-812.9505004882812
1590839554.8912604,12437,-809.8140258789062
1590839590.3573928,12459,-805.552001953125
1590839745.3033218,12554,-832.3921508789062
1590839857.49954,12626,-837.2168579101562
1590839920.3554432,12672,-812.9495239257812
1590839968.329543,12700,-812.2330932617188
1590840055.6547925,12759,-807.562744140625
1590840079.5797262,12775,-807.5906982421875
1590840127.975316,12806,-799.4012451171875
1590840227.4130547,12865,-803.113037109375
1590840239.590084,12878,-811.6456298828125
1590840276.8207004,12897,-822.5198974609375
1590840339.1437593,12940,-819.6829833984375
1590840363.8131864,12960,-820.5336303710938
1590840472.016086,13018,-800.752197265625
1590840497.267629,13035,-808.7196655273438
1590840534.2622278,13062,-807.411376953125
1590840570.4465327,13083,-816.27197265625
1590840582.7439053,13095,-816.515380859375
1590840607.3765829,13110,-819.56298828125
1590840619.3370125,13114,-817.035400390625
1590840643.8490586,13131,-817.9257202148438
1590840693.8146915,13167,-823.4229125976562
1590840756.0205345,13207,-816.6806640625
1590840805.5486076,13240,-820.5299682617188
1590840929.7228346,13314,-819.8501586914062
1590840979.6112888,13350,-814.0264282226562
1590841067.3344197,13403,-822.0748291015625
1590841067.4690578,13407,-823.2786254882812
1590841105.1277235,13427,-823.3831176757812
1590841181.6840866,13476,-829.7305297851562
1590841242.4250498,13505,-827.03271484375
1590841304.9668741,13547,-821.6253662109375
1590841382.792918,13598,-814.1973876953125
1590841407.779734,13613,-811.2908325195312
1590841420.2915723,13621,-815.8779296875
1590841432.7516623,13627,-813.5435180664062
1590841510.3419282,13680,-815.8565063476562
1590841524.1176677,13683,-812.58544921875
1590841588.8508232,13723,-827.4447631835938
1590841628.8213794,13748,-815.4942016601562
1590841678.9475107,13777,-812.749267578125
1590841731.1753855,13811,-791.3280029296875
1590841783.8295145,13846,-798.3787841796875
1590841822.895617,13869,-797.9219970703125
1590841849.2824616,13885,-788.4530029296875
1590841940.8117661,13938,-793.8707275390625
1590841966.4305203,13958,-802.2184448242188
1590841978.9464319,13961,-801.6131591796875
1590841994.072331,13971,-808.6185302734375
1590842006.656425,13977,-814.686767578125
1590842032.7160907,13999,-815.1524047851562
1590842186.663341,14081,-809.3641967773438
1590842410.069961,14222,-800.1650390625
1590842516.1856682,14288,-813.4854736328125
1590842529.3010583,14289,-813.8701171875
1590842529.6402535,14295,-813.4645385742188
1590842542.585955,14304,-810.7837524414062
1590842582.5934768,14321,-819.1275024414062
1590842596.2388394,14333,-812.4387817382812
1590842608.9697087,14339,-808.5110473632812
1590842705.5032032,14398,-815.506103515625
1590842785.7278743,14448,-821.0059204101562
1590842865.2755265,14495,-814.9752197265625
1590842942.579787,14531,-811.602783203125
1590842981.6819942,14555,-810.8311157226562
1590842981.7806516,14558,-816.7837524414062
1590843115.100681,14633,-799.3135986328125
1590843115.3084168,14639,-804.0901489257812
1590843168.7107708,14669,-798.8025512695312
1590843181.9075513,14678,-796.7193603515625
1590843195.3269823,14682,-796.6110229492188
1590843195.5304897,14688,-794.8331298828125
1590843304.8902242,14747,-785.9005126953125
1590843359.102327,14780,-796.8272705078125
1590843359.2573779,14781,-796.6258544921875
1590843372.3976295,14789,-802.5165405273438
1590843386.0287054,14793,-806.0414428710938
1590843413.9572914,14810,-803.698974609375
1590843525.992338,14874,-799.483642578125
1590843553.511402,14893,-797.90869140625
1590843610.3256185,14926,-804.6060180664062
1590843610.3573582,14927,-805.0306396484375
1590843652.383161,14951,-805.4813842773438
1590843801.4984524,15028,-806.5597534179688
1590843913.0911834,15091,-792.0382080078125
1590843983.0789514,15133,-795.3770141601562
1590843996.4473898,15137,-792.2291870117188
1590844068.030419,15181,-798.460205078125
1590844096.6347837,15200,-793.2660522460938
1590844224.8474886,15267,-800.0361938476562
1590844323.8771446,15325,-808.5256958007812
1590844365.7490788,15348,-807.361328125
1590844511.027852,15429,-801.1519165039062
1590844567.7941148,15457,-807.7952880859375
1590844597.1757402,15474,-803.595458984375
1590844597.247053,15476,-799.9887084960938
1590844665.340379,15508,-804.3905029296875
1590844724.553878,15539,-804.1951904296875
1590844826.4144943,15598,-794.1598510742188
1590845089.8891573,15741,-800.5462646484375
1590845132.8775704,15765,-805.7953491210938
1590845147.1504653,15774,-805.8892822265625
1590845161.2817512,15780,-803.5872802734375
1590845253.6308115,15826,-801.6096801757812
1590845253.7406,15829,-799.68310546875
1590845281.973295,15848,-794.8541259765625
1590845324.0773475,15867,-795.3400268554688
1590845523.8456812,15980,-789.5886840820312
1590845552.485959,15994,-800.2713012695312
1590845677.2848318,16057,-791.6829223632812
1590845734.4808784,16096,-776.1566162109375
1590845777.3908455,16117,-774.7064208984375
1590845879.9221804,16176,-765.7843017578125
1590845907.967503,16189,-779.3306274414062
1590845922.1795611,16199,-778.8327026367188
1590845937.1719353,16203,-781.0133056640625
1590846023.9560864,16250,-791.8652954101562
1590846155.969457,16322,-781.5255737304688
1590846186.5519772,16344,-777.952392578125
1590846229.5742395,16361,-780.9476928710938
1590846303.2633817,16407,-785.4254760742188
1590846376.1720943,16441,-795.9963989257812
1590846505.2437658,16506,-790.1241455078125
1590846593.4537358,16560,-787.9652709960938
1590846651.0123625,16586,-782.4285888671875
1590846651.3004339,16591,-777.925048828125
1590846784.97463,16662,-760.5742797851562
1590846859.492677,16698,-754.9966430664062
1590846950.8765883,16747,-764.5325317382812
1590847074.4107065,16809,-776.01806640625
1590847074.4554403,16810,-775.395263671875
1590847120.5027373,16835,-777.8106689453125
1590847136.2548609,16844,-771.4212646484375
1590847167.132887,16858,-764.9453735351562
1590847244.6536713,16900,-762.4716796875
1590847572.8988776,17067,-771.6845703125
1590847633.6023138,17098,-788.30908203125
1590847694.7700708,17132,-788.513427734375
1590847740.0763113,17155,-782.8724365234375
1590847818.0095072,17193,-786.0942993164062
1590847833.2911022,17203,-786.5740966796875
1590847894.3648827,17240,-786.8861694335938
1590847909.8729138,17248,-788.5651245117188
1590847940.6807609,17262,-785.1014404296875
1590847971.2273655,17273,-787.9622192382812
1590848002.8395274,17291,-785.442626953125
1590848002.9095545,17293,-786.8819580078125
1590848048.5218823,17316,-781.162841796875
1590848048.5576847,17317,-781.1029052734375
1590848048.5900614,17318,-781.5176391601562
1590848063.425121,17321,-778.734619140625
1590848094.795467,17340,-776.0286254882812
1590848158.9532454,17375,-770.6578979492188
1590848190.6674063,17392,-769.1025390625
1590848221.428977,17406,-761.4346313476562
1590848269.3310153,17427,-760.933349609375
1590848300.5909944,17445,-765.8133544921875
1590848315.7232616,17455,-765.7064819335938
1590848422.3352237,17504,-779.4810180664062
1590848500.2791524,17544,-773.4608764648438
1590848531.8045778,17558,-782.4295654296875
1590848547.6729712,17564,-786.3138427734375
1590848578.6269226,17578,-782.4544067382812
1590848594.0092232,17587,-782.6062622070312
1590848609.8446724,17594,-788.133544921875
1590848609.881315,17595,-790.0562744140625
1590848610.0162506,17599,-790.270751953125
1590848657.7871437,17624,-790.3792724609375
1590848688.7121234,17634,-797.18798828125
1590848720.1138363,17654,-791.1822509765625
1590848752.3600934,17668,-784.6703491210938
1590848861.2488737,17723,-775.783935546875
1590848956.3144424,17772,-777.6529541015625
1590848956.3465304,17773,-775.7757568359375
1590849019.917952,17805,-772.906005859375
1590849099.4450204,17843,-770.12255859375
1590849328.4108672,17954,-770.0525512695312
1590849347.729931,17963,-772.3565673828125
1590849381.5408225,17979,-767.0341186523438
1590849381.753247,17982,-764.1151733398438
1590849399.153366,17991,-764.6487426757812
1590849475.2186787,18019,-768.8200073242188
1590849541.1768072,18054,-758.5504760742188
1590849574.3532176,18066,-759.384521484375
1590849658.2121952,18105,-766.8532104492188
1590849709.81288,18130,-752.5142822265625
1590849743.6411643,18147,-757.9424438476562
1590849830.433964,18191,-761.961181640625
1590849881.8126016,18215,-770.3644409179688
1590849932.3980825,18237,-778.7054443359375
1590850000.7902257,18265,-776.202880859375
1590850103.2380958,18319,-752.66845703125
1590850203.6991327,18363,-750.2443237304688
1590850406.951464,18452,-739.8681640625
1590850406.9913893,18453,-740.8289794921875
1590850619.1603928,18540,-772.7804565429688
1590850635.8835196,18548,-773.2935791015625
1590850740.1782434,18593,-760.7584228515625
1590850862.0391808,18653,-735.1192016601562
1590851001.561287,18714,-726.4513549804688
1590851019.9633458,18721,-722.4056396484375
1590851072.0036013,18750,-728.1221313476562
1590851157.5969868,18787,-737.7180786132812
1590851280.6803138,18846,-756.9638671875
1590851384.7784314,18894,-759.3593139648438
1590851470.1984901,18934,-751.0934448242188
1590851520.7458975,18959,-747.1254272460938
1590851572.6775627,18978,-762.7957153320312
1590851572.978481,18983,-765.5101318359375
1590851638.829739,19006,-761.8986206054688
1590851692.2133865,19028,-758.424560546875
1590851748.4171922,19049,-765.8915405273438
1590851839.0513213,19096,-763.3939819335938
1590851892.3015318,19117,-754.6345825195312
1590852016.058265,19170,-744.2021484375
1590852136.417694,19228,-727.498779296875
1590852224.0154235,19272,-727.5304565429688
1590852241.2511022,19276,-726.9451293945312
1590852292.1335375,19301,-722.635009765625
1590852699.8795223,19486,-737.9544677734375
1590852748.7533042,19501,-731.9556274414062
1590852748.870575,19504,-731.0944213867188
1590852806.569223,19526,-741.9059448242188
1590852825.1803544,19532,-740.86328125
1590852937.211321,19580,-748.3731079101562
1590852975.7065744,19595,-744.49365234375
1590853073.912631,19635,-739.3159790039062
1590853093.0619793,19641,-742.2211303710938
1590853113.4825342,19655,-745.8604125976562
1590853152.8300037,19666,-748.7086181640625
1590853172.1092308,19675,-747.1104125976562
1590853289.17367,19721,-757.4367065429688
1590853289.4164598,19728,-758.4540405273438
1590853306.5712476,19732,-754.5379028320312
1590853323.8488684,19738,-750.8707885742188
1590853449.4282417,19797,-752.3429565429688
1590853505.212332,19824,-753.0289306640625
1590853560.6364436,19847,-745.175048828125
1590853743.8457775,19917,-744.1319580078125
1590853875.415442,19939,-750.1647338867188
1590853951.960969,19972,-744.1795043945312
1590853989.8530443,19989,-746.3345336914062
1590854008.754086,19996,-749.3751831054688
1590854114.7785153,20036,-732.5266723632812
1590854152.4791038,20049,-738.1183471679688
1590854152.848659,20054,-741.3115844726562
1590854171.2131946,20060,-737.889404296875
1590854171.4428616,20063,-736.3968505859375
1590854361.0065246,20139,-717.7212524414062
1590854361.0414188,20140,-717.6655883789062
1590854361.243619,20142,-719.4246215820312
1590854456.3659816,20184,-718.4744262695312
1590854474.7939034,20187,-721.1875
1590854550.2174237,20218,-709.24365234375
1590854608.7059014,20245,-695.5537109375
1590854608.8072374,20248,-696.5771484375
1590854628.1412745,20253,-696.8917846679688
1590854761.5717046,20309,-718.6968383789062
1590854800.5915973,20324,-711.8845825195312
1590854819.2220955,20333,-717.4150390625
1590854819.2877142,20335,-720.8479614257812
1590854912.6196635,20374,-718.6633911132812
1590854931.7807634,20384,-725.5203247070312
1590854968.0652306,20398,-733.1915893554688
1590855076.3113828,20441,-724.750732421875
1590855169.5801578,20486,-723.81640625
1590855272.0900006,20527,-736.3583984375
1590855308.907719,20540,-737.3661499023438
1590855309.0657678,20541,-735.2291870117188
1590855364.7203054,20561,-734.7630004882812
1590855364.7981632,20563,-731.5156860351562
1590855364.9867764,20568,-731.9351806640625
1590855402.253726,20579,-739.102294921875
1590855660.6724644,20689,-747.6146240234375
1590855660.713599,20690,-747.905029296875
1590855698.25732,20711,-743.5494995117188
1590855861.9472759,20779,-720.1989135742188
1590855861.9820998,20780,-720.0293579101562
1590855862.20244,20783,-723.1679077148438
1590855862.2340777,20784,-720.9912719726562
1590855953.1256,20823,-705.7556762695312
1590855971.6708257,20832,-706.5081787109375
1590856025.638709,20856,-708.5331420898438
1590856117.7888827,20889,-703.8746337890625
1590856174.4838078,20914,-701.476806640625
1590856254.7774072,20950,-697.1248779296875
1590856347.8592274,20988,-706.6644897460938
1590856455.0735424,21028,-705.8583984375
1590856473.774549,21036,-712.3353271484375
1590856550.4438088,21068,-722.253173828125
1590856569.9822447,21077,-722.9007568359375
1590856588.5388823,21081,-725.8634033203125
1590856749.6189065,21145,-716.8564453125
1590856912.1321077,21210,-695.5675048828125
1590856973.0657203,21233,-692.38671875
1590857176.042855,21317,-730.2027587890625
1590857176.1519768,21320,-733.3622436523438
1590857196.3761833,21325,-732.7193603515625
1590857359.8706806,21392,-706.3795776367188
1590857420.3080437,21410,-719.4486083984375
1590857604.7317986,21485,-733.7529907226562
1590857717.2347512,21524,-741.49462890625
1590857717.2706347,21525,-744.1146240234375
1590857943.274563,21612,-736.1536254882812
1590858130.1442866,21682,-711.5088500976562
1590858151.143089,21695,-708.2288818359375
1590858233.868406,21724,-699.1979370117188
1590858233.9079206,21725,-701.2100830078125
1590858338.3599885,21766,-713.4420776367188
1590858400.1606352,21790,-721.396240234375
1590858420.7142358,21796,-723.6964721679688
1590858462.3413367,21816,-706.8424072265625
1590858482.861225,21822,-709.0820922851562
1590858544.9392734,21843,-711.5711059570312
1590858565.7462726,21849,-717.9028930664062
1590858712.4335585,21909,-708.7127685546875
1590858858.052513,21968,-711.5379638671875
1590858942.6298916,22000,-703.6886596679688
1590858974.7348726,22007,-692.6474609375
1590859205.1594365,22091,-681.0071411132812
1590859543.0519993,22221,-706.1221923828125
1590859606.7228892,22246,-698.7844848632812
1590859648.8739085,22259,-700.7538452148438
1590859711.7630792,22286,-712.4942626953125
1590859732.7689493,22293,-709.3352661132812
1590859753.7735817,22304,-708.6895751953125
1590859775.081835,22309,-703.4353637695312
1590859796.0108814,22317,-692.4888916015625
1590859837.8422794,22331,-688.0961303710938
1590859901.1890101,22359,-680.7053833007812
1590860090.8522823,22428,-691.7596435546875
1590860091.0772324,22431,-698.264404296875
1590860217.278081,22473,-704.1299438476562
1590860312.3580353,22508,-714.9210205078125
1590860419.6129901,22545,-706.7899169921875
1590860656.8806753,22636,-691.5536499023438
1590860699.7215772,22652,-696.5595703125
1590860980.8789,22759,-660.6488037109375
1590861002.1970034,22766,-657.0978393554688
1590861044.6667027,22778,-658.53662109375
1590861175.40824,22827,-689.6315307617188
1590861175.4876528,22829,-693.321533203125
1590861197.6107159,22840,-696.9697875976562
1590861218.810281,22841,-695.7424926757812
1590861219.0041683,22846,-695.9663696289062
1590861455.6181943,22931,-707.4982299804688
1590861455.810472,22934,-711.9910888671875
1590861880.0454135,23081,-693.0843505859375
1590861880.19583,23085,-697.3197631835938
1590861880.2291937,23086,-695.9264526367188
1590861924.1627994,23103,-693.8406372070312
1590861967.9130795,23118,-690.4193725585938
1590861990.1670432,23128,-687.73779296875
1590862034.4075346,23139,-685.2166137695312
1590862034.7168667,23144,-681.7338256835938
1590862056.326667,23149,-686.5445556640625
1590862077.9926322,23153,-688.290283203125
1590862078.706777,23159,-682.9435424804688
1590862145.543413,23183,-682.8300170898438
1590862188.9347417,23193,-688.8729248046875
1590862255.7291749,23219,-703.2488403320312
1590862255.924369,23221,-697.4757080078125
1590862367.7499952,23264,-721.98876953125
1590862434.7458963,23287,-701.2855834960938
1590862594.3135488,23338,-675.4469604492188
1590862661.1993847,23362,-647.9021606445312
1590862704.8736458,23381,-660.3685913085938
1590862748.6940193,23395,-662.7023315429688
1590862837.949132,23428,-660.28759765625
1590863159.6192045,23541,-695.1458740234375
1590863292.8305702,23590,-703.4409790039062
1590863472.877046,23651,-674.1441040039062
1590863517.7870755,23671,-646.005615234375
1590863563.9789248,23682,-654.0511474609375
1590863608.799742,23702,-666.9791870117188
1590863788.6770298,23762,-683.3566284179688
1590863811.6863518,23775,-691.4415893554688
1590863922.917792,23812,-663.8403930664062
1590863967.9427626,23832,-661.3677978515625
1590864017.7567346,23843,-657.63427734375
1590864278.0412304,23929,-668.5703735351562
1590864302.562229,23939,-669.4418334960938
1590864572.1831887,24026,-659.3334350585938
1590864715.352728,24080,-669.2022705078125
1590864833.7299252,24117,-639.7191772460938
1590864833.8096702,24119,-639.85595703125
1590864929.1010237,24148,-648.4185791015625
1590865049.2120707,24187,-634.5196533203125
1590865178.1734514,24235,-633.8816528320312
1590865305.2709086,24283,-646.1156616210938
1590865305.3360763,24285,-639.7236938476562
1590865326.371722,24293,-644.1449584960938
1590865411.3239005,24323,-667.7254028320312
1590865475.6923382,24346,-654.7363891601562
1590865497.176403,24360,-658.6512451171875
1590865667.0639982,24417,-656.1260375976562
1590865935.2837858,24513,-641.7877807617188
1590866042.293229,24558,-624.2145385742188
1590866063.5367353,24562,-624.5626831054688
1590866215.4674313,24622,-643.834228515625
1590866345.7033496,24668,-664.1665649414062
1590866431.9001071,24698,-666.1660766601562
1590866475.7839265,24720,-669.0162353515625
1590866497.8003786,24728,-665.8295288085938
1590866671.8418877,24791,-646.766357421875
1590866846.3787837,24850,-605.3677368164062
1590866912.9729042,24880,-603.541015625
1590866957.6397347,24896,-611.041748046875
1590866979.1275268,24902,-617.6619873046875
1590867066.6382241,24935,-624.3085327148438
1590867155.1242635,24964,-653.5382690429688
1590867199.7473142,24978,-625.2816772460938
1590867296.9110208,25009,-608.6904907226562
1590867384.9935007,25048,-620.0468139648438
1590867630.374965,25134,-667.6406860351562
1590867829.2781708,25207,-623.7553100585938
1590867896.2518773,25232,-612.2405395507812
1590867940.0119777,25245,-603.1987915039062
1590867961.9230216,25252,-592.9259033203125
1590867961.9879153,25254,-596.056640625
1590868185.460376,25333,-627.1041259765625
1590868340.899337,25392,-625.7991943359375
1590868688.0025153,25506,-665.14208984375
1590868744.4565475,25521,-672.88671875
1590868917.5569718,25573,-674.1865234375
1590869004.039362,25600,-638.4813232421875
1590869234.2570517,25662,-617.7431640625
1590869320.8164513,25687,-612.1027221679688
1590869639.3384426,25776,-609.3653564453125
1590869783.574436,25813,-617.3814697265625
1590869898.0483134,25848,-616.446533203125
1590869955.9766266,25864,-632.6149291992188
1590870042.5447955,25881,-630.0023193359375
1590870188.1905406,25922,-630.8945922851562
1590870516.2872372,26016,-638.2906494140625
1590870573.7393906,26030,-629.087646484375
1590870631.1163652,26046,-627.1580810546875
1590870717.0101373,26067,-632.8235473632812
1590870745.8572524,26076,-618.8140258789062
1590870806.1094015,26092,-621.49169921875
1590871038.7773476,26155,-609.69677734375
1590871038.8237324,26156,-606.67041015625
1590871097.7132308,26170,-627.0194091796875
1590871476.9625897,26280,-599.1394653320312
1590871535.983465,26293,-608.7432861328125
1590871565.8754652,26304,-614.615234375
1590871915.650897,26394,-591.0579223632812
1590871945.0311139,26404,-595.8599853515625
1590871974.9595487,26410,-594.879638671875
1590872183.4305923,26471,-568.673095703125
1590872370.0974402,26513,-599.4100952148438
1590872938.3258753,26671,-593.2350463867188
1590873086.3545084,26709,-595.924560546875
1590873265.3094025,26755,-607.5811767578125
1590873265.3998663,26757,-616.2218017578125
1590873414.648098,26797,-597.4304809570312
1590873414.6902778,26798,-604.9937133789062
1590873414.731272,26799,-600.7869262695312
1590873475.8100142,26815,-582.3030395507812
1590873536.2293744,26828,-582.1273803710938
1590873536.3199387,26830,-582.321533203125
1590873928.5324838,26929,-583.0062255859375
1590874455.5881608,27068,-562.3347778320312
1590874487.1770508,27079,-560.3839111328125
1590874729.6587093,27143,-541.123779296875
1590874760.381419,27149,-538.44677734375
1590874790.2038052,27155,-546.5860595703125
1590874790.395247,27159,-550.9498291015625
1590874790.4362395,27160,-545.99169921875
1590875096.9181416,27235,-532.6453857421875
1590875248.4831455,27275,-566.9287719726562
1590875463.6734035,27330,-593.6596069335938
1590875861.807939,27439,-575.1461791992188
1590875923.410983,27450,-567.711181640625
1590875954.4326644,27458,-556.1571655273438
1590876149.6595786,27506,-562.5523071289062
1590876242.1620889,27530,-553.5831909179688
1590876397.9187322,27570,-543.9580688476562
1590876398.2031484,27573,-539.9388427734375
1590876522.8828778,27604,-565.2387084960938
1590876553.8516643,27614,-584.7106323242188
1590876584.3788226,27621,-581.3743286132812
1590876645.9267805,27635,-597.5116577148438
1590876646.5899107,27639,-597.9244995117188
1590876865.5916507,27696,-559.2965698242188
1590876959.1626549,27716,-549.4163208007812
1590876959.2908652,27719,-549.0910034179688
1590877052.0112846,27740,-524.791748046875
1590877399.3292654,27826,-501.01885986328125
1590877744.6331127,27917,-530.2992553710938
1590877744.717903,27919,-528.2919921875
1590877872.3591242,27951,-510.8941650390625
1590877967.176758,27969,-492.764892578125
1590878031.1766665,27992,-495.1861877441406
1590878514.951349,28106,-508.358642578125
1590879088.1742692,28252,-532.2410888671875
1590879183.6085238,28278,-544.5884399414062
1590879215.5873044,28286,-535.2119750976562
1590879374.0860069,28322,-526.3428344726562
1590879598.5895047,28377,-514.5868530273438
1590879821.8815901,28439,-477.4009094238281
1590879886.3418055,28452,-494.1659240722656
1590880251.4212933,28544,-513.5676879882812
1590880379.3538346,28573,-500.3761901855469
1590880541.786541,28612,-534.80322265625
1590880800.5180054,28677,-491.970947265625
1590881683.5289004,28892,-528.4649658203125
1590882013.1960027,28971,-504.2560119628906
1590882111.4326355,28997,-487.02935791015625
1590882222.1888363,29019,-479.63299560546875
1590882287.8331296,29038,-479.33868408203125
1590882386.264665,29058,-456.07843017578125
1590882386.6311352,29063,-454.22088623046875
1590882451.3762968,29079,-472.5541687011719
1590882516.5610797,29091,-455.53643798828125
1590882582.3662992,29107,-473.0877990722656
1590882681.5278103,29134,-467.81005859375
1590882977.5547636,29202,-476.954345703125
1590883110.0026252,29236,-503.84979248046875
1590883176.8992946,29251,-514.0189819335938
1590883209.7483926,29262,-527.7742919921875
1590883209.8291433,29264,-522.4608764648438
1590883243.1625848,29272,-537.233642578125
1590883275.9533408,29277,-535.460205078125
1590883408.0555341,29310,-515.5484619140625
1590883640.6188903,29367,-497.3686828613281
1590883940.2254827,29439,-488.8353576660156
1590884074.8756921,29472,-470.44110107421875
1590884108.2764287,29479,-472.30731201171875
1590884141.2847447,29488,-473.51458740234375
1590884387.7122202,29538,-497.3393249511719
1590884387.9982152,29541,-496.01104736328125
1590884488.0326788,29562,-494.5943908691406
1590884521.6062915,29574,-478.0121154785156
1590884621.2513428,29593,-501.58123779296875
1590884688.5596497,29612,-468.9356994628906
1590885260.839861,29748,-447.3892822265625
1590885602.531489,29829,-437.7957763671875
1590885602.5769413,29830,-436.0845947265625
1590885636.667594,29834,-443.5433349609375
1590885739.7534823,29864,-421.0328063964844
1590885842.1758528,29883,-420.14483642578125
1590886048.3908317,29929,-388.3045654296875
1590886366.6463125,30001,-413.5735168457031
1590886366.8939419,30006,-415.5148620605469
1590886470.2594981,30032,-424.5176086425781
1590886676.9787335,30078,-469.7032470703125
1590886745.6823359,30093,-459.4503173828125
1590886949.9215553,30138,-407.7483825683594
1590887085.720774,30175,-369.803955078125
1590887189.6508048,30196,-364.1125183105469
1590887294.6654747,30218,-404.97076416015625
1590887363.5015683,30238,-417.1143798828125
1590887398.0663493,30244,-428.2378234863281
1590887466.4937918,30257,-427.3619079589844
1590887569.9612405,30285,-450.8355407714844
1590887742.4585686,30325,-457.1245422363281
1590887742.5837548,30328,-449.32122802734375
1590887915.4734535,30368,-485.4522705078125
1590888160.6393764,30422,-509.1651306152344
1590888229.7063754,30435,-485.74786376953125
1590888334.109163,30460,-480.98388671875
1590888369.3665001,30467,-486.1072692871094
1590888369.708379,30471,-485.9748229980469
1590888836.463887,30570,-442.43621826171875
1590888836.738432,30573,-439.2256774902344
1590888940.2602923,30595,-425.7753601074219
1590889011.2322888,30613,-418.5343933105469
1590889150.7794085,30645,-424.842529296875
1590889429.9123788,30707,-452.5232849121094
1590889499.680155,30721,-437.5375061035156
1590889569.0570824,30738,-432.5198974609375
1590889569.1009676,30739,-429.9966125488281
1590889745.4178278,30781,-394.7469787597656
1590890170.7801585,30880,-379.8467102050781
1590890312.7466347,30907,-380.0714111328125
1590890418.7435863,30936,-411.20458984375
1590890702.050235,30998,-476.8955078125
1590890963.8420374,31053,-414.26019287109375
1590891177.011532,31101,-413.3525390625
1590891212.1645026,31106,-425.8956298828125
1590891678.3802001,31214,-456.4607849121094
1590891749.651202,31225,-476.3750915527344
1590891928.430712,31266,-427.3505554199219
1590892290.7223184,31348,-353.752685546875
1590892541.7391722,31407,-390.6534729003906
1590892722.2969818,31444,-403.25299072265625
1590892830.008637,31465,-420.55615234375
1590892830.4908128,31472,-419.3758850097656
1590892940.010933,31491,-413.4944152832031
1590892989.8036084,31502,-392.4009704589844
1590893172.133901,31538,-388.6712341308594
1590893172.1787333,31539,-390.2417297363281
1590893281.9363308,31564,-395.49273681640625
1590893575.079297,31626,-425.9873046875
1590893575.5044115,31632,-438.84600830078125
1590893649.1619022,31647,-434.419677734375
1590893904.3533828,31697,-398.4230041503906
1590893979.2104876,31713,-401.5793762207031
1590894015.5348053,31723,-408.54193115234375
1590894088.799492,31740,-416.2850341796875
1590894199.2108965,31763,-406.9527282714844
1590894418.856557,31809,-384.4286804199219
1590894566.4954846,31848,-375.3581237792969


==> figure source files/plot_python/csv/shprl/ant/2.csv <==
Wall time,Step,Value
1590895050.399262,43,-855.574462890625
1590895050.5297635,46,-851.7188720703125
1590895068.3500397,72,-848.8699340820312
1590895087.1501346,95,-854.0790405273438
1590895140.3596244,159,-864.7682495117188
1590895146.5479298,168,-863.0999755859375
1590895198.5326235,230,-853.0687255859375
1590895204.8373551,235,-851.7393188476562
1590895218.565357,256,-851.26123046875
1590895237.172506,274,-856.0831298828125
1590895263.2899776,309,-854.8307495117188
1590895263.5117996,311,-852.9102783203125
1590895269.774222,319,-857.14453125
1590895358.1802058,422,-850.0543212890625
1590895392.2728949,461,-857.0457153320312
1590895406.2698276,475,-853.7051391601562
1590895469.1521544,537,-860.4864501953125
1590895489.1420405,564,-851.6123046875
1590895502.3947616,580,-851.8690185546875
1590895509.297015,587,-853.65673828125
1590895549.9052715,635,-859.2083740234375
1590895556.5965626,648,-863.0758056640625
1590895569.9329717,662,-864.9392700195312
1590895576.4732077,672,-863.7269897460938
1590895617.7590923,715,-870.5921630859375
1590895624.6103187,723,-869.9437255859375
1590895666.448562,772,-875.5135498046875
1590895681.2714138,786,-866.05859375
1590895681.3627157,788,-868.2212524414062
1590895694.7471383,803,-865.3690185546875
1590895701.2176704,809,-865.7963256835938
1590895724.051159,837,-857.455322265625
1590895826.8692415,946,-858.8696899414062
1590895847.0516171,972,-855.0425415039062
1590895885.2576075,1006,-856.18603515625
1590895892.5745094,1015,-857.3978271484375
1590895934.8842185,1064,-857.8292846679688
1590895942.0652041,1067,-856.3225708007812
1590895976.0966744,1105,-849.6466064453125
1590896039.1785998,1181,-857.2749633789062
1590896109.4411716,1262,-860.0281982421875
1590896161.1466422,1317,-845.9595336914062
1590896161.3025157,1320,-846.1912231445312
1590896177.2471685,1334,-839.2855224609375
1590896183.940602,1338,-836.12158203125
1590896226.6341,1386,-862.5678100585938
1590896234.408579,1393,-864.2935180664062
1590896263.408205,1427,-861.348876953125
1590896270.9064083,1437,-861.6229858398438
1590896300.4105093,1467,-845.3709716796875
1590896321.6775198,1492,-834.5185546875
1590896363.8072767,1524,-841.78759765625
1590896391.9344788,1553,-845.4526977539062
1590896406.4987211,1569,-844.0398559570312
1590896420.8012404,1585,-854.2749633789062
1590896435.4281237,1606,-846.1878051757812
1590896471.205093,1641,-853.5501708984375
1590896514.5782413,1692,-852.6788940429688
1590896528.9862497,1710,-845.7010498046875
1590896536.2551713,1719,-840.9328002929688
1590896551.057639,1733,-840.436767578125
1590896551.1399117,1735,-841.7456665039062
1590896557.9297318,1738,-842.3872680664062
1590896595.2547157,1782,-843.29443359375
1590896653.934675,1845,-851.8320922851562
1590896661.6699948,1854,-851.49072265625
1590896676.7076614,1867,-850.4842529296875
1590896676.8421192,1870,-851.55615234375
1590896684.4670994,1878,-851.881591796875
1590896722.1208494,1918,-853.7529907226562
1590896737.3562417,1935,-855.765380859375
1590896751.4197545,1948,-859.0776977539062
1590896816.8729007,2002,-856.7352294921875
1590896847.2680004,2037,-847.8605346679688
1590896885.1950045,2078,-833.0708618164062
1590896908.0684156,2097,-834.2697143554688
1590896990.8785722,2188,-834.9229736328125
1590896998.4471714,2200,-841.36767578125
1590897012.913609,2212,-838.6357421875
1590897028.0046632,2232,-840.4302368164062
1590897035.804955,2237,-841.0982055664062
1590897035.8486235,2238,-846.0984497070312
1590897059.1596396,2258,-850.4766845703125
1590897059.513188,2263,-847.3248291015625
1590897104.1473014,2308,-850.3399658203125
1590897112.4469903,2320,-848.9341430664062
1590897152.39417,2355,-839.081787109375
1590897182.0449977,2390,-841.0239868164062
1590897182.2184968,2391,-841.3308715820312
1590897228.3681839,2437,-843.2708129882812
1590897243.8393028,2454,-842.1728515625
1590897243.9123428,2456,-844.0317993164062
1590897251.230949,2461,-844.8980102539062
1590897274.8652623,2486,-839.1780395507812
1590897274.9031072,2487,-837.694091796875
1590897290.209286,2497,-845.2778930664062
1590897290.2933342,2499,-843.7093505859375
1590897301.2371082,2504,-839.9363403320312
1590897333.1989014,2533,-836.6619262695312
1590897348.4512265,2548,-835.8987426757812
1590897355.967057,2554,-833.8924560546875
1590897484.8651037,2686,-839.59912109375
1590897540.6114068,2741,-838.0140991210938
1590897556.2981207,2755,-835.4342041015625
1590897589.523223,2790,-838.7340087890625
1590897700.854378,2897,-828.3309936523438
1590897766.8954372,2968,-829.1031494140625
1590897827.1685214,3012,-832.5914916992188
1590897850.8989468,3039,-835.3364868164062
1590897859.1478043,3042,-842.3263549804688
1590897915.712938,3100,-853.4681396484375
1590897983.0740972,3162,-850.1131591796875
1590898016.9838176,3197,-851.966552734375
1590898051.1826558,3231,-848.835693359375
1590898067.6144464,3245,-850.7974853515625
1590898067.688996,3247,-849.7987060546875
1590898067.725557,3248,-848.8593139648438
1590898132.9737976,3306,-830.4522705078125
1590898240.7553005,3409,-840.8558349609375
1590898281.8823295,3450,-855.8837890625
1590898317.0475779,3481,-855.6495971679688
1590898454.4112918,3601,-837.48779296875
1590898470.6513963,3619,-835.9639892578125
1590898470.8807418,3621,-835.4804077148438
1590898521.9227593,3671,-837.504150390625
1590898581.7563143,3727,-850.2023315429688
1590898598.9508755,3742,-846.0802001953125
1590898657.7180247,3794,-844.4746704101562
1590898675.5005672,3815,-834.29833984375
1590898683.9917536,3822,-837.3927612304688
1590898735.2363422,3865,-840.8392944335938
1590898803.2377696,3929,-844.6185302734375
1590898830.1119647,3957,-844.2277221679688
1590898864.7726188,3985,-835.9830932617188
1590898928.5734868,4037,-837.024658203125
1590898998.8346884,4099,-845.759521484375
1590899007.5096436,4110,-845.3916625976562
1590899087.2782218,4183,-839.6871948242188
1590899105.0271146,4197,-841.5458374023438
1590899113.6472857,4203,-842.14013671875
1590899139.8776996,4228,-827.7837524414062
1590899148.4273107,4233,-832.504150390625
1590899175.0091555,4264,-825.1817626953125
1590899227.9965763,4305,-836.7127075195312
1590899237.093317,4318,-843.7061767578125
1590899237.1719637,4320,-845.6490478515625
1590899334.9133775,4401,-822.331787109375
1590899433.9897823,4493,-821.8627319335938
1590899463.8016627,4510,-824.4820556640625
1590899490.5793505,4531,-822.0531005859375
1590899598.829809,4629,-833.4840087890625
1590899645.1021142,4665,-828.0185546875
1590899645.2761552,4669,-827.3084106445312
1590899654.3048189,4677,-828.6026000976562
1590899738.3311167,4751,-855.3272705078125
1590899783.9556873,4789,-848.1336669921875
1590899802.290084,4803,-846.2941284179688
1590899850.322675,4841,-845.3846435546875
1590899860.2063696,4853,-843.8347778320312
1590899906.3150022,4895,-838.0936889648438
1590899991.1154208,4963,-828.20947265625
1590900000.8227057,4972,-825.91064453125
1590900000.9486272,4975,-826.64404296875
1590900106.2705917,5051,-839.8858642578125
1590900106.3505065,5053,-838.9140625
1590900172.0178826,5107,-846.1635131835938
1590900200.786413,5135,-832.09716796875
1590900324.4733438,5240,-835.1867065429688
1590900441.1060672,5330,-851.7869873046875
1590900461.05295,5346,-842.265869140625
1590900471.326561,5360,-836.8284301757812
1590900548.686051,5421,-818.3274536132812
1590900577.3663929,5443,-818.3295288085938
1590900675.981898,5516,-821.5473022460938
1590900676.0740666,5518,-820.8152465820312
1590900715.4235961,5550,-815.8729248046875
1590900763.9473414,5588,-816.3406372070312
1590900862.6347754,5665,-823.787353515625
1590900872.6631718,5680,-823.103271484375
1590900931.9611719,5724,-826.091552734375
1590901040.6442916,5809,-817.8478393554688
1590901060.4311981,5826,-817.12255859375
1590901060.5871305,5829,-819.2391967773438
1590901100.9871874,5863,-824.5721435546875
1590901110.6638103,5865,-823.1046142578125
1590901111.1225293,5872,-830.5266723632812
1590901160.7447567,5908,-830.7841796875
1590901190.9021683,5929,-829.5008544921875
1590901221.6963613,5953,-814.1795654296875
1590901232.3273335,5964,-819.4332275390625
1590901262.6134398,5991,-818.7974853515625
1590901302.4129536,6011,-812.3759765625
1590901443.613549,6122,-829.9642333984375
1590901454.764571,6132,-829.2348022460938
1590901516.911827,6182,-827.1656494140625
1590901548.1790638,6201,-814.2975463867188
1590901559.2463157,6214,-815.3473510742188
1590901569.0511973,6220,-813.1728515625
1590901589.793914,6233,-814.4491577148438
1590901661.4969037,6290,-817.3157958984375
1590901692.51986,6313,-815.2899169921875
1590901692.7447772,6318,-816.346435546875
1590901724.2197714,6342,-818.7493286132812
1590901754.7988408,6364,-825.4119873046875
1590901775.0704534,6377,-826.3672485351562
1590901806.8290203,6401,-831.5659790039062
1590901932.619731,6497,-834.1973266601562
1590901974.2343717,6521,-832.159912109375
1590902037.608747,6575,-820.4711303710938
1590902057.7610373,6585,-821.2528076171875
1590902078.3330967,6604,-816.7405395507812
1590902152.3101497,6658,-814.1689453125
1590902204.771044,6697,-816.2542724609375
1590902204.894698,6700,-816.8850708007812
1590902216.2660997,6712,-819.0054931640625
1590902258.5189056,6743,-825.7803344726562
1590902396.8109465,6847,-823.3992919921875
1590902407.5139127,6855,-823.0911865234375
1590902428.4181027,6870,-825.5303344726562
1590902560.5356708,6967,-817.7249145507812
1590902604.4117398,6993,-819.1270141601562
1590902638.9498703,7015,-809.129150390625
1590902768.414099,7107,-809.050048828125
1590902779.2233286,7115,-807.897216796875
1590902836.2571096,7156,-807.4088134765625
1590902923.152635,7217,-809.0800170898438
1590902956.182185,7248,-816.4221801757812
1590903045.621215,7312,-818.2598876953125
1590903079.4075553,7330,-819.9215087890625
1590903090.4823985,7340,-814.8550415039062
1590903090.6747432,7341,-814.7443237304688
1590903112.8695223,7360,-812.9944458007812
1590903146.2714202,7383,-820.8624877929688
1590903180.6076965,7402,-812.7120971679688
1590903246.78169,7451,-802.0225830078125
1590903258.3503895,7461,-809.7673950195312
1590903258.4709005,7464,-810.1534423828125
1590903280.3003895,7479,-803.3651733398438
1590903336.0805526,7512,-812.0850219726562
1590903484.27118,7610,-820.0233154296875
1590903530.3318043,7645,-813.645751953125
1590903587.8796,7688,-806.9171142578125
1590903598.9200466,7694,-807.52783203125
1590903700.0524898,7761,-813.0935668945312
1590903733.583065,7789,-806.3409423828125
1590903744.993341,7799,-801.1832275390625
1590903802.4233158,7834,-801.38818359375
1590903894.171456,7901,-782.6398315429688
1590903939.70083,7933,-785.1198120117188
1590904019.3822088,7992,-808.5626220703125
1590904086.8785417,8027,-820.1226806640625
1590904098.4754105,8038,-820.9436645507812
1590904122.2191522,8050,-819.7308349609375
1590904145.106135,8067,-832.22021484375
1590904311.4474673,8181,-812.8574829101562
1590904359.3813848,8216,-805.960205078125
1590904370.8630528,8222,-807.554443359375
1590904477.054525,8291,-798.7960815429688
1590904536.875152,8335,-800.218994140625
1590904583.766135,8364,-796.7334594726562
1590904595.277617,8369,-800.0877075195312
1590904606.957393,8378,-801.8322143554688
1590904737.0841868,8468,-797.4210205078125
1590904737.3559563,8471,-796.5665283203125
1590904785.1668828,8499,-786.9583740234375
1590904807.380407,8509,-793.3577880859375
1590904891.626845,8567,-806.5095825195312
1590904951.3415732,8602,-806.7092895507812
1590905000.157418,8635,-810.1121215820312
1590905000.204064,8636,-811.29443359375
1590905085.2514474,8696,-815.3529052734375
1590905281.5131147,8820,-793.7529907226562
1590905281.7957559,8823,-794.9576416015625
1590905367.1809447,8879,-807.6820068359375
1590905379.2755964,8886,-809.1678466796875
1590905416.7992487,8905,-802.3182373046875
1590905416.9342196,8908,-801.8174438476562
1590905453.2212298,8929,-801.9000244140625
1590905453.659778,8936,-801.1237182617188
1590905489.994466,8959,-790.2836303710938
1590905514.5190935,8976,-786.2975463867188
1590905553.4596412,8994,-784.8494873046875
1590905553.7083354,9000,-787.7250366210938
1590905589.310908,9010,-783.846435546875
1590905651.6247828,9056,-786.4491577148438
1590905664.6073866,9064,-786.1063232421875
1590905924.885133,9227,-796.7989501953125
1590905937.1607873,9234,-792.781494140625
1590905975.4584818,9261,-785.1981811523438
1590906061.7458098,9317,-791.6802368164062
1590906111.9758859,9349,-792.607421875
1590906149.3533483,9370,-793.2393188476562
1590906213.7493813,9413,-802.45703125
1590906213.870287,9416,-803.808837890625
1590906251.1553297,9436,-803.132080078125
1590906263.660707,9443,-796.0211181640625
1590906301.719875,9469,-799.05419921875
1590906428.4838774,9539,-789.7999267578125
1590906441.0863364,9548,-791.6910400390625
1590906453.5094395,9555,-798.5435791015625
1590906466.28038,9568,-799.5067749023438
1590906504.1356118,9590,-791.00634765625
1590906567.9951172,9628,-789.1517333984375
1590906618.7214887,9658,-783.4512329101562
1590906657.7258809,9681,-789.173828125
1590906683.1219199,9699,-798.8941040039062
1590906799.8166628,9769,-784.0751342773438
1590906916.562147,9841,-785.6194458007812
1590906916.6950433,9844,-787.275390625
1590906982.101197,9884,-778.0218505859375
1590907021.4663575,9908,-774.2646484375
1590907126.1166136,9973,-780.464111328125
1590907244.785554,10051,-796.446533203125
1590907244.957428,10056,-795.6027221679688
1590907255.0684364,10059,-795.4580078125
1590907286.1664994,10085,-789.0409545898438
1590907350.2963414,10129,-787.4109497070312
1590907400.878121,10169,-775.7561645507812
1590907421.5914743,10186,-769.7686767578125
1590907519.107489,10257,-780.3306274414062
1590907540.4243543,10277,-784.6994018554688
1590907551.2425685,10284,-779.3096313476562
1590907701.1649363,10397,-779.4732055664062
1590907701.2763965,10400,-784.5843505859375
1590907735.6454365,10421,-777.2799072265625
1590907817.126318,10480,-769.718994140625
1590907839.6781337,10490,-775.6216430664062
1590907839.935243,10494,-773.6636962890625
1590907894.4655926,10523,-768.9554443359375
1590907941.8038836,10556,-773.689453125
1590908010.7721758,10608,-762.9095458984375
1590908046.2930732,10625,-767.5003662109375
1590908058.5573754,10639,-763.6378173828125
1590908082.7361758,10655,-763.0977783203125
1590908107.1958816,10672,-757.7833251953125
1590908167.6720822,10712,-765.3659057617188
1590908236.9840548,10758,-765.4218139648438
1590908237.0168521,10759,-765.31787109375
1590908273.1428916,10781,-768.9667358398438
1590908284.70795,10788,-769.3416748046875
1590908318.9875774,10816,-768.5454711914062
1590908341.4383817,10826,-764.9287719726562
1590908341.7416618,10831,-763.337890625
1590908364.3943415,10842,-758.1981201171875
1590908375.3144433,10851,-759.613525390625
1590908397.0013273,10865,-752.6885375976562
1590908448.2883046,10903,-759.9312744140625
1590908459.858169,10906,-758.9243774414062
1590908506.641714,10940,-765.1234130859375
1590908506.8994887,10944,-766.6589965820312
1590908542.4221811,10967,-768.8543090820312
1590908554.0567155,10973,-766.6818237304688
1590908554.1236596,10975,-764.8336791992188
1590908624.117195,11015,-769.4661254882812
1590908636.2919962,11021,-766.7920532226562
1590908659.770119,11034,-776.853515625
1590908660.1385682,11039,-779.5594482421875
1590908757.5299723,11103,-794.840576171875
1590908793.546974,11122,-790.14501953125
1590908806.6332898,11131,-787.6248168945312
1590908867.6041572,11176,-783.5790405273438
1590908903.157195,11199,-782.5089721679688
1590908915.3098278,11201,-782.7350463867188
1590908915.3516781,11202,-783.0572509765625
1590909006.2447054,11261,-773.305419921875
1590909036.7293146,11273,-771.6859741210938
1590909294.443027,11420,-781.0371704101562
1590909385.778139,11473,-795.2989501953125
1590909412.8107648,11493,-790.87646484375
1590909476.714995,11524,-788.59228515625
1590909490.6143396,11533,-786.9566650390625
1590909517.8561614,11550,-781.3607788085938
1590909546.0276766,11567,-758.9013671875
1590909598.093987,11598,-746.743896484375
1590909687.0870574,11649,-747.1306762695312
1590909713.5922654,11672,-757.548583984375
1590909739.0989516,11686,-763.6817626953125
1590909869.3233967,11760,-757.7745971679688
1590910066.1079457,11874,-753.3696899414062
1590910190.11918,11949,-758.3966674804688
1590910229.615285,11970,-759.4030151367188
1590910229.9674501,11975,-754.9820556640625
1590910256.6183078,11989,-756.3345947265625
1590910296.173211,12004,-764.2356567382812
1590910307.7767496,12011,-756.27294921875
1590910358.1874678,12042,-749.8352661132812
1590910509.0291932,12139,-757.973388671875
1590910545.7621806,12165,-770.4532470703125
1590910557.604548,12169,-770.6993408203125
1590910582.766539,12185,-764.3543090820312
1590910648.5240998,12227,-759.922119140625
1590910750.8963537,12291,-745.5955200195312
1590910751.1081767,12294,-744.8038940429688
1590910777.7137692,12310,-733.7300415039062
1590910931.6075583,12406,-737.5830688476562
1590910982.6122243,12437,-745.3828735351562
1590911020.6917596,12459,-745.1383666992188
1590911182.2018888,12554,-746.4087524414062
1590911289.9852054,12626,-740.6846923828125
1590911351.580831,12672,-738.425537109375
1590911399.0655944,12700,-732.6893920898438
1590911482.7086623,12759,-731.4579467773438
1590911506.807717,12775,-746.6813354492188
1590911556.9617598,12806,-748.6917724609375
1590911652.986128,12865,-737.6746215820312
1590911665.431948,12878,-729.7173461914062
1590911700.8576422,12897,-741.1520385742188
1590911760.8887088,12940,-733.3668823242188
1590911785.3132725,12960,-742.154296875
1590911891.9628825,13018,-732.81494140625
1590911915.965045,13035,-739.70751953125
1590911952.7444935,13062,-739.6699829101562
1590911990.9547422,13083,-738.0564575195312
1590912003.2853835,13095,-735.5596313476562
1590912027.072751,13110,-729.3352661132812
1590912039.367826,13114,-729.4398193359375
1590912065.9896972,13131,-722.1377563476562
1590912117.9675496,13167,-722.6378173828125
1590912186.9515884,13207,-739.785400390625
1590912243.634674,13240,-735.3984985351562
1590912379.6194882,13314,-739.6591796875
1590912435.1320505,13350,-744.6600341796875
1590912541.2184298,13403,-750.0365600585938
1590912541.386039,13407,-752.3270874023438
1590912585.4809058,13427,-741.5560302734375
1590912675.615097,13476,-748.7461547851562
1590912740.2038243,13505,-747.2295532226562
1590912809.4320474,13547,-754.146728515625
1590912891.5532916,13598,-737.0949096679688
1590912921.2464705,13613,-737.5784301757812
1590912934.5264957,13621,-737.844482421875
1590912948.1752844,13627,-735.3489379882812
1590913049.490096,13680,-731.8599243164062
1590913068.011653,13683,-731.7789306640625
1590913141.254369,13723,-729.0419921875
1590913184.970331,13748,-725.7379150390625
1590913240.7219439,13777,-723.3861694335938
1590913299.05548,13811,-737.3997802734375
1590913358.5313675,13846,-755.515869140625
1590913401.4523718,13869,-765.6366577148438
1590913430.0037634,13885,-758.1407470703125
1590913528.806465,13938,-731.0490112304688
1590913558.6347425,13958,-728.0614624023438
1590913574.2312403,13961,-725.5419921875
1590913590.3415813,13971,-721.4310302734375
1590913604.5514696,13977,-717.9207153320312
1590913631.6637368,13999,-722.79150390625
1590913799.1272805,14081,-726.0916748046875
1590914044.6455731,14222,-731.474609375
1590914157.943418,14288,-716.0230102539062
1590914172.2712982,14289,-715.7528076171875
1590914172.9682899,14295,-720.8327026367188
1590914188.3562715,14304,-715.4042358398438
1590914232.9579282,14321,-703.7066650390625
1590914248.4006886,14333,-708.9406127929688
1590914262.9059217,14339,-705.84912109375
1590914382.958675,14398,-704.9454345703125
1590914482.1692445,14448,-726.01611328125
1590914584.9638126,14495,-739.9480590820312
1590914690.590518,14531,-728.728271484375
1590914739.917189,14555,-717.2804565429688
1590914740.0411417,14558,-717.95068359375
1590914885.8004622,14633,-728.0281982421875
1590914886.0184672,14639,-727.2357788085938
1590914944.4447033,14669,-715.915283203125
1590914958.4562519,14678,-717.006591796875
1590914972.248994,14682,-713.3641967773438
1590914972.453686,14688,-711.70703125
1590915084.6372132,14747,-722.6865234375
1590915141.8049922,14780,-719.7960815429688
1590915141.9695263,14781,-719.0970458984375
1590915155.750744,14789,-716.0816040039062
1590915169.4923742,14793,-715.9434204101562
1590915206.410952,14810,-708.437255859375
1590915364.623111,14874,-710.937744140625
1590915398.477613,14893,-726.698974609375
1590915472.6819801,14926,-723.9221801757812
1590915472.7383618,14927,-726.0665893554688
1590915532.7856042,14951,-715.7455444335938
1590915729.1880968,15028,-706.8989868164062
1590915871.4776006,15091,-710.1702270507812
1590915951.766721,15133,-704.344482421875
1590915969.4807296,15137,-701.413330078125
1590916050.3456762,15181,-712.759033203125
1590916082.2842107,15200,-718.8289794921875
1590916220.5267804,15267,-724.835205078125
1590916321.4116547,15325,-706.8610229492188
1590916365.4418063,15348,-693.5864868164062
1590916511.5418882,15429,-694.3162841796875
1590916570.4569812,15457,-696.9600830078125
1590916601.0354002,15474,-708.0340576171875
1590916601.11571,15476,-706.5291137695312
1590916670.0387864,15508,-698.3493041992188
1590916729.5349023,15539,-681.7234497070312
1590916833.4998188,15598,-700.0531616210938
1590917101.3780007,15741,-701.8766479492188
1590917146.4907231,15765,-690.406982421875
1590917161.355457,15774,-696.8413696289062
1590917177.265509,15780,-695.1070556640625
1590917268.6356997,15826,-676.5720825195312
1590917268.7370412,15829,-684.0791625976562
1590917298.4334657,15848,-707.7149658203125
1590917344.6536527,15867,-713.1516723632812
1590917559.5227566,15980,-681.6836547851562
1590917590.2148612,15994,-676.2887573242188
1590917724.9511683,16057,-670.5242309570312
1590917786.5108647,16096,-680.8875732421875
1590917831.9847195,16117,-673.1282348632812
1590917939.4513216,16176,-689.077392578125
1590917970.1498282,16189,-680.3704833984375
1590917986.1133702,16199,-688.5113525390625
1590918001.242467,16203,-692.2222290039062
1590918092.5475197,16250,-660.351806640625
1590918233.2619388,16322,-689.9392700195312
1590918264.6575696,16344,-718.4405517578125
1590918310.3341353,16361,-695.5957641601562
1590918389.9546318,16407,-682.4904174804688
1590918466.93066,16441,-664.343505859375
1590918604.810617,16506,-662.250732421875
1590918700.2135966,16560,-693.5875244140625
1590918763.1565256,16586,-656.369140625
1590918763.4714696,16591,-656.6556396484375
1590918907.8800235,16662,-651.1559448242188
1590918987.9781716,16698,-658.5226440429688
1590919083.0089986,16747,-645.14599609375
1590919213.7364683,16809,-667.5923461914062
1590919213.7763505,16810,-667.6506958007812
1590919261.6474714,16835,-666.5884399414062
1590919277.5053627,16844,-667.5849609375
1590919309.6789248,16858,-682.860107421875
1590919390.4142337,16900,-656.12158203125
1590919741.6488779,17067,-646.869384765625
1590919807.5882218,17098,-626.2565307617188
1590919872.9368865,17132,-620.2258911132812
1590919921.115301,17155,-623.5651245117188
1590920003.0562081,17193,-622.1315307617188
1590920019.698947,17203,-619.4371948242188
1590920088.3507326,17240,-628.416259765625
1590920104.874104,17248,-616.7969360351562
1590920137.4110184,17262,-604.4523315429688
1590920170.0709941,17273,-613.3975830078125
1590920202.4893458,17291,-606.8426513671875
1590920202.5607257,17293,-610.2517700195312
1590920251.5445328,17316,-592.8092041015625
1590920251.5779812,17317,-589.951171875
1590920251.61171,17318,-589.3519897460938
1590920267.750001,17321,-586.8738403320312
1590920300.6907294,17340,-597.3388061523438
1590920367.597357,17375,-593.9255981445312
1590920400.9139385,17392,-602.9955444335938
1590920433.2169201,17406,-624.7999267578125
1590920481.849264,17427,-618.1096801757812
1590920515.0281785,17445,-596.234130859375
1590920531.3814917,17455,-599.1063842773438
1590920642.150965,17504,-609.3959350585938
1590920724.863957,17544,-630.7179565429688
1590920758.2389295,17558,-623.5974731445312
1590920775.1093369,17564,-633.6074829101562
1590920808.5479805,17578,-636.3633422851562
1590920824.866809,17587,-633.5413208007812
1590920840.9280348,17594,-630.2174682617188
1590920840.9661555,17595,-631.4688110351562
1590920841.0972006,17599,-626.70703125
1590920888.3794048,17624,-614.3328857421875
1590920918.9511979,17634,-618.4473266601562
1590920950.6252408,17654,-628.9144287109375
1590920983.9626226,17668,-626.0133666992188
1590921094.245977,17723,-654.9338989257812
1590921188.9677725,17772,-635.9256591796875
1590921188.998671,17773,-635.0007934570312
1590921252.834866,17805,-625.3486938476562
1590921331.5747821,17843,-596.1607666015625
1590921554.3844752,17954,-625.5000610351562
1590921570.5693607,17963,-622.2091674804688
1590921602.6373835,17979,-630.6795654296875
1590921602.8513296,17982,-639.4331665039062
1590921618.552835,17991,-654.0331420898438
1590921692.069482,18019,-636.2025756835938
1590921760.5926874,18054,-622.0814208984375
1590921794.7475808,18066,-623.8822631835938
1590921881.2569518,18105,-622.1969604492188
1590921938.6838405,18130,-616.3633422851562
1590921977.7526166,18147,-620.026611328125
1590922069.6797488,18191,-611.0592041015625
1590922123.0827003,18215,-623.2559204101562
1590922177.5096147,18237,-605.4364624023438
1590922248.7930639,18265,-611.7372436523438
1590922359.520112,18319,-591.7994995117188
1590922466.9093795,18363,-570.5533447265625
1590922667.339951,18452,-596.9231567382812
1590922667.3760471,18453,-598.8201293945312
1590922883.573491,18540,-603.1896362304688
1590922902.794221,18548,-591.4580688476562
1590923012.8515358,18593,-601.9295043945312
1590923138.2677345,18653,-595.8551025390625
1590923277.1865513,18714,-562.4999389648438
1590923293.9898603,18721,-565.3579711914062
1590923344.9660702,18750,-556.3851318359375
1590923428.2960765,18787,-564.5516967773438
1590923545.1094275,18846,-519.8524780273438
1590923644.2697058,18894,-513.4586791992188
1590923726.9151514,18934,-545.9110717773438
1590923776.3933756,18959,-567.27099609375
1590923827.3786826,18978,-543.7882690429688
1590923827.6676683,18983,-555.4107055664062
1590923887.2631772,19006,-567.3759765625
1590923938.951022,19028,-585.6815185546875
1590923990.876393,19049,-598.3318481445312
1590924127.8148515,19117,-570.5546875
1590924247.1562667,19170,-582.4671630859375
1590924382.7703197,19228,-536.990234375
1590924487.0909069,19272,-523.5547485351562
1590924506.1119661,19276,-532.4127807617188
1590924560.6802983,19301,-532.5287475585938
1590924975.261391,19486,-544.7803344726562
1590925022.9751058,19501,-529.3525390625
1590925023.105701,19504,-517.0676879882812
1590925080.0816696,19526,-511.80218505859375
1590925099.0094514,19532,-514.9048461914062
1590925209.321836,19580,-541.3917236328125
1590925246.258981,19595,-570.0845336914062
1590925337.0935469,19635,-592.8424682617188
1590925354.5624769,19641,-591.5885009765625
1590925372.0990274,19655,-570.8235473632812
1590925407.6132724,19666,-573.1784057617188
1590925424.8448484,19675,-575.1972045898438
1590925532.497766,19721,-544.6016845703125
1590925532.757761,19728,-544.6403198242188
1590925550.0541716,19732,-546.6995849609375
1590925569.5248175,19738,-554.5075073242188
1590925694.0064065,19797,-556.2371215820312
1590925748.322113,19824,-553.0061645507812
1590925804.9974594,19847,-566.3433837890625
1590925967.744115,19917,-585.5814208984375
1590926022.4437563,19939,-565.7734375
1590926094.6900423,19972,-543.8423461914062
1590926131.5281303,19989,-544.5704956054688
1590926150.9321012,19996,-549.8121948242188
1590926253.8137016,20036,-538.2916870117188
1590926290.9156313,20049,-531.5183715820312
1590926291.2784388,20054,-541.5556030273438
1590926309.4769063,20060,-540.9503784179688
1590926309.7218418,20063,-534.643310546875
1590926490.736655,20139,-526.1520385742188
1590926490.775288,20140,-523.6056518554688
1590926490.9719012,20142,-517.2745361328125
1590926582.6082585,20184,-510.05242919921875
1590926601.4735422,20187,-511.03912353515625
1590926674.222299,20218,-499.5635986328125
1590926728.8588092,20245,-487.8348693847656
1590926728.958343,20248,-483.44952392578125
1590926747.179496,20253,-483.6024475097656
1590926879.2722237,20309,-485.2941589355469
1590926915.5664463,20324,-473.33233642578125
1590926933.7689695,20333,-485.1929016113281
1590926933.8380518,20335,-478.1020202636719
1590927023.8255138,20374,-497.31402587890625
1590927042.111965,20384,-487.7566833496094
1590927079.1898978,20398,-488.97271728515625
1590927190.3919399,20441,-472.29864501953125
1590927282.8480806,20486,-486.4454345703125
1590927386.463308,20527,-474.7782897949219
1590927422.7268262,20540,-492.3876647949219
1590927422.878263,20541,-498.6185607910156
1590927476.790616,20561,-492.06890869140625
1590927476.8669868,20563,-493.0229187011719
1590927477.0507183,20568,-495.41790771484375
1590927512.3526647,20579,-501.4361877441406
1590927770.2815194,20689,-478.0367126464844
1590927770.3230152,20690,-473.41864013671875
1590927807.8507404,20711,-466.0987243652344
1590927973.99841,20779,-452.6799621582031
1590927974.0327907,20780,-449.97760009765625
1590927974.249823,20783,-458.16082763671875
1590927974.2841334,20784,-450.9151916503906
1590928067.715623,20823,-458.685302734375
1590928086.631914,20832,-468.6841125488281
1590928142.9921768,20856,-473.8925476074219
1590928235.105594,20889,-504.83953857421875
1590928291.1713717,20914,-512.8789672851562
1590928366.3333514,20950,-480.5885314941406
1590928458.7481294,20988,-481.2451477050781
1590928561.1650393,21028,-468.3780822753906
1590928580.0280719,21036,-484.0661926269531
1590928655.474344,21068,-481.5801086425781
1590928673.9939656,21077,-476.5731201171875
1590928692.2886877,21081,-471.3511657714844
1590928842.600423,21145,-501.62957763671875
1590928991.6151643,21210,-477.9426574707031
1590929047.6159246,21233,-452.9075012207031
1590929236.8727837,21317,-458.94091796875
1590929237.4670432,21320,-465.90496826171875
1590929256.236707,21325,-475.8682861328125
1590929406.546647,21392,-447.40380859375
1590929463.6549208,21410,-457.0190124511719
1590929636.2647839,21485,-465.54443359375
1590929739.9995577,21524,-417.63238525390625
1590929740.0363617,21525,-419.5758056640625
1590929949.4934087,21612,-427.1286926269531
1590930121.5191908,21682,-419.4031066894531
1590930141.1353993,21695,-411.6456298828125
1590930218.1595907,21724,-417.7982177734375
1590930218.197256,21725,-421.73956298828125
1590930314.65086,21766,-397.5478515625
1590930373.7311676,21790,-408.0134582519531
1590930392.5942736,21796,-397.472412109375
1590930432.5983503,21816,-401.01708984375
1590930452.459519,21822,-413.46978759765625
1590930512.0075057,21843,-440.9295654296875
1590930531.3342698,21849,-444.1720275878906
1590930670.3864799,21909,-410.3487243652344
1590930808.2896903,21968,-434.57537841796875
1590930885.9343297,22000,-446.08807373046875
1590930914.7837696,22007,-456.61737060546875
1590931132.275451,22091,-469.7360534667969
1590931457.630911,22221,-414.6865234375
1590931519.5435162,22246,-446.8664245605469
1590931560.2966626,22259,-434.8085632324219
1590931622.9417992,22286,-425.4266052246094
1590931643.405019,22293,-415.11468505859375
1590931664.4770403,22304,-404.3645324707031
1590931684.5996194,22309,-399.3226623535156
1590931705.2499087,22317,-393.58441162109375
1590931747.045555,22331,-411.3778991699219
1590931808.954252,22359,-429.7455139160156
1590931995.5469956,22428,-411.965087890625
1590931995.776916,22431,-408.17431640625
1590932115.4094121,22473,-404.5077819824219
1590932206.379239,22508,-398.4966735839844
1590932308.8421493,22545,-433.14630126953125
1590932546.926879,22636,-363.0773620605469
1590932588.4072173,22652,-372.1912536621094
1590932857.5800946,22759,-290.6324157714844
1590932878.3076658,22766,-278.5767517089844
1590932918.3063807,22778,-333.06622314453125
1590933042.569189,22827,-316.1963806152344
1590933042.6453319,22829,-325.75177001953125
1590933063.133128,22840,-331.98907470703125
1590933083.3992908,22841,-330.289794921875
1590933083.5830467,22846,-328.3448181152344
1590933310.1001728,22931,-383.590087890625
1590933310.1995666,22934,-379.64923095703125
1590933715.0773764,23081,-356.8045959472656
1590933715.2274165,23085,-350.2709655761719
1590933715.2609267,23086,-354.12493896484375
1590933759.4047565,23103,-328.63751220703125
1590933807.5293405,23118,-337.4060363769531
1590933831.7620912,23128,-346.5462646484375
1590933875.6773596,23139,-357.5429382324219
1590933875.9727573,23144,-357.4176940917969
1590933898.6281085,23149,-351.8672180175781
1590933921.4857137,23153,-346.0779113769531
1590933921.7276053,23159,-343.4720458984375
1590933986.4598489,23183,-355.94561767578125
1590934029.889017,23193,-354.74310302734375
1590934096.1845055,23219,-333.0995178222656
1590934096.389468,23221,-327.9424743652344
1590934204.6682875,23264,-360.29656982421875
1590934267.0765877,23287,-371.2747802734375
1590934412.6185875,23338,-384.5943908691406
1590934476.270565,23362,-388.8541564941406
1590934519.3348184,23381,-385.6604309082031
1590934562.151886,23395,-390.49310302734375
1590934649.1420643,23428,-374.5845642089844
1590934968.8274262,23541,-342.1032409667969
1590935103.704427,23590,-381.2712097167969
1590935287.2363322,23651,-375.596435546875
1590935334.0789275,23671,-365.2848815917969
1590935380.149853,23682,-344.5006103515625
1590935426.5792704,23702,-362.16107177734375
1590935610.3404748,23762,-327.3443298339844
1590935633.406419,23775,-328.3793029785156
1590935749.7453446,23812,-299.531494140625
1590935796.7987435,23832,-287.6831970214844
1590935843.5533192,23843,-296.12591552734375
1590936096.555575,23929,-318.8206787109375
1590936119.5407665,23939,-313.7164306640625
1590936387.272202,24026,-281.4012145996094
1590936527.0665374,24080,-276.0028381347656
1590936643.6768348,24117,-282.6237487792969
1590936643.750613,24119,-274.97772216796875
1590936736.8386426,24148,-314.8306884765625
1590936853.9291286,24187,-342.47833251953125
1590936995.348302,24235,-356.3663635253906
1590937137.1904442,24283,-294.4128112792969
1590937137.2693443,24285,-298.10638427734375
1590937160.619284,24293,-306.351806640625
1590937254.5436811,24323,-283.2840270996094
1590937324.7195113,24346,-282.2266540527344
1590937349.7645102,24360,-288.0670166015625
1590937539.186252,24417,-315.1134033203125
1590937833.597626,24513,-289.74072265625
1590937953.8627927,24558,-290.6658020019531
1590937977.9194171,24562,-286.3251953125
1590938146.2621272,24622,-233.83006286621094
1590938290.4441454,24668,-200.3966064453125
1590938385.8219182,24698,-236.0176239013672
1590938435.0464275,24720,-253.98353576660156
1590938458.9290664,24728,-261.50579833984375
1590938651.7894113,24791,-281.68603515625
1590938848.854846,24850,-269.607666015625
1590938922.2948122,24880,-235.747314453125
1590938973.4839506,24896,-230.67567443847656
1590939000.3152802,24902,-213.4613800048828
1590939099.0149603,24935,-249.63986206054688
1590939197.827952,24964,-228.21170043945312
1590939247.3401864,24978,-266.0126953125
1590939361.496122,25009,-258.34130859375
1590939460.0300462,25048,-247.9330291748047
1590939736.155307,25134,-245.7385711669922
1590939957.7072463,25207,-243.83627319335938
1590940031.9191914,25232,-236.79197692871094
1590940083.2186477,25245,-235.35072326660156
1590940107.919699,25252,-253.7850799560547
1590940107.9973147,25254,-246.7117156982422
1590940383.8925817,25333,-157.13308715820312
1590940577.1335146,25392,-239.37644958496094
1590940974.979529,25506,-210.10072326660156
1590941026.4617553,25521,-218.64459228515625
1590941183.3845425,25573,-147.3746337890625
1590941260.6665,25600,-184.50485229492188
1590941466.145607,25662,-187.1890411376953
1590941577.8722308,25687,-213.7987060546875
1590941865.575946,25776,-166.7837371826172
1590941995.3293772,25813,-149.8763427734375
1590942102.0263245,25848,-137.36367797851562
1590942153.8656092,25864,-153.37655639648438
1590942230.0873091,25881,-182.03744506835938
1590942361.5398905,25922,-148.9853973388672
1590942636.642352,26016,-157.54959106445312
1590942683.60491,26030,-179.4709930419922
1590942730.4730864,26046,-152.77745056152344
1590942800.5853019,26067,-154.83123779296875
1590942824.2200916,26076,-142.37533569335938
1590942871.4601693,26092,-83.67321014404297
1590943063.239871,26155,-84.46856689453125
1590943063.282767,26156,-89.52323150634766
1590943110.7813807,26170,-110.14142608642578
1590943422.6642222,26280,-145.62045288085938
1590943471.027149,26293,-179.45297241210938
1590943495.331269,26304,-192.25880432128906
1590943794.7155125,26394,-214.6004638671875
1590943823.549336,26404,-189.69139099121094
1590943847.5457575,26410,-175.21617126464844
1590944020.2063046,26471,-124.04507446289062
1590944175.0341895,26513,-136.96630859375
1590944633.930866,26671,-89.65079498291016
1590944755.4965305,26709,-82.94084167480469
1590944900.090994,26755,-75.24156951904297
1590944900.1683676,26757,-95.80186462402344
1590945021.392904,26797,-128.90426635742188
1590945021.4309833,26798,-120.69270324707031
1590945021.4686487,26799,-112.15153503417969
1590945070.1891851,26815,-104.98416900634766
1590945118.9754791,26828,-112.3700180053711
1590945119.0429597,26830,-126.2213363647461
1590945437.7814248,26929,-111.5562973022461
1590945863.9714475,27068,-92.24224853515625
1590945888.6745968,27079,-95.53245544433594
1590946083.0686486,27143,-57.81377410888672
1590946107.0690215,27149,-56.61217498779297
1590946131.602509,27155,-86.66272735595703
1590946131.7440782,27159,-90.96488189697266
1590946131.7818706,27160,-94.91987609863281
1590946392.1570556,27235,-165.17242431640625
1590946529.591246,27275,-150.67025756835938
1590946719.5700471,27330,-95.50751495361328
1590947073.2454162,27439,-113.29995727539062
1590947129.4850905,27450,-95.81974029541016
1590947157.006127,27458,-129.17733764648438
1590947316.5399506,27506,-74.79777526855469
1590947391.0148835,27530,-63.10651779174805
1590947516.5677412,27570,-33.4486083984375
1590947516.7949955,27573,-29.665836334228516
1590947616.3038836,27604,-41.653106689453125
1590947642.0024838,27614,-42.01952362060547
1590947667.1125567,27621,-41.09877395629883
1590947716.8388135,27635,-27.174577713012695
1590947716.9782927,27639,-23.24215316772461
1590947889.7743979,27696,-46.05775833129883
1590947964.9631557,27716,-85.54772186279297
1590947965.064639,27719,-81.33651733398438
1590948040.0321422,27740,-61.62948226928711
1590948321.6394064,27826,-41.765663146972656
1590948609.3138924,27917,-50.22374725341797
1590948609.3883178,27919,-42.470481872558594
1590948707.1400516,27951,-23.552282333374023
1590948785.9216816,27969,-7.246945858001709
1590948838.3990266,27992,19.031787872314453
1590949243.1552389,28106,-53.570335388183594
1590949736.587794,28252,55.72195816040039
1590949816.162043,28278,22.267988204956055
1590949843.1083448,28286,52.107749938964844
1590949970.10912,28322,-41.09284973144531
1590950149.3982332,28377,12.760457038879395
1590950330.6825671,28439,-6.519139766693115
1590950382.1907473,28452,-8.264115333557129
1590950671.9876027,28544,39.00297164916992
1590950774.0174015,28573,33.66451644897461
1590950901.2176642,28612,-27.50836181640625
1590951105.3724484,28677,-65.19860076904297
1590951793.7035697,28892,-11.71080493927002
1590952051.1272485,28971,83.9678955078125
1590952128.4633455,28997,39.491092681884766
1590952215.0549195,29019,27.653871536254883
1590952266.1453838,29038,-45.256752014160156
1590952342.3314517,29058,-43.81574630737305
1590952342.62666,29063,-27.672161102294922
1590952393.7715135,29079,11.45374870300293
1590952444.6088877,29091,43.07370376586914
1590952495.9991724,29107,66.71821594238281
1590952573.4864974,29134,140.17623901367188
1590952807.8992152,29202,119.72740173339844
1590952911.2051022,29236,65.52043914794922
1590952963.826878,29251,57.28173828125
1590952989.8989985,29264,52.279666900634766
1590953015.6840656,29272,70.41724395751953
1590953041.1210809,29277,87.17280578613281
1590953145.5277982,29310,10.610636711120605
1590953328.8641722,29367,83.9376449584961
1590953563.3609796,29439,141.60313415527344
1590953668.4667716,29472,76.081298828125
1590953694.2949646,29479,73.37965393066406
1590953720.2684264,29488,75.13057708740234
1590953927.002739,29538,3.6005096435546875
1590953927.2941008,29541,-0.5328505635261536
1590954029.5155025,29562,51.02158737182617
1590954063.5601351,29574,44.84892654418945
1590954164.6137855,29593,15.83167839050293
1590954232.5191555,29612,62.00339889526367
1590954805.641843,29748,45.067176818847656
1590955144.3193564,29829,167.29754638671875
1590955144.362837,29830,165.75384521484375
1590955178.2967145,29834,171.23744201660156
1590955281.4422677,29864,171.7881622314453
1590955384.2333384,29883,143.0698699951172
1590955588.9848099,29929,32.55073547363281
1590955907.0443084,30001,27.68143653869629
1590955907.2816665,30006,32.106597900390625
1590956010.898149,30032,82.84258270263672
1590956216.3012307,30078,123.78988647460938
1590956284.2159011,30093,143.96250915527344
1590956490.2712471,30138,76.25740814208984
1590956628.023771,30175,80.68982696533203
1590956835.3813195,30218,64.33924102783203
1590956904.3545928,30238,102.20672607421875
1590956938.7514334,30244,79.87144470214844
1590957006.9525714,30257,41.1485595703125
1590957111.5335608,30285,57.178688049316406
1590957283.4548047,30325,71.33247375488281
1590957283.584871,30328,85.56742858886719
1590957455.5966578,30368,105.83411407470703
1590957697.445246,30422,139.34361267089844
1590957766.9624798,30435,132.77679443359375
1590957871.6771348,30460,166.53097534179688
1590957907.4263415,30467,176.68504333496094
1590957907.748977,30471,164.1175079345703
1590958375.3942595,30570,173.4293670654297
1590958375.6859527,30573,180.19598388671875
1590958479.6998208,30595,156.68414306640625
1590958550.1508548,30613,159.8170166015625
1590958691.1000142,30645,129.1546173095703
1590958974.85874,30707,150.83078002929688
1590959045.4299073,30721,142.6523895263672
1590959115.7366397,30738,158.17926025390625
1590959115.779694,30739,155.90028381347656
1590959292.8918896,30781,117.271484375
1590959717.5141642,30880,123.5383529663086
1590959858.417869,30907,124.43067169189453
1590959964.9117606,30936,123.21707153320312
1590960250.3532493,30998,79.64447784423828
1590960511.092287,31053,133.1357879638672
1590960724.5935054,31101,163.71559143066406
1590960759.245402,31106,147.66539001464844
1590961223.0046992,31214,266.8810729980469
1590961294.6755304,31225,276.12408447265625
1590961475.2526727,31266,194.45355224609375
1590961836.5932944,31348,183.52088928222656
1590962091.0673225,31407,170.0749969482422
1590962271.6563845,31444,192.08543395996094
1590962378.8723776,31465,193.8861083984375
1590962379.843024,31472,162.46014404296875
1590962488.0816245,31491,165.2342071533203
1590962536.434771,31502,167.29901123046875
1590962717.0894198,31538,165.0884246826172
1590962717.1355774,31539,174.6472930908203
1590962827.1168222,31564,103.10952758789062
1590963118.6472855,31626,213.0864715576172
1590963119.0708988,31632,204.1158905029297
1590963192.398363,31647,191.13682556152344
1590963448.9207048,31697,259.4015197753906
1590963523.032378,31713,256.5703430175781
1590963559.8071332,31723,246.66104125976562
1590963631.7466452,31740,232.69863891601562
1590963742.5485256,31763,213.23464965820312
1590963963.6245222,31809,238.31161499023438
1590964257.0759854,31874,260.29693603515625
1590964294.8607192,31881,253.59274291992188
1590964331.733048,31889,244.13055419921875
1590964332.2013633,31896,233.7265167236328


==> figure source files/plot_python/csv/shprl/ant/3.csv <==
Wall time,Step,Value
1591034038.9711862,43,-858.1671752929688
1591034039.0661323,46,-858.6412963867188
1591034052.4614582,72,-863.0958251953125
1591034065.1954608,95,-861.018798828125
1591034102.0485234,159,-868.4907836914062
1591034107.6424708,168,-871.2574462890625
1591034145.4445207,230,-868.5602416992188
1591034149.9678674,235,-866.7265014648438
1591034159.4279776,256,-862.7877807617188
1591034174.2874992,274,-862.4970092773438
1591034193.9052942,309,-855.5076293945312
1591034194.086269,311,-858.02099609375
1591034198.67888,319,-862.23974609375
1591034262.200524,422,-868.489501953125
1591034285.9267855,461,-862.5116577148438
1591034295.3431718,475,-862.047607421875
1591034344.1045403,537,-862.4318237304688
1591034359.3438728,564,-868.1548461914062
1591034370.6340008,580,-859.7013549804688
1591034375.7760983,587,-858.4810180664062
1591034406.1801755,635,-860.4857788085938
1591034411.6006317,648,-858.5724487304688
1591034421.7397144,662,-854.1182250976562
1591034426.679312,672,-857.1767578125
1591034455.3066905,715,-862.035888671875
1591034460.6174986,723,-864.7617797851562
1591034492.0620039,772,-866.1727905273438
1591034501.6412652,786,-869.3831176757812
1591034501.6982286,788,-869.4237060546875
1591034511.9902878,803,-867.3932495117188
1591034517.1863914,809,-866.9555053710938
1591034532.2774193,837,-862.2080078125
1591034604.0109365,946,-871.7623291015625
1591034619.5401194,972,-871.5066528320312
1591034619.5712104,973,-871.1542358398438
1591034649.5943701,1006,-867.9727783203125
1591034654.4260721,1015,-864.5245971679688
1591034686.5916493,1064,-869.0414428710938
1591034691.302923,1067,-869.2374267578125
1591034706.3926518,1094,-872.5053100585938
1591034716.973001,1105,-877.6638793945312
1591034765.9142075,1181,-856.2966918945312
1591034823.2882235,1262,-878.0364379882812
1591034861.9374564,1317,-867.2286376953125
1591034862.0507784,1320,-865.5501708984375
1591034873.6827822,1334,-864.3314819335938
1591034878.8776603,1338,-864.3878173828125
1591034910.2931128,1386,-862.0360717773438
1591034915.511512,1393,-862.6386108398438
1591034926.6566978,1415,-860.0775146484375
1591034937.8189151,1427,-861.6931762695312
1591034943.0557065,1437,-856.7371215820312
1591034963.7414277,1467,-853.8490600585938
1591034979.5433328,1492,-852.8212280273438
1591035011.0636842,1524,-856.8765258789062
1591035032.4381175,1553,-869.356689453125
1591035043.622528,1569,-870.6688842773438
1591035054.8199496,1585,-865.6329956054688
1591035066.5640035,1606,-869.9534301757812
1591035094.181492,1641,-863.8280639648438
1591035127.6531274,1692,-860.478759765625
1591035138.3204052,1710,-862.1521606445312
1591035143.6229222,1719,-860.7984619140625
1591035154.636527,1733,-859.6598510742188
1591035155.1960406,1735,-859.341552734375
1591035160.211431,1738,-857.6298217773438
1591035187.9763947,1782,-863.432373046875
1591035233.9696782,1845,-863.5540161132812
1591035240.328046,1854,-864.4900512695312
1591035251.2699876,1867,-865.57373046875
1591035251.859261,1870,-865.832275390625
1591035257.3259628,1878,-865.8828125
1591035285.3151765,1918,-868.9386596679688
1591035296.3032472,1935,-864.9302978515625
1591035306.920694,1948,-865.7030029296875
1591035356.3762887,2002,-858.3208618164062
1591035381.2506037,2037,-862.908203125
1591035409.193459,2078,-862.115478515625
1591035425.4822426,2097,-858.713134765625
1591035488.3780925,2188,-852.7648315429688
1591035493.997054,2200,-852.2213134765625
1591035505.1502373,2212,-859.7492065429688
1591035516.533452,2232,-859.8206176757812
1591035521.8613102,2237,-861.0660400390625
1591035521.8932831,2238,-861.7506713867188
1591035539.6305504,2258,-863.4608764648438
1591035539.9148736,2263,-865.0604858398438
1591035574.4475012,2308,-864.0951538085938
1591035580.6756456,2320,-863.1914672851562
1591035609.5804837,2355,-862.5132446289062
1591035633.3811648,2390,-858.013916015625
1591035633.5275033,2391,-859.010498046875
1591035669.189217,2437,-856.286865234375
1591035680.881564,2454,-857.8629150390625
1591035680.9418395,2456,-857.1024169921875
1591035686.4908276,2461,-856.7919921875
1591035703.656255,2486,-853.178466796875
1591035703.6955814,2487,-854.0127563476562
1591035714.810947,2497,-854.3143310546875
1591035714.8760622,2499,-856.3196411132812
1591035725.3459847,2504,-857.8589477539062
1591035749.1345599,2533,-858.683349609375
1591035760.9479883,2548,-859.0426025390625
1591035767.0545876,2554,-858.9147338867188
1591035866.186452,2686,-863.646728515625
1591035909.6198914,2741,-854.9918212890625
1591035921.5396547,2755,-854.206787109375
1591035946.9068027,2790,-845.6854248046875
1591036032.7135823,2897,-861.1381225585938
1591036080.7880783,2968,-857.30517578125
1591036128.2069504,3012,-851.7705078125
1591036147.0144994,3039,-852.271240234375
1591036153.7486446,3042,-852.0855102539062
1591036205.2776322,3100,-861.9678955078125
1591036274.8843563,3162,-851.1709594726562
1591036307.3068259,3197,-846.6358642578125
1591036341.733015,3231,-860.3539428710938
1591036358.4655495,3245,-862.36865234375
1591036358.5573382,3247,-861.650146484375
1591036358.5998702,3248,-860.3040771484375
1591036424.7420588,3306,-861.9105834960938
1591036500.0582676,3377,-855.8556518554688
1591036533.6108625,3409,-851.4894409179688
1591036578.3007298,3450,-852.9107055664062
1591036611.8577297,3481,-853.6218872070312
1591036753.4589186,3601,-857.1575927734375
1591036770.5436788,3619,-855.8399047851562
1591036770.7926526,3621,-855.4686279296875
1591036821.3466477,3671,-853.6270141601562
1591036883.3607383,3727,-852.2435302734375
1591036901.4125524,3742,-850.6524047851562
1591036960.9570951,3794,-852.781005859375
1591036978.3289275,3815,-858.611572265625
1591036987.271229,3822,-861.911376953125
1591037038.5323093,3865,-862.58837890625
1591037108.7644436,3929,-858.9133911132812
1591037135.7372227,3957,-853.6619262695312
1591037172.077358,3985,-860.9964599609375
1591037237.443262,4037,-853.827880859375
1591037307.8037164,4099,-847.3137817382812
1591037316.7533352,4110,-845.4485473632812
1591037397.515146,4183,-857.3274536132812
1591037415.0068967,4197,-857.0996704101562
1591037423.8112428,4203,-857.3583374023438
1591037451.201902,4228,-858.3689575195312
1591037459.8752403,4233,-856.7214965820312
1591037487.4240773,4264,-852.6105346679688
1591037540.0836177,4305,-853.267822265625
1591037549.7802176,4318,-853.2152099609375
1591037549.8557322,4320,-853.2666625976562
1591037651.5076344,4401,-862.2338256835938
1591037755.0956354,4493,-847.2152099609375
1591037785.5820925,4510,-851.1934814453125
1591037812.587709,4531,-855.6993408203125
1591037922.7948153,4629,-840.7891845703125
1591037967.759472,4665,-843.318115234375
1591037967.927438,4669,-843.3269653320312
1591037977.1461596,4677,-843.6251220703125
1591038061.9402783,4751,-847.2271728515625
1591038109.4964936,4789,-842.061279296875
1591038128.5014312,4803,-843.57666015625
1591038175.4741266,4841,-841.9998168945312
1591038185.7494593,4853,-846.2345581054688
1591038232.796674,4895,-847.7611083984375
1591038318.6527023,4963,-851.187744140625
1591038328.0917244,4972,-853.7149047851562
1591038328.208215,4975,-853.486083984375
1591038435.1353889,5051,-844.6889038085938
1591038435.2170289,5053,-840.353759765625
1591038505.4352994,5107,-842.2529907226562
1591038534.395393,5135,-848.0511474609375
1591038658.524262,5240,-846.7959594726562
1591038776.4924965,5330,-849.9639892578125
1591038796.1554837,5346,-848.479736328125
1591038806.0680718,5360,-845.0138549804688
1591038883.9032993,5421,-851.0894775390625
1591038912.6373286,5443,-852.0691528320312
1591039016.169628,5516,-847.2815551757812
1591039016.2535062,5518,-848.50732421875
1591039056.3622954,5550,-841.8821411132812
1591039107.1401803,5588,-835.031005859375
1591039209.221058,5665,-840.6189575195312
1591039219.3598135,5680,-846.0811157226562
1591039279.9438655,5724,-850.3670654296875
1591039391.6066031,5809,-854.961181640625
1591039412.1569872,5826,-855.337890625
1591039412.3046865,5829,-856.3465576171875
1591039452.9232786,5863,-842.822021484375
1591039462.548634,5865,-842.1420288085938
1591039462.9794383,5872,-840.740966796875
1591039514.3156085,5908,-839.9647827148438
1591039546.4304888,5929,-837.6226196289062
1591039578.2268078,5953,-843.1405029296875
1591039588.5653124,5964,-843.45703125
1591039620.6367593,5991,-841.3569946289062
1591039662.9496226,6011,-841.8056640625
1591039808.1273236,6122,-846.500244140625
1591039818.512838,6132,-848.5639038085938
1591039882.3831677,6182,-850.478271484375
1591039914.9080405,6201,-853.5181274414062
1591039925.8252263,6214,-848.3031005859375
1591039935.834838,6220,-851.3587646484375
1591039956.3256896,6233,-850.6925048828125
1591040030.0336537,6290,-853.4718627929688
1591040061.2697642,6313,-852.4349365234375
1591040061.481901,6318,-850.3375244140625
1591040092.6734421,6342,-846.0992431640625
1591040124.011878,6364,-847.3865966796875
1591040144.2797074,6377,-845.840087890625
1591040177.4641008,6401,-845.1942749023438
1591040303.5882208,6497,-843.7156982421875
1591040349.629434,6521,-842.9095458984375
1591040414.8645535,6575,-847.7095947265625
1591040435.5056753,6585,-844.6546630859375
1591040457.337742,6604,-849.2775268554688
1591040533.7419152,6658,-849.5192260742188
1591040587.4986162,6697,-846.5682983398438
1591040587.6208642,6700,-846.6128540039062
1591040598.4900978,6712,-846.0827026367188
1591040641.3637793,6743,-835.7503662109375
1591040784.006377,6847,-839.5359497070312
1591040794.9502993,6855,-841.0283203125
1591040816.754356,6870,-839.5608520507812
1591040949.5670652,6967,-842.5264892578125
1591040994.7964225,6993,-843.7745361328125
1591041028.6798003,7015,-843.986572265625
1591041161.833633,7107,-853.274658203125
1591041172.7846599,7115,-849.09130859375
1591041228.9201808,7156,-836.2361450195312
1591041317.4411476,7217,-835.3582153320312
1591041352.155985,7248,-849.240478515625
1591041443.84775,7312,-851.0350952148438
1591041476.6196094,7330,-845.6240844726562
1591041488.2055066,7340,-845.6605224609375
1591041488.9038913,7341,-844.8906860351562
1591041510.8969588,7360,-849.4190063476562
1591041544.192484,7383,-845.8262329101562
1591041577.737326,7402,-838.7545166015625
1591041645.0705006,7451,-837.9425048828125
1591041656.4375389,7461,-833.1420288085938
1591041656.5494184,7464,-833.572998046875
1591041680.769181,7479,-829.26123046875
1591041738.0481625,7512,-837.2434692382812
1591041885.6568182,7610,-831.7053833007812
1591041931.359057,7645,-831.2730102539062
1591041989.7212896,7688,-839.5253295898438
1591042001.3850687,7694,-840.7090454101562
1591042105.80073,7761,-835.1703491210938
1591042140.7857485,7789,-835.3146362304688
1591042152.022471,7799,-835.4046020507812
1591042208.552005,7834,-835.9863891601562
1591042304.0789263,7901,-841.488037109375
1591042351.0481865,7933,-838.8839721679688
1591042433.0869524,7992,-827.1723022460938
1591042501.136127,8027,-822.369140625
1591042512.8688555,8038,-824.212890625
1591042536.1542833,8050,-825.2713012695312
1591042560.8061972,8067,-829.5458984375
1591042728.175872,8181,-847.11083984375
1591042775.8828893,8216,-839.0330810546875
1591042788.1433902,8222,-839.5744018554688
1591042896.6355758,8291,-834.7822265625
1591042955.7977345,8335,-839.6091918945312
1591043003.605139,8364,-837.0919799804688
1591043015.188148,8369,-837.489990234375
1591043027.1721218,8378,-842.7428588867188
1591043159.5896978,8468,-836.4683227539062
1591043159.863039,8471,-836.4598388671875
1591043210.0373297,8499,-836.6895141601562
1591043232.5172038,8509,-833.6900634765625
1591043318.5234957,8567,-835.6671142578125
1591043380.038489,8602,-839.524169921875
1591043429.1964958,8635,-842.8736572265625
1591043429.2365613,8636,-842.9134521484375
1591043517.3011994,8696,-832.8988647460938
1591043714.144141,8820,-833.9231567382812
1591043714.4260726,8823,-834.0994262695312
1591043801.7194345,8879,-850.5565185546875
1591043813.9227884,8886,-847.8512573242188
1591043851.4859269,8905,-849.5042114257812
1591043851.6128097,8908,-848.9063110351562
1591043888.9422812,8929,-848.7888793945312
1591043889.38442,8936,-851.06689453125
1591043926.853455,8959,-844.0432739257812
1591043951.588971,8976,-842.1622924804688
1591043989.3245156,8994,-840.7357177734375
1591043989.5662782,9000,-843.38427734375
1591044024.169219,9010,-841.6513671875
1591044088.1453702,9056,-838.9589233398438
1591044100.531666,9064,-837.5546264648438
1591044369.3505156,9227,-834.4589233398438
1591044382.948679,9234,-834.98388671875
1591044421.2407076,9261,-835.8926391601562
1591044497.1057372,9308,-837.6729736328125
1591044510.1497235,9317,-837.7162475585938
1591044562.2861865,9349,-836.0875244140625
1591044600.6479409,9370,-838.9200439453125
1591044664.9561632,9413,-829.823974609375
1591044665.0842524,9416,-828.6566772460938
1591044705.7922614,9436,-825.5048217773438
1591044719.042272,9443,-824.4137573242188
1591044757.4556823,9469,-821.9965209960938
1591044887.5018249,9539,-823.4334716796875
1591044900.1873884,9548,-816.2456665039062
1591044912.9218237,9555,-812.4060668945312
1591044926.9945989,9568,-815.7592163085938
1591044965.6180866,9590,-814.4857788085938
1591045031.7244248,9628,-820.2125244140625
1591045083.6447163,9658,-832.71923828125
1591045122.6023893,9681,-829.6546020507812
1591045149.0421567,9699,-831.8177490234375
1591045267.3720038,9769,-821.8377685546875
1591045390.0915384,9841,-822.0730590820312
1591045390.2401001,9844,-820.8637084960938
1591045457.4578438,9884,-817.1345825195312
1591045496.570231,9908,-824.9179077148438
1591045605.5994468,9973,-820.6947021484375
1591045750.2703269,10051,-806.5389404296875
1591045750.4915318,10056,-803.8112182617188
1591045763.4514873,10059,-806.0520629882812
1591045803.9531121,10085,-813.1611938476562
1591045886.0182698,10129,-821.4327392578125
1591045913.753246,10145,-827.58935546875
1591045953.7437847,10169,-826.9856567382812
1591045980.3829186,10186,-826.5653076171875
1591046102.244577,10257,-822.45703125
1591046129.5770812,10277,-820.7047729492188
1591046143.0812616,10284,-819.9542846679688
1591046337.423349,10397,-834.227294921875
1591046337.5423586,10400,-831.165771484375
1591046380.1819532,10421,-826.2791748046875
1591046477.8809364,10480,-829.5511474609375
1591046505.5001924,10490,-827.2754516601562
1591046505.8067532,10494,-828.2467041015625
1591046571.9422228,10523,-823.16845703125
1591046627.2995934,10556,-818.4569091796875
1591046710.3621318,10608,-828.3767700195312
1591046751.7556581,10625,-830.990478515625
1591046765.7742722,10639,-828.53759765625
1591046794.2391233,10655,-828.295654296875
1591046822.027089,10672,-823.8885498046875
1591046892.5100682,10712,-811.8818359375
1591046975.3986,10758,-816.8287353515625
1591046975.4360082,10759,-817.3912963867188
1591047017.9334388,10781,-816.6822509765625
1591047031.6874099,10788,-815.29541015625
1591047075.4549942,10816,-819.6695556640625
1591047104.5048635,10826,-826.1600341796875
1591047104.8514123,10831,-823.5885620117188
1591047132.3365076,10842,-825.7185668945312
1591047146.7235034,10851,-819.6942749023438
1591047173.9851263,10865,-819.6205444335938
1591047229.8732011,10903,-818.9075927734375
1591047243.3250527,10906,-816.8656005859375
1591047298.9280856,10940,-805.5586547851562
1591047299.2317333,10944,-808.6098022460938
1591047341.6590223,10967,-810.3015747070312
1591047356.0244987,10973,-812.6497192382812
1591047356.1052375,10975,-814.746337890625
1591047441.5812945,11015,-817.224853515625
1591047455.5564275,11021,-823.5860595703125
1591047483.8050902,11034,-825.7129516601562
1591047484.0347962,11039,-828.1630859375
1591047598.9083862,11103,-820.3553466796875
1591047641.5698776,11122,-815.4945678710938
1591047656.2122483,11131,-815.0084838867188
1591047728.0879838,11176,-803.5999755859375
1591047770.6329236,11199,-807.9928588867188
1591047784.674712,11201,-809.463623046875
1591047784.7175982,11202,-811.1451416015625
1591047886.8145869,11261,-816.4736328125
1591047915.1106706,11273,-817.6640014648438
1591048180.004381,11420,-819.8350830078125
1591048282.9524646,11473,-820.3480834960938
1591048312.3083897,11493,-831.19677734375
1591048386.655751,11524,-828.5928955078125
1591048401.1961389,11533,-826.7467041015625
1591048430.9160604,11550,-819.4369506835938
1591048460.4172177,11567,-818.8809204101562
1591048519.6770654,11598,-802.0811157226562
1591048622.4923372,11649,-804.86572265625
1591048652.5855467,11672,-809.0664672851562
1591048682.2805157,11686,-810.1688232421875
1591048815.506408,11760,-822.1983032226562
1591049040.6856136,11874,-809.0482177734375
1591049176.0997293,11949,-806.6708374023438
1591049221.22485,11970,-815.11572265625
1591049221.5716293,11975,-814.7954711914062
1591049251.209006,11989,-815.5260009765625
1591049292.500924,12004,-807.2354736328125
1591049307.452114,12011,-813.314208984375
1591049368.8957198,12042,-812.4783325195312
1591049553.6787753,12139,-803.68115234375
1591049599.2131124,12165,-796.041015625
1591049614.5404658,12169,-795.0496826171875
1591049644.5857964,12185,-797.3031616210938
1591049720.262378,12227,-805.4107666015625
1591049844.3098104,12291,-800.5646362304688
1591049844.4319646,12294,-802.4655151367188
1591049874.3037598,12310,-802.5551147460938
1591050059.0710251,12406,-802.1424560546875
1591050121.5544016,12437,-803.237060546875
1591050167.8200395,12459,-805.6428833007812
1591050361.314641,12554,-807.0387573242188
1591050501.9148579,12626,-810.207275390625
1591050581.3627224,12672,-804.287109375
1591050643.4011986,12700,-799.4996948242188
1591050753.903254,12759,-806.507568359375
1591050786.093181,12775,-809.6361083984375
1591050849.5152771,12806,-804.9838256835938
1591050913.0887127,12835,-803.2576904296875
1591050976.128534,12865,-803.6248168945312
1591050993.2571363,12878,-803.6756591796875
1591051041.706148,12897,-805.8837890625
1591051121.154069,12940,-809.0076904296875
1591051153.5232491,12960,-801.9234619140625
1591051291.8775725,13018,-808.9588623046875
1591051323.481476,13035,-819.51220703125
1591051371.6888847,13062,-828.1099243164062
1591051419.7142382,13083,-822.7008056640625
1591051435.808091,13095,-822.4081420898438
1591051467.8439605,13110,-825.0479125976562
1591051484.6276667,13114,-824.2837524414062
1591051516.5874057,13131,-820.9029541015625
1591051580.9849677,13167,-808.1314697265625
1591051662.0132432,13207,-796.4484252929688
1591051662.052854,13208,-796.3194580078125
1591051726.3413074,13240,-787.6074829101562
1591051889.8001115,13314,-800.5245361328125
1591051953.944947,13350,-792.8600463867188
1591052067.727556,13403,-796.6463012695312
1591052068.396873,13407,-796.7638549804688
1591052116.4787617,13427,-789.9750366210938
1591052214.179097,13476,-792.478271484375
1591052289.0078237,13505,-794.9602661132812
1591052370.803157,13547,-795.3560791015625
1591052472.0821347,13598,-796.3994750976562
1591052506.171881,13613,-798.6000366210938
1591052522.9285088,13621,-800.3885498046875
1591052539.3761728,13627,-796.2667846679688
1591052637.0321476,13680,-797.8766479492188
1591052653.4300618,13683,-798.9959106445312
1591052735.2222984,13723,-805.1784057617188
1591052785.9081397,13748,-807.415771484375
1591052851.417844,13777,-814.191162109375
1591052917.0500708,13811,-808.9692993164062
1591052983.321876,13846,-815.44189453125
1591053032.8552656,13869,-807.4013061523438
1591053067.2155454,13885,-807.7091064453125
1591053183.9608805,13938,-794.375732421875
1591053217.8040674,13958,-804.5614624023438
1591053234.160502,13961,-805.0675659179688
1591053251.2898753,13971,-806.2206420898438
1591053267.9476244,13977,-810.2952880859375
1591053301.6432683,13999,-805.8245849609375
1591053498.3635228,14081,-799.0308227539062
1591053786.891193,14222,-806.3263549804688
1591053922.118757,14288,-790.2916259765625
1591053938.9211001,14289,-790.4199829101562
1591053939.8064158,14295,-785.330078125
1591053956.8479474,14304,-785.8606567382812
1591054007.8648717,14321,-784.2500610351562
1591054025.002837,14333,-792.5328369140625
1591054042.1158817,14339,-797.2020874023438
1591054161.7983568,14398,-802.7615356445312
1591054266.774357,14448,-789.3467407226562
1591054370.0224435,14495,-789.1884765625
1591054465.5290432,14531,-792.035400390625
1591054516.3568254,14555,-794.003173828125
1591054516.492441,14558,-793.5283203125
1591054688.6325667,14633,-767.9315795898438
1591054688.8788803,14639,-768.2933959960938
1591054757.9915352,14669,-775.8275146484375
1591054776.4895608,14678,-772.1024780273438
1591054793.5344245,14682,-775.557373046875
1591054794.2631335,14688,-772.980712890625
1591054934.1859295,14747,-794.1949462890625
1591055003.5588498,14780,-791.930908203125
1591055003.7498667,14781,-790.7313232421875
1591055020.900837,14789,-798.1264038085938
1591055038.1828802,14793,-796.19189453125
1591055073.0568647,14810,-792.3024291992188
1591055213.79739,14874,-787.1472778320312
1591055248.119967,14893,-781.75732421875
1591055318.116133,14926,-786.465087890625
1591055318.1631005,14927,-788.4768676757812
1591055371.3972003,14951,-786.2490234375
1591055557.623159,15028,-789.337646484375
1591055700.3190844,15091,-791.6029663085938
1591055788.145444,15133,-792.8724365234375
1591055805.8786466,15137,-792.781982421875
1591055894.7897038,15181,-787.661376953125
1591055930.0110428,15200,-788.5929565429688
1591056090.851059,15267,-800.2772827148438
1591056216.4875643,15325,-792.6677856445312
1591056269.3773432,15348,-790.7032470703125
1591056447.6223528,15429,-784.6303100585938
1591056519.1404784,15457,-781.3767700195312
1591056555.659059,15474,-779.6707153320312
1591056555.747652,15476,-780.4644775390625
1591056640.1720033,15508,-779.0203857421875
1591056712.3110383,15539,-785.9744873046875
1591056838.5417209,15598,-793.79052734375
1591057166.5978942,15741,-793.7513427734375
1591057221.5073452,15765,-789.6983032226562
1591057239.686855,15774,-789.8302001953125
1591057257.591949,15780,-784.7427978515625
1591057365.8759363,15826,-782.2308959960938
1591057366.0122645,15829,-779.8287963867188
1591057403.4140606,15848,-777.958251953125
1591057459.1904104,15867,-783.4345703125
1591057718.2814753,15980,-772.6574096679688
1591057756.235928,15994,-769.7256469726562
1591057916.334432,16057,-771.2825927734375
1591057990.928877,16096,-766.25439453125
1591058046.120206,16117,-762.8822021484375
1591058176.6281328,16176,-781.0255737304688
1591058213.8622308,16189,-779.31591796875
1591058232.5222418,16199,-777.7417602539062
1591058250.8597407,16203,-777.8924560546875
1591058362.8349984,16250,-756.2508544921875
1591058532.5594132,16322,-751.6553955078125
1591058570.2811563,16344,-754.5858154296875
1591058627.7328513,16361,-769.467529296875
1591058722.0812798,16407,-749.3665771484375
1591058816.2493844,16441,-739.78369140625
1591058980.371376,16506,-762.897216796875
1591059094.5841796,16560,-758.5221557617188
1591059171.1338708,16586,-760.6115112304688
1591059171.492809,16591,-765.3606567382812
1591059341.9645875,16662,-769.361328125
1591059437.1718824,16698,-757.5464477539062
1591059550.3040485,16747,-744.3558349609375
1591059706.0553856,16809,-760.5704345703125
1591059706.1029532,16810,-761.6659545898438
1591059763.493405,16835,-770.5042114257812
1591059782.6135225,16844,-779.4669799804688
1591059821.1743586,16858,-782.9967651367188
1591059919.4222631,16900,-776.2559814453125
1591060339.8993945,17067,-774.5504150390625
1591060417.2650094,17098,-766.9344482421875
1591060494.1351643,17132,-756.3018188476562
1591060552.1721346,17155,-763.5721435546875
1591060650.8157337,17193,-766.7334594726562
1591060670.015833,17203,-770.3370361328125
1591060748.214357,17240,-770.7146606445312
1591060767.928114,17248,-771.2381591796875
1591060807.7814353,17262,-772.1677856445312
1591060846.885302,17273,-756.6239013671875
1591060886.8587587,17291,-765.5654907226562
1591060886.9439547,17293,-764.0291748046875
1591060946.0156665,17316,-757.8479614257812
1591060946.0660217,17317,-763.262939453125
1591060946.1046288,17318,-762.591064453125
1591060965.9180098,17321,-762.5962524414062
1591061004.9425292,17340,-768.9139404296875
1591061084.6734898,17375,-776.4569702148438
1591061125.058415,17392,-777.5154418945312
1591061164.231627,17406,-776.4315795898438
1591061224.251855,17427,-762.0432739257812
1591061263.8778806,17445,-760.1189575195312
1591061283.8322935,17455,-759.8519287109375
1591061414.186447,17504,-745.4810791015625
1591061514.2419186,17544,-759.7410888671875
1591061554.0724254,17558,-759.4588623046875
1591061573.7628272,17564,-761.219970703125
1591061613.1972163,17578,-765.5720825195312
1591061633.6209161,17587,-775.7020263671875
1591061653.948927,17594,-767.7427978515625
1591061653.991477,17595,-768.1691284179688
1591061654.1655862,17599,-767.8333129882812
1591061713.7270563,17624,-761.9633178710938
1591061754.331412,17634,-760.3612670898438
1591061795.9463823,17654,-754.562255859375
1591061836.007193,17668,-756.94677734375
1591061976.8860254,17723,-754.5017700195312
1591062098.1694858,17772,-748.6882934570312
1591062098.2123642,17773,-747.2809448242188
1591062178.9902897,17805,-740.7885131835938
1591062281.723432,17843,-732.9708251953125
1591062563.0867984,17954,-733.1773681640625
1591062584.3274493,17963,-731.2512817382812
1591062624.827114,17979,-734.2103881835938
1591062625.0951407,17982,-735.6166381835938
1591062645.619474,17991,-737.3890380859375
1591062737.1916983,18019,-741.2372436523438
1591062819.021234,18054,-750.3489990234375
1591062857.3530219,18066,-758.4180297851562
1591062943.5477164,18105,-731.5026245117188
1591062994.3278239,18130,-721.53564453125
1591063028.0153255,18147,-719.28662109375
1591063111.1551132,18191,-719.5208740234375
1591063161.609429,18215,-725.8196411132812
1591063211.7395952,18237,-735.8629150390625
1591063278.7591004,18265,-758.688232421875
1591063379.3978193,18319,-754.22119140625
1591063481.3481636,18363,-739.7847290039062
1591063668.8434374,18452,-750.9888916015625
1591063668.8754551,18453,-750.71533203125
1591063865.694709,18540,-761.4273071289062
1591063882.066363,18548,-762.7291259765625
1591063981.6724436,18593,-756.7178344726562
1591064099.5352662,18653,-738.3958740234375
1591064233.2234392,18714,-748.8449096679688
1591064249.5569117,18721,-752.6434936523438
1591064299.8762248,18750,-739.78515625
1591064383.6915293,18787,-725.389892578125
1591064500.4848003,18846,-731.9326782226562
1591064601.1896489,18894,-739.2703857421875
1591064686.0387523,18934,-748.0492553710938
1591064736.6779149,18959,-741.0617065429688
1591064787.111267,18978,-744.6139526367188
1591064787.3963687,18983,-741.2854614257812
1591064847.3650565,19006,-741.0740356445312
1591064897.2071443,19028,-748.467529296875
1591064948.2374516,19049,-745.7625732421875
1591065032.5361578,19096,-744.0509033203125
1591065083.6049316,19117,-733.462646484375
1591065169.0071285,19154,-724.4429321289062
1591065203.2617824,19170,-721.7753295898438
1591065322.0982537,19228,-728.510498046875
1591065407.043886,19272,-739.6334228515625
1591065423.5691004,19276,-733.6689453125
1591065475.2762287,19301,-728.4033203125
1591065872.1019475,19486,-719.4501953125
1591065916.3602948,19501,-733.5341796875
1591065916.4654195,19504,-734.737060546875
1591065967.9387171,19526,-739.8955078125
1591065985.3445792,19532,-742.2623291015625
1591066090.2311978,19580,-726.8685302734375
1591066125.7484035,19595,-715.9165649414062
1591066211.791863,19635,-697.1746826171875
1591066228.8413835,19641,-695.3575439453125
1591066246.1985211,19655,-700.2188720703125
1591066280.6908658,19666,-704.6151733398438
1591066298.1111128,19675,-697.923095703125
1591066401.370745,19721,-711.2951049804688
1591066401.6170094,19728,-721.0808715820312
1591066418.795725,19732,-729.0339965820312
1591066435.8571877,19738,-729.2485961914062
1591066556.7644112,19797,-741.8477783203125
1591066609.6898353,19824,-741.8251342773438
1591066661.9526763,19847,-731.2920532226562
1591066819.2486851,19917,-692.048095703125
1591066872.1930223,19939,-697.3309936523438
1591066943.8519864,19972,-700.4442749023438
1591066961.4439251,19980,-693.9408569335938
1591066978.9745834,19989,-685.4646606445312
1591066997.0318184,19996,-696.7686767578125
1591067096.2150218,20036,-700.5526123046875
1591067130.9401217,20049,-700.45458984375
1591067131.206318,20054,-699.4697875976562
1591067148.7359664,20060,-698.6326904296875
1591067148.9289486,20063,-701.0870971679688
1591067325.6907992,20139,-722.4869384765625
1591067325.7232683,20140,-722.3802490234375
1591067325.9072578,20142,-720.2179565429688
1591067414.3291204,20184,-713.697509765625
1591067431.9201777,20187,-717.2597045898438
1591067513.21881,20218,-700.9895629882812
1591067582.3709927,20245,-715.6031494140625
1591067582.4960227,20248,-712.947021484375
1591067605.0795596,20253,-711.482421875
1591067763.7776258,20309,-702.5577392578125
1591067808.9891026,20324,-711.7000122070312
1591067831.6951356,20333,-712.1849365234375
1591067831.777085,20335,-710.2225952148438
1591067945.8992345,20374,-713.5938110351562
1591067968.532644,20384,-712.114501953125
1591068013.6672783,20398,-721.5499877929688
1591068151.628777,20441,-699.6868286132812
1591068197.319889,20463,-694.448974609375
1591068266.4270291,20486,-692.444580078125
1591068391.050345,20527,-688.7160034179688
1591068436.9798222,20540,-684.9986572265625
1591068437.1690412,20541,-687.9636840820312
1591068505.0472658,20561,-684.996337890625
1591068505.1326869,20563,-685.071044921875
1591068505.3665335,20568,-690.4929809570312
1591068551.4711862,20579,-690.3242797851562
1591068874.0956488,20689,-691.4456176757812
1591068874.1443744,20690,-691.6654663085938
1591068920.5980449,20711,-702.2246704101562
1591069127.1217163,20779,-670.0415649414062
1591069127.1642232,20780,-671.9544067382812
1591069127.4495032,20783,-671.6841430664062
1591069127.4873471,20784,-671.4306030273438
1591069244.4293914,20823,-670.0270385742188
1591069267.3174498,20832,-675.349365234375
1591069337.5362456,20856,-678.9931030273438
1591069453.9621851,20889,-671.9498901367188
1591069523.7501373,20914,-685.6089477539062
1591069618.8539524,20950,-686.94287109375
1591069736.9872324,20988,-685.1732177734375
1591069868.090682,21028,-686.3010864257812
1591069891.8982594,21036,-683.0701904296875
1591069988.896247,21068,-680.26708984375
1591070012.8019953,21077,-687.2418212890625
1591070036.5589218,21081,-687.564208984375
1591070229.1137927,21145,-682.2708129882812
1591070419.8067577,21210,-667.0506591796875
1591070491.407833,21233,-673.59130859375
1591070733.1097593,21317,-695.793212890625
1591070733.2317975,21320,-698.038818359375
1591070757.3630462,21325,-694.7022705078125
1591070949.97818,21392,-667.28955078125
1591071022.970169,21410,-663.7791748046875
1591071240.9683352,21485,-688.642333984375
1591071373.0077379,21524,-699.3134765625
1591071373.0546358,21525,-698.7035522460938
1591071640.6801946,21612,-688.9976196289062
1591071860.3163338,21682,-665.6664428710938
1591071884.430116,21695,-651.97412109375
1591071982.063701,21724,-658.7671508789062
1591071982.1075275,21725,-658.8133544921875
1591072104.906048,21766,-664.69873046875
1591072178.147916,21790,-675.7421264648438
1591072202.6720345,21796,-668.3927001953125
1591072251.6081479,21816,-668.8453979492188
1591072276.0792005,21822,-668.29736328125
1591072350.7831378,21843,-660.9029541015625
1591072375.275777,21849,-656.8329467773438
1591072548.425311,21909,-665.432373046875
1591072721.544731,21968,-665.5963745117188
1591072820.5910811,22000,-655.8621215820312
1591072855.758513,22007,-666.1845703125
1591073129.6715543,22091,-647.6368408203125
1591073529.6228316,22221,-656.114013671875
1591073603.9820335,22246,-659.5903930664062
1591073653.5491145,22259,-665.6290283203125
1591073728.355449,22286,-673.613525390625
1591073753.255571,22293,-670.51416015625
1591073778.5286922,22304,-658.9536743164062
1591073803.0196514,22309,-660.2316284179688
1591073827.9268928,22316,-655.6382446289062
1591073827.9681919,22317,-655.6875610351562
1591073878.529544,22331,-663.9750366210938
1591073954.2560909,22359,-652.2784423828125
1591074182.7627234,22428,-654.9888916015625
1591074183.0295968,22431,-653.0545654296875
1591074333.483745,22473,-657.6239013671875
1591074445.6274655,22508,-658.6315307617188
1591074572.6530044,22545,-656.1961669921875
1591074852.5278397,22636,-632.929931640625
1591074904.710463,22652,-631.9607543945312
1591075235.98974,22759,-612.9398803710938
1591075262.1694887,22766,-608.6521606445312
1591075312.975048,22778,-598.9900512695312
1591075467.0287704,22827,-585.7860107421875
1591075467.119136,22829,-590.0814208984375
1591075493.0873375,22840,-599.7763061523438
1591075519.2688184,22841,-599.6873779296875
1591075519.490831,22846,-606.4358520507812
1591075751.5331604,22931,-648.1961669921875
1591075751.6307182,22934,-647.755615234375
1591076151.031093,23081,-616.1968994140625
1591076151.17697,23085,-618.406982421875
1591076151.2089891,23086,-620.0965576171875
1591076192.2102041,23103,-625.5464477539062
1591076233.0012033,23118,-620.533935546875
1591076253.9336026,23128,-606.1159057617188
1591076296.562449,23139,-595.8046875
1591076296.850765,23144,-604.3942260742188
1591076320.3295863,23149,-608.0840454101562
1591076344.3679168,23153,-603.9224853515625
1591076344.5741155,23159,-601.0020141601562
1591076410.0167284,23183,-595.6757202148438
1591076451.9972138,23193,-585.1156005859375
1591076515.6975095,23219,-594.790771484375
1591076515.8846354,23221,-597.015869140625
1591076622.7041326,23264,-599.9328002929688
1591076686.8679547,23287,-592.028076171875
1591076793.400799,23321,-573.6040649414062
1591076838.110919,23338,-571.8262329101562
1591076903.0684156,23362,-595.7529296875
1591076947.0563452,23381,-604.5524291992188
1591076990.1294842,23395,-607.2935791015625
1591077075.3894734,23428,-625.4765625
1591077392.1048465,23541,-586.5225219726562
1591077527.8681512,23590,-591.2434692382812
1591077739.049702,23651,-596.830322265625
1591077784.588193,23671,-601.1365966796875
1591077831.7874172,23682,-593.315673828125
1591077884.89781,23702,-601.5250244140625
1591078077.1421592,23762,-582.5530395507812
1591078099.1280057,23775,-593.9782104492188
1591078212.4348185,23812,-582.2994995117188
1591078257.087464,23832,-577.0087890625
1591078301.7524168,23843,-574.560546875
1591078559.1532593,23929,-569.2969360351562
1591078582.3274412,23939,-561.5344848632812
1591078839.7964227,24026,-552.4987182617188
1591078968.5506065,24080,-546.5704956054688
1591079075.0497735,24117,-557.0149536132812
1591079075.113762,24119,-556.6917114257812
1591079159.8032074,24148,-560.595458984375
1591079266.3504918,24187,-573.5677490234375
1591079397.607718,24235,-533.837890625
1591079527.3821638,24283,-505.0322265625
1591079527.452509,24285,-504.0641784667969
1591079549.646425,24293,-516.75390625
1591079634.9729156,24323,-530.0260620117188
1591079700.0987816,24346,-515.5623779296875
1591079722.1311913,24360,-503.29376220703125
1591079895.4718535,24417,-550.9866333007812
1591080165.373141,24513,-515.96630859375
1591080275.006642,24558,-549.5079345703125
1591080296.9284844,24562,-553.8522338867188
1591080451.2932363,24622,-547.300048828125
1591080582.4351017,24668,-508.2159729003906
1591080670.0575464,24698,-514.022705078125
1591080714.4545803,24720,-521.7131958007812
1591080736.344128,24728,-518.5921020507812
1591080914.6792362,24791,-500.715576171875
1591081095.8091993,24850,-472.60211181640625
1591081161.7618704,24880,-463.8698425292969
1591081206.5515158,24896,-463.9206848144531
1591081228.7219272,24902,-480.3600769042969
1591081317.9439945,24935,-498.88165283203125
1591081407.7294421,24964,-503.9281005859375
1591081455.1754236,24978,-505.14788818359375
1591081562.9216084,25009,-503.8199157714844
1591081661.2543552,25048,-469.3616943359375
1591081944.850239,25134,-480.03900146484375
1591082158.6331062,25207,-516.039306640625
1591082229.8628528,25232,-519.7970581054688
1591082277.7912974,25245,-515.6008911132812
1591082301.1750844,25252,-514.3041381835938
1591082301.2501285,25254,-511.4811096191406
1591082550.0574083,25333,-518.5048828125
1591082723.935138,25392,-467.681640625
1591083090.8751063,25506,-516.2041625976562
1591083138.3898277,25521,-508.43817138671875
1591083293.4760396,25573,-474.03485107421875
1591083365.8909574,25600,-457.3431091308594
1591083553.0469465,25662,-438.7667541503906
1591083625.6313684,25687,-458.5950622558594
1591083896.916537,25776,-470.0195617675781
1591084019.647501,25813,-461.8070068359375
1591084118.2618809,25848,-491.3143310546875
1591084167.7023325,25864,-477.3518371582031
1591084242.1182296,25881,-465.6867370605469
1591084364.0940256,25922,-448.1719055175781
1591084649.7586591,26016,-460.8023376464844
1591084699.5606394,26030,-462.4401550292969
1591084749.4116004,26046,-434.0592346191406
1591084822.2743194,26067,-431.4893798828125
1591084846.391229,26076,-443.0025939941406
1591084894.6490579,26092,-448.9852600097656
1591084894.7514524,26095,-439.3462219238281
1591085085.097911,26155,-467.8696594238281
1591085085.1333933,26156,-470.566162109375
1591085133.2954319,26170,-471.9449462890625
1591085450.50441,26280,-483.6912841796875
1591085499.5180492,26293,-486.05364990234375
1591085524.258352,26304,-497.0772705078125
1591085814.3777885,26394,-413.3758239746094
1591085838.7421908,26404,-408.6630554199219
1591085862.16022,26410,-432.7210998535156
1591086032.4770072,26471,-408.48150634765625
1591086185.8881075,26513,-377.369873046875
1591086659.2749434,26671,-426.5248107910156
1591086783.070955,26709,-420.1116027832031
1591086933.6452785,26755,-412.0599670410156
1591086933.7134917,26757,-411.6895446777344
1591087058.8589206,26797,-429.9021911621094
1591087058.8935297,26798,-428.1065368652344
1591087058.9284923,26799,-435.5598449707031
1591087108.84321,26815,-421.24786376953125
1591087165.5064795,26828,-428.9232177734375
1591087165.5797818,26830,-425.2967834472656
1591087510.8373966,26929,-389.55694580078125
1591087971.5565965,27068,-443.29150390625
1591087997.4345477,27079,-424.33184814453125
1591088213.140287,27143,-398.64111328125
1591088238.873312,27149,-394.66082763671875
1591088266.0819633,27155,-402.3778076171875
1591088266.2454393,27159,-382.1853942871094
1591088266.282718,27160,-386.2596130371094
1591088534.390375,27235,-368.0908203125
1591088674.9769197,27275,-362.3327941894531
1591088862.1688836,27330,-418.2214660644531
1591089216.0221682,27439,-359.7797546386719
1591089270.1492767,27450,-358.3563232421875
1591089295.7766018,27458,-356.4348449707031
1591089469.4916227,27506,-328.5521545410156
1591089548.390075,27530,-344.08087158203125
1591089681.6767545,27570,-333.2947998046875
1591089681.919479,27573,-329.294921875
1591089787.8142257,27604,-348.9270324707031
1591089814.4403386,27614,-341.89666748046875
1591089840.66687,27621,-341.28521728515625
1591089893.2219875,27635,-349.76788330078125
1591089893.3610535,27639,-354.52069091796875
1591090081.6819122,27696,-358.59539794921875
1591090161.145208,27716,-389.6605529785156
1591090161.2486906,27719,-387.9419250488281
1591090240.9188948,27740,-400.25048828125
1591090536.4789684,27826,-344.30548095703125
1591090832.8429952,27917,-342.82464599609375
1591090832.9110224,27919,-347.6015625
1591090939.9644582,27951,-361.36407470703125
1591091019.0513966,27969,-353.55615234375
1591091072.106834,27992,-361.9012145996094
1591091495.1037626,28106,-304.81805419921875
1591091998.1377947,28252,-328.3093566894531
1591092082.7877812,28278,-328.86309814453125
1591092110.4574347,28286,-330.81988525390625
1591092250.6439562,28322,-372.6432800292969
1591092451.3973773,28377,-338.7375183105469
1591092652.9306886,28439,-378.224853515625
1591092706.2351906,28452,-338.722412109375
1591092999.24303,28544,-264.9478454589844
1591093101.8728724,28573,-259.5899963378906
1591093233.902699,28612,-294.22064208984375
1591093452.3508577,28677,-265.5503234863281
1591094169.7398114,28892,-274.5152282714844
1591094435.663082,28971,-254.88156127929688
1591094515.609362,28997,-232.24888610839844
1591094604.2227783,29019,-233.7491455078125
1591094656.6339996,29038,-266.6908264160156
1591094733.7004416,29058,-275.0271301269531
1591094733.9968333,29063,-272.0359191894531
1591094786.234034,29079,-268.29241943359375
1591094842.6861064,29091,-273.1708068847656
1591094901.8361223,29107,-307.4687194824219
1591094996.87917,29134,-312.8406677246094
1591095268.3332984,29202,-325.7297058105469
1591095383.988884,29236,-334.7510681152344
1591095442.8560834,29251,-341.0334777832031
1591095475.5280507,29262,-340.58135986328125
1591095475.5978348,29264,-340.9608459472656
1591095504.3377273,29272,-330.0345153808594
1591095533.2544396,29277,-328.3329162597656
1591095653.4120295,29310,-315.7445068359375
1591095855.3934417,29367,-301.6747131347656
1591096122.08287,29439,-351.2648620605469
1591096241.6102057,29472,-307.61151123046875
1591096269.7162056,29479,-293.04058837890625
1591096299.906089,29488,-290.062744140625
1591096524.4245992,29538,-239.14395141601562
1591096524.6451337,29541,-246.97781372070312
1591096608.238516,29562,-245.70541381835938
1591096635.64486,29574,-233.548095703125
1591096717.4670792,29593,-233.37974548339844
1591096773.0115156,29612,-266.64703369140625
1591097254.5706787,29748,-215.91151428222656
1591097543.1240134,29829,-242.87026977539062
1591097543.1632092,29830,-250.72653198242188
1591097571.4950333,29834,-252.9221649169922
1591097656.6045187,29864,-272.5698547363281
1591097740.0664818,29883,-276.016845703125
1591097768.0236232,29896,-269.7049865722656
1591097907.1161406,29929,-276.3313293457031
1591098171.8379807,30001,-247.8542938232422
1591098172.0158517,30006,-231.4569854736328
1591098256.6750991,30032,-252.51528930664062
1591098284.5868473,30037,-254.2471466064453
1591098425.8697114,30078,-249.7596435546875
1591098485.3536098,30093,-284.47515869140625
1591098659.6339085,30138,-267.0517883300781
1591098771.9573097,30175,-286.29443359375
1591098856.4021363,30196,-266.9588928222656
1591098943.8638558,30218,-283.23101806640625
1591099000.8232808,30238,-280.61944580078125
1591099028.5951643,30244,-286.5894775390625
1591099084.6613154,30257,-282.93951416015625
1591099170.5828593,30285,-257.144287109375
1591099311.7716348,30325,-222.60850524902344
1591099311.8694293,30328,-216.100830078125
1591099452.951443,30368,-215.1577606201172
1591099647.9307308,30422,-246.90127563476562
1591099706.2484498,30435,-248.17819213867188
1591099795.5828438,30460,-245.00082397460938
1591099824.6255322,30467,-258.58575439453125
1591099824.8952782,30471,-254.8353271484375
1591100120.9710832,30546,-211.5107879638672
1591100211.4701443,30570,-219.9909210205078
1591100211.714278,30573,-218.97286987304688
1591100295.991328,30595,-227.47967529296875
1591100352.6989055,30613,-223.56350708007812
1591100465.2598286,30645,-255.27969360351562
1591100692.662647,30707,-279.53009033203125
1591100752.0959687,30721,-290.934814453125
1591100811.4149952,30738,-277.8458251953125
1591100811.455818,30739,-276.06268310546875
1591100954.848032,30781,-246.24574279785156
1591101301.5294173,30880,-246.24847412109375
1591101412.743108,30907,-227.6525421142578
1591101498.0036962,30936,-200.28407287597656
1591101730.0138814,30998,-229.9217071533203
1591101967.8128877,31053,-210.49539184570312
1591102146.662893,31101,-194.4630126953125
1591102176.9671853,31106,-188.84007263183594
1591102570.0089564,31214,-206.918701171875
1591102633.0113473,31225,-217.90679931640625
1591102789.9227405,31266,-233.63360595703125
1591103101.4968615,31348,-217.51658630371094
1591103321.4670498,31407,-201.86512756347656
1591103385.9387634,31424,-199.46029663085938


==> figure source files/plot_python/csv/shprl/ant/4.csv <==
Wall time,Step,Value
1591018613.0165193,43,-855.5014038085938
1591018613.221038,46,-854.64306640625
1591018636.240197,72,-861.6657104492188
1591018659.2860694,95,-860.3232421875
1591018720.9913557,159,-864.6845092773438
1591018728.7103977,168,-862.176513671875
1591018791.463942,230,-858.8689575195312
1591018799.0118983,235,-863.2800903320312
1591018814.9990137,256,-867.5859375
1591018838.490886,274,-868.7647094726562
1591018870.831028,309,-868.359130859375
1591018871.1026628,311,-866.8331298828125
1591018879.0698686,319,-869.0443115234375
1591018982.7588382,422,-849.4877319335938
1591019021.5533607,461,-851.4611206054688
1591019036.916145,475,-853.4348754882812
1591019114.9935236,537,-867.7869873046875
1591019139.51477,564,-863.20166015625
1591019156.085262,580,-858.3218383789062
1591019163.7542672,587,-861.2719116210938
1591019211.792343,635,-853.7402954101562
1591019220.25421,648,-855.0806274414062
1591019236.6050963,662,-858.609619140625
1591019244.5987387,672,-859.0218505859375
1591019292.1492019,715,-860.1666870117188
1591019300.1399837,723,-860.35400390625
1591019350.3461242,772,-857.5659790039062
1591019366.5175703,786,-859.9620361328125
1591019382.7413833,803,-861.4703979492188
1591019390.9526103,809,-864.1349487304688
1591019415.207832,837,-864.8298950195312
1591019530.5001502,946,-868.8197631835938
1591019555.951086,972,-868.9391479492188
1591019610.45899,1015,-865.6853637695312
1591019668.54684,1067,-859.4379272460938
1591019711.5179784,1105,-867.1956176757812
1591019788.210213,1181,-857.968994140625
1591019872.5429025,1262,-869.1417846679688
1591019931.6758351,1317,-852.4776000976562
1591019931.8847685,1320,-852.12451171875
1591019948.6585717,1334,-855.0054321289062
1591019956.837951,1338,-854.451416015625
1591020008.83862,1386,-854.7800903320312
1591020017.5451076,1393,-859.5892333984375
1591020060.572632,1437,-854.4651489257812
1591020094.075516,1467,-860.4926147460938
1591020169.2262597,1524,-865.9993286132812
1591020204.3487945,1553,-873.0146484375
1591020222.0990283,1569,-871.9340209960938
1591020239.716479,1585,-868.5054931640625
1591020302.2515323,1641,-862.0947875976562
1591020355.3518908,1692,-868.1541748046875
1591020373.0420797,1710,-866.6535034179688
1591020383.6324584,1719,-866.2936401367188
1591020401.2988245,1733,-869.8945922851562
1591020401.4042926,1735,-869.984375
1591020409.8459573,1738,-869.7689208984375
1591020454.985436,1782,-867.2643432617188
1591020526.6009755,1845,-859.4118041992188
1591020535.4752085,1854,-859.8737182617188
1591020552.8449914,1867,-858.5617065429688
1591020553.0394323,1870,-854.945068359375
1591020562.2616954,1878,-857.2954711914062
1591020606.6163843,1918,-867.7819213867188
1591020624.3513365,1935,-872.2274780273438
1591020642.0837913,1948,-872.322265625
1591020718.5723732,2002,-873.7266845703125
1591020754.056115,2037,-873.75244140625
1591020800.4712708,2078,-869.9241943359375
1591020827.676436,2097,-866.643798828125
1591020927.966151,2188,-868.4580078125
1591020937.3336163,2200,-872.4085693359375
1591020974.950601,2232,-872.391357421875
1591020984.2030094,2238,-871.7704467773438
1591021011.142936,2258,-871.3919677734375
1591021011.634561,2263,-873.0318603515625
1591021068.5629394,2308,-869.5833740234375
1591021077.922069,2320,-871.5343627929688
1591021123.555961,2355,-867.3086547851562
1591021161.0958564,2390,-861.9611206054688
1591021161.2957518,2391,-861.9080810546875
1591021217.360264,2437,-859.8949584960938
1591021236.1233368,2454,-867.3040161132812
1591021236.2708046,2456,-865.7232666015625
1591021245.4005568,2461,-867.6729125976562
1591021273.3602006,2486,-873.7445068359375
1591021273.4127092,2487,-873.58056640625
1591021291.810833,2499,-875.5852661132812
1591021305.265386,2504,-877.3153076171875
1591021342.188614,2533,-875.3622436523438
1591021361.0589373,2548,-874.0033569335938
1591021370.201706,2554,-871.5694580078125
1591021521.5479872,2686,-866.9207153320312
1591021588.196791,2741,-868.6165771484375
1591021645.3376648,2790,-876.8232421875
1591021779.4982977,2897,-862.0133056640625
1591021857.8256407,2968,-867.7081909179688
1591021930.8707814,3012,-871.256103515625
1591021959.7605789,3039,-864.8750610351562
1591021969.6355097,3042,-864.8020629882812
1591022039.6439934,3100,-859.95751953125
1591022119.7810512,3162,-863.7352294921875
1591022159.6678474,3197,-868.5673828125
1591022199.469892,3231,-863.560302734375
1591022219.2695463,3245,-859.9937133789062
1591022219.4683986,3247,-857.9564208984375
1591022220.01546,3248,-857.079345703125
1591022300.561879,3306,-858.0576171875
1591022433.3301635,3409,-871.6349487304688
1591022483.7624118,3450,-870.5636596679688
1591022523.9709547,3481,-864.6631469726562
1591022691.950014,3601,-859.5665283203125
1591022712.8417168,3619,-860.6091918945312
1591022713.0950243,3621,-859.378173828125
1591022776.1308792,3671,-863.105224609375
1591022847.1525538,3727,-861.8786010742188
1591022867.5968208,3742,-861.0533447265625
1591022941.3476408,3794,-866.6876220703125
1591022962.431346,3815,-866.9730224609375
1591022972.5830786,3822,-865.5408325195312
1591023118.60835,3929,-870.5047607421875
1591023149.8149695,3957,-866.0154418945312
1591023191.9012387,3985,-861.5068359375
1591023268.5296557,4037,-871.2843627929688
1591023352.4346294,4099,-869.7760620117188
1591023479.4940813,4197,-844.85888671875
1591023490.8378885,4203,-842.8854370117188
1591023523.5972974,4228,-842.6223754882812
1591023534.0579472,4233,-844.5768432617188
1591023566.3383498,4264,-845.5059204101562
1591023630.0948339,4305,-864.4180908203125
1591023641.3772366,4318,-865.0285034179688
1591023641.4654007,4320,-864.2432250976562
1591023758.6340158,4401,-852.0777587890625
1591023879.0029154,4493,-868.5173950195312
1591023914.4397573,4510,-861.3140258789062
1591023946.4027824,4531,-864.4174194335938
1591024078.091876,4629,-868.4768676757812
1591024132.406395,4665,-863.3583374023438
1591024132.5849512,4669,-863.26123046875
1591024143.53153,4677,-863.0703735351562
1591024243.3420475,4751,-862.3114624023438
1591024298.3273132,4789,-856.2138671875
1591024320.0983903,4803,-862.2330932617188
1591024374.827445,4841,-861.5020141601562
1591024386.1506255,4853,-855.1699829101562
1591024441.343717,4895,-853.4697875976562
1591024541.289003,4963,-850.1031494140625
1591024552.403282,4972,-849.9039306640625
1591024552.578619,4975,-847.743408203125
1591024678.8009222,5051,-856.8599853515625
1591024678.896012,5053,-855.8128662109375
1591024758.667871,5107,-861.2813720703125
1591024792.2330036,5135,-858.6904296875
1591024940.814773,5240,-852.3974609375
1591025078.5355616,5330,-859.1956787109375
1591025101.1989136,5346,-861.7665405273438
1591025113.3316648,5360,-860.2350463867188
1591025205.6226199,5421,-855.475341796875
1591025357.682723,5516,-853.8777465820312
1591025357.820415,5518,-855.3820190429688
1591025403.9116035,5550,-860.5755615234375
1591025579.9840322,5665,-850.144775390625
1591025592.2093606,5680,-852.8870849609375
1591025662.0604002,5724,-858.287109375
1591025792.6341827,5809,-849.5759887695312
1591025816.211293,5826,-846.0264892578125
1591025816.5823069,5829,-847.6276245117188
1591025876.5911813,5865,-845.187255859375
1591025877.0644782,5872,-845.6116333007812
1591025935.7410789,5908,-841.1260986328125
1591025971.257861,5929,-851.055908203125
1591026056.240426,5991,-863.25146484375
1591026105.8275764,6011,-865.0958251953125
1591026274.101732,6122,-847.4849243164062
1591026286.427953,6132,-844.8721313476562
1591026359.3320007,6182,-845.3917236328125
1591026395.2069292,6201,-851.5347290039062
1591026407.9467182,6214,-852.4125366210938
1591026419.7375052,6220,-849.7557373046875
1591026443.8034942,6233,-850.0625
1591026529.247166,6290,-853.4703369140625
1591026566.7322018,6313,-858.7269287109375
1591026566.9761102,6318,-858.1884765625
1591026603.6470633,6342,-849.6190795898438
1591026664.4625323,6377,-853.2492065429688
1591026701.695901,6401,-840.227294921875
1591026849.9148157,6497,-835.8969116210938
1591026900.980542,6521,-835.0850219726562
1591026974.7303627,6575,-841.015625
1591027025.0254781,6604,-842.8746337890625
1591027112.7602513,6658,-847.6134643554688
1591027175.5966098,6697,-840.6119384765625
1591027176.2174776,6700,-838.522705078125
1591027189.292879,6712,-841.8931884765625
1591027240.5895596,6743,-837.0493774414062
1591027404.433551,6847,-844.0195922851562
1591027417.3569045,6855,-844.7632446289062
1591027442.202025,6870,-844.0372314453125
1591027595.4008179,6967,-836.1015014648438
1591027647.4629073,6993,-835.5485229492188
1591027686.93522,7015,-848.612548828125
1591027840.0952747,7107,-851.137451171875
1591027852.825815,7115,-846.4688110351562
1591027916.83091,7156,-851.4432983398438
1591028019.723579,7217,-847.2327270507812
1591028058.9334884,7248,-848.5541381835938
1591028163.6272118,7312,-839.904541015625
1591028201.719973,7330,-840.9774780273438
1591028215.1168725,7340,-842.3370971679688
1591028215.3319008,7341,-843.7327270507812
1591028241.086256,7360,-835.4312744140625
1591028280.0922291,7383,-841.1131591796875
1591028318.981313,7402,-845.5038452148438
1591028396.5593686,7451,-844.6151123046875
1591028409.8738523,7461,-851.258544921875
1591028410.0249467,7464,-854.7705078125
1591028436.0290575,7479,-856.8482055664062
1591028501.8617296,7512,-853.0321655273438
1591028725.8103235,7645,-836.5464477539062
1591028791.992044,7688,-845.984130859375
1591028805.4988203,7694,-848.031982421875
1591028924.7025328,7761,-849.9381713867188
1591028965.3986661,7789,-852.315673828125
1591028979.0714803,7799,-848.1415405273438
1591029046.3916416,7834,-847.822998046875
1591029157.0791717,7901,-856.6571655273438
1591029210.7530558,7933,-853.493896484375
1591029305.2786016,7992,-848.2493896484375
1591029385.407675,8027,-841.3715209960938
1591029426.8546762,8050,-834.7492065429688
1591029454.312824,8067,-832.7655639648438
1591029645.2408607,8181,-840.4409790039062
1591029699.9689221,8216,-843.81884765625
1591029714.4003766,8222,-843.3284301757812
1591029838.2604532,8291,-837.8764038085938
1591029907.7450585,8335,-837.0558471679688
1591029962.4774618,8364,-840.5748901367188
1591029975.8119051,8369,-840.8690185546875
1591029989.6936226,8378,-835.8989868164062
1591030143.309203,8468,-821.6886596679688
1591030143.6276102,8471,-820.3532104492188
1591030198.7883136,8499,-820.6219482421875
1591030226.4066062,8509,-820.8884887695312
1591030324.0944405,8567,-831.388671875
1591030393.572745,8602,-835.4569702148438
1591030449.8286622,8635,-836.827880859375
1591030449.8680418,8636,-836.9557495117188
1591030550.0280547,8696,-828.4824829101562
1591030777.6384375,8820,-846.635986328125
1591030778.447588,8823,-844.42626953125
1591030878.29182,8879,-835.3012084960938
1591030935.1135418,8905,-827.0123291015625
1591030935.2341669,8908,-830.3482666015625
1591030978.1236997,8929,-833.659912109375
1591030978.6024091,8936,-834.6896362304688
1591031093.0591655,8994,-836.4801025390625
1591031093.402358,9000,-834.81640625
1591031208.4009619,9056,-833.8694458007812
1591031223.0853672,9064,-834.3048095703125
1591031528.6614027,9227,-829.6272583007812
1591031543.1251411,9234,-828.8580932617188
1591031587.3788729,9261,-834.5971069335938
1591031690.8546755,9317,-824.524169921875
1591031748.8777802,9349,-828.226806640625
1591031866.756235,9413,-832.5173950195312
1591031866.9302077,9416,-830.79638671875
1591031910.6947505,9436,-828.7047729492188
1591031925.6246512,9443,-829.9019165039062
1591031969.616884,9469,-831.9716796875
1591032115.636235,9539,-817.9471435546875
1591032130.8142393,9548,-816.803955078125
1591032145.4072573,9555,-811.6624145507812
1591032160.4584358,9568,-812.5723876953125
1591032204.3811822,9590,-818.66748046875
1591032279.832318,9628,-827.1417846679688
1591032339.9797165,9658,-828.1590576171875
1591032385.1394186,9681,-829.1076049804688
1591032414.864949,9699,-813.07275390625
1591032549.7893171,9769,-798.084716796875
1591032686.397931,9844,-802.9439697265625
1591032763.0007737,9884,-789.6957397460938
1591032808.6416717,9908,-797.4492797851562
1591032930.7325475,9973,-821.5140380859375
1591033096.266512,10051,-799.875244140625
1591033096.5561602,10056,-801.0614013671875
1591033111.1542518,10059,-801.9520874023438
1591033156.8321996,10085,-803.9766235351562
1591033325.4806907,10169,-795.240478515625
1591033356.5631058,10186,-797.9839477539062
1591033494.887731,10257,-798.880859375
1591033525.838221,10277,-801.0571899414062
1591033541.2772558,10284,-803.7847900390625
1591033758.4896066,10397,-783.66796875
1591033758.6919763,10400,-782.2323608398438
1591033805.7744615,10421,-780.6119995117188
1591033916.3416858,10480,-792.3172607421875
1591033947.018303,10490,-793.6596069335938
1591033947.3293362,10494,-796.939453125
1591034022.350206,10523,-798.9697875976562
1591034085.7544956,10556,-798.9259033203125
1591034180.181856,10608,-780.9681396484375
1591034226.672449,10625,-782.9304809570312
1591034242.586685,10639,-783.0694580078125
1591034274.119095,10655,-784.884521484375
1591034305.9781437,10672,-790.5549926757812
1591034385.5985036,10712,-764.8560180664062
1591034479.72985,10758,-761.6524047851562
1591034479.7803652,10759,-763.96533203125
1591034527.4962978,10781,-778.6770629882812
1591034591.3910558,10816,-780.9650268554688
1591034622.4445276,10826,-786.8052368164062
1591034654.12238,10842,-783.5484008789062
1591034670.3626127,10851,-775.2060546875
1591034702.006713,10865,-774.4906005859375
1591034765.9476194,10903,-773.136962890625
1591034781.4383814,10906,-774.8656616210938
1591034845.427361,10940,-792.8248901367188
1591034845.7817607,10944,-794.9395751953125
1591034894.009275,10967,-801.849609375
1591034909.8675032,10973,-800.6214599609375
1591034909.9893205,10975,-804.5753784179688
1591035004.337603,11015,-814.8994140625
1591035020.3254263,11021,-810.131591796875
1591035052.6561232,11034,-807.8977661132812
1591035052.920468,11039,-807.3043212890625
1591035183.1980824,11103,-792.3627319335938
1591035230.518085,11122,-781.0518798828125
1591035246.812925,11131,-776.5645751953125
1591035329.1582255,11176,-784.252197265625
1591035377.0998347,11199,-765.1433715820312
1591035393.2171593,11201,-760.0045166015625
1591035393.2959862,11202,-761.8027954101562
1591035508.9921932,11261,-755.626708984375
1591035839.1231663,11420,-788.08447265625
1591035954.8713226,11473,-774.7639770507812
1591035988.9133196,11493,-775.8131713867188
1591036067.6933248,11524,-756.5971069335938
1591036084.081887,11533,-751.6083374023438
1591036117.1314855,11550,-749.702880859375
1591036150.5063777,11567,-732.7542724609375
1591036216.6730871,11598,-733.7499389648438
1591036334.0047262,11649,-724.6494750976562
1591036368.0800743,11672,-720.5699462890625
1591036401.8667092,11686,-729.680908203125
1591036553.9446952,11760,-769.7487182617188
1591036804.6221364,11874,-738.3803100585938
1591037008.2995048,11970,-741.9000854492188
1591037008.6790283,11975,-750.1468505859375
1591037107.0418491,12011,-762.4876098632812
1591037174.489495,12042,-741.048095703125
1591037379.0853295,12139,-713.4307250976562
1591037431.56645,12165,-727.0380249023438
1591037448.1745262,12169,-728.52783203125
1591037482.077808,12185,-735.8047485351562
1591037568.2300696,12227,-749.0429077148438
1591037706.5627515,12291,-756.6234741210938
1591037706.709872,12294,-760.3095703125
1591037740.7806294,12310,-745.3665161132812
1591037948.538364,12406,-717.00927734375
1591038069.2120261,12459,-741.5723266601562
1591038291.12912,12554,-745.0209350585938
1591038535.6761844,12672,-735.6685180664062
1591038606.8402138,12700,-724.8840942382812
1591038730.4448323,12759,-730.1494140625
1591038765.6963208,12775,-723.806640625
1591038836.9366148,12806,-741.0799560546875
1591038998.4291227,12878,-702.10107421875
1591039050.9625351,12897,-684.0657348632812
1591039141.139595,12940,-717.2791137695312
1591039177.5610976,12960,-722.8372192382812
1591039333.5614693,13018,-727.8446655273438
1591039369.9528837,13035,-733.0875854492188
1591039424.6264856,13062,-743.5760498046875
1591039478.69757,13083,-746.401123046875
1591039496.9218771,13095,-739.5414428710938
1591039532.9895225,13110,-743.1773681640625
1591039550.746046,13114,-737.576171875
1591039587.3531818,13131,-738.0678100585938
1591039660.4786923,13167,-728.132568359375
1591039751.1056015,13207,-707.5052490234375
1591039824.6357539,13240,-699.3936157226562
1591040081.6158507,13350,-720.5743408203125
1591040208.5979283,13403,-712.1203002929688
1591040208.8237863,13407,-702.8710327148438
1591040263.5906942,13427,-708.1451416015625
1591040373.0425143,13476,-708.4500122070312
1591040459.7532814,13505,-696.9575805664062
1591040551.1857798,13547,-698.4622192382812
1591040661.3652718,13598,-723.0978393554688
1591040716.5388472,13621,-729.419189453125
1591040846.1239033,13680,-670.6455078125
1591040864.3519595,13683,-670.041259765625
1591041012.2700114,13748,-711.9265747070312
1591041085.9766865,13777,-721.7960205078125
1591041161.3623126,13811,-710.064453125
1591041236.312944,13846,-723.1705322265625
1591041293.722322,13869,-724.4603271484375
1591041331.473735,13885,-712.4052734375
1591041462.4311743,13938,-703.4838256835938
1591041500.0369668,13958,-698.137939453125
1591041538.1166382,13971,-703.3582763671875
1591041556.4776487,13977,-708.691650390625
1591041594.2637467,13999,-706.8201293945312
1591041814.5087137,14081,-676.6796875
1591042139.4369314,14222,-723.1621704101562
1591042291.808956,14288,-708.0916748046875
1591042310.9276092,14295,-708.4797973632812
1591042330.388437,14304,-704.0941772460938
1591042387.1644478,14321,-701.3451538085938
1591042406.6914573,14333,-695.84521484375
1591042425.456225,14339,-697.5949096679688
1591042560.2703629,14398,-701.7945556640625
1591042675.2896392,14448,-699.8648681640625
1591042792.4929662,14495,-692.7677001953125
1591042901.456289,14531,-689.9926147460938
1591042958.7733212,14555,-661.525390625
1591042958.9684925,14558,-660.499267578125
1591043153.254152,14633,-652.6241455078125
1591043153.5758991,14639,-659.4812622070312
1591043230.9415195,14669,-671.6981201171875
1591043250.5552192,14678,-665.318603515625
1591043269.6117074,14682,-660.8045043945312
1591043269.954917,14688,-664.3154296875
1591043504.4629164,14780,-677.0806884765625
1591043504.6272552,14781,-680.4882202148438
1591043524.3989635,14789,-681.2271728515625
1591043544.538408,14793,-665.7954711914062
1591043584.5648413,14810,-663.1583862304688
1591043742.6754897,14874,-646.8720092773438
1591043781.429447,14893,-662.0062255859375
1591043859.3503513,14927,-668.7273559570312
1591043918.116384,14951,-662.19677734375
1591044129.3769143,15028,-658.1182250976562
1591044287.431424,15091,-642.7659912109375
1591044406.616764,15137,-673.8514404296875
1591044505.424493,15181,-690.3381958007812
1591044544.755017,15200,-684.4598388671875
1591044723.9721363,15267,-638.5817260742188
1591044864.2173283,15325,-634.6784057617188
1591044924.4773116,15348,-647.2061157226562
1591045124.6614058,15429,-669.6665649414062
1591045205.4248357,15457,-650.8729248046875
1591045245.4928164,15474,-646.0138549804688
1591045245.566886,15476,-644.4236450195312
1591045339.6786244,15508,-638.3252563476562
1591045420.7806032,15539,-653.3140258789062
1591045563.013353,15598,-642.6182250976562
1591045930.3596387,15741,-687.9793090820312
1591045991.6486197,15765,-685.7340087890625
1591046012.0916684,15774,-675.6614379882812
1591046032.3295658,15780,-654.7356567382812
1591046155.205998,15826,-638.7762451171875
1591046155.3847532,15829,-639.848876953125
1591046197.1770241,15848,-641.4256591796875
1591046258.2347221,15867,-649.6949462890625
1591046546.9537773,15980,-620.6766967773438
1591046588.2409546,15994,-622.3399047851562
1591046852.4176085,16096,-617.6041259765625
1591046914.2949986,16117,-605.6376342773438
1591047102.4850652,16189,-595.5465087890625
1591047272.4484017,16250,-634.0657958984375
1591047460.9975588,16322,-645.9911499023438
1591047503.3592155,16344,-637.6787109375
1591047566.4249692,16361,-645.9964599609375
1591047671.8052838,16407,-654.6542358398438
1591047776.3267877,16441,-657.586669921875
1591047959.2401495,16506,-634.3432006835938
1591048086.640031,16560,-617.56396484375
1591048171.3465724,16586,-630.783203125
1591048171.7412853,16591,-648.8164672851562
1591048363.7597482,16662,-671.5469970703125
1591048470.1295962,16698,-650.0556640625
1591048598.467661,16747,-658.4425659179688
1591048770.2610629,16809,-647.098876953125
1591048770.298549,16810,-649.8232421875
1591048856.5811155,16844,-633.2073364257812
1591048899.3234758,16858,-634.4736938476562
1591049007.9091973,16900,-647.947509765625
1591049478.1518607,17067,-649.8406982421875
1591049565.504298,17098,-657.405517578125
1591049652.19939,17132,-634.8671264648438
1591049827.0122762,17193,-625.8341064453125
1591049848.8984787,17203,-621.8200073242188
1591049937.2106915,17240,-667.4989624023438
1591049958.9442284,17248,-666.8702392578125
1591050046.2794843,17273,-649.7759399414062
1591050090.3810718,17291,-649.9216918945312
1591050090.480951,17293,-655.877197265625
1591050157.2113936,17316,-630.6317749023438
1591050157.2600625,17317,-629.2245483398438
1591050157.3169844,17318,-630.9273071289062
1591050179.348285,17321,-628.5576782226562
1591050223.0647793,17340,-609.500244140625
1591050313.1829982,17375,-609.1862182617188
1591050401.2258425,17406,-605.291748046875
1591050466.63027,17427,-615.2913818359375
1591050511.2437422,17445,-617.9876098632812
1591050533.4233794,17455,-620.7188720703125
1591050792.4690132,17544,-625.4945678710938
1591050836.4468203,17558,-619.8101806640625
1591050903.5914657,17578,-630.3906860351562
1591050925.560478,17587,-624.6599731445312
1591050947.6246946,17594,-628.0111694335938
1591050947.6692204,17595,-629.7373046875
1591051014.3131113,17624,-635.0543823242188
1591051057.979885,17634,-634.1453857421875
1591051102.9837592,17654,-641.1752319335938
1591051306.2238758,17723,-603.9530029296875
1591051440.6405246,17772,-624.59716796875
1591051440.6900454,17773,-625.2620239257812
1591051530.3202403,17805,-626.861083984375
1591051642.7430203,17843,-594.138427734375
1591051957.2296875,17954,-580.6397705078125
1591052025.233876,17979,-592.349853515625
1591052025.543714,17982,-601.2380981445312
1591052048.1547353,17991,-594.0274658203125
1591052152.3863866,18019,-610.7747802734375
1591052242.938215,18054,-594.1698608398438
1591052288.6507385,18066,-588.1517944335938
1591052402.9532013,18105,-579.7692260742188
1591052470.9181228,18130,-568.9053955078125
1591052516.62525,18147,-577.2052001953125
1591052699.707529,18215,-565.3128051757812
1591052768.7041788,18237,-579.1869506835938
1591052860.3140063,18265,-585.8230590820312
1591052999.2839293,18319,-580.8365478515625
1591053390.3440278,18452,-612.6721801757812
1591053390.390936,18453,-618.649169921875
1591053680.7805595,18548,-589.74658203125
1591053821.6998658,18593,-559.7733764648438
1591054171.803807,18714,-572.4671630859375
1591054195.0130682,18721,-555.4985961914062
1591054550.7288764,18846,-562.3856201171875
1591054692.489612,18894,-557.7044067382812
1591054810.6342542,18934,-553.1221923828125
1591054881.1065865,18959,-536.3649291992188
1591054951.6038585,18978,-556.034912109375
1591054951.9953907,18983,-561.8142700195312
1591055036.7608376,19006,-558.579833984375
1591055107.9731293,19028,-550.1851806640625
1591055178.4908886,19049,-555.9790649414062
1591055370.6457088,19117,-529.0335693359375
1591055537.6705198,19170,-524.09130859375
1591055704.9795854,19228,-504.3527526855469
1591055826.0652175,19272,-537.7473754882812
1591055849.9683049,19276,-530.4228515625
1591055922.2317646,19301,-558.0073852539062
1591056478.0037105,19486,-477.1985168457031
1591056539.4440541,19501,-483.6612548828125
1591056539.6042523,19504,-478.9128112792969
1591056611.9441125,19526,-494.7623596191406
1591056635.8289104,19532,-487.30133056640625
1591056782.8005364,19580,-496.3631591796875
1591056831.4760215,19595,-505.1568908691406
1591056978.1493742,19641,-505.6363525390625
1591057002.4254851,19655,-469.8310546875
1591057050.4841053,19666,-475.1578674316406
1591057075.0827894,19675,-478.1795959472656
1591057221.6458817,19721,-481.72869873046875
1591057246.1966822,19732,-478.721435546875
1591057270.9701233,19738,-480.0950012207031
1591057442.3998573,19797,-509.60870361328125
1591057517.0733085,19824,-472.4397888183594
1591057591.1686978,19847,-486.0743713378906
1591057814.0746343,19917,-488.7890930175781
1591057887.8776948,19939,-462.3979797363281
1591057988.3801835,19972,-460.4399719238281
1591058038.4201987,19989,-477.1957092285156
1591058063.1384115,19996,-467.6053161621094
1591058200.2995658,20036,-501.47003173828125
1591058249.5389674,20049,-494.9344787597656
1591058249.9058096,20054,-495.7111511230469
1591058274.9648678,20060,-511.1958923339844
1591058275.244321,20063,-510.6390075683594
1591058524.9343827,20139,-490.58026123046875
1591058524.978737,20140,-490.2810363769531
1591058525.223931,20142,-491.271484375
1591058650.159639,20184,-444.0851745605469
1591058674.8343532,20187,-438.81500244140625
1591058774.391259,20218,-442.7846984863281
1591058850.4319904,20245,-456.4945373535156
1591058850.5679793,20248,-456.0569763183594
1591058875.2459557,20253,-447.4327087402344
1591059050.827047,20309,-446.2570495605469
1591059101.388947,20324,-433.07611083984375
1591059126.3070233,20333,-428.9908752441406
1591059126.4246175,20335,-430.9103088378906
1591059276.7686136,20384,-415.29107666015625
1591059326.512597,20398,-420.1251220703125
1591059476.3700328,20441,-429.0066223144531
1591059603.6093605,20486,-435.1217346191406
1591059743.3022408,20527,-426.85101318359375
1591059793.3354197,20540,-432.6200256347656
1591059793.5342712,20541,-429.9269714355469
1591059869.4021447,20561,-437.8218078613281
1591059869.4915977,20563,-436.85003662109375
1591059869.7662582,20568,-434.2809143066406
1591059920.0473123,20579,-453.4670104980469
1591060277.849068,20690,-477.8445129394531
1591060329.268491,20711,-456.0068359375
1591060559.243152,20779,-399.4350891113281
1591060559.3097398,20780,-402.3629455566406
1591060559.5952106,20783,-399.16094970703125
1591060559.6437652,20784,-390.8896179199219
1591060688.802469,20823,-402.82647705078125
1591060714.4513724,20832,-382.2569580078125
1591060791.7507267,20856,-374.5141296386719
1591060920.4122133,20889,-369.8041687011719
1591060999.2757783,20914,-393.8325500488281
1591061103.1601117,20950,-386.6377258300781
1591061232.2179446,20988,-407.308349609375
1591061374.940688,21028,-348.8252258300781
1591061400.8405259,21036,-353.6640625
1591061505.8723598,21068,-377.8144836425781
1591061557.5032074,21081,-392.1928405761719
1591061767.6681533,21145,-420.9118957519531
1591061978.583652,21210,-373.40057373046875
1591062058.0580175,21233,-358.9946594238281
1591062321.0776095,21317,-377.4564514160156
1591062321.2488222,21320,-360.146484375
1591062347.3068006,21325,-345.1812744140625
1591062557.9553554,21392,-314.04351806640625
1591062636.9371932,21410,-320.8120422363281
1591062874.358487,21485,-385.48583984375
1591063021.887307,21524,-401.75360107421875
1591063021.9338887,21525,-397.76849365234375
1591063556.0427818,21682,-373.9100646972656
1591063691.0895538,21724,-364.8763427734375
1591063691.135091,21725,-368.9844665527344
1591063905.5502927,21790,-403.8936767578125
1591063932.3687384,21796,-402.2437744140625
1591063986.3824098,21816,-412.3531188964844
1591064013.090046,21822,-401.1211242675781
1591064094.0176265,21843,-336.96142578125
1591064121.4406679,21849,-338.54962158203125
1591064308.998996,21909,-255.3580780029297
1591064499.965485,21968,-332.49407958984375
1591064608.4238372,22000,-381.3957214355469
1591064648.6983001,22007,-390.2615966796875
1591065387.9573314,22221,-334.4488220214844
1591065469.1762614,22246,-355.14385986328125
1591065523.415372,22259,-368.6552734375
1591065606.2427137,22286,-353.18084716796875
1591065633.8147526,22293,-350.9365234375
1591065661.5893526,22304,-352.90338134765625
1591065688.651575,22309,-345.7232971191406
1591065716.1665442,22317,-347.56231689453125
1591065770.3924992,22331,-317.2904357910156
1591065854.7183583,22359,-282.3377990722656
1591066101.3054557,22428,-278.2378234863281
1591066101.604179,22431,-274.38641357421875
1591066266.9074628,22473,-272.6756591796875
1591066390.448474,22508,-272.7027587890625
1591066529.4246333,22545,-253.02760314941406
1591066835.125502,22636,-287.0548400878906
1591066890.5449696,22652,-323.5039978027344
1591067253.1349342,22759,-261.3030090332031
1591067280.9279864,22766,-276.83392333984375
1591067336.4273214,22778,-274.82244873046875
1591067506.6175482,22829,-249.49444580078125
1591067534.7479584,22840,-223.9274444580078
1591067562.7224755,22841,-221.31317138671875
1591067871.8690436,22931,-233.79766845703125
1591067872.0223613,22934,-240.30868530273438
1591068423.891103,23081,-178.09140014648438
1591068424.0648286,23085,-168.14222717285156
1591068424.1406808,23086,-174.5491943359375
1591068480.517549,23103,-207.1775360107422
1591068537.492045,23118,-212.64425659179688
1591068565.872081,23128,-211.60423278808594
1591068621.9403374,23139,-218.9788818359375
1591068622.330652,23144,-226.89947509765625
1591068650.4442685,23149,-212.30157470703125
1591068678.638083,23153,-199.3797607421875
1591068679.430792,23159,-199.5047607421875
1591068764.2778368,23183,-176.00926208496094
1591068821.4356313,23193,-205.9214324951172
1591068907.893579,23219,-183.62631225585938
1591068908.150711,23221,-177.8235321044922
1591069050.6139443,23264,-177.08616638183594
1591069136.0878694,23287,-184.30348205566406
1591069335.9438734,23338,-132.6412353515625
1591069422.7922456,23362,-161.1492156982422
1591069481.1278012,23381,-187.00181579589844
1591069538.6819813,23395,-216.93804931640625
1591069653.5251489,23428,-253.1496124267578
1591070069.4548805,23541,-225.19862365722656
1591070242.0632367,23590,-177.5239715576172
1591070473.4499285,23651,-204.1398468017578
1591070531.698368,23671,-217.6736297607422
1591070589.0301425,23682,-196.7010498046875
1591070647.1412427,23702,-192.32241821289062
1591070880.1132278,23762,-250.357666015625
1591070909.521656,23775,-267.9320068359375
1591071056.1890736,23812,-296.07183837890625
1591071114.8934553,23832,-294.62213134765625
1591071172.6297324,23843,-288.28863525390625
1591071494.6346915,23929,-196.78636169433594
1591071524.251996,23939,-174.9876708984375
1591072040.375651,24080,-142.88172912597656
1591072187.5095723,24117,-188.71438598632812
1591072187.6316192,24119,-177.6377716064453
1591072305.9393463,24148,-164.42007446289062
1591072454.415566,24187,-155.1702423095703
1591072632.8914266,24235,-150.64425659179688
1591072809.8205478,24283,-156.1449737548828
1591072809.9145207,24285,-161.10731506347656
1591072839.6337836,24293,-177.79034423828125
1591072958.4542527,24323,-180.78421020507812
1591073048.4622896,24346,-170.5894775390625
1591073078.927759,24360,-153.40618896484375
1591073318.0733597,24417,-114.32415008544922
1591073693.3531084,24513,-177.40042114257812
1591073844.55186,24558,-192.5106964111328
1591073874.2591157,24562,-182.85252380371094
1591074084.9141438,24622,-86.8697738647461
1591074265.8079536,24668,-124.1412124633789
1591074386.5239375,24698,-180.96670532226562
1591074447.4317229,24720,-213.78163146972656
1591074477.4010067,24728,-229.04754638671875
1591074963.3331003,24850,-174.38011169433594
1591075054.3356032,24880,-198.0980682373047
1591075144.7777424,24902,-156.72140502929688
1591075266.7111418,24935,-158.37033081054688
1591075387.7770414,24964,-125.33856964111328
1591075584.2278495,25009,-87.9796371459961
1591075708.2811854,25048,-99.45857238769531
1591076045.252142,25134,-156.01759338378906
1591076323.5163014,25207,-166.914306640625
1591076416.0725648,25232,-187.31427001953125
1591076477.1543427,25245,-191.44224548339844
1591076507.679289,25254,-195.1196746826172
1591076817.3914955,25333,-195.2149658203125
1591077032.968564,25392,-69.63291931152344
1591077511.4981434,25506,-131.57843017578125
1591077573.6700125,25521,-104.95878601074219
1591077761.4238358,25573,-130.6365203857422
1591077855.6390963,25600,-109.0915298461914
1591078104.5776114,25662,14.277965545654297
1591078199.7280936,25687,16.266998291015625
1591078546.8176332,25776,-58.161685943603516
1591078704.1545894,25813,-48.786930084228516
1591078830.0012276,25848,-87.51498413085938
1591078986.3933284,25881,-60.52135467529297
1591079143.9344163,25922,-34.09069061279297
1591079570.6279402,26030,-125.86724090576172
1591079635.0151246,26046,-119.30477905273438
1591079732.6021893,26067,-50.661006927490234
1591079764.4290452,26076,-23.089365005493164
1591079827.8573954,26092,-30.860904693603516
1591080082.2338693,26155,-31.469261169433594
1591080082.280033,26156,-37.721370697021484
1591080146.344355,26170,-66.8646240234375
1591080563.630473,26280,-41.850894927978516
1591080627.3590076,26293,-26.048357009887695
1591080659.4739819,26304,-7.457945823669434
1591081045.3556828,26394,26.453479766845703
1591081077.4172325,26404,10.695782661437988
1591081335.617342,26471,10.671504974365234
1591081542.7043312,26513,9.387596130371094
1591082160.1041949,26671,-52.93690872192383
1591082517.1880352,26755,-40.19154357910156
1591082517.2780194,26757,-55.310874938964844
1591082680.3935478,26797,-11.061297416687012
1591082680.4727833,26798,-4.947283744812012
1591082680.5393689,26799,7.408310413360596
1591082746.0800905,26815,-5.266956329345703
1591082810.92327,26828,-30.578086853027344
1591082811.0393898,26830,-24.895357131958008
1591083258.3164234,26929,-39.183738708496094
1591083866.2940645,27079,56.47569274902344
1591084131.6279106,27143,19.47635269165039
1591084164.6162295,27149,5.744345188140869
1591084197.5201285,27155,-13.15152359008789
1591084197.7262058,27159,-9.057884216308594
1591084197.7877073,27160,-1.2155539989471436
1591084531.0884466,27235,91.71089172363281
1591084696.7685132,27275,54.74753189086914
1591084929.8301888,27330,-42.809959411621094
1591085363.10828,27439,-52.175254821777344
1591085429.427725,27450,-43.85205841064453
1591085462.8847795,27458,-35.53798294067383
1591085678.4599953,27506,11.256813049316406
1591085779.101809,27530,31.643842697143555
1591085947.2018266,27570,27.32979965209961
1591085947.4688847,27573,32.86721420288086
1591086081.2226129,27604,20.965511322021484
1591086114.869687,27614,38.454647064208984
1591086148.230774,27621,20.350479125976562
1591086215.3944376,27639,72.72948455810547
1591086452.7640398,27696,49.38778305053711
1591086553.4092326,27716,59.12077713012695
1591086553.5653033,27719,56.241119384765625
1591086654.0321648,27740,66.24664306640625
1591087029.731269,27826,7.104513645172119
1591087404.443227,27917,11.565652847290039
1591087404.5492523,27919,12.04489803314209
1591087540.8110461,27951,20.39200782775879
1591087641.8047006,27969,59.89720916748047
1591088854.770251,28252,79.11871337890625
1591088958.1985607,28278,140.5745391845703
1591089165.7510228,28322,149.9040985107422
1591089409.0393932,28377,45.172298431396484
1591089652.599937,28439,26.234468460083008
1591089723.0554667,28452,-5.423382759094238
1591090117.198996,28544,134.9011688232422
1591090255.7811265,28573,154.6411895751953
1591090428.2559097,28612,152.4109649658203
1591090710.3637526,28677,159.70216369628906
1591091656.0547574,28892,72.10253143310547
1591092005.3987727,28971,90.56367492675781
1591092111.5184152,28997,84.2723388671875
1591092229.6905138,29019,117.26705169677734
1591092300.2515936,29038,152.83627319335938
1591092405.772239,29058,134.60067749023438
1591092406.1447132,29063,137.2900390625
1591092476.1036382,29079,149.0933074951172
1591092546.0619805,29091,156.3982391357422
1591092617.0688531,29107,147.9574432373047
1591092722.6646135,29134,121.4544906616211
1591093042.5586553,29202,98.9666519165039
1591093254.9306812,29251,88.03680419921875
1591093290.7963245,29264,143.13134765625
1591093326.445099,29272,122.01506042480469
1591093504.414706,29310,104.64144897460938
1591093754.5734208,29367,126.45210266113281
1591094078.130446,29439,102.19332885742188
1591094222.9094994,29472,126.00347137451172
1591094258.6715286,29479,122.94709777832031
1591094294.7750876,29488,136.01992797851562
1591094559.3855774,29538,139.90396118164062
1591094559.6655424,29541,137.2424774169922
1591094667.8120646,29562,142.07107543945312
1591094704.0063474,29574,100.6616439819336
1591094811.653762,29593,125.26693725585938
1591094884.7069318,29612,133.0144500732422
1591095510.081674,29748,123.79286193847656
1591095876.4353309,29829,43.39716720581055
1591095876.4891727,29830,40.517799377441406
1591096024.0740967,29864,132.42454528808594
1591096133.6723273,29883,157.51287841796875
1591096352.8491108,29929,166.33023071289062
1591096696.6924696,30001,189.69297790527344
1591096697.4615417,30006,176.81732177734375
1591096807.7643886,30032,183.08580017089844
1591097029.5288973,30078,174.79771423339844
1591097103.8249342,30093,188.31198120117188
1591097324.3416288,30138,175.6427001953125
1591097473.3150985,30175,160.04872131347656
1591097694.4679823,30218,202.14154052734375
1591097772.207459,30238,235.4268035888672
1591097809.9195902,30244,267.4022216796875
1591097884.1752124,30257,273.1832275390625
1591097995.5854378,30285,265.6744384765625
1591098180.9807763,30328,221.34866333007812
1591098367.2639103,30368,180.36868286132812
1591098701.8351424,30435,157.18450927734375
1591098813.4158182,30460,167.39085388183594
1591098850.7842402,30467,171.84112548828125
1591098851.1262352,30471,176.9060516357422
1591099351.7369916,30570,228.1585693359375
1591099351.9810696,30573,231.38917541503906
1591099465.4885814,30595,250.6129150390625
1591099540.349006,30613,226.78839111328125
1591099689.9802072,30645,183.22694396972656
1591099990.0078545,30707,200.65383911132812
1591100065.18172,30721,190.7272186279297
1591100140.635231,30738,154.4207000732422
1591100140.677117,30739,160.0211181640625
1591100331.0209098,30781,168.85475158691406
1591100785.7116222,30880,230.08982849121094
1591100937.0412612,30907,234.86502075195312
1591101639.5057425,31053,207.2528839111328
1591101905.9057262,31106,253.511474609375
1591102404.7709198,31214,296.3670654296875
1591102482.5176358,31225,288.111328125
1591103062.963563,31348,221.179931640625
1591103333.2509692,31407,192.81875610351562
1591103526.2817297,31444,155.6256866455078
1591103641.9011278,31465,157.48350524902344
1591103809.6745975,31502,203.0547637939453
1591104005.0212185,31538,291.13116455078125
1591104005.0799084,31539,292.1211242675781
1591104120.383943,31564,293.9430847167969
1591104427.9569514,31626,225.0048370361328
1591104428.4190485,31632,233.09445190429688
1591104505.291481,31647,219.87969970703125
1591104773.8525662,31697,244.08969116210938
1591104890.228732,31723,249.72817993164062
1591104967.9756875,31740,266.08935546875
1591105088.133713,31763,297.2087097167969
1591105350.1078086,31809,298.08392333984375
1591105677.1403604,31874,286.6850891113281
1591105716.4281826,31881,304.1259460449219
1591105756.5731883,31889,312.5000915527344
1591106000.7160006,31937,301.07806396484375
1591106040.7129629,31946,311.23175048828125
1591106330.845948,32005,210.92999267578125
1591106410.0433593,32018,273.05255126953125
1591107115.0087914,32163,274.0947570800781
1591107154.4537191,32175,264.3695983886719
1591107313.121373,32208,344.1861572265625
1591107351.9453685,32210,344.3833923339844
1591107550.2889364,32250,322.8770751953125
1591107868.4321308,32315,254.66334533691406
1591108223.8857362,32389,324.4176025390625
1591108461.5723617,32436,351.4774169921875
1591108622.9091823,32472,273.21368408203125
1591108795.6098874,32501,317.8464050292969
1591108967.5923045,32530,301.57489013671875
1591109016.0220108,32543,316.3348083496094
1591109057.8778288,32546,325.57098388671875
1591109380.8798368,32612,310.23101806640625
1591109381.07172,32615,286.6194152832031
1591109619.6734688,32658,295.6210632324219
1591109821.291339,32697,274.6494140625
1591109861.9998703,32707,250.8433837890625
1591109862.1482315,32710,250.05545043945312
1591110146.14503,32763,305.7980041503906
1591110711.2050784,32876,301.7734069824219
1591110792.2125735,32895,350.3143005371094
1591110832.2723985,32902,365.48663330078125
1591110832.328515,32903,378.6064147949219
1591110873.4749238,32910,373.4228210449219
1591111197.6499002,32975,381.3773193359375
1591111237.637761,32979,385.7555236816406
1591111372.8807037,33003,410.39373779296875
1591111413.67951,33015,380.5194396972656
1591111494.7881958,33028,400.9036560058594
1591111536.002941,33035,423.78729248046875
1591111942.126958,33116,390.30743408203125
1591112133.802583,33149,411.7963562011719
1591112177.724114,33153,426.4981994628906
1591112300.8735907,33180,452.21343994140625
1591112301.133338,33182,439.9998779296875
1591112669.1510234,33249,397.6448669433594
1591112669.6190562,33255,394.6322937011719
1591112751.9653177,33272,399.10833740234375
1591113120.8985531,33342,364.2375793457031
1591113162.4977546,33352,365.5321350097656
1591113288.2909446,33369,334.8928527832031
1591113288.7686675,33376,290.67303466796875
1591113329.755538,33379,289.8410339355469
1591113411.8128533,33393,310.9872741699219
1591113453.5425408,33404,324.01348876953125
1591114168.5178127,33540,358.4921875
1591114376.6704895,33577,430.3184814453125
1591114625.2025938,33632,363.36676025390625
1591114666.5228746,33639,367.7035827636719
1591114997.7510357,33704,288.0420227050781
1591115163.7646294,33729,301.206298828125
1591115205.1491013,33738,319.51861572265625
1591115246.6726089,33750,365.6125793457031
1591115370.4737277,33769,370.6513671875
1591115461.079256,33786,345.7001953125
1591115562.8495288,33801,386.818603515625
1591115736.3232322,33840,388.5186462402344
1591115819.5502183,33852,408.54730224609375
1591115944.0770717,33877,433.2439270019531
1591116110.2835784,33907,438.5579833984375
1591116152.092619,33914,465.19256591796875
1591116472.379554,33972,422.75592041015625
1591116520.9994428,33983,445.9041442871094
1591116743.5005677,34018,490.2354736328125
1591116827.2490797,34037,439.421875
1591116870.092341,34044,428.8369445800781
1591117121.6032333,34090,380.59698486328125
1591117247.6572473,34114,363.659912109375
1591117373.3357313,34142,402.0004577636719
1591117415.0511475,34145,400.2457580566406
1591117584.4146385,34180,477.4081115722656
1591117922.1970417,34248,506.20196533203125
1591118091.4484663,34273,445.786376953125
1591118259.471177,34307,430.1969909667969
1591118259.6101923,34310,436.4526062011719
1591118557.1133268,34362,434.9320068359375
1591118557.1574361,34363,428.05377197265625
1591118599.4445515,34371,429.201416015625
1591118642.0799632,34384,409.7579040527344
1591118939.4943037,34439,442.65423583984375
1591119121.8487384,34466,441.9360656738281
1591119453.7004004,34526,440.60760498046875
1591119453.7472544,34527,440.6083679199219
1591119623.9730597,34553,427.027099609375
1591119673.7770474,34565,427.9537048339844
1591119776.6838043,34580,453.5321044921875
1591119869.8004456,34600,440.93170166015625
1591119955.642853,34609,432.1105041503906
1591120000.7724934,34618,399.104736328125
1591120130.3825998,34648,367.80731201171875
1591120430.527393,34697,345.0777893066406
1591120688.902391,34752,361.62579345703125
1591120860.3962002,34784,424.47344970703125
1591120990.1023076,34806,444.6279602050781
1591121389.5325754,34879,491.95220947265625
1591121821.5781782,34957,381.79168701171875
1591122140.114665,35009,398.39825439453125
1591122226.9829614,35031,406.5024108886719
1591122356.542234,35056,449.5664978027344


==> figure source files/plot_python/csv/shprl/cheetah/0.csv <==
Wall time,Step,Value
1590655790.8618894,43,-35.33557891845703
1590655790.8684444,46,-37.330020904541016
1590655799.9003599,72,-43.671783447265625
1590655810.27085,95,-42.6895751953125
1590655835.7246678,159,-47.543540954589844
1590655839.1553974,168,-43.944908142089844
1590655863.5148752,230,-52.63295364379883
1590655866.5070665,235,-54.79841232299805
1590655873.374779,256,-50.20809555053711
1590655882.872987,274,-46.4285888671875
1590655907.929812,309,-43.97227096557617
1590655907.9355266,311,-44.637638092041016
1590655914.217693,319,-47.865570068359375
1590655967.1095169,422,-36.937896728515625
1590655985.925461,461,-24.956235885620117
1590655992.9370263,475,-23.85245132446289
1590656037.5446932,537,-17.494243621826172
1590656062.756363,580,-18.47509002685547
1590656071.3326972,587,-19.443578720092773
1590656103.576778,635,-16.350324630737305
1590656108.807137,648,-10.674946784973145
1590656122.186531,672,-6.764787197113037
1590656154.6186423,715,10.005204200744629
1590656160.800145,723,10.515684127807617
1590656191.9046764,772,29.412858963012695
1590656200.9299839,786,28.752683639526367
1590656210.9798217,803,32.198917388916016
1590656215.5386183,809,34.002235412597656
1590656229.3603983,837,44.37833786010742
1590656308.5224013,946,96.25751495361328
1590656324.5127513,972,107.31607818603516
1590656361.5916286,1015,112.71363067626953
1590656391.0969605,1067,128.45970153808594
1590656411.7424195,1105,153.4767608642578
1590656448.2288218,1181,193.03463745117188
1590656490.3164055,1262,223.5770263671875
1590656519.6955783,1317,237.5376434326172
1590656519.7032967,1320,238.89100646972656
1590656528.0867026,1334,239.00950622558594
1590656532.2329113,1338,239.1140899658203
1590656557.6329417,1386,258.59002685546875
1590656561.7900004,1393,257.29205322265625
1590656582.8174577,1437,270.4837341308594
1590656600.0803676,1467,272.5693664550781
1590656641.3841693,1524,286.0319519042969
1590656658.4019585,1553,300.2764587402344
1590656666.7311623,1569,313.2327880859375
1590656675.325174,1585,321.7165832519531
1590656705.2356596,1641,336.0890808105469
1590656732.3952258,1692,351.8167724609375
1590656741.0688915,1710,375.484375
1590656745.3551657,1719,379.5670166015625
1590656754.6027966,1735,381.2049865722656
1590656758.8660114,1738,382.05810546875
1590656781.297522,1782,393.43902587890625
1590656816.7910354,1845,432.8746032714844
1590656830.480649,1867,444.7247314453125
1590656830.48842,1870,444.7488098144531
1590656834.912393,1878,449.12591552734375
1590656857.2432008,1918,460.3536682128906
1590656866.9994469,1935,469.5789489746094
1590656875.9135916,1948,475.32916259765625
1590656920.179768,2002,509.4654541015625
1590656939.0681481,2037,523.1961059570312
1590656975.0735867,2097,542.5313720703125
1590657026.4320865,2188,575.3189697265625
1590657031.166628,2200,580.6476440429688
1590657049.8334496,2232,614.4819946289062
1590657054.4061224,2238,616.2603759765625
1590657068.2316763,2258,644.6485595703125
1590657068.2447503,2263,650.7222290039062
1590657096.8127542,2308,626.2144165039062
1590657101.931998,2320,621.9727783203125
1590657125.4205797,2355,628.0631713867188
1590657145.532907,2390,644.0294189453125
1590657145.534986,2391,649.8576049804688
1590657174.6945562,2437,702.0830078125
1590657184.64357,2454,722.6759643554688
1590657184.6484807,2456,726.5325317382812
1590657189.382726,2461,733.7001953125
1590657204.1536272,2486,753.1463623046875
1590657204.1563277,2487,754.3192749023438
1590657213.8082027,2499,756.2036743164062
1590657226.1938658,2504,758.5294799804688
1590657245.6916986,2533,755.5718383789062
1590657255.1743007,2548,755.8974609375
1590657259.9894216,2554,754.698974609375
1590657339.2661896,2686,828.767578125
1590657373.717,2741,869.6431884765625
1590657404.0263162,2790,854.8673095703125
1590657475.9962146,2897,891.605224609375
1590657519.6890981,2968,881.4725341796875
1590657561.6834974,3012,929.2042846679688
1590657577.5694275,3039,988.4105224609375
1590657582.877244,3042,995.7468872070312
1590657620.0272794,3100,1006.3257446289062
1590657664.9574974,3162,989.5299682617188
1590657687.3691394,3197,1008.6503295898438
1590657709.7755625,3231,1008.1862182617188
1590657720.3173978,3245,1010.4553833007812
1590657720.32263,3247,1010.3134155273438
1590657720.325444,3248,1010.3659057617188
1590657762.8870182,3306,1030.01611328125
1590657881.9132314,3481,1150.33642578125
1590657978.1884577,3601,1106.6474609375
1590657990.3297517,3619,1140.068359375
1590657990.3383265,3621,1129.5787353515625
1590658024.2739458,3671,1183.581298828125
1590658063.852014,3727,1208.701171875
1590658075.0520525,3742,1207.9954833984375
1590658115.119019,3794,1208.716796875
1590658126.7278628,3815,1201.05615234375
1590658132.3218143,3822,1200.71044921875
1590658213.1418462,3929,1265.46044921875
1590658230.7262542,3957,1255.095458984375
1590658254.0951324,3985,1276.0400390625
1590658300.661196,4037,1305.1441650390625
1590658347.6128862,4099,1303.6016845703125
1590658418.3929045,4197,1332.90966796875
1590658442.399883,4228,1378.753173828125
1590658448.2495964,4233,1356.344970703125
1590658502.5118217,4305,1356.1854248046875
1590658508.5003028,4318,1393.741455078125
1590658508.505551,4320,1393.881103515625
1590658575.4856296,4401,1429.79443359375
1590658644.0654829,4493,1441.1358642578125
1590658666.5076866,4510,1454.6727294921875
1590658685.4826493,4531,1439.81884765625
1590658760.1875153,4629,1352.06396484375
1590658796.7746687,4665,1384.0721435546875
1590658796.7884464,4669,1402.89404296875
1590658804.5701523,4677,1421.9461669921875
1590658873.649342,4751,1535.62353515625
1590658911.977047,4789,1490.0687255859375
1590658927.3210397,4803,1507.621826171875
1590658967.8816447,4841,1489.07421875
1590658975.5931232,4853,1456.137451171875
1590659010.4762795,4895,1464.3768310546875
1590659068.6265137,4963,1460.28076171875
1590659075.749722,4972,1480.238525390625
1590659075.7573905,4975,1485.424072265625
1590659153.5195491,5051,1457.2249755859375
1590659153.5248818,5053,1460.14306640625
1590659200.091229,5107,1505.2528076171875
1590659220.3832443,5135,1567.6004638671875
1590659308.4530802,5240,1422.230224609375
1590659390.4836586,5330,1483.21435546875
1590659403.9585538,5346,1508.72021484375
1590659411.1195211,5360,1485.2679443359375
1590659466.5184164,5421,1504.33544921875
1590659558.6781623,5518,1554.547119140625
1590659586.990132,5550,1561.0794677734375
1590659692.1152723,5665,1529.18603515625
1590659699.094017,5680,1544.3699951171875
1590659741.047172,5724,1557.591064453125
1590659818.5490081,5809,1625.000732421875
1590659832.7642214,5826,1622.5400390625
1590659832.772098,5829,1653.3974609375
1590659868.8515134,5865,1660.7071533203125
1590659868.8720598,5872,1662.214111328125
1590659905.1702542,5908,1632.535888671875
1590659927.2632766,5929,1619.25732421875
1590659986.7366407,5991,1652.3104248046875
1590660019.4562585,6011,1622.53662109375
1590660120.647724,6122,1668.7137451171875
1590660127.9370546,6132,1683.7353515625
1590660194.1212406,6201,1719.8345947265625
1590660201.9180477,6214,1719.7283935546875
1590660209.1659942,6220,1716.2799072265625
1590660223.8393567,6233,1725.1932373046875
1590660276.196163,6290,1764.601806640625
1590660298.3656704,6313,1728.0960693359375
1590660298.3778675,6318,1722.059814453125
1590660357.8181963,6377,1689.0518798828125
1590660380.3835661,6401,1660.5533447265625
1590660471.0760956,6497,1696.0361328125
1590660505.3839061,6521,1725.78466796875
1590660552.1708038,6575,1704.154052734375
1590660583.4445767,6604,1660.8887939453125
1590660638.053,6658,1754.70654296875
1590660677.9985266,6697,1745.3470458984375
1590660678.0049503,6700,1733.0634765625
1590660685.8186064,6712,1724.9344482421875
1590660718.5902355,6743,1724.704345703125
1590660821.3936722,6847,1890.0208740234375
1590660829.209103,6855,1863.9677734375
1590660845.5645313,6870,1847.2152099609375
1590660941.4730246,6967,1703.823974609375
1590660972.9796498,6993,1739.4822998046875
1590660998.7582314,7015,1700.89453125
1590661094.9007404,7107,1796.9068603515625
1590661102.9109704,7115,1813.92529296875
1590661143.2879012,7156,1785.540283203125
1590661208.1523929,7217,1806.54931640625
1590661232.3756688,7248,1845.150390625
1590661298.0291462,7312,1708.504638671875
1590661331.9247944,7340,1690.076416015625
1590661331.9269004,7341,1690.108154296875
1590661348.2272396,7360,1715.915771484375
1590661372.8321955,7383,1771.149169921875
1590661397.2651098,7402,1841.2841796875
1590661446.8851616,7451,1884.845703125
1590661455.2922785,7461,1868.362060546875
1590661455.29985,7464,1850.4031982421875
1590661472.263252,7479,1848.890869140625
1590661517.158446,7512,1869.29638671875
1590661704.2789478,7688,1919.3873291015625
1590661712.6354952,7694,1923.4564208984375
1590661789.0809808,7761,1948.4183349609375
1590661815.3916988,7789,1960.9632568359375
1590661824.2382467,7799,1949.32080078125
1590661867.012164,7834,1953.723876953125
1590661937.2107975,7901,1964.336181640625
1590661972.5202842,7933,1981.99658203125
1590662033.2217402,7992,1868.232666015625
1590662086.8754075,8027,1820.5770263671875
1590662112.8591435,8050,1800.7611083984375
1590662130.0809507,8067,1825.0321044921875
1590662253.2787693,8181,1901.47021484375
1590662288.5339088,8216,1938.615478515625
1590662297.2746508,8222,1918.1634521484375
1590662377.5373626,8291,1992.1610107421875
1590662422.734047,8335,2031.4464111328125
1590662463.1711576,8364,1935.3795166015625
1590662473.8034258,8369,1934.0712890625
1590662484.6678698,8378,1937.4447021484375
1590662607.6525156,8468,1943.6546630859375
1590662607.661852,8471,1949.9796142578125
1590662651.3886967,8499,1994.1322021484375
1590662670.5252979,8509,2019.7451171875
1590662735.4099774,8567,2015.1746826171875
1590662781.6863961,8602,1949.4178466796875
1590662818.3550696,8635,2016.68115234375
1590662818.3576386,8636,2004.3333740234375
1590662884.176938,8696,2005.0347900390625
1590663034.1460812,8820,2018.1209716796875
1590663034.1526704,8823,1994.236572265625
1590663100.4071114,8879,1984.342529296875
1590663138.453311,8905,1934.6580810546875
1590663138.4615352,8908,1911.9205322265625
1590663166.652749,8929,1905.58251953125
1590663166.6716104,8936,1919.4814453125
1590663242.7277372,8994,1960.4134521484375
1590663242.745389,9000,1977.327392578125
1590663319.0331762,9056,1999.9515380859375
1590663529.5950851,9227,2137.8779296875
1590663539.2550743,9234,2121.155517578125
1590663568.1048942,9261,2116.367431640625
1590663637.7834003,9317,2108.94970703125
1590663676.712958,9349,2056.657958984375
1590663754.6375208,9413,1939.0035400390625
1590663754.6464992,9416,1929.2425537109375
1590663783.8780077,9436,1952.6690673828125
1590663823.9195788,9469,1897.844482421875
1590663934.5146887,9548,2098.898681640625
1590663944.3560746,9555,2139.1240234375
1590663954.1624498,9568,2121.2958984375
1590663984.5814264,9590,2126.16357421875
1590664034.675231,9628,2163.329345703125
1590664075.1080604,9658,2177.74658203125
1590664105.5716865,9681,2167.134521484375
1590664126.1361957,9699,2143.654541015625
1590664218.0631132,9769,2090.0595703125
1590664310.344706,9844,2031.8504638671875
1590664391.9725604,9908,2110.201904296875
1590664473.958631,9973,2114.751953125
1590664599.6304324,10059,2202.3095703125
1590664630.6920002,10085,2180.326416015625
1590664747.0803475,10169,2141.453125
1590664883.8564274,10277,2191.3037109375
1590664894.341285,10284,2199.3310546875
1590665042.5901644,10397,2232.286865234375
1590665042.5981503,10400,2256.361572265625
1590665074.4408112,10421,2214.627197265625
1590665150.0593872,10480,2135.560546875
1590665171.9613726,10490,2169.67724609375
1590665171.9713507,10494,2177.55810546875
1590665225.0622258,10523,2208.828125
1590665268.1704423,10556,2215.024658203125
1590665332.436526,10608,2184.73388671875
1590665365.0836859,10625,2184.491943359375
1590665375.9755154,10639,2257.6953125
1590665398.10901,10655,2243.212890625
1590665420.2141712,10672,2240.6513671875
1590665475.6275158,10712,2283.17041015625
1590665541.1764493,10758,2213.44921875
1590665541.1785192,10759,2214.506591796875
1590665574.256672,10781,2217.41259765625
1590665618.9511154,10816,2248.4541015625
1590665640.8766067,10826,2293.69921875
1590665664.16099,10842,2328.514892578125
1590665675.800964,10851,2310.61474609375
1590665698.0656314,10865,2335.17236328125
1590665742.1412268,10903,2304.88330078125
1590665753.0711474,10906,2305.972412109375
1590665797.4626164,10940,2315.00341796875
1590665797.4735425,10944,2309.920166015625
1590665830.6802294,10967,2255.440185546875
1590665841.909458,10973,2261.56494140625
1590665841.9149587,10975,2247.875244140625
1590665907.2426214,11015,2240.36181640625
1590665918.3304493,11021,2241.625732421875
1590665940.9515712,11034,2204.90576171875
1590665940.9641097,11039,2201.8193359375
1590666031.2286642,11103,2124.79345703125
1590666066.2317674,11122,2156.39404296875
1590666079.5700448,11131,2191.439453125
1590666148.67535,11176,2310.712890625
1590666190.4717612,11199,2370.490234375
1590666204.084774,11201,2362.31689453125
1590666204.088678,11202,2364.47021484375
1590666294.3387017,11261,2289.037353515625
1590666527.5244288,11420,2288.8173828125
1590666610.3980992,11473,2337.1015625
1590666633.4948254,11493,2364.720458984375
1590666690.474308,11524,2393.595947265625
1590666702.0998087,11533,2388.776123046875
1590666725.611763,11550,2341.20361328125
1590666749.4759138,11567,2313.29052734375
1590666796.767477,11598,2309.381103515625
1590666878.845516,11649,2326.18408203125
1590666902.6227918,11672,2323.705810546875
1590666926.504048,11686,2316.05224609375
1590667032.5038257,11760,2270.527587890625
1590667212.6751335,11874,2440.443603515625
1590667355.933179,11970,2310.993408203125
1590667355.9453251,11975,2336.1298828125
1590667426.930656,12011,2332.69921875
1590667475.0987377,12042,2313.401123046875
1590667620.558832,12139,2391.169677734375
1590667656.9513164,12165,2427.45068359375
1590667669.0892394,12169,2446.078125
1590667693.2099628,12185,2451.4970703125
1590667755.1256044,12227,2405.900146484375
1590667854.6093488,12291,2319.316650390625
1590667854.6199362,12294,2311.62890625
1590667879.1097176,12310,2305.439208984375
1590668027.536706,12406,2441.876708984375
1590668114.7884936,12459,2449.6435546875
1590668276.115126,12554,2442.950439453125
1590668453.5847104,12672,2459.802490234375
1590668504.3685677,12700,2461.29931640625
1590668594.0401692,12759,2458.93212890625
1590668672.343773,12806,2473.38134765625
1590668791.1176188,12878,2486.743896484375
1590668831.274598,12897,2500.03564453125
1590668898.1382797,12940,2511.592529296875
1590668925.11617,12960,2529.3310546875
1590669043.9182327,13018,2498.18505859375
1590669071.1376355,13035,2480.67626953125
1590669111.8790848,13062,2464.279052734375
1590669153.4992874,13083,2467.572265625
1590669166.854874,13095,2452.560546875
1590669194.6672413,13110,2478.732177734375
1590669208.241837,13114,2465.9140625
1590669235.0905085,13131,2460.463134765625
1590669289.3136432,13167,2501.38671875
1590669357.8182225,13207,2508.215087890625
1590669413.1155534,13240,2557.789306640625
1590669607.580534,13350,2514.441162109375
1590669711.6968608,13403,2568.041015625
1590669711.7112825,13407,2569.74755859375
1590669763.4998515,13427,2576.577392578125
1590669862.6681037,13476,2578.124755859375
1590669939.3679378,13505,2527.234375
1590670019.418386,13547,2493.52685546875
1590670117.7507513,13598,2545.861328125
1590670166.502076,13621,2581.162841796875
1590670281.2717223,13680,2610.98388671875
1590670300.3128169,13683,2612.127685546875
1590670442.4299061,13748,2602.5673828125
1590670507.8777406,13777,2587.83203125
1590670572.0959833,13811,2556.803466796875
1590670638.8862066,13846,2553.169677734375
1590670686.245417,13869,2558.57568359375
1590670718.1797123,13885,2579.819091796875
1590670852.4916596,13958,2590.835205078125
1590670893.8583014,13977,2590.601806640625
1590670921.4990637,13999,2631.023193359375
1590671085.398425,14081,2611.820068359375
1590671323.0149243,14222,2584.7841796875
1590671434.8250833,14288,2607.584716796875
1590671448.9408112,14295,2594.778564453125
1590671463.040019,14304,2609.97509765625
1590671505.8146088,14321,2608.362548828125
1590671519.9332225,14333,2616.980224609375
1590671534.0860307,14339,2612.86328125
1590671634.0429559,14398,2623.031982421875
1590671719.3155873,14448,2592.73828125
1590671803.9079878,14495,2580.60205078125
1590671885.8000736,14531,2611.0859375
1590671928.47831,14555,2611.590087890625
1590671928.486549,14558,2624.509033203125
1590672071.900586,14633,2643.62646484375
1590672071.918389,14639,2675.170166015625
1590672129.9495153,14669,2680.394287109375
1590672144.8347027,14678,2669.31591796875
1590672159.4915447,14682,2672.2333984375
1590672159.5081244,14688,2655.823974609375
1590672337.5989816,14780,2607.17333984375
1590672337.6017065,14781,2607.62744140625
1590672352.8428376,14789,2639.459716796875
1590672367.620559,14793,2656.875244140625
1590672397.2224023,14810,2637.56298828125
1590672516.6798065,14874,2696.51708984375
1590672546.7728384,14893,2700.541748046875
1590672607.3834262,14927,2626.49755859375
1590672818.5869997,15028,2660.839599609375
1590672941.704696,15091,2655.51171875
1590673035.7457433,15137,2611.025634765625
1590673113.3639772,15181,2631.017333984375
1590673144.4830635,15200,2671.27734375
1590673285.984139,15267,2722.745361328125
1590673414.5329864,15325,2692.685546875
1590673469.0870278,15348,2710.404541015625
1590673626.9095745,15429,2705.214599609375
1590673723.1177952,15474,2663.67626953125
1590673723.12403,15476,2661.624755859375
1590673795.619957,15508,2694.805419921875
1590673859.7682707,15539,2657.869873046875
1590673971.2705984,15598,2711.41064453125
1590674250.2859035,15741,2711.0869140625
1590674296.6530848,15765,2702.921142578125
1590674312.0791004,15774,2736.52734375
1590674327.4266093,15780,2737.5263671875
1590674420.5437129,15826,2748.291259765625
1590674420.5519063,15829,2749.625732421875
1590674451.5754738,15848,2739.848876953125
1590674716.6531253,15980,2709.441162109375
1590674748.0616174,15994,2714.30078125
1590674949.4364233,16096,2742.86962890625
1590674996.5730999,16117,2742.638916015625
1590675138.6470451,16189,2779.0625
1590675265.2270718,16250,2826.66455078125
1590675408.5273075,16322,2766.736083984375
1590675441.0835133,16344,2769.21533203125
1590675488.9704003,16361,2708.76416015625
1590675568.9688196,16407,2713.3466796875
1590675649.7960923,16441,2702.181884765625
1590675789.903924,16506,2736.027099609375
1590675886.7026222,16560,2739.9755859375
1590675951.3165638,16586,2753.10595703125
1590675951.3296955,16591,2752.731689453125
1590676097.1892674,16662,2702.416015625
1590676178.456446,16698,2674.39013671875
1590676277.0935836,16747,2750.685791015625
1590676408.367745,16809,2799.40380859375
1590676408.3708086,16810,2799.309814453125
1590676473.8168733,16844,2764.83935546875
1590676506.5617998,16858,2727.916259765625
1590676589.4518926,16900,2726.584228515625
1590676950.9693415,17067,2724.32080078125
1590677019.630459,17098,2757.24755859375
1590677086.8982701,17132,2836.03466796875
1590677222.656421,17193,2784.6552734375
1590677239.5437832,17203,2784.02783203125
1590677309.113036,17240,2765.44677734375
1590677326.027937,17248,2800.843017578125
1590677393.689336,17273,2840.440673828125
1590677428.4665537,17291,2826.12841796875
1590677428.4715896,17293,2810.16748046875
1590677479.289549,17316,2787.328857421875
1590677479.2923918,17317,2789.54248046875
1590677479.2950025,17318,2787.490966796875
1590677496.3613822,17321,2789.5380859375
1590677530.6046994,17340,2843.830078125
1590677598.5196614,17375,2775.761962890625
1590677667.677991,17406,2819.04248046875
1590677719.0021574,17427,2798.212646484375
1590677753.33112,17445,2802.685791015625
1590677770.970359,17455,2817.962890625
1590677971.6986625,17544,2893.260009765625
1590678006.743121,17558,2892.48681640625
1590678058.9233015,17578,2873.71728515625
1590678076.216699,17587,2864.340576171875
1590678093.6534224,17594,2871.982666015625
1590678093.656369,17595,2872.520263671875
1590678145.9034266,17624,2873.23779296875
1590678180.827904,17634,2883.0029296875
1590678215.4795759,17654,2854.353515625
1590678372.1824317,17723,2823.83544921875
1590678477.5392573,17772,2853.156494140625
1590678547.4762673,17805,2866.964599609375
1590678636.1760366,17843,2881.522705078125
1590678882.5227141,17954,2858.742919921875
1590678936.5730832,17979,2867.8671875
1590678936.5811865,17982,2871.431884765625
1590678954.372453,17991,2881.360595703125
1590679036.9917424,18019,2878.186279296875
1590679107.7129462,18054,2925.31787109375
1590679143.3598995,18066,2937.328857421875
1590679232.4607604,18105,2884.939208984375
1590679286.4065943,18130,2858.362548828125
1590679322.2701602,18147,2877.24853515625
1590679467.3915565,18215,2917.118896484375
1590679521.663307,18237,2900.157470703125
1590679593.3445709,18265,2894.8876953125
1590679701.4622018,18319,2872.12744140625
1590680010.6459582,18452,2933.871337890625
1590680010.648529,18453,2937.96826171875
1590680239.3451734,18548,2931.194580078125
1590680349.2824488,18593,2904.55322265625
1590680629.8970873,18714,2996.41064453125
1590680648.54243,18721,2997.736572265625
1590680926.8362384,18846,2962.01611328125
1590681039.7980347,18894,2964.125244140625
1590681189.6915548,18959,2977.7431640625
1590681246.0068655,18978,2990.33642578125
1590681246.0214472,18983,2989.05126953125
1590681312.1868227,19006,2966.281982421875
1590681369.1772878,19028,2988.19384765625
1590681425.4015381,19049,2946.721923828125
1590681577.0736446,19117,2925.74658203125
1590681710.8878372,19170,2886.681640625
1590681843.9897156,19228,2921.623291015625
1590681938.988147,19272,2957.919921875
1590681957.9445446,19276,2953.465087890625
1590682015.8833065,19301,2969.698486328125
1590682459.547451,19486,3066.327880859375
1590682497.8179178,19501,3072.3525390625
1590682508.302359,19504,3076.812744140625
1590682566.7475674,19526,3072.304931640625
1590682585.82516,19532,3066.41552734375
1590682702.6049366,19580,3058.7021484375
1590682741.5254536,19595,3054.16015625
1590682857.546665,19641,3038.201416015625
1590682877.0704598,19655,3032.909423828125
1590682916.0180383,19666,3017.654296875
1590682935.5711277,19675,3001.51708984375
1590683052.2178662,19721,2999.55126953125
1590683071.794091,19732,3023.27783203125
1590683091.3600924,19738,3039.861328125
1590683227.582728,19797,3065.194580078125
1590683285.9570537,19824,3069.782470703125
1590683344.9830685,19847,3077.130126953125
1590683523.839516,19917,3063.259765625
1590683583.6173937,19939,3049.306640625
1590683662.4811385,19972,3063.906494140625
1590683702.1831012,19989,3052.88525390625
1590683722.0745482,19996,3050.088134765625
1590683833.81108,20036,3073.380615234375
1590683873.3151217,20049,3068.672119140625
1590683873.3307214,20054,3071.580810546875
1590683893.1128812,20060,3067.88720703125
1590683893.1214273,20063,3068.385009765625
1590684094.7674618,20139,3044.308837890625
1590684094.770135,20140,3042.263916015625
1590684094.7761452,20142,3040.38720703125
1590684195.3807297,20184,3032.7587890625
1590684215.9282165,20187,3029.457763671875
1590684295.4380374,20218,3003.373291015625
1590684356.0020633,20245,3023.02978515625
1590684356.0090945,20248,3021.2421875
1590684376.0181966,20253,3023.95751953125
1590684517.25384,20309,3058.34130859375
1590684557.9409702,20324,3042.069580078125
1590684577.991852,20333,3043.08984375
1590684577.9973679,20335,3048.97119140625
1590684700.1363306,20384,3065.841064453125
1590684862.6130555,20441,3063.87353515625
1590684963.866542,20486,3070.57958984375
1590685077.4036016,20527,3061.05517578125
1590685118.1046174,20540,3061.63330078125
1590685118.1077566,20541,3062.465087890625
1590685179.808897,20563,3068.217529296875
1590685179.8212864,20568,3053.2763671875
1590685220.9916604,20579,3060.90283203125
1590685509.3838408,20690,3045.955810546875
1590685550.6486342,20711,3047.483642578125
1590685737.1521044,20779,3056.982177734375
1590685737.1548526,20780,3051.036376953125
1590685737.1629956,20783,3046.519287109375
1590685737.1657858,20784,3046.370361328125
1590685861.4167504,20832,3051.3232421875
1590685923.7960167,20856,3046.900146484375
1590686028.193312,20889,3084.42822265625
1590686091.4776907,20914,3078.0224609375
1590686281.2942262,20988,3078.7060546875
1590686397.3659298,21028,3036.1455078125
1590686418.5945868,21036,3054.821044921875
1590686503.5832062,21068,3085.7138671875
1590686545.9989772,21081,3091.344482421875
1590686716.209165,21145,3137.24658203125
1590686886.3380115,21210,3108.85009765625
1590686950.6389232,21233,3125.71435546875
1590687165.958124,21317,3085.141845703125
1590687165.9648123,21320,3091.1298828125
1590687187.4980452,21325,3089.220458984375
1590687359.031391,21392,3095.809814453125
1590687423.8432517,21410,3072.724609375
1590687620.22353,21485,3115.70703125
1590687741.2259002,21524,3160.38232421875
1590687741.2333446,21525,3158.98779296875
1590688188.3748999,21682,3145.520263671875
1590688298.269716,21724,3154.511962890625
1590688298.27268,21725,3156.266845703125
1590688473.7259746,21790,3150.324951171875
1590688495.8787422,21796,3153.229248046875
1590688539.5459743,21816,3172.7783203125
1590688561.36395,21822,3149.95068359375
1590688627.523623,21843,3115.927734375
1590688649.5093558,21849,3122.238037109375
1590688804.839692,21909,3097.664306640625
1590688959.933758,21968,3138.46630859375
1590689054.44689,22000,3184.7490234375
1590689092.3571365,22007,3185.144287109375
1590689714.2389266,22221,3195.05517578125
1590689781.1913977,22246,3185.844970703125
1590689826.4363153,22259,3164.7353515625
1590689893.6567626,22286,3170.477783203125
1590689916.0684156,22293,3184.902099609375
1590689938.450132,22304,3184.396240234375
1590689961.1914535,22309,3178.873779296875
1590689983.7642207,22317,3167.6533203125
1590690028.6461213,22331,3157.0859375
1590690096.055584,22359,3181.73974609375
1590690299.7217958,22428,3170.563720703125
1590690299.730257,22431,3172.84033203125
1590690436.1251855,22473,3177.60205078125
1590690536.7016943,22508,3174.63232421875
1590690651.194232,22545,3192.158447265625
1590690901.449021,22636,3189.9833984375
1590690946.8124979,22652,3204.6123046875
1590691254.5148652,22759,3240.91552734375
1590691281.9200673,22766,3225.237060546875
1590691336.9336774,22778,3218.300048828125
1590691501.552179,22829,3205.3994140625
1590691529.2188468,22840,3191.455810546875
1590691556.8417995,22841,3190.165771484375
1590691814.6624925,22931,3173.421875
1590691814.6715598,22934,3179.115966796875
1590692271.0576155,23081,3187.9140625
1590692271.0705879,23085,3188.86669921875
1590692271.0734751,23086,3185.83740234375
1590692318.029933,23103,3220.813720703125
1590692364.8209813,23118,3235.52490234375
1590692388.0816212,23128,3231.434814453125
1590692436.1026826,23139,3233.290771484375
1590692436.1143935,23144,3225.16552734375
1590692459.6683474,23149,3227.66650390625
1590692482.9405737,23153,3219.092041015625
1590692482.9575713,23159,3223.671875
1590692553.5285993,23183,3237.270263671875
1590692600.4379497,23193,3250.528076171875
1590692671.1813636,23219,3239.592529296875
1590692788.6678183,23264,3247.39013671875
1590692860.562901,23287,3218.42236328125
1590693026.7509887,23338,3202.1943359375
1590693097.8912215,23362,3218.559326171875
1590693145.2082121,23381,3220.36376953125
1590693192.7364862,23395,3248.796630859375
1590693288.6661422,23428,3292.03271484375
1590693633.71922,23541,3290.12744140625
1590693776.458737,23590,3252.984375
1590694016.8175113,23671,3245.463134765625
1590694064.6545684,23682,3238.52392578125
1590694112.7110262,23702,3255.198486328125
1590694304.4873073,23762,3279.535888671875
1590694328.9546921,23775,3313.705322265625
1590694450.0641315,23812,3294.048583984375
1590694498.6744487,23832,3299.345947265625
1590694546.8139427,23843,3310.3037109375
1590694824.4131057,23929,3255.6103515625
1590694853.4520097,23939,3244.432373046875
1590695320.4649591,24080,3283.921630859375
1590695443.853995,24117,3285.62158203125
1590695443.8595743,24119,3284.604736328125
1590695542.1333058,24148,3266.497314453125
1590695665.4885445,24187,3296.598388671875
1590695813.3841789,24235,3298.665771484375
1590695961.385294,24283,3309.6591796875
1590695961.39063,24285,3312.169677734375
1590695986.0375552,24293,3315.531494140625
1590696087.268434,24323,3321.591552734375
1590696162.884543,24346,3334.166015625
1590696187.588613,24360,3329.03857421875
1590696386.457915,24417,3340.3994140625
1590696698.8280845,24513,3358.793212890625
1590696824.296323,24558,3356.22412109375
1590696849.0552795,24562,3356.293701171875
1590697024.0952153,24622,3356.39208984375
1590697173.705357,24668,3376.435302734375
1590697273.7240808,24698,3363.565673828125
1590697323.949012,24720,3362.76708984375
1590697349.0832593,24728,3367.710205078125
1590697751.3134513,24850,3342.252685546875
1590697827.577813,24880,3336.7919921875
1590697905.023319,24902,3351.202392578125
1590698006.6116128,24935,3330.87744140625
1590698108.422537,24964,3330.943603515625
1590698272.9405344,25009,3332.888671875
1590698379.8930097,25048,3345.606201171875
1590698708.7948613,25134,3358.0986328125
1590698950.2793326,25207,3388.28857421875
1590699028.3950453,25232,3357.864013671875
1590699079.8665762,25245,3330.19140625
1590699106.3357997,25254,3328.397705078125
1590699365.4377418,25333,3355.654296875
1590699549.1672275,25392,3391.241455078125
1590699952.616548,25506,3430.6748046875
1590700004.7772162,25521,3427.2001953125
1590700161.824161,25573,3407.78125
1590700241.1038172,25600,3422.293212890625
1590700450.2627478,25662,3400.839599609375
1590700529.2349958,25687,3431.91259765625
1590700821.078936,25776,3422.137939453125
1590700953.0380793,25813,3428.265869140625
1590701058.9054883,25848,3437.155517578125
1590701190.8177361,25881,3447.81396484375
1590701323.771769,25922,3444.1953125
1590701681.524693,26030,3477.882568359375
1590701734.0986938,26046,3470.97509765625
1590701813.633216,26067,3458.30126953125
1590701840.1861377,26076,3449.7734375
1590701893.9115283,26092,3442.678466796875
1590702137.9450345,26155,3463.125
1590702137.947853,26156,3464.84375
1590702193.6818335,26170,3449.21923828125
1590702577.1097686,26280,3417.809814453125
1590702633.5405495,26293,3427.91015625
1590702665.6162057,26304,3436.2294921875
1590703020.1992288,26404,3503.51171875
1590703241.5643556,26471,3461.60986328125
1590703417.132573,26513,3459.768310546875
1590703943.4112728,26671,3520.23828125
1590704249.5081465,26755,3470.373291015625
1590704249.5126479,26757,3463.26611328125
1590704389.224978,26797,3449.84521484375
1590704389.227774,26798,3449.68212890625
1590704389.2301502,26799,3452.064453125
1590704446.1263914,26815,3452.79736328125
1590704501.6546729,26828,3438.595703125
1590704501.6590898,26830,3441.6279296875
1590704866.2639732,26929,3514.97900390625
1590705383.6231463,27079,3490.653564453125
1590705622.8433316,27143,3490.4208984375
1590705656.46313,27149,3485.85791015625
1590705690.2553647,27155,3486.362548828125
1590705690.2666266,27159,3480.23291015625
1590705690.269128,27160,3478.18115234375
1590706014.2979562,27235,3535.80322265625
1590706158.9883308,27275,3538.315673828125
1590706363.8665001,27330,3487.516357421875
1590706739.1061919,27439,3547.39697265625
1590706797.5682707,27450,3553.40576171875
1590706826.978985,27458,3545.6708984375
1590707013.3764253,27506,3519.7314453125
1590707099.9682128,27530,3494.666748046875
1590707245.541533,27570,3498.394775390625
1590707245.5518265,27573,3501.670654296875
1590707364.3825388,27604,3502.13671875
1590707393.3408465,27614,3506.52490234375
1590707422.924586,27621,3518.625244140625
1590707481.2328231,27639,3552.29052734375
1590707685.637114,27696,3552.344970703125
1590707773.7567616,27716,3552.850341796875
1590707773.7650495,27719,3552.523681640625
1590707861.6494057,27740,3534.812255859375
1590708187.3475537,27826,3577.307861328125
1590708514.4773173,27917,3534.74951171875
1590708514.481836,27919,3529.6416015625
1590708631.480286,27951,3563.490478515625
1590708718.964486,27969,3554.33056640625
1590709818.4071205,28252,3515.361328125
1590709907.2230299,28278,3525.1728515625
1590710084.4884474,28322,3569.600830078125
1590710296.0541744,28377,3567.91064453125
1590710504.8706315,28439,3560.447265625
1590710565.2534175,28452,3555.327880859375
1590710904.2765021,28544,3548.400634765625
1590711023.2621515,28573,3552.443115234375
1590711172.5543022,28612,3540.87158203125
1590711412.3795145,28677,3590.709716796875
1590712222.8931108,28892,3597.98388671875
1590712525.2284763,28971,3594.289794921875
1590712615.7439764,28997,3606.95556640625
1590712720.10544,29019,3622.7529296875
1590712782.3191946,29038,3640.603515625
1590712891.6172724,29058,3602.38525390625
1590712891.6344903,29063,3600.651611328125
1590712962.5322623,29079,3583.95703125
1590713028.2244995,29091,3574.55419921875
1590713101.4149425,29107,3585.6240234375
1590713207.7604172,29134,3567.311767578125
1590713486.6616008,29202,3586.596435546875
1590713671.2605946,29251,3573.6552734375
1590713702.0319552,29264,3576.6181640625
1590713733.333593,29272,3596.532470703125
1590714106.072386,29367,3630.1103515625
1590714385.2346025,29439,3640.7314453125
1590714509.2842047,29472,3632.830078125
1590714539.9882705,29479,3633.601318359375
1590714570.9375782,29488,3627.87060546875
1590714801.6269622,29538,3653.1494140625
1590714801.6381662,29541,3654.40234375
1590714895.3237617,29562,3663.2236328125
1590714926.2837205,29574,3660.56591796875
1590715019.092035,29593,3658.2822265625
1590715081.1867113,29612,3649.502197265625
1590715619.6611881,29748,3666.611328125
1590715932.8418274,29829,3615.659423828125
1590715932.8447325,29830,3612.617919921875
1590716059.1245122,29864,3637.17822265625
1590716153.3420951,29883,3621.81005859375
1590716342.2770975,29929,3632.71044921875
1590716665.7408915,30001,3627.7041015625
1590716685.2905252,30006,3628.3056640625
1590716799.1179917,30032,3644.757080078125
1590716990.5651479,30078,3641.404296875
1590717054.410964,30093,3645.569580078125
1590717246.7967894,30138,3635.07763671875
1590717377.3130717,30175,3651.39794921875
1590717569.4095426,30218,3649.7705078125
1590717634.4423373,30238,3659.65283203125
1590717666.6800559,30244,3662.52197265625
1590717730.2966442,30257,3678.1904296875
1590717826.5780602,30285,3657.097412109375
1590717987.8909888,30328,3693.912353515625
1590718149.531082,30368,3683.987060546875
1590718439.4306383,30435,3693.594970703125
1590718535.7894123,30460,3705.888916015625
1590718567.9571307,30467,3700.371826171875
1590718567.9680564,30471,3701.409423828125
1590718999.6332781,30570,3706.379150390625
1590718999.639943,30573,3702.62939453125
1590719162.6192265,30613,3667.344970703125
1590719295.7389345,30645,3686.277587890625
1590719558.3978777,30707,3730.69970703125
1590719623.0934298,30721,3701.755126953125
1590719688.1562629,30738,3709.900634765625
1590719688.159738,30739,3710.251708984375
1590719850.2706492,30781,3715.2861328125
1590720302.0810633,30880,3708.167724609375
1590720453.3219047,30907,3721.130126953125
1590721107.1648958,31053,3742.08642578125
1590721387.2830956,31106,3737.36181640625
1590721904.0145273,31214,3754.15283203125
1590721983.8298132,31225,3745.294677734375
1590722584.4937348,31348,3700.54443359375
1590722878.0072024,31407,3721.711181640625
1590723096.9080973,31444,3768.43701171875
1590723223.1039405,31465,3773.340576171875
1590723401.8237886,31502,3753.96337890625
1590723621.306862,31538,3747.829833984375
1590723621.310481,31539,3740.72705078125
1590723774.4914916,31564,3729.727294921875
1590724113.9892817,31626,3707.328857421875
1590724114.014468,31632,3720.63232421875
1590724198.9558685,31647,3755.12060546875
1590724501.9360974,31697,3821.564208984375
1590724632.1708236,31723,3804.257080078125
1590724717.4246392,31740,3722.670166015625
1590724848.7593718,31763,3718.6630859375
1590725100.7851806,31809,3693.25341796875
1590725435.4464474,31874,3786.298095703125
1590725478.821539,31881,3740.256591796875
1590725521.7031536,31889,3746.14990234375
1590725766.0691013,31937,3683.035888671875
1590725806.192065,31946,3650.248779296875
1590726096.972951,32005,3702.6708984375
1590726178.9208398,32018,3713.508056640625
1590726903.7518208,32163,3808.02734375
1590726944.256869,32175,3810.604736328125
1590727107.0119407,32208,3770.045166015625
1590727147.627884,32210,3771.125732421875
1590727359.2697484,32250,3760.169677734375
1590727716.4744096,32315,3762.0869140625
1590728079.7429683,32389,3757.891845703125
1590728322.0376132,32436,3782.959716796875
1590728485.6596944,32472,3803.4150390625
1590728647.3496015,32501,3785.915771484375
1590728823.944911,32530,3789.44140625
1590728864.64553,32543,3792.66064453125
1590728905.5810876,32546,3793.926025390625
1590729229.4791913,32612,3777.53662109375
1590729229.487904,32615,3786.091796875
1590729461.3276296,32658,3777.793212890625
1590729654.3521698,32697,3805.30419921875
1590729693.0225255,32707,3806.922119140625
1590729693.0324624,32710,3792.575927734375
1590729952.919815,32763,3803.66748046875
1590730465.075822,32876,3755.2666015625
1590730537.3107274,32895,3775.127197265625
1590730573.7956889,32902,3783.205810546875
1590730573.7977924,32903,3782.340576171875
1590730609.738005,32910,3792.178466796875
1590730899.132741,32975,3799.505859375
1590731078.0738204,33003,3798.186767578125
1590731123.0820835,33015,3814.758544921875
1590731196.705256,33028,3834.739501953125
1590731233.3135622,33035,3832.45068359375
1590731601.1784315,33116,3782.1669921875
1590731747.7358105,33149,3761.4306640625
1590731784.6055126,33153,3755.190185546875
1590731894.908835,33180,3765.554931640625
1590731894.9143243,33182,3761.06005859375
1590732226.5597734,33249,3777.4072265625
1590732300.2984345,33272,3758.251953125
1590732631.0453482,33342,3692.925048828125
1590732667.7294495,33352,3706.545166015625
1590732777.821109,33369,3705.33203125
1590732777.8412585,33376,3716.494140625
1590732814.6817389,33379,3713.649169921875
1590732888.4322226,33393,3712.376708984375
1590732925.468233,33404,3709.975341796875
1590733658.5913117,33540,3819.7275390625
1590733890.4376757,33577,3816.1357421875
1590734115.3810408,33632,3834.850830078125
1590734152.6543927,33639,3841.37646484375
1590734453.9602654,33704,3849.533203125
1590734613.9677703,33729,3811.636474609375
1590734660.960184,33738,3802.562255859375
1590734706.5532796,33750,3807.624267578125
1590734825.052552,33769,3824.98779296875
1590734900.9405394,33786,3780.50244140625
1590734976.374652,33801,3775.700927734375
1590735129.180059,33840,3747.369873046875
1590735204.4607227,33852,3745.720703125
1590735317.5750277,33877,3727.389404296875
1590735469.3592021,33907,3781.942138671875
1590735507.17184,33914,3780.021728515625
1590735790.8972611,33972,3804.778564453125
1590735828.6373532,33983,3789.816162109375
1590736030.5419505,34018,3811.123046875
1590736106.4448218,34037,3809.92041015625
1590736144.5137599,34044,3812.996826171875
1590736374.2493095,34090,3751.164306640625
1590736605.0671153,34142,3700.7802734375
1590736644.2064996,34145,3705.491943359375
1590736848.7743456,34180,3724.890869140625
1590737185.4297295,34248,3704.222412109375
1590737341.1995857,34273,3695.92919921875
1590737500.8810506,34307,3751.66259765625
1590737500.8892949,34310,3734.12890625
1590737771.9364014,34362,3800.822509765625
1590737771.9392748,34363,3801.396240234375
1590737810.7505076,34371,3812.148681640625
1590737849.4970665,34384,3802.097900390625
1590738120.1648116,34439,3817.48486328125
1590738299.5531905,34466,3806.760986328125
1590738592.889989,34526,3825.02880859375
1590738592.893063,34527,3825.376220703125
1590738748.508847,34553,3846.567138671875
1590738787.4545152,34565,3872.54248046875
1590738864.8472843,34580,3871.96728515625
1590738942.2927601,34600,3891.59521484375
1590739019.646719,34609,3895.823486328125
1590739058.9938998,34618,3874.04931640625
1590739175.6471832,34648,3829.48291015625
1590739450.1716924,34697,3841.524658203125
1590739685.1885934,34752,3849.198974609375
1590739842.2382996,34784,3830.663330078125
1590739959.1364198,34806,3922.59326171875
1590740312.7542973,34879,3871.087158203125
1590740703.696949,34957,3848.69482421875
1590741066.4670565,35031,3815.113037109375
1590741302.0843914,35080,3848.192138671875
1590741498.7836137,35116,3822.732421875
1590741823.048904,35178,3827.871337890625
1590742081.5191276,35229,3873.970703125
1590742199.942476,35255,3890.365234375
1590742239.8179958,35258,3898.26123046875
1590742596.5183628,35334,3771.75146484375
1590742715.4126177,35355,3709.49658203125
1590742755.0097446,35363,3731.330078125
1590742794.813136,35376,3740.849609375
1590742834.5087154,35378,3747.30615234375
1590742834.5274389,35384,3797.951416015625
1590743152.75588,35448,3785.213134765625
1590743352.2922933,35482,3784.593505859375
1590743352.2984703,35484,3778.855224609375
1590743352.3013222,35485,3774.578857421875
1590743803.1980157,35571,3770.685546875
1590743803.2068374,35574,3761.867431640625
1590743963.729556,35601,3798.7978515625
1590744810.7026699,35772,3775.411376953125
1590744851.0308356,35779,3788.070068359375
1590745013.0410056,35816,3870.53759765625
1590745183.905647,35845,3844.583740234375
1590745230.345636,35850,3844.873046875
1590745461.1849103,35892,3790.4580078125
1590745818.6114252,35954,3775.80126953125
1590745903.3874524,35971,3753.263916015625
1590745903.3907394,35972,3753.866943359375
1590746254.4038975,36038,3757.635009765625
1590746296.4404943,36046,3762.418212890625
1590746390.753145,36058,3731.4658203125
1590746561.3259616,36095,3780.928955078125
1590746561.3287685,36096,3800.977294921875
1590746603.1586168,36099,3797.373779296875
1590746939.2520452,36165,3817.77587890625
1590747236.070507,36217,3785.989990234375
1590747278.4759698,36232,3857.13623046875
1590747364.3217568,36247,3902.5087890625
1590747452.7621288,36263,3924.353271484375
1590747538.33516,36276,3952.836181640625
1590747708.8516212,36311,3977.4013671875
1590747837.4919467,36330,3930.429443359375
1590747878.8737037,36337,3927.57080078125
1590748349.8895516,36432,3834.839111328125


==> figure source files/plot_python/csv/shprl/cheetah/1.csv <==
Wall time,Step,Value
1590839262.6505282,43,-41.89366149902344
1590839262.7119796,46,-41.880252838134766
1590839273.9713478,72,-36.89101028442383
1590839285.0040262,95,-37.531829833984375
1590839314.375724,159,-42.6974983215332
1590839318.0084743,168,-44.902122497558594
1590839347.9174075,230,-42.75705337524414
1590839351.5410743,235,-40.25174331665039
1590839359.7579942,256,-28.987838745117188
1590839371.7374132,274,-22.299463272094727
1590839386.5232077,309,-9.808920860290527
1590839386.6133962,311,-8.331701278686523
1590839390.8395371,319,-10.376976013183594
1590839443.3508456,422,2.437469720840454
1590839462.8260317,461,11.576766967773438
1590839471.4401987,475,23.375051498413086
1590839515.5444107,537,57.380794525146484
1590839528.4957142,564,74.67571258544922
1590839536.6034544,580,83.75177001953125
1590839540.5990791,587,89.1867446899414
1590839565.3549066,635,122.66738891601562
1590839569.868786,648,122.11955261230469
1590839578.471853,662,125.68484497070312
1590839583.0660439,672,131.24835205078125
1590839608.7233276,715,140.78466796875
1590839612.7710242,723,137.41639709472656
1590839638.6205702,772,133.6728973388672
1590839647.888087,786,129.2993927001953
1590839656.8315797,803,133.027587890625
1590839660.9718032,809,138.2599334716797
1590839674.559037,837,159.64093017578125
1590839736.1397095,946,197.56187438964844
1590839749.6199014,972,207.42430114746094
1590839783.864315,1015,202.09017944335938
1590839816.0376248,1067,213.02867126464844
1590839839.513022,1105,224.26475524902344
1590839882.5917737,1181,272.8778381347656
1590839928.193673,1262,267.71112060546875
1590839961.287055,1317,286.0859375
1590839961.3744962,1320,286.6761779785156
1590839970.4246912,1334,287.42486572265625
1590839974.8047228,1338,288.8834533691406
1590840003.3230207,1386,310.8034973144531
1590840007.8257456,1393,310.8280334472656
1590840031.214708,1437,328.8210754394531
1590840050.0139153,1467,336.34600830078125
1590840096.5474293,1524,353.31280517578125
1590840115.4680822,1553,358.646728515625
1590840125.4745538,1569,371.4376220703125
1590840135.3830824,1585,381.9874572753906
1590840168.954914,1641,370.9505310058594
1590840198.4917407,1692,381.8740234375
1590840208.5508492,1710,394.7615051269531
1590840213.4441185,1719,397.073486328125
1590840223.5504665,1733,394.760986328125
1590840223.5863853,1735,396.8028564453125
1590840228.6775637,1738,400.07733154296875
1590840253.140715,1782,399.78363037109375
1590840293.0627866,1845,432.4393005371094
1590840298.0107381,1854,429.71295166015625
1590840308.3372622,1867,430.0700988769531
1590840308.4001164,1870,437.7778625488281
1590840313.368238,1878,440.3752746582031
1590840337.769936,1918,467.8765869140625
1590840347.6682115,1935,479.2431335449219
1590840357.3571146,1948,475.1090393066406
1590840405.309779,2002,499.39031982421875
1590840425.213008,2037,476.3170166015625
1590840465.681605,2097,483.8221130371094
1590840522.599346,2188,537.8775634765625
1590840527.753754,2200,543.0733642578125
1590840548.7078183,2232,574.1354370117188
1590840553.9281106,2238,579.0886840820312
1590840569.457925,2258,589.7232055664062
1590840569.6169505,2263,589.6141967773438
1590840602.2567236,2308,601.6607666015625
1590840607.6017292,2320,609.1068115234375
1590840634.8228521,2355,582.3963623046875
1590840656.069607,2390,607.7662353515625
1590840656.1386611,2391,609.42919921875
1590840687.9158473,2437,650.3067016601562
1590840699.374206,2454,671.2108764648438
1590840699.4118764,2456,673.4802856445312
1590840704.6519628,2461,685.1567993164062
1590840721.4826078,2486,678.6317138671875
1590840721.5024261,2487,680.3583984375
1590840732.0617836,2499,689.5452880859375
1590840744.3689728,2504,688.7029418945312
1590840767.5686405,2533,666.0722045898438
1590840778.2001173,2548,684.3939819335938
1590840784.383468,2554,669.3858642578125
1590840874.7314613,2686,717.7687377929688
1590840914.7975638,2741,764.584716796875
1590840948.8004153,2790,768.0106201171875
1590841027.0457458,2897,832.0946044921875
1590841072.9302804,2968,805.5504150390625
1590841119.329191,3012,822.2304077148438
1590841136.7974126,3039,833.3224487304688
1590841142.3524888,3042,829.8875732421875
1590841183.7686083,3100,821.269775390625
1590841230.9520829,3162,861.5527954101562
1590841255.9497643,3197,877.6871337890625
1590841279.5163088,3231,888.325439453125
1590841291.301019,3245,881.0192260742188
1590841291.3361478,3247,890.3251342773438
1590841291.3568566,3248,889.432861328125
1590841339.719879,3306,942.6443481445312
1590841419.3705564,3409,917.8118286132812
1590841474.4609816,3481,911.44873046875
1590841578.8244598,3601,936.5198974609375
1590841591.0452416,3619,983.9568481445312
1590841591.1249394,3621,995.0250244140625
1590841628.3104608,3671,952.9837646484375
1590841673.7964716,3727,990.6292114257812
1590841686.2695837,3742,979.8675537109375
1590841731.8368104,3794,1001.5648803710938
1590841744.7922032,3815,980.4222412109375
1590841751.462094,3822,967.4446411132812
1590841843.7396026,3929,1053.8568115234375
1590841863.7504401,3957,1076.344970703125
1590841890.6268625,3985,1073.3009033203125
1590841940.8772259,4037,1081.474609375
1590841993.888605,4099,1154.9642333984375
1590842072.6687894,4197,1163.399658203125
1590842079.283837,4203,1163.28076171875
1590842098.7497258,4228,1135.472900390625
1590842105.2936811,4233,1136.4169921875
1590842125.3197527,4264,1160.200927734375
1590842165.763378,4305,1185.7564697265625
1590842172.390311,4318,1201.9666748046875
1590842172.43857,4320,1205.851806640625
1590842245.1933277,4401,1160.7918701171875
1590842320.082678,4493,1186.6173095703125
1590842345.1633222,4510,1188.406005859375
1590842365.8291807,4531,1190.6390380859375
1590842449.3808546,4629,1280.896240234375
1590842485.735237,4665,1228.1644287109375
1590842485.8292556,4669,1240.57275390625
1590842492.7308848,4677,1265.1614990234375
1590842555.9352536,4751,1282.0380859375
1590842590.6529357,4789,1341.1434326171875
1590842604.9090388,4803,1321.228515625
1590842641.2480311,4841,1350.6748046875
1590842648.45355,4853,1324.6187744140625
1590842685.2183018,4895,1384.091796875
1590842749.483253,4963,1413.107421875
1590842757.480675,4972,1412.52783203125
1590842757.557647,4975,1405.3240966796875
1590842840.685898,5051,1347.719482421875
1590842840.723286,5053,1362.509033203125
1590842895.2102337,5107,1436.59912109375
1590842917.8966453,5135,1425.8143310546875
1590843013.9391859,5240,1333.0733642578125
1590843103.8076081,5330,1413.9989013671875
1590843118.9665432,5346,1417.0198974609375
1590843126.927732,5360,1428.44140625
1590843186.924813,5421,1409.7352294921875
1590843288.3984141,5516,1406.2325439453125
1590843288.4388065,5518,1404.3424072265625
1590843318.7751355,5550,1389.8814697265625
1590843433.032147,5665,1373.98779296875
1590843441.2432616,5680,1395.2939453125
1590843487.7142491,5724,1383.0244140625
1590843575.0789464,5809,1552.1441650390625
1590843591.1318994,5826,1556.88525390625
1590843591.191595,5829,1560.812744140625
1590843631.4274893,5865,1515.2857666015625
1590843632.0843153,5872,1536.2479248046875
1590843671.889519,5908,1528.2777099609375
1590843695.7790825,5929,1550.0572509765625
1590843751.7750506,5991,1664.996826171875
1590843786.9628932,6011,1622.511962890625
1590843899.8096447,6122,1664.986328125
1590843907.853058,6132,1650.0067138671875
1590843955.8900678,6182,1618.9998779296875
1590843979.969491,6201,1592.00634765625
1590843988.2249663,6214,1594.974853515625
1590843996.2462757,6220,1609.9954833984375
1590844013.2137306,6233,1598.3472900390625
1590844072.8125215,6290,1578.1485595703125
1590844097.343365,6313,1581.2972412109375
1590844097.4362383,6318,1570.6734619140625
1590844122.571062,6342,1608.617431640625
1590844164.1567502,6377,1594.2728271484375
1590844188.73376,6401,1628.475341796875
1590844290.6945221,6497,1619.1318359375
1590844326.6058128,6521,1671.6759033203125
1590844377.088876,6575,1712.013671875
1590844410.2775505,6604,1685.6744384765625
1590844469.5405269,6658,1573.5772705078125
1590844511.6310403,6697,1667.395751953125
1590844511.7089162,6700,1687.3765869140625
1590844520.3452876,6712,1695.192138671875
1590844554.173527,6743,1744.7435302734375
1590844666.1284308,6847,1611.939453125
1590844674.5819094,6855,1615.0040283203125
1590844691.4692771,6870,1584.9378662109375
1590844797.4605322,6967,1656.6036376953125
1590844832.3278744,6993,1698.725830078125
1590844861.5570586,7015,1660.7479248046875
1590844966.9449954,7107,1767.0518798828125
1590844975.7588475,7115,1782.8577880859375
1590845019.8224604,7156,1781.154052734375
1590845092.4580512,7217,1849.49462890625
1590845120.0814312,7248,1874.952880859375
1590845191.7679079,7312,1804.5260009765625
1590845218.7168677,7330,1795.2711181640625
1590845227.6381993,7340,1826.6988525390625
1590845227.7022717,7341,1825.11962890625
1590845245.7580884,7360,1833.8392333984375
1590845272.7020302,7383,1858.3707275390625
1590845299.5501451,7402,1846.8221435546875
1590845354.3960707,7451,1859.295166015625
1590845363.343752,7461,1821.88818359375
1590845363.41323,7464,1817.77685546875
1590845381.4684887,7479,1782.6688232421875
1590845427.8257573,7512,1848.4237060546875
1590845584.4409368,7645,1802.6204833984375
1590845630.9352803,7688,1894.6463623046875
1590845640.0192752,7694,1906.633544921875
1590845724.5015247,7761,1942.70947265625
1590845752.3772414,7789,1904.302734375
1590845762.27828,7799,1883.8360595703125
1590845808.836968,7834,1888.9339599609375
1590845883.6677022,7901,1826.1761474609375
1590845921.1419451,7933,1813.822509765625
1590845988.0180516,7992,1900.448486328125
1590846044.9945076,8027,1989.033203125
1590846074.3773077,8050,1978.7291259765625
1590846093.2702713,8067,1961.1209716796875
1590846229.7645133,8181,1945.333740234375
1590846268.0241454,8216,1947.349853515625
1590846277.556037,8222,1953.2685546875
1590846366.5599568,8291,1966.32568359375
1590846417.3486414,8335,1957.1673583984375
1590846456.267987,8364,2034.3201904296875
1590846466.5094848,8369,2058.287109375
1590846476.4654176,8378,2057.424560546875
1590846584.7123554,8468,2082.858642578125
1590846584.8194776,8471,2083.913818359375
1590846623.2978034,8499,2067.390625
1590846644.418313,8509,2059.47412109375
1590846714.6927705,8567,2018.505615234375
1590846763.938013,8602,2009.3140869140625
1590846805.9375625,8635,2002.4298095703125
1590846805.9570277,8636,2001.3082275390625
1590846876.8757625,8696,1981.1103515625
1590847039.5730038,8820,2114.45849609375
1590847039.6808383,8823,2124.9619140625
1590847111.533776,8879,2133.797119140625
1590847152.4501834,8905,2108.33984375
1590847152.5184674,8908,2109.15625
1590847184.8560207,8929,2130.876953125
1590847185.5449138,8936,2116.892822265625
1590847269.2510757,8994,2123.285888671875
1590847269.3786433,9000,2130.515869140625
1590847352.182373,9056,2157.598388671875
1590847362.5795927,9064,2153.26220703125
1590847583.7011418,9227,2193.42333984375
1590847593.9931028,9234,2195.208984375
1590847625.1691473,9261,2241.53857421875
1590847698.6005492,9317,2225.621337890625
1590847740.9568977,9349,2216.18701171875
1590847825.788014,9413,2253.966796875
1590847825.8405666,9416,2264.0224609375
1590847858.2232893,9436,2275.68994140625
1590847900.4966102,9469,2244.6787109375
1590848018.076425,9548,2261.0380859375
1590848028.7277334,9555,2272.638916015625
1590848040.026271,9568,2282.4921875
1590848071.7766368,9590,2290.963623046875
1590848126.190869,9628,2293.80615234375
1590848169.2055464,9658,2278.02490234375
1590848201.5239465,9681,2284.626953125
1590848223.020912,9699,2296.83447265625
1590848322.2319508,9769,2275.68115234375
1590848421.2171545,9844,2292.220947265625
1590848509.7837412,9908,2307.817626953125
1590848598.9133983,9973,2349.5390625
1590848722.0013099,10051,2324.808837890625
1590848722.103452,10056,2329.303955078125
1590848733.622071,10059,2332.17529296875
1590848768.3946295,10085,2341.863037109375
1590848894.8301492,10169,2319.41552734375
1590849021.2214072,10257,2364.774658203125
1590849043.738412,10277,2376.903076171875
1590849055.025979,10284,2381.5166015625
1590849218.0110683,10397,2350.15576171875
1590849218.0742388,10400,2354.687255859375
1590849252.5320556,10421,2314.124755859375
1590849335.415182,10480,2276.671875
1590849358.133945,10490,2281.376708984375
1590849358.2599032,10494,2285.5302734375
1590849414.5354598,10523,2338.019287109375
1590849461.446219,10556,2388.388671875
1590849532.3426247,10608,2392.8662109375
1590849568.174724,10625,2404.60009765625
1590849579.8640501,10639,2398.775634765625
1590849603.2825735,10655,2397.103759765625
1590849626.8993545,10672,2380.65185546875
1590849686.6014729,10712,2395.634765625
1590849756.967482,10758,2421.167724609375
1590849756.986386,10759,2423.423828125
1590849792.7714946,10781,2461.232421875
1590849840.831239,10816,2483.64404296875
1590849864.4598901,10826,2498.385498046875
1590849888.0992432,10842,2466.0859375
1590849899.8336751,10851,2450.85888671875
1590849924.2298856,10865,2462.126708984375
1590849974.0401618,10903,2464.766845703125
1590849985.7026868,10906,2452.1357421875
1590850034.2477355,10940,2480.92578125
1590850034.3607657,10944,2485.96142578125
1590850070.4004898,10967,2476.292236328125
1590850082.3063715,10973,2466.487060546875
1590850082.346966,10975,2464.46337890625
1590850152.4738133,11015,2475.080078125
1590850164.4128506,11021,2470.257568359375
1590850188.6812873,11034,2487.4443359375
1590850188.7887402,11039,2461.899658203125
1590850286.1922731,11103,2532.73876953125
1590850322.8080041,11122,2538.202880859375
1590850334.9321501,11131,2514.77685546875
1590850396.58988,11176,2523.328857421875
1590850432.6867182,11199,2517.062744140625
1590850444.7033784,11201,2518.4130859375
1590850444.7236402,11202,2518.78857421875
1590850531.667883,11261,2582.706787109375
1590850783.5889733,11420,2563.896484375
1590850871.1459117,11473,2581.313720703125
1590850896.1105132,11493,2620.812255859375
1590850955.9648197,11524,2665.7880859375
1590850968.8344777,11533,2663.951416015625
1590850994.1367118,11550,2662.053955078125
1590851018.736184,11567,2671.71728515625
1590851068.1805422,11598,2604.401123046875
1590851156.2478762,11649,2598.05859375
1590851181.7354345,11672,2567.8271484375
1590851206.896092,11686,2628.59375
1590851320.079997,11760,2584.912841796875
1590851511.272815,11874,2651.410888671875
1590851665.2469187,11970,2625.310791015625
1590851665.4125018,11975,2657.955810546875
1590851740.1253264,12011,2656.964599609375
1590851791.9803896,12042,2637.71875
1590851947.3859785,12139,2636.6640625
1590851986.833029,12165,2657.33447265625
1590851999.5607321,12169,2678.27197265625
1590852026.8559482,12185,2688.826171875
1590852092.729965,12227,2706.770751953125
1590852199.47059,12291,2725.02587890625
1590852199.5365293,12294,2725.21337890625
1590852225.8613899,12310,2758.323486328125
1590852384.6083899,12406,2770.58740234375
1590852477.091284,12459,2774.623291015625
1590852651.866104,12554,2761.3154296875
1590852841.9358792,12672,2811.5869140625
1590852895.8443854,12700,2836.606201171875
1590852992.9011168,12759,2855.083251953125
1590853020.4424126,12775,2843.862060546875
1590853074.7673423,12806,2845.282958984375
1590853199.987604,12878,2837.178955078125
1590853240.7867966,12897,2834.678955078125
1590853310.2648678,12940,2857.576904296875
1590853339.5358148,12960,2854.176025390625
1590853463.3784666,13018,2836.52001953125
1590853491.1300695,13035,2857.519287109375
1590853533.5826476,13062,2839.212158203125
1590853576.0614452,13083,2852.433349609375
1590853590.40932,13095,2848.60888671875
1590853617.9518397,13110,2863.453125
1590853631.6209257,13114,2844.280517578125
1590853659.47637,13131,2820.4736328125
1590853715.0618033,13167,2844.4794921875
1590853786.4279382,13207,2879.979248046875
1590853844.0222116,13240,2922.794921875
1590854043.9909928,13350,2900.752685546875
1590854143.2631264,13403,2926.47802734375
1590854143.3468301,13407,2926.800048828125
1590854186.4741495,13427,2927.205322265625
1590854272.2693424,13476,2955.0576171875
1590854338.6481857,13505,2966.369140625
1590854412.7142808,13547,2935.28662109375
1590854499.1373827,13598,2963.1572265625
1590854542.3922338,13621,3001.160400390625
1590854643.9028144,13680,3003.4990234375
1590854658.212183,13683,2991.786865234375
1590854775.3721793,13748,2942.908935546875
1590854833.8441875,13777,2939.76904296875
1590854892.6068614,13811,2953.412841796875
1590854952.7234917,13846,2969.604248046875
1590854997.065856,13869,2949.0810546875
1590855027.5946286,13885,2949.07080078125
1590855159.8119926,13958,2995.44091796875
1590855203.7736983,13977,2984.53271484375
1590855233.2227325,13999,2972.286865234375
1590855405.0598133,14081,2978.8828125
1590855660.7668562,14222,3046.357421875
1590855782.5643883,14288,3066.667236328125
1590855798.2951224,14295,3088.54150390625
1590855813.4322855,14304,3057.123779296875
1590855858.578918,14321,3055.272216796875
1590855873.7082355,14333,3052.66259765625
1590855888.9357998,14339,3053.36279296875
1590855997.665639,14398,2997.07177734375
1590856089.7968795,14448,3032.906982421875
1590856182.0606782,14495,3081.604736328125
1590856269.3890429,14531,3024.923828125
1590856315.3376184,14555,3025.31103515625
1590856315.4024158,14558,3037.6328125
1590856472.0498781,14633,3034.440673828125
1590856472.1705568,14639,3033.92822265625
1590856533.9111133,14669,3003.164794921875
1590856549.4382625,14678,3008.580078125
1590856565.127907,14682,3013.697265625
1590856565.2612739,14688,3015.611328125
1590856750.8977568,14780,3097.765380859375
1590856750.9588585,14781,3092.49365234375
1590856766.4760818,14789,3089.494384765625
1590856781.9258132,14793,3091.188232421875
1590856813.1123986,14810,3082.697998046875
1590856938.8766472,14874,3076.263671875
1590856970.8886213,14893,3088.356689453125
1590857033.9508643,14927,3066.517822265625
1590857249.7952404,15028,3134.86376953125
1590857378.6773384,15091,3110.35546875
1590857476.0200043,15137,3122.875
1590857557.407223,15181,3130.710205078125
1590857590.7910655,15200,3123.125244140625
1590857736.4233887,15267,3125.2216796875
1590857850.507476,15325,3164.210205078125
1590857898.4953647,15348,3178.16015625
1590858063.1337154,15429,3166.5517578125
1590858159.9819322,15474,3204.16748046875
1590858160.0262618,15476,3201.08056640625
1590858236.2704153,15508,3204.3369140625
1590858302.0346901,15539,3201.223876953125
1590858417.2024736,15598,3211.596435546875
1590858715.5466077,15741,3244.414306640625
1590858764.965374,15765,3220.057861328125
1590858781.8052027,15774,3211.75830078125
1590858798.124827,15780,3214.987060546875
1590858899.799779,15826,3209.566162109375
1590858899.8643532,15829,3209.64111328125
1590858933.7281485,15848,3207.194580078125
1590858983.2260191,15867,3230.676025390625
1590859218.1239877,15980,3249.21875
1590859251.8492837,15994,3240.874267578125
1590859466.0098493,16096,3259.064453125
1590859516.912297,16117,3270.736572265625
1590859671.0184307,16189,3250.781982421875
1590859807.7968032,16250,3235.781982421875
1590859962.8205462,16322,3257.281494140625
1590859997.9771984,16344,3265.96533203125
1590860050.814027,16361,3262.010009765625
1590860137.5161183,16407,3243.233154296875
1590860223.5761523,16441,3254.397705078125
1590860371.9192092,16506,3276.42431640625
1590860476.7891037,16560,3252.2607421875
1590860545.606402,16586,3250.82177734375
1590860545.7703786,16591,3254.71142578125
1590860703.9069471,16662,3219.864501953125
1590860791.4511085,16698,3232.60986328125
1590860897.4320626,16747,3273.431884765625
1590861037.6864893,16809,3258.108642578125
1590861037.7218437,16810,3256.95654296875
1590861108.6697206,16844,3242.487060546875
1590861143.512313,16858,3223.91552734375
1590861232.7392519,16900,3221.3955078125
1590861619.4911318,17067,3295.67236328125
1590861691.5381038,17098,3297.354248046875
1590861763.2006373,17132,3308.50244140625
1590861907.9356992,17193,3285.10302734375
1590861926.9883819,17203,3300.3115234375
1590861999.2814844,17240,3253.65380859375
1590862018.0471916,17248,3258.7587890625
1590862091.0295875,17273,3245.203857421875
1590862127.1428616,17291,3263.0048828125
1590862127.183094,17293,3262.760009765625
1590862181.15837,17316,3261.141845703125
1590862181.1813126,17317,3262.75537109375
1590862181.200248,17318,3253.484375
1590862199.0900688,17321,3250.938232421875
1590862235.24041,17340,3311.54052734375
1590862308.8323622,17375,3338.871337890625
1590862382.072035,17406,3336.3896484375
1590862436.2389095,17427,3329.77099609375
1590862473.2404258,17445,3337.510986328125
1590862491.738963,17455,3334.7919921875
1590862705.5100832,17544,3327.860595703125
1590862742.7862349,17558,3319.53564453125
1590862797.7752316,17578,3342.444091796875
1590862816.9210367,17587,3335.76318359375
1590862835.1985278,17594,3314.019287109375
1590862835.2183218,17595,3314.78466796875
1590862890.6412754,17624,3319.410400390625
1590862927.2020507,17634,3331.182861328125
1590862964.7646234,17654,3330.828369140625
1590863132.745269,17723,3342.0400390625
1590863244.5370007,17772,3374.624267578125
1590863244.554682,17773,3374.616943359375
1590863318.752974,17805,3361.080810546875
1590863413.1941843,17843,3344.291259765625
1590863674.299617,17954,3373.425537109375
1590863732.0137463,17979,3372.51025390625
1590863732.118613,17982,3372.6708984375
1590863750.7555285,17991,3380.560791015625
1590863835.3031178,18019,3378.92578125
1590863911.8276463,18054,3357.179931640625
1590863949.3613265,18066,3373.257080078125
1590864044.6264453,18105,3389.882080078125
1590864102.657151,18130,3339.30712890625
1590864140.6691012,18147,3367.455078125
1590864294.6783738,18215,3378.551025390625
1590864352.0873263,18237,3418.808349609375
1590864429.5345895,18265,3416.005126953125
1590864544.42003,18319,3393.44091796875
1590864874.262757,18452,3386.130126953125
1590864874.280386,18453,3385.536376953125
1590865117.2810702,18548,3408.327880859375
1590865235.767258,18593,3387.477294921875
1590865530.5801396,18714,3424.30615234375
1590865550.081998,18721,3431.938720703125
1590865847.8297412,18846,3453.032470703125
1590865967.7735186,18894,3452.33349609375
1590866066.404064,18934,3432.986328125
1590866126.1723793,18959,3436.541259765625
1590866185.949052,18978,3435.307373046875
1590866186.085365,18983,3433.705322265625
1590866255.6837325,19006,3427.1171875
1590866315.344598,19028,3442.787841796875
1590866376.0621753,19049,3445.91455078125
1590866533.9283233,19117,3472.816162109375
1590866675.795121,19170,3440.758544921875
1590866816.9905689,19228,3447.23046875
1590866918.6370234,19272,3458.97900390625
1590866938.5539892,19276,3460.111083984375
1590866999.4102573,19301,3485.94775390625
1590867469.087472,19486,3497.469482421875
1590867519.3057122,19501,3495.951171875
1590867519.390018,19504,3491.438232421875
1590867582.1758792,19526,3485.8359375
1590867603.0227008,19532,3498.508056640625
1590867726.6873224,19580,3478.999267578125
1590867768.2818582,19595,3479.677001953125
1590867891.750076,19641,3494.10986328125
1590867912.7212155,19655,3484.70068359375
1590867954.0269136,19666,3516.533935546875
1590867974.6136231,19675,3520.79833984375
1590868098.718379,19721,3517.655517578125
1590868119.4324565,19732,3511.369873046875
1590868139.9689064,19738,3516.518798828125
1590868284.93677,19797,3524.27099609375
1590868347.3112814,19824,3516.283935546875
1590868411.441407,19847,3513.152587890625
1590868599.4369414,19917,3462.8115234375
1590868662.59273,19939,3468.22265625
1590868746.274526,19972,3524.546142578125
1590868789.433919,19989,3528.032958984375
1590868811.2056532,19996,3527.539306640625
1590868929.170781,20036,3538.015625
1590868971.53229,20049,3542.459228515625
1590868971.683284,20054,3532.9951171875
1590868992.5920713,20060,3533.716552734375
1590868992.7153344,20063,3536.605224609375
1590869205.0680182,20139,3541.6611328125
1590869205.0911193,20140,3539.306640625
1590869205.1765277,20142,3540.876220703125
1590869311.352816,20184,3544.9814453125
1590869332.294054,20187,3544.1904296875
1590869417.5884144,20218,3555.024169921875
1590869481.6422062,20245,3567.651611328125
1590869481.734476,20248,3567.609130859375
1590869503.2928998,20253,3563.831298828125
1590869652.7939394,20309,3572.28125
1590869696.3302538,20324,3572.035400390625
1590869720.3526504,20333,3571.370849609375
1590869720.3909757,20335,3573.880859375
1590869849.029192,20384,3551.80322265625
1590869891.645129,20398,3549.554443359375
1590870020.802089,20441,3539.4658203125
1590870128.2772827,20486,3562.204833984375
1590870247.112946,20527,3588.870361328125
1590870290.0299456,20540,3580.154541015625
1590870290.59161,20541,3580.153076171875
1590870355.084171,20561,3592.64013671875
1590870355.138769,20563,3595.133544921875
1590870355.2388628,20568,3592.1318359375
1590870399.8612053,20579,3597.74169921875
1590870704.0081325,20690,3520.083251953125
1590870748.117119,20711,3558.987060546875
1590870944.7565968,20779,3532.4638671875
1590870944.778291,20780,3533.314453125
1590870944.8830237,20783,3531.36083984375
1590870944.902238,20784,3529.45458984375
1590871054.478825,20823,3530.108154296875
1590871076.5888524,20832,3529.38525390625
1590871142.4093008,20856,3574.1240234375
1590871253.3327258,20889,3562.921142578125
1590871319.268347,20914,3570.72998046875
1590871408.1591318,20950,3555.09033203125
1590871519.8312798,20988,3546.80517578125
1590871640.6517563,21028,3531.896728515625
1590871662.9022691,21036,3534.355712890625
1590871752.1218393,21068,3561.561767578125
1590871797.1941633,21081,3570.277587890625
1590871976.4127705,21145,3565.011474609375
1590872154.3515487,21210,3581.678466796875
1590872222.1696055,21233,3604.064453125
1590872449.1551661,21317,3605.961181640625
1590872449.2190018,21320,3603.59130859375
1590872471.6050434,21325,3605.04345703125
1590872654.982035,21392,3614.160888671875
1590872722.6250818,21410,3599.88916015625
1590872926.9987698,21485,3555.7763671875
1590873051.8024464,21524,3634.24365234375
1590873051.8224623,21525,3633.805419921875
1590873507.1873634,21682,3537.58056640625
1590873622.1593359,21724,3597.43505859375
1590873622.1800768,21725,3597.216796875
1590873807.079703,21790,3627.8779296875
1590873830.4536967,21796,3623.397216796875
1590873877.4020991,21816,3631.33935546875
1590873900.313738,21822,3635.72900390625
1590873969.5106163,21843,3589.257568359375
1590873992.4556475,21849,3591.955322265625
1590874153.812427,21909,3573.680419921875
1590874315.3941536,21968,3607.48046875
1590874407.7568312,22000,3603.441162109375
1590874440.2151303,22007,3600.70556640625
1590875072.6741402,22221,3604.069091796875
1590875144.314873,22246,3612.021240234375
1590875191.50964,22259,3616.862548828125
1590875262.0491233,22286,3644.068359375
1590875285.3938608,22293,3644.760009765625
1590875308.8723516,22304,3666.053955078125
1590875332.3050897,22309,3667.58349609375
1590875355.5726788,22317,3668.275634765625
1590875402.6132877,22331,3649.824462890625
1590875473.232051,22359,3612.174072265625
1590875686.4757135,22428,3608.017333984375
1590875686.5841792,22431,3615.72802734375
1590875829.2672086,22473,3596.64404296875
1590875934.7426898,22508,3625.683837890625
1590876056.210158,22545,3642.9423828125
1590876321.6449971,22636,3631.3701171875
1590876369.3397927,22652,3630.0849609375
1590876682.3426135,22759,3638.486572265625
1590876707.0567837,22766,3619.143310546875
1590876755.3352947,22778,3618.081298828125
1590876900.7460973,22829,3601.431396484375
1590876925.2058563,22840,3628.772705078125
1590876949.5867918,22841,3628.8095703125
1590877216.2168357,22931,3674.240966796875
1590877216.2747607,22934,3673.654541015625
1590877690.414412,23081,3692.954833984375
1590877690.50392,23085,3693.194091796875
1590877690.523373,23086,3692.420654296875
1590877740.194862,23103,3695.473388671875
1590877789.0882034,23118,3710.810302734375
1590877813.6315312,23128,3721.50048828125
1590877862.3366036,23139,3716.756591796875
1590877862.4740279,23144,3715.14453125
1590877886.564545,23149,3713.40087890625
1590877911.0723102,23153,3713.78515625
1590877911.1999297,23159,3705.2216796875
1590877985.4118938,23183,3692.742919921875
1590878034.504782,23193,3687.025634765625
1590878108.841877,23219,3674.6904296875
1590878108.9248939,23221,3669.49560546875
1590878232.4250965,23264,3693.775146484375
1590878308.3817892,23287,3704.620361328125
1590878481.0286474,23338,3720.218505859375
1590878556.142614,23362,3706.75390625
1590878605.983917,23381,3715.722900390625
1590878655.9702418,23395,3714.517578125
1590878757.1168578,23428,3696.88818359375
1590879117.649337,23541,3686.752685546875
1590879271.3740106,23590,3705.626220703125
1590879472.5283685,23651,3695.945556640625
1590879522.6443243,23671,3693.629638671875
1590879572.3579805,23682,3690.806640625
1590879622.845997,23702,3685.132568359375
1590879827.3382704,23762,3709.14013671875
1590879852.5112765,23775,3696.77001953125
1590879978.7284164,23812,3684.75732421875
1590880029.4666579,23832,3703.28271484375
1590880080.0587668,23843,3699.052490234375
1590880359.88275,23929,3727.585205078125
1590880385.452503,23939,3730.41845703125
1590880830.8636816,24080,3766.82275390625
1590880958.595453,24117,3758.7294921875
1590880958.6358137,24119,3761.01708984375
1590881061.1096327,24148,3745.200927734375
1590881190.1435387,24187,3748.38330078125
1590881344.824434,24235,3736.932861328125
1590881499.9274948,24283,3747.959228515625
1590881499.9685214,24285,3750.998291015625
1590881525.6751287,24293,3749.097900390625
1590881629.6176033,24323,3756.701904296875
1590881707.877536,24346,3760.24267578125
1590881733.8398428,24360,3769.211181640625
1590881941.9605849,24417,3768.9521484375
1590882264.5239415,24513,3780.92578125
1590882396.7435718,24558,3782.900390625
1590882422.6860487,24562,3783.375
1590882606.6724167,24622,3751.145263671875
1590882763.8741527,24668,3732.677490234375
1590882871.3191266,24698,3723.331298828125
1590882924.5405114,24720,3756.867919921875
1590882951.1564429,24728,3773.71484375
1590883376.9631665,24850,3731.326171875
1590883456.9889052,24880,3752.817138671875
1590883536.0936809,24902,3745.74853515625
1590883642.2582285,24935,3801.877197265625
1590883749.7695804,24964,3797.798583984375
1590883918.6263285,25009,3812.09423828125
1590884026.4876876,25048,3773.64794921875
1590884323.8644547,25134,3764.94189453125
1590884565.6082146,25207,3780.904541015625
1590884646.8204415,25232,3781.93115234375
1590884700.7258003,25245,3779.825927734375
1590884727.7762234,25254,3750.853515625
1590884999.29372,25333,3782.46484375
1590885189.8481984,25392,3809.659423828125
1590885611.7916918,25506,3768.562744140625
1590885666.6376276,25521,3798.562744140625
1590885833.0786345,25573,3776.028076171875
1590885915.127002,25600,3791.197509765625
1590886135.6184497,25662,3807.00927734375
1590886218.4698043,25687,3811.268798828125
1590886523.2984142,25776,3829.28759765625
1590886661.9836535,25813,3831.8310546875
1590886774.2011764,25848,3833.166015625
1590886914.0518372,25881,3831.42724609375
1590887053.3934708,25922,3828.38818359375
1590887424.7816215,26030,3836.722412109375
1590887480.2344224,26046,3829.54052734375
1590887564.0170298,26067,3830.070068359375
1590887592.0462632,26076,3831.6689453125
1590887649.1503763,26092,3813.9794921875
1590887874.5617304,26155,3829.542236328125
1590887874.5837338,26156,3828.54248046875
1590887930.9889913,26170,3816.897216796875
1590888297.0973878,26280,3837.91015625
1590888353.4459543,26293,3847.228759765625
1590888381.5673113,26304,3841.609619140625
1590888750.824505,26404,3831.912109375
1590888980.5095382,26471,3869.17578125
1590889163.07403,26513,3874.4892578125
1590889708.6166613,26671,3843.39111328125
1590890027.3507423,26755,3859.5888671875
1590890027.881983,26757,3858.39599609375
1590890172.351663,26797,3847.208984375
1590890172.3737087,26798,3844.538330078125
1590890172.3929904,26799,3844.738525390625
1590890230.5791545,26815,3860.523681640625
1590890289.0005288,26828,3861.663818359375
1590890289.0391152,26830,3861.135498046875
1590890670.2679775,26929,3880.056640625
1590891206.7477942,27079,3838.92626953125
1590891441.7409897,27143,3886.73486328125
1590891470.9161565,27149,3878.864501953125
1590891499.8536575,27155,3884.131103515625
1590891499.9392161,27159,3885.409423828125
1590891499.9604013,27160,3882.534912109375
1590891795.8976305,27235,3820.685302734375
1590891943.0485382,27275,3870.80224609375
1590892150.2681372,27330,3893.54150390625
1590892537.4486976,27439,3892.416748046875
1590892596.818834,27450,3888.742431640625
1590892626.5449696,27458,3882.749267578125
1590892814.2902708,27506,3889.198486328125
1590892905.1399467,27530,3901.40478515625
1590893055.5693338,27570,3895.711181640625
1590893055.6695366,27573,3895.3828125
1590893177.0855618,27604,3903.999755859375
1590893207.043354,27614,3902.437744140625
1590893237.0133462,27621,3910.663330078125
1590893296.7174873,27639,3933.62939453125
1590893508.194029,27696,3912.95654296875
1590893599.1021435,27716,3921.229736328125
1590893599.1676376,27719,3918.403076171875
1590893690.082577,27740,3894.935302734375
1590894024.8450336,27826,3939.321044921875
1590894361.9224703,27917,3937.1484375
1590894361.957926,27919,3938.802978515625
1590894484.585352,27951,3930.713623046875
1590894575.4869037,27969,3929.69189453125
1590895658.4369419,28252,3972.703369140625
1590895751.0022573,28278,3983.18115234375
1590895936.6563358,28322,3971.98095703125
1590896152.7678914,28377,3933.935791015625
1590896370.288994,28439,3913.0068359375
1590896432.0762987,28452,3911.449951171875
1590896784.7065191,28544,3866.2138671875
1590896909.763534,28573,3875.984375
1590897067.0533829,28612,3880.395751953125
1590897321.0392604,28677,3900.522705078125
1590898171.7318814,28892,3970.25390625
1590898488.4689443,28971,3962.3125
1590898583.009413,28997,3946.666748046875
1590898688.8564382,29019,3952.986328125
1590898752.164021,29038,3960.040771484375
1590898847.3536463,29058,3944.932373046875
1590898847.5013106,29063,3921.44384765625
1590898910.7016566,29079,3942.44140625
1590898974.5732071,29091,3937.34814453125
1590899038.051983,29107,3957.177490234375
1590899134.9342387,29134,3951.389892578125
1590899422.8140104,29202,3998.005126953125
1590899613.942559,29251,3945.61767578125
1590899646.0858228,29264,3944.03369140625
1590899678.028753,29272,3962.175537109375
1590899837.491026,29310,3948.621826171875
1590900064.2181704,29367,3969.940185546875
1590900353.553096,29439,4019.145751953125
1590900481.9018805,29472,4015.725830078125
1590900514.0338242,29479,4018.162109375
1590900546.4471116,29488,4018.60546875
1590900782.191493,29538,4005.989013671875
1590900782.3212042,29541,4002.058837890625
1590900880.592907,29562,4009.33203125
1590900912.881664,29574,4007.25927734375
1590901009.9539866,29593,4013.6474609375
1590901074.7315722,29612,4042.241943359375
1590901631.0390575,29748,3985.989013671875
1590901958.9832406,29829,3996.0341796875
1590901959.0042903,29830,4002.175048828125
1590902090.5524483,29864,4013.12646484375
1590902189.475167,29883,3975.57666015625
1590902388.3077762,29929,3975.23974609375
1590902695.5294194,30001,4012.924560546875
1590902695.6392362,30006,4024.60009765625
1590902795.2312949,30032,4036.91162109375
1590902994.126646,30078,4011.3251953125
1590903059.6617618,30093,4020.0693359375
1590903258.2525487,30138,3981.136962890625
1590903390.0246375,30175,3987.039794921875
1590903588.827321,30218,3995.530517578125
1590903655.481604,30238,4012.97119140625
1590903689.0741827,30244,4008.645263671875
1590903755.5195878,30257,4011.869384765625
1590903856.4197998,30285,4001.7529296875
1590904023.7955072,30328,4023.913818359375
1590904190.7414312,30368,4049.759521484375
1590904492.5607872,30435,4058.207275390625
1590904593.5600076,30460,4016.9794921875
1590904627.2332413,30467,4020.03515625
1590904627.3663745,30471,4013.5146484375
1590905080.3039317,30570,4020.76416015625
1590905080.4138877,30573,4022.937255859375
1590905251.9655375,30613,3993.317138671875
1590905389.2931502,30645,3999.478759765625
1590905662.1867368,30707,4004.545166015625
1590905729.8621864,30721,4010.14892578125
1590905798.3788881,30738,4007.09423828125
1590905798.4001381,30739,4004.808837890625
1590905970.103429,30781,4015.042724609375
1590906379.649182,30880,3992.381591796875
1590906516.5432687,30907,4003.93603515625
1590907143.4807045,31053,3963.031005859375
1590907385.1368964,31106,3970.53759765625
1590907834.9727428,31214,4014.848876953125
1590907904.0228612,31225,3990.8798828125
1590908428.5735154,31348,4032.315673828125
1590908675.4528046,31407,4033.087646484375
1590908849.767185,31444,4027.652099609375
1590908954.9322662,31465,4016.7470703125
1590909104.6054738,31502,3970.426025390625
1590909281.130145,31538,3968.937255859375
1590909281.1568146,31539,3967.8955078125
1590909386.7773979,31564,3974.493896484375
1590909665.6913197,31626,3970.99658203125
1590909665.8597941,31632,3979.171875
1590909736.0110104,31647,3986.518798828125
1590909983.354731,31697,3985.176513671875
1590910089.411359,31723,4030.653076171875
1590910160.6735144,31740,4037.490966796875
1590910265.5014517,31763,4038.44091796875
1590910476.8380127,31809,4031.046630859375
1590910761.9688349,31874,3996.896240234375
1590910797.676126,31881,3995.908447265625
1590910833.252872,31889,3999.258544921875
1590911047.055042,31937,4051.81591796875
1590911082.5107644,31946,4045.4169921875
1590911341.9734857,32005,4049.7119140625
1590911413.044519,32018,4039.35693359375
1590912059.3065114,32163,4061.290283203125
1590912095.734979,32175,4069.2216796875
1590912242.0016258,32208,4063.42822265625
1590912277.4605317,32210,4068.461181640625
1590912457.5040562,32250,4070.981689453125
1590912759.3684037,32315,4033.5927734375
1590913082.3456135,32389,4065.155517578125
1590913298.939261,32436,4049.505859375
1590913442.7675443,32472,4071.388427734375
1590913596.6055577,32501,4069.529541015625
1590913742.3038962,32530,4042.78515625
1590913779.0535636,32543,4028.846923828125
1590913815.7335458,32546,4028.80859375
1590914106.523157,32612,4031.287109375
1590914106.5831919,32615,4032.412841796875
1590914324.389474,32658,4086.0400390625
1590914505.6482415,32697,4084.6474609375
1590914542.005812,32707,4054.68505859375
1590914542.0618832,32710,4054.060791015625
1590914798.4852219,32763,4047.190185546875
1590915310.3202257,32876,4044.769287109375
1590915384.1203365,32895,4035.67333984375
1590915421.6782238,32902,4037.7626953125
1590915421.6996398,32903,4039.440185546875
1590915458.187145,32910,4046.175537109375
1590915753.4858885,32975,4040.877685546875
1590915791.6206594,32979,4042.5146484375
1590915911.2324724,33003,4005.512939453125
1590915948.7904882,33015,3994.710205078125
1590916022.1601088,33028,3990.594970703125
1590916058.6694925,33035,3993.317626953125
1590916428.0724437,33116,4041.0322265625
1590916575.035174,33149,4058.9892578125
1590916611.9737618,33153,4059.444580078125
1590916723.1624897,33180,4059.6142578125
1590916723.245795,33182,4059.67333984375
1590917060.2603574,33249,4019.26416015625
1590917134.8850222,33272,4017.13427734375
1590917471.5800173,33342,4055.03125
1590917509.5262496,33352,4043.798583984375
1590917622.0892856,33369,4052.838134765625
1590917623.2710326,33376,4056.333984375
1590917660.5830762,33379,4054.34716796875
1590917735.2976449,33393,4070.613037109375
1590917772.6745174,33404,4078.770263671875
1590918421.522071,33540,4107.45068359375
1590918609.2886362,33577,4118.912109375
1590918836.3483112,33632,4090.84765625
1590918873.9345205,33639,4087.4287109375
1590919177.0086074,33704,3965.51611328125
1590919328.0542269,33729,3935.949951171875
1590919366.3342402,33738,3934.007568359375
1590919405.4762406,33750,3922.229736328125
1590919519.8226821,33769,3974.456787109375
1590919595.9677384,33786,3973.39990234375
1590919671.8249,33801,3972.742431640625
1590919823.2569587,33840,4037.227294921875
1590919899.2620368,33852,4045.14892578125
1590920014.0809965,33877,4051.167724609375
1590920167.248899,33907,4096.38037109375
1590920205.3992364,33914,4103.80029296875
1590920471.193624,33972,4034.419677734375
1590920509.4823158,33983,4039.45166015625
1590920709.6706002,34018,4029.11474609375
1590920785.1295671,34037,4033.891357421875
1590920823.3370976,34044,4026.001708984375
1590921052.5140495,34090,4082.1904296875
1590921166.627669,34114,4071.814453125
1590921282.2030892,34142,4099.09716796875
1590921320.6719415,34145,4099.04736328125
1590921474.882724,34180,4091.80615234375
1590921782.6134584,34248,4074.809326171875
1590921935.8465693,34273,4076.423828125
1590922089.1833823,34307,4100.158203125
1590922089.2479618,34310,4097.95556640625
1590922359.5923383,34362,4097.2890625
1590922359.613301,34363,4101.341796875
1590922407.9697294,34371,4098.9541015625
1590922447.506881,34384,4091.77978515625
1590922718.2837908,34439,4118.11181640625
1590922872.630493,34466,4113.94580078125
1590923157.3410048,34526,4077.522705078125
1590923157.3599865,34527,4075.707275390625
1590923312.1581714,34553,4069.31396484375
1590923351.1792507,34565,4030.555419921875
1590923428.5183938,34580,4034.27490234375
1590923506.3564475,34600,4026.647216796875
1590923584.8620236,34609,4061.498291015625
1590923624.3772745,34618,4054.68115234375
1590923742.3166704,34648,4047.204345703125
1590924018.083035,34697,4060.38427734375
1590924256.394843,34752,4125.40234375
1590924414.4701822,34784,4091.852783203125
1590924532.3650715,34806,4099.96875
1590924889.3509963,34879,4119.8505859375
1590925286.3216767,34957,4015.317138671875
1590925575.4338586,35009,4071.520263671875
1590925655.4432006,35031,4091.810791015625
1590925895.3261979,35080,4091.004150390625
1590926097.5198026,35116,4081.16796875
1590926418.5556872,35178,4085.2470703125
1590926661.7885332,35229,4072.948974609375
1590926782.044532,35255,4083.47265625
1590926821.9376895,35258,4077.650146484375
1590927184.8123875,35334,4109.07080078125
1590927305.8823276,35355,4068.08740234375
1590927346.109528,35363,4029.33984375
1590927386.4922407,35376,4001.523681640625
1590927426.8016605,35378,4006.859130859375
1590927426.9711533,35384,3995.268310546875
1590927750.3682075,35448,4030.97998046875
1590927872.0997782,35472,4096.1181640625


==> figure source files/plot_python/csv/shprl/cheetah/2.csv <==
Wall time,Step,Value
1590750300.2320921,43,-39.17551803588867
1590750300.2904646,46,-36.21674728393555
1590750310.9849758,72,-30.881986618041992
1590750321.4769313,95,-39.922855377197266
1590750351.1915793,159,-36.71040344238281
1590750354.737988,168,-37.591129302978516
1590750385.0713542,230,-19.41497230529785
1590750388.788657,235,-18.761737823486328
1590750396.1311255,256,-22.497516632080078
1590750408.5926716,274,-17.263023376464844
1590750424.3276124,309,-12.497522354125977
1590750424.4064202,311,-12.452717781066895
1590750428.5746062,319,-12.08252239227295
1590750481.9887946,422,19.180477142333984
1590750503.0901535,461,44.54087448120117
1590750511.175436,475,44.18855285644531
1590750554.419548,537,65.67170715332031
1590750566.2869713,564,79.83650970458984
1590750574.2754982,580,96.35375213623047
1590750578.2444806,587,104.94166564941406
1590750603.388483,635,133.80856323242188
1590750607.4305153,648,134.87669372558594
1590750615.3384838,662,146.4037322998047
1590750619.413385,672,151.72372436523438
1590750644.071007,715,163.81781005859375
1590750648.1232393,723,164.79701232910156
1590750673.1808224,772,183.29795837402344
1590750681.2096786,786,182.85845947265625
1590750689.5869365,803,189.30191040039062
1590750693.603158,809,188.6939239501953
1590750706.4400823,837,193.64324951171875
1590750768.6248267,946,235.1656494140625
1590750781.8491032,972,238.22496032714844
1590750816.8171506,1015,260.8517150878906
1590750847.6622956,1067,298.8732604980469
1590750869.6352782,1105,308.357666015625
1590750911.5129132,1181,317.4342346191406
1590750955.679448,1262,362.86651611328125
1590750988.8374891,1317,388.4472351074219
1590750988.9058266,1320,388.0604553222656
1590750998.0699875,1334,388.2957763671875
1590751002.5524967,1338,392.1447448730469
1590751031.2898052,1386,420.6314697265625
1590751036.2372582,1393,426.4757080078125
1590751060.0154524,1437,432.0360412597656
1590751078.3603745,1467,450.4432067871094
1590751126.4964488,1524,441.6499328613281
1590751146.0904253,1553,433.2536315917969
1590751155.5614505,1569,429.57135009765625
1590751164.80459,1585,431.1103515625
1590751200.402095,1641,496.307373046875
1590751229.1914942,1692,505.4075622558594
1590751238.7851293,1710,505.5440979003906
1590751243.4779034,1719,509.3249816894531
1590751253.303642,1733,520.4694213867188
1590751253.3367393,1735,519.307861328125
1590751258.3321726,1738,524.588134765625
1590751282.439758,1782,524.8179931640625
1590751321.8694313,1845,502.0508117675781
1590751326.6807873,1854,502.4913024902344
1590751336.2044759,1867,535.6878662109375
1590751336.2657669,1870,536.8010864257812
1590751341.0782263,1878,541.2860107421875
1590751366.1556652,1918,591.9107055664062
1590751376.4800196,1935,604.8374633789062
1590751386.2401469,1948,622.8172607421875
1590751434.2785075,2002,665.050537109375
1590751454.276471,2037,676.6663818359375
1590751496.9294531,2097,666.3968505859375
1590751553.5000644,2188,698.9723510742188
1590751559.017987,2200,693.335693359375
1590751579.1343136,2232,716.0618286132812
1590751584.3765862,2238,711.818115234375
1590751600.4769857,2258,717.5249633789062
1590751600.6254053,2263,717.6560668945312
1590751632.5353656,2308,688.3590698242188
1590751638.2935867,2320,697.3593139648438
1590751665.269596,2355,708.216064453125
1590751685.9628766,2390,723.8134765625
1590751686.029064,2391,726.4359741210938
1590751718.9359725,2437,722.6726684570312
1590751729.7964826,2454,729.5054321289062
1590751729.8340247,2456,729.4330444335938
1590751735.4726985,2461,740.9949951171875
1590751751.1928577,2486,787.1602172851562
1590751751.213486,2487,786.925048828125
1590751762.1834092,2499,790.0208740234375
1590751774.2818396,2504,799.2484130859375
1590751795.4941146,2533,841.8320922851562
1590751806.024858,2548,857.4415283203125
1590751811.3804126,2554,863.0786743164062
1590751899.2257009,2686,858.856201171875
1590751938.1856003,2741,812.4825439453125
1590751972.0491388,2790,846.6322631835938
1590752051.994635,2897,954.5978393554688
1590752097.8437865,2968,1019.017822265625
1590752142.8930628,3012,1025.6278076171875
1590752159.6651406,3039,1001.5447998046875
1590752165.1419423,3042,990.4230346679688
1590752205.4766388,3100,997.6934204101562
1590752252.4509873,3162,1006.239990234375
1590752275.5676827,3197,1010.5403442382812
1590752299.7529402,3231,1056.728515625
1590752311.1836488,3245,1063.2579345703125
1590752311.2221224,3247,1076.8544921875
1590752311.24131,3248,1076.5792236328125
1590752357.7624876,3306,1039.6173095703125
1590752435.0765734,3409,1110.5169677734375
1590752491.5902026,3481,1186.480712890625
1590752597.4810355,3601,1189.656982421875
1590752609.6384346,3619,1195.531982421875
1590752609.7261171,3621,1198.6192626953125
1590752647.0165105,3671,1209.33154296875
1590752691.4775417,3727,1248.4869384765625
1590752703.6496577,3742,1262.287109375
1590752747.8127215,3794,1202.1011962890625
1590752760.2400084,3815,1235.324462890625
1590752766.3664072,3822,1231.007080078125
1590752854.2543638,3929,1259.8426513671875
1590752873.984313,3957,1261.2601318359375
1590752900.341833,3985,1225.14453125
1590752952.1113389,4037,1310.4468994140625
1590753004.3436794,4099,1375.1512451171875
1590753082.7175121,4197,1421.709228515625
1590753089.1146429,4203,1411.9764404296875
1590753108.4802604,4228,1435.4951171875
1590753114.8772106,4233,1432.9925537109375
1590753136.1977494,4264,1402.3431396484375
1590753177.041467,4305,1389.888427734375
1590753183.772922,4318,1352.7991943359375
1590753183.8112912,4320,1358.2879638671875
1590753259.5805564,4401,1343.8743896484375
1590753334.7860584,4493,1376.3499755859375
1590753358.6331527,4510,1446.8216552734375
1590753378.8133245,4531,1440.718505859375
1590753460.399676,4629,1519.012939453125
1590753495.93685,4665,1500.2099609375
1590753496.0495312,4669,1493.0382080078125
1590753502.77702,4677,1448.816650390625
1590753565.6191196,4751,1434.8521728515625
1590753601.9257507,4789,1465.33837890625
1590753616.778378,4803,1477.5223388671875
1590753652.3684204,4841,1554.3292236328125
1590753659.368706,4853,1572.633056640625
1590753695.12766,4895,1577.7303466796875
1590753760.5689044,4963,1609.364013671875
1590753768.65945,4972,1613.0745849609375
1590753768.7387605,4975,1608.0272216796875
1590753851.5096514,5051,1684.7559814453125
1590753851.5442135,5053,1682.7283935546875
1590753902.1431968,5107,1687.237060546875
1590753923.7132015,5135,1654.93701171875
1590754018.0097978,5240,1604.050048828125
1590754107.44016,5330,1731.0191650390625
1590754122.5551727,5346,1740.89306640625
1590754130.5521631,5360,1765.0924072265625
1590754190.772088,5421,1774.9034423828125
1590754291.1980412,5516,1766.980712890625
1590754291.2463074,5518,1766.030029296875
1590754321.2648976,5550,1726.1876220703125
1590754436.13611,5665,1893.449951171875
1590754444.1563425,5680,1868.861083984375
1590754490.8989224,5724,1861.2010498046875
1590754574.996207,5809,1894.9693603515625
1590754590.3425484,5826,1880.5260009765625
1590754590.3981054,5829,1894.2655029296875
1590754628.8215137,5865,1869.0823974609375
1590754628.994817,5872,1871.937255859375
1590754667.5713356,5908,1905.97900390625
1590754691.0511072,5929,1954.3507080078125
1590754746.0597522,5991,1921.572998046875
1590754779.4111884,6011,1917.4765625
1590754891.171051,6122,1945.1485595703125
1590754899.2064257,6132,1933.14404296875
1590754947.963741,6182,1973.6923828125
1590754972.8436031,6201,1966.4998779296875
1590754981.216277,6214,1991.755859375
1590754989.0370347,6220,1996.913330078125
1590755004.952221,6233,1995.6512451171875
1590755065.3481095,6290,1976.8040771484375
1590755090.3210585,6313,1990.671142578125
1590755090.4155748,6318,1993.4100341796875
1590755115.171331,6342,2070.349365234375
1590755156.5086076,6377,2131.12451171875
1590755181.3652244,6401,2104.68408203125
1590755282.2169657,6497,2133.260009765625
1590755318.2883084,6521,2098.796875
1590755368.5810142,6575,2120.26416015625
1590755402.0693183,6604,2100.120849609375
1590755461.16046,6658,2123.514892578125
1590755504.9326234,6697,2152.465087890625
1590755505.0058532,6700,2157.314208984375
1590755514.0474257,6712,2200.5234375
1590755548.4501176,6743,2171.239501953125
1590755659.406265,6847,2172.156494140625
1590755667.8928258,6855,2183.865966796875
1590755685.7494662,6870,2189.752685546875
1590755791.0657113,6967,2302.663818359375
1590755825.7797682,6993,2291.80859375
1590755853.8339396,7015,2258.962890625
1590755961.5671878,7107,2397.126953125
1590755970.1597402,7115,2400.186279296875
1590756015.3499396,7156,2450.56298828125
1590756085.6487982,7217,2402.93359375
1590756112.5145626,7248,2318.814697265625
1590756185.659659,7312,2339.48583984375
1590756212.8924747,7330,2348.463623046875
1590756221.8621688,7340,2351.99951171875
1590756221.9222586,7341,2346.77880859375
1590756239.7670298,7360,2332.758544921875
1590756266.7161157,7383,2335.694580078125
1590756293.9905787,7402,2330.449951171875
1590756349.112203,7451,2480.896484375
1590756358.4732955,7461,2474.292236328125
1590756359.0326905,7464,2470.628173828125
1590756377.802881,7479,2476.533935546875
1590756425.9959803,7512,2502.680419921875
1590756583.7443662,7645,2442.19677734375
1590756629.8778915,7688,2512.678955078125
1590756639.3744335,7694,2542.3125
1590756723.3724656,7761,2540.309326171875
1590756753.2806594,7789,2505.476318359375
1590756763.4627342,7799,2488.789306640625
1590756812.3012924,7834,2464.0068359375
1590756891.0743766,7901,2534.603515625
1590756928.7964783,7933,2526.070556640625
1590756995.1090593,7992,2574.5595703125
1590757052.8574405,8027,2645.260009765625
1590757081.7990735,8050,2651.062255859375
1590757100.744664,8067,2645.017822265625
1590757235.8798993,8181,2709.775390625
1590757274.316683,8216,2665.134521484375
1590757284.2304688,8222,2665.854248046875
1590757371.707683,8291,2675.134765625
1590757420.8816504,8335,2682.180908203125
1590757459.7058542,8364,2638.976318359375
1590757469.2295191,8369,2636.93994140625
1590757479.1257627,8378,2636.5771484375
1590757587.3277411,8468,2765.80517578125
1590757587.9315526,8471,2768.4130859375
1590757627.6440988,8499,2820.9716796875
1590757647.7577364,8509,2831.051513671875
1590757716.703144,8567,2845.560302734375
1590757766.1562726,8602,2846.867919921875
1590757805.9300187,8635,2871.54296875
1590757805.951903,8636,2870.334716796875
1590757876.5875351,8696,2811.198486328125
1590758040.3133743,8820,2780.62060546875
1590758040.4138608,8823,2783.247314453125
1590758113.5181992,8879,2769.70263671875
1590758153.9253051,8905,2783.39794921875
1590758154.4844656,8908,2801.744384765625
1590758184.7890327,8929,2832.349609375
1590758184.9909835,8936,2844.96923828125
1590758266.3531601,8994,2869.30859375
1590758266.4658196,9000,2882.48779296875
1590758349.4378529,9056,2926.732177734375
1590758360.387735,9064,2926.2060546875
1590758583.1274147,9227,2940.606689453125
1590758593.8700023,9234,2948.56396484375
1590758625.5569563,9261,2929.534912109375
1590758699.3579335,9317,2927.994873046875
1590758741.3484495,9349,2935.9091796875
1590758826.697054,9413,2950.059326171875
1590758826.7568233,9416,2979.73486328125
1590758858.9362857,9436,2997.8232421875
1590758901.53299,9469,3025.02490234375
1590759019.0528424,9548,2955.778076171875
1590759029.7310066,9555,2948.177734375
1590759040.9024453,9568,2941.214599609375
1590759072.9284341,9590,2937.384765625
1590759127.1817238,9628,2934.455810546875
1590759170.803639,9658,2936.1669921875
1590759203.8543756,9681,2930.2060546875
1590759225.7910159,9699,2931.604736328125
1590759325.2927964,9769,2994.3408203125
1590759424.3579519,9844,3064.990966796875
1590759514.5087857,9908,3119.158447265625
1590759604.2779388,9973,3091.570556640625
1590759728.3708153,10051,3140.597900390625
1590759728.4689856,10056,3134.525390625
1590759739.4904258,10059,3136.31689453125
1590759773.509857,10085,3173.1005859375
1590759899.1726115,10169,3172.69580078125
1590760026.9942071,10257,3182.836669921875
1590760049.7702067,10277,3210.804443359375
1590760061.001888,10284,3223.65869140625
1590760223.0050273,10397,3213.3681640625
1590760223.0583017,10400,3214.162841796875
1590760257.9669735,10421,3203.7490234375
1590760338.805984,10480,3172.677490234375
1590760362.3371153,10490,3176.41259765625
1590760362.456972,10494,3172.0849609375
1590760420.48323,10523,3249.253662109375
1590760468.9302914,10556,3211.0634765625
1590760540.1526043,10608,3176.518310546875
1590760575.624827,10625,3170.56494140625
1590760587.5993898,10639,3190.567626953125
1590760611.297131,10655,3190.294677734375
1590760635.3188663,10672,3184.9833984375
1590760695.9084117,10712,3154.5693359375
1590760767.388281,10758,3171.00634765625
1590760767.4071276,10759,3168.4541015625
1590760804.5935621,10781,3185.888916015625
1590760852.962679,10816,3226.572509765625
1590760876.9122763,10826,3225.20263671875
1590760901.4055314,10842,3234.1865234375
1590760913.4294386,10851,3225.06689453125
1590760937.6688378,10865,3211.64501953125
1590760986.1860068,10903,3231.5712890625
1590760998.0928173,10906,3232.54296875
1590761048.8452213,10940,3232.862548828125
1590761048.9716597,10944,3260.140380859375
1590761085.6781049,10967,3261.300048828125
1590761099.0846634,10973,3256.76220703125
1590761099.123749,10975,3257.559326171875
1590761170.0682552,11015,3222.848876953125
1590761182.046682,11021,3231.839111328125
1590761207.1453912,11034,3242.0078125
1590761207.7411926,11039,3241.030029296875
1590761305.5325005,11103,3256.41748046875
1590761342.29705,11122,3245.475830078125
1590761356.9762018,11131,3248.072021484375
1590761419.5146995,11176,3266.614013671875
1590761456.1724641,11199,3273.895263671875
1590761468.5299156,11201,3303.3837890625
1590761468.550662,11202,3302.3720703125
1590761555.766342,11261,3368.750244140625
1590761807.3115797,11420,3317.442626953125
1590761895.97716,11473,3299.26953125
1590761922.2915733,11493,3291.21240234375
1590761983.80069,11524,3304.2958984375
1590761996.4272842,11533,3300.984130859375
1590762021.362392,11550,3305.086669921875
1590762046.9380534,11567,3316.315673828125
1590762097.6990151,11598,3351.96533203125
1590762187.3843071,11649,3389.50244140625
1590762213.3553922,11672,3394.849853515625
1590762238.67589,11686,3398.9130859375
1590762354.4372733,11760,3377.0
1590762548.3842561,11874,3356.268798828125
1590762704.7041047,11970,3423.253173828125
1590762704.857639,11975,3417.9833984375
1590762781.4459407,12011,3436.98828125
1590762834.7762485,12042,3411.042236328125
1590762993.133262,12139,3390.42431640625
1590763033.0945177,12165,3381.6259765625
1590763045.9451869,12169,3381.375
1590763072.4303606,12185,3356.309326171875
1590763139.7615626,12227,3420.51318359375
1590763246.7247667,12291,3456.474609375
1590763246.7791595,12294,3462.97021484375
1590763273.7287202,12310,3467.865966796875
1590763436.2548127,12406,3446.354736328125
1590763532.184688,12459,3525.822509765625
1590763705.8932724,12554,3457.90869140625
1590763897.7990775,12672,3453.811767578125
1590763952.829373,12700,3484.07177734375
1590764051.0442433,12759,3535.51513671875
1590764078.4549847,12775,3566.427001953125
1590764134.1732633,12806,3547.732177734375
1590764258.3434324,12878,3542.183837890625
1590764299.4387388,12897,3469.97216796875
1590764369.5642376,12940,3447.2998046875
1590764397.463168,12960,3471.4140625
1590764519.4815085,13018,3487.68994140625
1590764547.718081,13035,3512.81689453125
1590764590.5839043,13062,3499.29052734375
1590764632.7549367,13083,3555.98876953125
1590764646.842691,13095,3566.24560546875
1590764675.082752,13110,3587.792236328125
1590764689.0360742,13114,3591.007080078125
1590764718.08917,13131,3583.954833984375
1590764774.3429437,13167,3590.229248046875
1590764846.179851,13207,3605.89794921875
1590764903.8634355,13240,3576.979248046875
1590765105.0483735,13350,3608.389404296875
1590765207.1380892,13403,3583.279541015625
1590765207.220373,13407,3585.85791015625
1590765250.0295303,13427,3555.631103515625
1590765336.745485,13476,3505.876220703125
1590765404.1443288,13505,3523.58984375
1590765477.8847277,13547,3509.53515625
1590765565.5157988,13598,3514.30419921875
1590765608.7834346,13621,3499.543212890625
1590765711.1817293,13680,3577.820068359375
1590765725.471281,13683,3573.656005859375
1590765843.3727455,13748,3472.15869140625
1590765902.7988477,13777,3502.30712890625
1590765961.9964743,13811,3493.093505859375
1590766021.24035,13846,3579.434814453125
1590766065.301172,13869,3550.383056640625
1590766095.282308,13885,3562.21142578125
1590766230.5784159,13958,3646.7568359375
1590766274.7205904,13977,3624.95556640625
1590766304.6554801,13999,3587.75830078125
1590766479.4167452,14081,3521.343505859375
1590766738.2363958,14222,3655.73779296875
1590766860.546736,14288,3673.8876953125
1590766875.9236083,14295,3677.735107421875
1590766891.5112247,14304,3673.50634765625
1590766937.121306,14321,3646.567626953125
1590766952.281356,14333,3645.46533203125
1590766967.62316,14339,3649.437255859375
1590767075.2210863,14398,3618.560546875
1590767166.6908433,14448,3612.275146484375
1590767258.8566887,14495,3584.674072265625
1590767346.2445285,14531,3640.910888671875
1590767392.1060672,14555,3664.582275390625
1590767392.163458,14558,3659.934326171875
1590767549.9047315,14633,3627.666748046875
1590767550.0175037,14639,3634.493896484375
1590767613.0904253,14669,3597.144287109375
1590767628.627065,14678,3622.764404296875
1590767644.2799234,14682,3627.510009765625
1590767644.398341,14688,3622.717041015625
1590767835.4249275,14780,3664.589111328125
1590767835.4915984,14781,3690.662109375
1590767851.034318,14789,3691.08056640625
1590767866.6187801,14793,3688.514404296875
1590767899.1806633,14810,3692.34912109375
1590768027.258932,14874,3654.109130859375
1590768058.98171,14893,3631.890869140625
1590768121.736143,14927,3624.3212890625
1590768338.1833403,15028,3575.293212890625
1590768465.958287,15091,3636.04833984375
1590768561.1554592,15137,3657.999267578125
1590768642.0609589,15181,3636.14697265625
1590768674.5035336,15200,3657.1552734375
1590768820.9595907,15267,3679.574951171875
1590768936.9486394,15325,3600.227783203125
1590768985.3248549,15348,3599.350830078125
1590769148.7087526,15429,3617.718994140625
1590769247.679148,15474,3660.66015625
1590769247.7196116,15476,3658.467529296875
1590769323.5159295,15508,3697.13330078125
1590769390.4314132,15539,3740.64453125
1590769505.8834825,15598,3711.0634765625
1590769807.966954,15741,3708.906494140625
1590769857.3321333,15765,3732.398681640625
1590769874.453828,15774,3768.258056640625
1590769891.2960875,15780,3766.60107421875
1590769990.7092388,15826,3792.982421875
1590769990.7676475,15829,3792.834716796875
1590770024.3737743,15848,3769.703857421875
1590770074.2110314,15867,3756.62890625
1590770311.3546698,15980,3748.602294921875
1590770345.4499264,15994,3769.120361328125
1590770559.8337297,16096,3686.88525390625
1590770610.7887118,16117,3706.068115234375
1590770766.2800837,16189,3725.427978515625
1590770903.6387217,16250,3789.49658203125
1590771058.4600773,16322,3799.1044921875
1590771093.901747,16344,3757.02978515625
1590771145.669692,16361,3773.210205078125
1590771236.0133152,16407,3748.287841796875
1590771325.316439,16441,3736.87060546875
1590771473.4277925,16506,3741.34228515625
1590771577.6703641,16560,3812.906005859375
1590771648.4708843,16586,3833.6025390625
1590771648.6286569,16591,3830.343994140625
1590771806.680074,16662,3669.53125
1590771894.0690613,16698,3706.8271484375
1590772001.1619692,16747,3782.56884765625
1590772143.0358245,16809,3756.42529296875
1590772143.062418,16810,3757.721435546875
1590772215.4218736,16844,3791.4794921875
1590772251.1897938,16858,3789.95166015625
1590772340.806072,16900,3825.25830078125
1590772732.8714786,17067,3856.60400390625
1590772804.31868,17098,3756.221435546875
1590772876.3687592,17132,3715.34033203125
1590773020.8598175,17193,3682.248779296875
1590773038.8267043,17203,3699.88623046875
1590773112.0863693,17240,3708.689208984375
1590773130.1752832,17248,3733.6142578125
1590773202.162495,17273,3723.7158203125
1590773238.45881,17291,3719.0615234375
1590773238.4952805,17293,3754.37548828125
1590773292.9370713,17316,3744.940673828125
1590773292.964631,17317,3744.8857421875
1590773292.9862964,17318,3746.27587890625
1590773310.913797,17321,3739.16015625
1590773347.6059062,17340,3719.0078125
1590773421.0430615,17375,3777.814208984375
1590773495.4876451,17406,3780.17529296875
1590773550.3856945,17427,3756.72021484375
1590773587.9854665,17445,3724.83984375
1590773606.304454,17455,3729.81787109375
1590773819.7980032,17544,3852.709716796875
1590773857.3136654,17558,3832.243408203125
1590773913.4608295,17578,3843.4453125
1590773932.417201,17587,3823.370849609375
1590773951.2007225,17594,3825.421875
1590773951.2206745,17595,3825.129150390625
1590774006.745504,17624,3819.826904296875
1590774044.0599637,17634,3819.740478515625
1590774080.9416234,17654,3799.231689453125
1590774247.1844146,17723,3819.216796875
1590774358.738856,17772,3850.01904296875
1590774358.7571032,17773,3848.165771484375
1590774434.5031817,17805,3839.400390625
1590774528.8269448,17843,3798.22802734375
1590774789.1049728,17954,3778.677490234375
1590774845.225448,17979,3808.0009765625
1590774845.3256397,17982,3811.175537109375
1590774863.954874,17991,3809.69482421875
1590774950.7991455,18019,3855.937744140625
1590775025.5601046,18054,3904.910400390625
1590775062.2347004,18066,3906.989501953125
1590775155.5256066,18105,3857.494384765625
1590775213.0113544,18130,3809.247314453125
1590775250.9298995,18147,3795.480712890625
1590775402.4567952,18215,3709.150634765625
1590775459.0478039,18237,3760.982177734375
1590775534.3948796,18265,3715.077392578125
1590775649.0139716,18319,3796.905517578125
1590775974.6186032,18452,3828.33203125
1590775974.6417458,18453,3825.262451171875
1590776214.2064683,18548,3772.44873046875
1590776330.3131614,18593,3838.5166015625
1590776623.4103227,18714,3809.275634765625
1590776642.7350042,18721,3813.964111328125
1590776936.9636648,18846,3905.46240234375
1590777054.3682222,18894,3911.017822265625
1590777153.1598325,18934,3875.1513671875
1590777212.6401603,18959,3868.080322265625
1590777272.218849,18978,3875.6884765625
1590777272.3556669,18983,3874.658935546875
1590777340.8003287,19006,3884.394775390625
1590777401.213395,19028,3909.3544921875
1590777461.9323678,19049,3902.709228515625
1590777623.5622778,19117,3857.243408203125
1590777763.4456334,19170,3865.8857421875
1590777904.715888,19228,3949.698974609375
1590778005.7771487,19272,3909.02197265625
1590778025.6949465,19276,3901.8076171875
1590778086.4150171,19301,3882.644775390625
1590778554.5112107,19486,3973.779296875
1590778605.3850589,19501,3957.84423828125
1590778605.4598014,19504,3954.061279296875
1590778667.2218623,19526,3953.0
1590778687.4243522,19532,3946.057373046875
1590778809.4181588,19580,3909.537109375
1590778850.318706,19595,3919.416015625
1590778975.9594443,19641,3943.02197265625
1590778997.6401417,19655,3951.80029296875
1590779038.4684873,19666,3985.6240234375
1590779059.796103,19675,3964.79443359375
1590779184.0497315,19721,3908.04052734375
1590779205.4414682,19732,3918.406494140625
1590779225.7639418,19738,3920.192626953125
1590779370.664555,19797,3888.55712890625
1590779432.435237,19824,3913.2265625
1590779494.3232906,19847,3933.865234375
1590779680.7838657,19917,3997.16259765625
1590779743.4911895,19939,3962.272216796875
1590779828.641316,19972,3933.885986328125
1590779870.685018,19989,3944.89013671875
1590779891.4951184,19996,3944.09619140625
1590780007.534,20036,3861.89892578125
1590780049.180362,20049,3849.385986328125
1590780049.3291442,20054,3849.0234375
1590780070.0985765,20060,3844.361328125
1590780070.1962733,20063,3844.4765625
1590780281.712551,20139,3954.58447265625
1590780281.7363715,20140,3955.7548828125
1590780281.8453405,20142,3953.63232421875
1590780387.738891,20184,3993.003662109375
1590780409.0730143,20187,3996.197998046875
1590780493.6679928,20218,3978.07470703125
1590780558.1250286,20245,3974.21875
1590780558.1949909,20248,3973.7197265625
1590780579.2555728,20253,3963.88720703125
1590780729.788947,20309,3976.14208984375
1590780772.381717,20324,3987.139404296875
1590780794.0423317,20333,3985.385986328125
1590780794.0798304,20335,3983.268798828125
1590780921.6631188,20384,4009.0107421875
1590780964.347707,20398,4004.58056640625
1590781093.786453,20441,4028.572265625
1590781202.9741602,20486,3993.601806640625
1590781320.6138737,20527,3983.816650390625
1590781363.7100458,20540,3969.512451171875
1590781363.7727594,20541,3965.078857421875
1590781428.0753345,20561,3982.83984375
1590781428.1209052,20563,3991.599365234375
1590781428.7218497,20568,3995.78076171875
1590781472.0854037,20579,4023.755859375
1590781776.541831,20690,3938.630615234375
1590781820.5141442,20711,3941.72119140625
1590782018.56035,20779,3980.59912109375
1590782018.579775,20780,3982.6962890625
1590782018.6863725,20783,3985.737548828125
1590782018.7062914,20784,4007.712158203125
1590782129.091427,20823,4019.74267578125
1590782152.2458258,20832,4021.252685546875
1590782217.682355,20856,4035.91796875
1590782326.2945457,20889,3992.773193359375
1590782391.943044,20914,3947.955810546875
1590782480.3786945,20950,3958.20654296875
1590782591.218747,20988,3944.357666015625
1590782712.1327558,21028,4034.440185546875
1590782734.2238047,21036,4040.42822265625
1590782822.4925363,21068,4060.381103515625
1590782866.6133,21081,4027.303466796875
1590783044.6444128,21145,4050.073974609375
1590783223.55289,21210,4019.202880859375
1590783292.363077,21233,4020.03271484375
1590783524.4871743,21317,4067.853515625
1590783524.54259,21320,4066.601806640625
1590783546.9281034,21325,4068.585205078125
1590783728.2198122,21392,4060.3701171875
1590783795.895824,21410,4054.174072265625
1590783998.7556438,21485,4027.629638671875
1590784123.3080995,21524,4050.921630859375
1590784123.3280473,21525,4053.035888671875
1590784578.8260517,21682,4055.8095703125
1590784694.1489923,21724,3973.669921875
1590784694.1719122,21725,3975.115478515625
1590784878.2136645,21790,4015.25341796875
1590784901.0525086,21796,4019.69384765625
1590784948.3657377,21816,4088.32470703125
1590784971.526192,21822,4088.234130859375
1590785041.1279817,21843,4050.75732421875
1590785063.8050244,21849,4051.581787109375
1590785224.3577034,21909,4063.22705078125
1590785386.3794014,21968,4068.29931640625
1590785479.246109,22000,4052.874267578125
1590785511.4789946,22007,4034.22900390625
1590786145.9537146,22221,4082.98681640625
1590786216.7952824,22246,4076.9365234375
1590786263.3212366,22259,4040.15234375
1590786333.9986095,22286,4032.722900390625
1590786357.7237241,22293,4036.2529296875
1590786381.054659,22304,4011.591796875
1590786404.3804793,22309,4011.08544921875
1590786427.8303192,22317,4040.446533203125
1590786475.0166183,22331,4037.945556640625
1590786545.9239972,22359,4083.98876953125
1590786758.0966823,22428,4137.75830078125
1590786758.2000554,22431,4137.2451171875
1590786900.3559434,22473,4135.931640625
1590787003.9309027,22508,4127.27783203125
1590787122.1025121,22545,4139.71630859375
1590787383.834944,22636,4131.63232421875
1590787431.5998352,22652,4129.80078125
1590787745.8209167,22759,4060.24072265625
1590787769.900043,22766,4076.472412109375
1590787818.3075564,22778,4078.271484375
1590787963.742004,22829,4099.62109375
1590787988.097418,22840,4131.21337890625
1590788011.7492266,22841,4131.76123046875
1590788277.0807524,22931,4148.81396484375
1590788277.1413424,22934,4151.31103515625
1590788751.691069,23081,4154.17724609375
1590788751.7738864,23085,4158.94091796875
1590788751.7935765,23086,4157.53125
1590788800.7749643,23103,4170.05029296875
1590788849.6419153,23118,4172.41015625
1590788875.127537,23128,4174.69580078125
1590788923.5571313,23139,4189.5263671875
1590788923.687288,23144,4187.16943359375
1590788948.4295077,23149,4194.201171875
1590788972.5217395,23153,4189.9814453125
1590788972.6440718,23159,4189.7041015625
1590789046.2508364,23183,4182.5322265625
1590789094.7024322,23193,4192.35693359375
1590789168.7563305,23219,4190.84423828125
1590789168.8413045,23221,4191.025390625
1590789292.3705862,23264,4150.119140625
1590789367.2417614,23287,4119.80859375
1590789541.2447038,23338,4070.135986328125
1590789615.568598,23362,4108.10693359375
1590789665.1834025,23381,4123.517578125
1590789715.2065127,23395,4160.35205078125
1590789815.4445648,23428,4167.31298828125
1590790175.7121096,23541,4047.336181640625
1590790326.9431076,23590,4151.5380859375
1590790528.4707243,23651,4164.67529296875
1590790578.4552467,23671,4177.03271484375
1590790628.6895845,23682,4178.32763671875
1590790678.9821296,23702,4191.59423828125
1590790880.9098058,23762,4171.978515625
1590790906.4544137,23775,4174.55224609375
1590791032.8300707,23812,4198.517578125
1590791083.3589592,23832,4175.7177734375
1590791134.6469882,23843,4170.7724609375
1590791415.7806423,23929,4179.21142578125
1590791441.1697888,23939,4184.22265625
1590791884.1627643,24080,4221.78466796875
1590792012.364589,24117,4170.33154296875
1590792012.404635,24119,4173.271484375
1590792115.0819342,24148,4177.1943359375
1590792244.1382627,24187,4166.96728515625
1590792399.358307,24235,4139.60009765625
1590792555.314789,24283,4093.182861328125
1590792555.355126,24285,4098.27197265625
1590792581.414933,24293,4094.107177734375
1590792685.1399958,24323,4099.66259765625
1590792763.0195656,24346,4098.5087890625
1590792790.8395987,24360,4112.44384765625
1590793000.1642401,24417,4195.47607421875
1590793321.4874265,24513,4175.16455078125
1590793452.5644393,24558,4194.38232421875
1590793478.3631701,24562,4195.15966796875
1590793661.5076122,24622,4185.0087890625
1590793818.931723,24668,4152.93798828125
1590793922.6551678,24698,4130.02001953125
1590793976.0188162,24720,4121.375
1590794002.5448287,24728,4076.990478515625
1590794425.4304721,24850,4178.49267578125
1590794504.4869566,24880,4194.09716796875
1590794584.1017587,24902,4202.74951171875
1590794689.4993262,24935,4199.63232421875
1590794795.626391,24964,4246.61328125
1590794966.1539073,25009,4231.97119140625
1590795074.1149542,25048,4193.603515625
1590795366.6436687,25134,4170.25341796875
1590795607.9967024,25207,4117.48388671875
1590795688.7834046,25232,4129.06103515625
1590795742.723738,25245,4125.58447265625
1590795770.114615,25254,4152.68896484375
1590796038.474213,25333,4141.9404296875
1590796227.2371035,25392,4158.3642578125
1590796647.6911058,25506,4204.916015625
1590796702.2892919,25521,4215.2578125
1590796867.8507876,25573,4207.306640625
1590796950.58522,25600,4213.11865234375
1590797171.2652125,25662,4228.724609375
1590797253.868064,25687,4227.22314453125
1590797557.5706356,25776,4099.74072265625
1590797695.4325027,25813,4144.8203125
1590797805.1635697,25848,4153.62744140625
1590797944.09519,25881,4172.74560546875
1590798084.916994,25922,4123.40185546875
1590798460.4253347,26030,4114.3603515625
1590798516.955854,26046,4135.84326171875
1590798600.295347,26067,4160.29052734375
1590798628.1895645,26076,4131.92724609375
1590798684.4934332,26092,4128.66357421875
1590798908.1142302,26155,4115.7685546875
1590798908.1347756,26156,4113.15380859375
1590798964.156068,26170,4083.480224609375
1590799329.9671876,26280,4154.3583984375
1590799386.8384857,26293,4127.59423828125
1590799414.7880645,26304,4174.16064453125
1590799782.198341,26404,4260.6787109375
1590800008.1466482,26471,4175.86279296875
1590800188.8141897,26513,4181.9072265625
1590800736.6446097,26671,4093.7666015625
1590801052.4225814,26755,4197.56494140625
1590801052.4639452,26757,4195.29638671875
1590801196.310348,26797,4296.25
1590801196.332361,26798,4295.09521484375
1590801196.3574336,26799,4295.3017578125
1590801254.0339727,26815,4273.88134765625
1590801311.3119242,26828,4270.70703125
1590801311.3523898,26830,4273.4052734375
1590801688.3273778,26929,4267.06298828125
1590802221.8865535,27079,4277.4560546875
1590802457.110852,27143,4282.091796875
1590802486.246963,27149,4296.51611328125
1590802515.6573358,27155,4288.04150390625
1590802515.7363954,27159,4282.5048828125
1590802515.756575,27160,4282.03466796875
1590802809.839874,27235,4255.50830078125
1590802958.006307,27275,4271.3330078125
1590803164.9612286,27330,4239.52783203125
1590803548.8063705,27439,4304.279296875
1590803608.9174087,27450,4317.888671875
1590803638.3531854,27458,4301.28857421875
1590803827.6062744,27506,4247.771484375
1590803917.3794081,27530,4248.54931640625
1590804065.7709107,27570,4295.126953125
1590804065.8876076,27573,4294.72216796875
1590804184.3964918,27604,4341.16162109375
1590804213.98567,27614,4335.17333984375
1590804243.2766018,27621,4338.0908203125
1590804302.5045671,27639,4279.7255859375
1590804511.0345738,27696,4179.55615234375
1590804600.1409411,27716,4123.74072265625
1590804600.1981385,27719,4119.99365234375
1590804690.0780087,27740,4181.90771484375
1590805021.66174,27826,4266.59716796875
1590805354.0978506,27917,4296.0107421875
1590805354.136436,27919,4293.96484375
1590805476.427948,27951,4274.9375
1590805566.7068424,27969,4284.7626953125
1590806642.494958,28252,4317.17626953125
1590806734.7359395,28278,4300.07275390625
1590806919.0942361,28322,4336.01025390625
1590807133.68194,28377,4345.15234375
1590807349.9654758,28439,4269.6767578125
1590807412.8332846,28452,4267.9931640625
1590807765.983433,28544,4263.30224609375
1590807891.3090966,28573,4207.658203125
1590808047.077465,28612,4238.240234375
1590808295.6460268,28677,4404.56884765625
1590809143.3144784,28892,4239.54638671875
1590809459.4923744,28971,4348.24755859375
1590809554.499714,28997,4334.82861328125
1590809660.2787802,29019,4362.4111328125
1590809724.0420449,29038,4383.84326171875
1590809818.8941357,29058,4333.86181640625
1590809819.0308452,29063,4333.04931640625
1590809882.720221,29079,4353.54345703125
1590809946.8371148,29091,4334.10400390625
1590810011.092611,29107,4335.65185546875
1590810106.10451,29134,4260.76416015625
1590810391.3678162,29202,4208.7353515625
1590810583.107669,29251,4292.58056640625
1590810614.7326844,29264,4299.58642578125
1590810646.3048618,29272,4303.2412109375
1590810806.943703,29310,4350.4384765625
1590811032.25768,29367,4318.78564453125
1590811322.7740529,29439,4243.4931640625
1590811452.1927485,29472,4221.1904296875
1590811484.2842503,29479,4232.53466796875
1590811516.956978,29488,4245.9169921875
1590811753.268073,29538,4303.0224609375
1590811753.3752298,29541,4306.46337890625
1590811850.8836424,29562,4340.83447265625
1590811883.0658593,29574,4348.79833984375
1590811980.1337903,29593,4356.18212890625
1590812045.3280947,29612,4339.8037109375
1590812597.6343837,29748,4335.388671875
1590812923.4372187,29829,4220.0576171875
1590812923.4566483,29830,4236.0048828125
1590813054.8136125,29864,4342.5751953125
1590813153.1487603,29883,4365.51171875
1590813350.9787817,29929,4389.5810546875
1590813658.505444,30001,4341.73828125
1590813658.6335478,30006,4339.93212890625
1590813757.6960268,30032,4328.51416015625
1590813956.4095333,30078,4359.1630859375
1590814022.7495022,30093,4358.224609375
1590814222.0602872,30138,4368.1337890625
1590814354.9738688,30175,4379.10498046875
1590814555.9594738,30218,4403.41650390625
1590814623.4045558,30238,4422.771484375
1590814658.063361,30244,4418.68115234375
1590814724.6422486,30257,4400.57666015625
1590814824.5886312,30285,4319.90283203125
1590814992.0486495,30328,4311.501953125
1590815160.394004,30368,4270.90869140625
1590815459.936674,30435,4408.71630859375
1590815560.737404,30460,4372.06787109375
1590815594.2223263,30467,4388.6044921875
1590815594.3533075,30471,4393.77734375
1590816037.5242875,30570,4349.00048828125
1590816037.6269243,30573,4362.52783203125
1590816207.445028,30613,4404.2333984375
1590816343.8053234,30645,4318.5322265625
1590816613.6752582,30707,4309.45361328125
1590816681.1013212,30721,4291.369140625
1590816749.2258396,30738,4369.892578125
1590816749.246422,30739,4368.3662109375
1590816919.7359998,30781,4419.2529296875
1590817328.311293,30880,4417.888671875
1590817464.9560375,30907,4388.33740234375
1590818094.395813,31053,4362.779296875
1590818338.3726413,31106,4372.4169921875
1590818787.4916317,31214,4292.73388671875
1590818857.5239158,31225,4286.2939453125
1590819378.63467,31348,4368.1416015625
1590819622.1844459,31407,4437.984375
1590819796.427581,31444,4435.97021484375
1590819900.4066474,31465,4414.85986328125
1590820049.1489604,31502,4312.79248046875
1590820224.5326607,31538,4325.95166015625
1590820224.5533166,31539,4321.4169921875
1590820329.7128356,31564,4305.47119140625
1590820610.396235,31626,4394.98828125
1590820610.5715425,31632,4371.86083984375
1590820681.2358346,31647,4334.30712890625
1590820928.7776194,31697,4346.31201171875
1590821035.2960455,31723,4217.28076171875
1590821106.0100183,31740,4218.2294921875
1590821212.2321095,31763,4248.2626953125
1590821425.2481089,31809,4344.3544921875
1590821711.5247583,31874,4433.052734375
1590821747.2688825,31881,4397.42724609375
1590821782.5027444,31889,4406.09912109375
1590821997.681731,31937,4387.93212890625
1590822033.0521443,31946,4390.1240234375
1590822294.7804835,32005,4392.14208984375
1590822366.1182442,32018,4357.31787109375
1590823014.2111137,32163,4312.7451171875
1590823050.2704158,32175,4357.80126953125
1590823193.8159842,32208,4306.63671875
1590823229.4530969,32210,4305.32080078125
1590823410.3426695,32250,4348.5
1590823700.5061314,32315,4344.37255859375
1590824027.6338472,32389,4457.927734375
1590824244.7421315,32436,4397.771484375
1590824392.6585736,32472,4345.005859375
1590824546.4889216,32501,4315.93603515625
1590824692.8660252,32530,4350.958984375
1590824729.2771232,32543,4360.51953125
1590824765.5816333,32546,4361.62890625
1590825055.411762,32612,4461.29248046875
1590825055.469001,32615,4447.66943359375
1590825274.6772444,32658,4390.93017578125
1590825459.5655708,32697,4458.0458984375
1590825497.52147,32707,4459.5732421875
1590825497.578803,32710,4452.21142578125
1590825756.386566,32763,4453.158203125
1590826272.240335,32876,4412.421875
1590826345.8093114,32895,4394.46337890625
1590826382.853222,32902,4404.2685546875
1590826382.8758836,32903,4404.02099609375
1590826419.7701542,32910,4383.1630859375
1590826714.3810024,32975,4335.16748046875
1590826751.469137,32979,4326.45947265625
1590826875.419778,33003,4331.2666015625
1590826918.644756,33015,4393.57080078125
1590827001.0824974,33028,4474.3544921875
1590827038.022104,33035,4484.32470703125
1590827410.4529183,33116,4461.72509765625
1590827558.596621,33149,4510.109375
1590827595.812636,33153,4515.5458984375
1590827707.93871,33180,4407.943359375
1590827708.0153403,33182,4411.3876953125
1590828044.51675,33249,4449.1884765625
1590828119.7577462,33272,4478.2685546875
1590828456.7535918,33342,4323.40966796875
1590828493.8880787,33352,4328.294921875
1590828605.6987674,33369,4366.54052734375
1590828605.902479,33376,4367.71923828125
1590828643.237531,33379,4369.54296875
1590828719.8418083,33393,4358.6953125
1590828757.475011,33404,4358.52978515625
1590829410.1070147,33540,4531.90576171875
1590829599.9433687,33577,4482.2158203125
1590829827.934806,33632,4446.57568359375
1590829866.2657607,33639,4441.99462890625
1590830170.8816617,33704,4542.03857421875
1590830322.1927347,33729,4518.27001953125
1590830360.075788,33738,4516.78759765625
1590830398.0543334,33750,4508.27099609375
1590830510.815496,33769,4511.90087890625
1590830587.7977338,33786,4513.1484375
1590830664.4521022,33801,4453.37744140625
1590830817.230568,33840,4455.67431640625
1590830894.870235,33852,4465.42578125
1590831010.746588,33877,4457.953125
1590831166.1557715,33907,4540.794921875
1590831204.4422605,33914,4578.30419921875
1590831472.3229752,33972,4575.064453125
1590831510.9305797,33983,4558.1328125
1590831712.0980241,34018,4476.24462890625
1590831790.095917,34037,4464.36083984375
1590831828.4009895,34044,4465.9501953125
1590832060.7535212,34090,4397.25927734375
1590832176.9440353,34114,4447.06689453125
1590832291.7451303,34142,4411.9609375
1590832329.812394,34145,4429.10888671875
1590832484.5145934,34180,4363.01416015625
1590832796.5886612,34248,4383.9521484375
1590832951.9982488,34273,4411.671875
1590833107.5336967,34307,4386.59521484375
1590833107.5929005,34310,4390.85791015625
1590833379.7127085,34362,4410.92431640625
1590833379.7319908,34363,4386.302734375
1590833418.335011,34371,4389.134765625
1590833457.3938463,34384,4432.77099609375
1590833732.2693179,34439,4536.09228515625
1590833888.881642,34466,4557.51513671875
1590834174.7497516,34526,4511.61865234375
1590834174.7686145,34527,4510.9716796875
1590834331.2006948,34553,4456.7744140625
1590834371.6738517,34565,4470.47119140625
1590834449.8236687,34580,4444.88232421875
1590834529.0322676,34600,4501.16455078125
1590834608.517427,34609,4503.97314453125
1590834647.811139,34618,4494.5244140625
1590834765.724079,34648,4503.34814453125
1590835041.755928,34697,4465.2236328125
1590835279.4774265,34752,4427.23974609375
1590835438.6035326,34784,4389.55419921875
1590835557.2268903,34806,4431.06201171875
1590835914.191099,34879,4510.8017578125
1590836324.512542,34957,4464.51611328125
1590836615.0831091,35009,4470.15234375
1590836696.4564154,35031,4413.0595703125
1590836936.373496,35080,4489.7373046875
1590837136.9794314,35116,4488.84619140625
1590837459.4150271,35178,4474.10107421875
1590837700.9533257,35229,4451.7724609375
1590837823.0745013,35255,4479.97705078125
1590837862.7100916,35258,4480.50341796875
1590838227.9676585,35334,4522.943359375
1590838348.7862165,35355,4486.5615234375
1590838389.2818477,35363,4499.31982421875
1590838431.348608,35376,4480.58984375
1590838471.5117157,35378,4480.77978515625
1590838471.6917725,35384,4490.01025390625
1590838793.7783372,35448,4560.431640625
1590838874.6286356,35464,4574.986328125


==> figure source files/plot_python/csv/shprl/cheetah/3.csv <==
Wall time,Step,Value
1591424951.3890908,43,-34.95481872558594
1591424951.4719555,46,-38.431121826171875
1591424963.6118703,72,-40.96044921875
1591424975.829122,95,-39.69709396362305
1591425010.6470723,159,-39.43726348876953
1591425014.9165652,168,-32.93274688720703
1591425050.2834837,230,-22.82940673828125
1591425056.0767796,235,-27.924652099609375
1591425067.0404518,256,-16.992666244506836
1591425080.3798807,274,-15.076366424560547
1591425099.46507,309,-10.53239631652832
1591425099.5741358,311,-10.126470565795898
1591425105.0311475,319,-12.00255012512207
1591425170.800901,422,-9.20447063446045
1591425194.4578838,461,-3.7410504817962646
1591425205.8125973,475,7.02874231338501
1591425253.2813044,537,31.227739334106445
1591425266.7209554,564,38.25016403198242
1591425275.1299555,580,42.73215103149414
1591425279.1349173,587,45.00025177001953
1591425305.8638618,635,76.07010650634766
1591425311.2264667,648,87.0345687866211
1591425320.102827,662,102.03267669677734
1591425324.2546093,672,109.7343521118164
1591425351.7511458,715,149.68191528320312
1591425356.1520631,723,162.02708435058594
1591425382.7172537,772,225.93899536132812
1591425392.1454494,786,230.7103271484375
1591425392.1952026,788,228.75047302246094
1591425403.0295029,803,242.66293334960938
1591425407.0147266,809,243.22314453125
1591425422.2698295,837,245.27899169921875
1591425485.6601915,946,257.1029357910156
1591425501.8649118,972,266.2801818847656
1591425531.3031154,1006,285.6554260253906
1591425536.2979038,1015,291.995849609375
1591425565.0527601,1064,321.7869567871094
1591425569.9874918,1067,326.02789306640625
1591425594.7397912,1105,346.49102783203125
1591425637.5346694,1181,371.5296936035156
1591425686.035589,1262,374.7223205566406
1591425719.8015456,1317,382.8756408691406
1591425719.8949084,1320,383.61737060546875
1591425729.7641468,1334,387.02392578125
1591425733.9167776,1338,393.228271484375
1591425763.4241498,1386,401.1227111816406
1591425768.295948,1393,408.65875244140625
1591425786.2788513,1427,423.17022705078125
1591425791.8675122,1437,427.5444641113281
1591425810.5013685,1467,429.9384460449219
1591425826.3235943,1492,443.25457763671875
1591425857.813284,1524,458.9436950683594
1591425876.366701,1553,487.9176940917969
1591425887.4228296,1569,502.27972412109375
1591425896.9168284,1585,501.5136413574219
1591425931.675644,1641,482.417724609375
1591425962.1687243,1692,498.93304443359375
1591425971.780309,1710,518.3973388671875
1591425977.0440087,1719,533.1084594726562
1591425986.0936122,1733,551.87890625
1591425986.1410916,1735,553.0303955078125
1591425991.465835,1738,560.6863403320312
1591426017.44885,1782,590.1702880859375
1591426060.1368372,1845,623.5427856445312
1591426066.1121254,1854,633.8037109375
1591426076.838888,1867,631.9552612304688
1591426076.9484134,1870,627.61328125
1591426081.5254805,1878,629.8855590820312
1591426108.418858,1918,638.2145385742188
1591426117.9470031,1935,629.03857421875
1591426128.2074766,1948,626.1504516601562
1591426177.8105004,2002,629.8484497070312
1591426200.243376,2037,663.1065673828125
1591426227.1442869,2078,662.2626953125
1591426243.7828407,2097,679.753173828125
1591426308.2206254,2188,739.0386962890625
1591426313.835642,2200,743.9981689453125
1591426327.522716,2212,742.1627197265625
1591426339.3542786,2232,715.0433959960938
1591426345.7933693,2237,722.876953125
1591426345.8202558,2238,723.4420776367188
1591426363.277321,2258,748.0145874023438
1591426363.4448678,2263,737.5740966796875
1591426400.1292717,2308,764.1007690429688
1591426406.161693,2320,768.6885986328125
1591426433.2983603,2355,795.4086303710938
1591426458.4531846,2390,816.6520385742188
1591426458.5262847,2391,816.4541015625
1591426493.0745704,2437,839.7421875
1591426506.149916,2454,816.4985961914062
1591426506.1888764,2456,819.2462768554688
1591426511.7835486,2461,820.9727783203125
1591426532.0891964,2486,823.059814453125
1591426532.1139069,2487,823.6680908203125
1591426542.8989782,2497,816.378662109375
1591426542.9572473,2499,815.4519653320312
1591426554.3317883,2504,808.434814453125
1591426580.724038,2533,817.252685546875
1591426593.2201748,2548,824.3233032226562
1591426599.6791928,2554,838.2882690429688
1591426693.4022882,2686,947.1947021484375
1591426737.8531606,2741,959.7396850585938
1591426750.793481,2755,968.0006713867188
1591426774.0084772,2790,1004.5543823242188
1591426857.3232472,2897,985.361572265625
1591426904.8431733,2968,1050.29052734375
1591426951.4741497,3012,1006.7265625
1591426970.2910469,3039,1036.9141845703125
1591426975.614292,3042,1036.7452392578125
1591427017.1485507,3100,1097.7447509765625
1591427060.8809903,3162,1118.8031005859375
1591427082.9758995,3197,1130.1234130859375
1591427105.604008,3231,1112.980224609375
1591427116.0343578,3245,1102.3282470703125
1591427116.0798633,3247,1119.99560546875
1591427116.1022942,3248,1119.620361328125
1591427162.1924484,3306,1163.1019287109375
1591427236.1802993,3409,1295.1922607421875
1591427263.679395,3450,1292.09814453125
1591427286.1353102,3481,1303.1611328125
1591427386.0003765,3601,1371.17724609375
1591427400.7480254,3619,1357.829833984375
1591427400.842801,3621,1361.7685546875
1591427438.3475108,3671,1408.5760498046875
1591427480.6085505,3727,1382.5673828125
1591427495.2555733,3742,1362.0048828125
1591427538.336319,3794,1414.987060546875
1591427551.0336099,3815,1388.2373046875
1591427557.6236706,3822,1410.5477294921875
1591427596.9777372,3865,1421.9599609375
1591427650.3468637,3929,1387.4969482421875
1591427668.726148,3957,1362.8321533203125
1591427695.529509,3985,1333.639892578125
1591427743.0935216,4037,1341.771728515625
1591427793.3865745,4099,1479.284912109375
1591427800.7029314,4110,1500.7679443359375
1591427856.117481,4183,1514.661376953125
1591427870.0132143,4197,1523.2266845703125
1591427875.7488835,4203,1512.50341796875
1591427896.5105193,4228,1501.1097412109375
1591427902.2639291,4233,1491.618896484375
1591427922.2331963,4264,1405.5155029296875
1591427965.5097244,4305,1400.3045654296875
1591427972.1389065,4318,1424.114990234375
1591427972.1894689,4320,1428.773681640625
1591428047.9031208,4401,1512.6087646484375
1591428124.6974812,4493,1555.2777099609375
1591428148.6302338,4510,1528.735107421875
1591428170.3658872,4531,1479.67333984375
1591428254.5778453,4629,1520.0257568359375
1591428288.8212085,4665,1562.2677001953125
1591428288.9424722,4669,1585.5238037109375
1591428296.253278,4677,1565.1898193359375
1591428357.8100793,4751,1528.0950927734375
1591428392.9248362,4789,1524.9259033203125
1591428407.8670306,4803,1577.1356201171875
1591428443.2005565,4841,1584.657470703125
1591428450.245961,4853,1493.7213134765625
1591428485.8358815,4895,1509.4754638671875
1591428548.092254,4963,1499.4757080078125
1591428555.7058384,4972,1512.4520263671875
1591428555.7837744,4975,1511.0682373046875
1591428640.3453553,5051,1666.019287109375
1591428640.3915212,5053,1654.8697509765625
1591428689.757114,5107,1622.231201171875
1591428711.9694571,5135,1638.054443359375
1591428808.331656,5240,1693.093505859375
1591428898.0419626,5330,1705.5159912109375
1591428912.5105045,5346,1656.479736328125
1591428920.8191857,5360,1648.7569580078125
1591428978.7770324,5421,1656.51513671875
1591429000.4130867,5443,1701.2047119140625
1591429083.1807725,5516,1695.3900146484375
1591429083.3622231,5518,1702.7562255859375
1591429112.8795764,5550,1662.3585205078125
1591429148.2098897,5588,1656.6180419921875
1591429220.8985803,5665,1738.0560302734375
1591429227.6091962,5680,1767.1539306640625
1591429272.3175676,5724,1737.3612060546875
1591429353.5486631,5809,1682.0439453125
1591429369.2347696,5826,1700.16259765625
1591429369.327264,5829,1702.15087890625
1591429400.139153,5863,1778.2608642578125
1591429407.8452594,5865,1780.082275390625
1591429408.0454726,5872,1799.655029296875
1591429444.5840678,5908,1805.546630859375
1591429466.2724712,5929,1800.7264404296875
1591429488.9251106,5953,1793.8934326171875
1591429496.767391,5964,1779.219970703125
1591429519.7009978,5991,1830.7379150390625
1591429551.3028948,6011,1822.9715576171875
1591429662.1110895,6122,1853.0496826171875
1591429669.4854617,6132,1832.9420166015625
1591429717.7570786,6182,1873.13818359375
1591429740.7886274,6201,1883.913330078125
1591429748.5806458,6214,1923.7366943359375
1591429756.2064466,6220,1944.7330322265625
1591429770.9585686,6233,1933.751708984375
1591429828.344954,6290,1904.17822265625
1591429852.0982432,6313,1895.2447509765625
1591429852.2307858,6318,1875.0933837890625
1591429875.398242,6342,1888.5855712890625
1591429900.3060002,6364,1882.4517822265625
1591429915.391438,6377,1903.4547119140625
1591429939.505949,6401,1876.9324951171875
1591430035.4169185,6497,1858.5059814453125
1591430067.3452635,6521,1928.49951171875
1591430124.1386132,6575,1980.156494140625
1591430141.1817808,6585,1985.99560546875
1591430158.4326446,6604,1984.2689208984375
1591430214.1651592,6658,1978.60888671875
1591430249.574865,6697,1957.260986328125
1591430249.6434188,6700,1949.7215576171875
1591430257.2676134,6712,1946.7269287109375
1591430284.2279644,6743,1976.1409912109375
1591430379.9035044,6847,1990.448486328125
1591430387.1052053,6855,2012.5074462890625
1591430401.207251,6870,1975.0355224609375
1591430483.0993533,6967,1942.8214111328125
1591430509.6825657,6993,1951.9232177734375
1591430533.5595067,7015,1965.01904296875
1591430613.7778864,7107,1973.510498046875
1591430620.985941,7115,1956.0621337890625
1591430655.5139384,7156,1982.000732421875
1591430709.5678484,7217,2045.8560791015625
1591430730.876745,7248,2050.377197265625
1591430786.782237,7312,2018.9107666015625
1591430808.8606215,7330,2023.013671875
1591430816.0939908,7340,2025.5804443359375
1591430816.1705143,7341,2024.593017578125
1591430830.1246433,7360,2022.178466796875
1591430851.9082203,7383,2082.5322265625
1591430872.9451597,7402,2056.302001953125
1591430915.6610084,7451,2057.40576171875
1591430923.0151637,7461,2072.419677734375
1591430923.0813935,7464,2073.39013671875
1591430936.8337247,7479,2084.259765625
1591430974.788598,7512,2093.712890625
1591431068.8908725,7610,2153.576904296875
1591431099.1890001,7645,2110.3115234375
1591431134.3378143,7688,2137.120849609375
1591431141.2183125,7694,2172.597412109375
1591431208.6375206,7761,2138.150390625
1591431230.256386,7789,2124.89013671875
1591431237.3385735,7799,2128.287353515625
1591431274.1807892,7834,2183.06640625
1591431333.5312903,7901,2187.299072265625
1591431363.0248585,7933,2205.958984375
1591431414.22705,7992,2235.591796875
1591431461.012721,8027,2237.885498046875
1591431468.8311722,8038,2250.686279296875
1591431483.8243625,8050,2249.9921875
1591431499.4133234,8067,2191.626953125
1591431606.1044934,8181,2306.94140625
1591431635.722947,8216,2260.471435546875
1591431643.0285802,8222,2263.84521484375
1591431710.5401783,8291,2244.893798828125
1591431748.2132118,8335,2238.824462890625
1591431779.0569708,8364,2253.1572265625
1591431786.774417,8369,2268.417236328125
1591431794.1892152,8378,2267.3076171875
1591431878.9481463,8468,2355.709716796875
1591431879.5476546,8471,2358.6494140625
1591431910.9522188,8499,2373.04296875
1591431929.5787654,8509,2384.980224609375
1591431983.9383142,8567,2359.737060546875
1591432023.8066804,8602,2369.41455078125
1591432054.2102797,8635,2413.217041015625
1591432054.2302675,8636,2413.809814453125
1591432110.3285334,8696,2427.119873046875
1591432238.928137,8820,2314.6142578125
1591432239.0448527,8823,2290.932373046875
1591432295.9115362,8879,2287.4033203125
1591432303.8095775,8886,2296.718505859375
1591432327.5796895,8905,2341.286865234375
1591432327.6429048,8908,2362.829345703125
1591432351.218574,8929,2379.6044921875
1591432351.4211895,8936,2376.859619140625
1591432375.942323,8959,2343.3046875
1591432392.6241317,8976,2349.662353515625
1591432418.1252108,8994,2387.193115234375
1591432418.2440567,9000,2408.127685546875
1591432483.3828282,9056,2469.18603515625
1591432491.398154,9064,2491.55126953125
1591432664.4469326,9227,2369.962646484375
1591432672.337305,9234,2357.775146484375
1591432696.995347,9261,2375.1865234375
1591432754.3695376,9317,2476.599609375
1591432787.1521251,9349,2470.584716796875
1591432812.887983,9370,2468.44384765625
1591432855.5132778,9413,2449.450439453125
1591432855.5690217,9416,2449.08154296875
1591432880.4577644,9436,2426.052978515625
1591432889.279878,9443,2422.397705078125
1591432914.822556,9469,2467.30615234375
1591432999.2666674,9539,2528.07568359375
1591433008.1183863,9548,2501.958740234375
1591433016.8679335,9555,2505.85107421875
1591433025.8505347,9568,2512.760986328125
1591433051.7082188,9590,2492.1357421875
1591433095.0733745,9628,2493.467041015625
1591433129.3561058,9658,2498.70263671875
1591433154.0013292,9681,2477.14208984375
1591433171.7028117,9699,2477.854736328125
1591433247.4593036,9769,2548.34716796875
1591433324.8580482,9841,2538.244384765625
1591433324.9223366,9844,2538.681640625
1591433368.3545835,9884,2558.453857421875
1591433393.8981154,9908,2530.15625
1591433462.231977,9973,2528.076416015625
1591433559.2344778,10051,2578.393310546875
1591433559.345452,10056,2579.56103515625
1591433567.822714,10059,2578.758056640625
1591433595.918829,10085,2628.81787109375
1591433652.5413544,10129,2633.2900390625
1591433697.2669945,10169,2618.52294921875
1591433715.9118774,10186,2593.232177734375
1591433799.9504018,10257,2645.788818359375
1591433819.605712,10277,2614.42333984375
1591433829.158858,10284,2634.598876953125
1591433965.2238188,10397,2681.4375
1591433965.283856,10400,2659.62109375
1591433993.8975692,10421,2599.749755859375
1591434061.0781498,10480,2613.62353515625
1591434081.4797301,10490,2617.274658203125
1591434082.037368,10494,2612.57177734375
1591434129.4940653,10523,2611.984375
1591434169.1853418,10556,2622.5361328125
1591434228.2443616,10608,2652.790283203125
1591434257.6922946,10625,2720.363037109375
1591434267.3336327,10639,2705.94384765625
1591434287.0341115,10655,2682.8251953125
1591434306.8913424,10672,2670.827880859375
1591434355.6936224,10712,2682.0224609375
1591434416.5419436,10758,2720.884033203125
1591434416.5619326,10759,2720.7353515625
1591434445.3745546,10781,2708.194091796875
1591434454.9723566,10788,2707.78271484375
1591434484.6052723,10816,2714.830810546875
1591434503.758937,10826,2711.96142578125
1591434503.9064956,10831,2719.906982421875
1591434524.0754564,10842,2727.43896484375
1591434534.2122421,10851,2697.460693359375
1591434554.07065,10865,2717.507080078125
1591434593.364584,10903,2722.4892578125
1591434602.966336,10906,2718.642333984375
1591434643.2611861,10940,2697.4208984375
1591434643.3954191,10944,2723.848876953125
1591434673.141175,10967,2733.858154296875
1591434683.5296254,10973,2706.682861328125
1591434683.5663044,10975,2691.7197265625
1591434743.3108044,11015,2761.459228515625
1591434753.5803401,11021,2789.76904296875
1591434773.1397827,11034,2762.69873046875
1591434773.2536366,11039,2746.938720703125
1591434854.7940075,11103,2807.399169921875
1591434884.3904006,11122,2807.69970703125
1591434894.9327152,11131,2833.0263671875
1591434946.2426074,11176,2715.07275390625
1591434976.656586,11199,2678.41796875
1591434987.2620108,11201,2679.677734375
1591434987.2896838,11202,2680.44091796875
1591435058.0578642,11261,2760.753173828125
1591435077.74051,11273,2784.58251953125
1591435265.7823079,11420,2817.6005859375
1591435349.7519996,11473,2757.3623046875
1591435371.4466386,11493,2746.332763671875
1591435422.4813273,11524,2730.716064453125
1591435433.112751,11533,2746.54541015625
1591435454.5243907,11550,2743.99560546875
1591435477.5408616,11567,2791.223876953125
1591435522.0694604,11598,2813.28564453125
1591435598.4179194,11649,2802.890380859375
1591435620.400825,11672,2808.44873046875
1591435640.3408368,11686,2803.323974609375
1591435735.522184,11760,2873.4677734375
1591435895.510507,11874,2696.87744140625
1591435991.8727612,11949,2802.268310546875
1591436027.427235,11970,2851.85546875
1591436027.5874615,11975,2847.48779296875
1591436049.92374,11989,2847.20458984375
1591436082.0043814,12004,2854.66796875
1591436093.8711746,12011,2879.77685546875
1591436139.0507371,12042,2910.18701171875
1591436288.8304415,12139,2801.42138671875
1591436326.1591942,12165,2819.17529296875
1591436338.1130097,12169,2821.08642578125
1591436362.580835,12185,2881.094482421875
1591436424.212075,12227,2811.45166015625
1591436519.9840376,12291,2747.685546875
1591436520.5273206,12294,2719.027587890625
1591436544.7213755,12310,2756.5
1591436687.642676,12406,2813.9267578125
1591436737.9348464,12437,2809.905029296875
1591436774.6760037,12459,2825.010986328125
1591436930.4494638,12554,2891.88330078125
1591437043.8604596,12626,2906.765869140625
1591437112.7635596,12672,2848.137939453125
1591437167.8090117,12700,2858.949462890625
1591437261.027113,12759,2945.044677734375
1591437286.9025981,12775,2946.438232421875
1591437338.9790173,12806,2898.786865234375
1591437442.4060605,12865,2958.039306640625
1591437455.3358076,12878,2959.53515625
1591437493.86057,12897,2980.198486328125
1591437560.8160782,12940,2973.042236328125
1591437587.918449,12960,2964.484619140625
1591437703.1386263,13018,2907.558837890625
1591437730.1100209,13035,2892.379150390625
1591437769.5364726,13062,2866.25537109375
1591437809.6468909,13083,2891.16064453125
1591437823.5067685,13095,2921.828125
1591437850.302301,13110,2938.011962890625
1591437863.3613546,13114,2937.191162109375
1591437890.1221805,13131,2923.34814453125
1591437941.6375885,13167,2842.123046875
1591438003.5548625,13207,2769.079833984375
1591438053.7963161,13240,2790.114990234375
1591438179.6404161,13314,2907.44677734375
1591438229.537812,13350,2929.9990234375
1591438316.586367,13403,2807.677734375
1591438316.6656039,13407,2818.147216796875
1591438354.1341033,13427,2863.191650390625
1591438431.3705814,13476,2949.5439453125
1591438494.795705,13505,2995.449462890625
1591438557.9632497,13547,2943.989990234375
1591438633.1331978,13598,2916.8017578125
1591438657.8083627,13613,2911.832275390625
1591438669.9218798,13621,2915.380615234375
1591438682.138313,13627,2933.544921875
1591438757.585316,13680,2967.97412109375
1591438770.5379522,13683,2974.87451171875
1591438833.7124786,13723,2972.861572265625
1591438872.0598817,13748,2913.090576171875
1591438922.9270499,13777,2965.4091796875
1591438972.8417776,13811,3011.238037109375
1591439022.8019698,13846,3021.3505859375
1591439060.937744,13869,3036.17578125
1591439087.1207206,13885,3018.81201171875
1591439176.9202783,13938,2938.917236328125
1591439203.6928973,13958,2902.72802734375
1591439216.2659593,13961,2902.381591796875
1591439228.8626387,13971,2902.403076171875
1591439241.6888788,13977,2905.16748046875
1591439268.0562243,13999,2900.628173828125
1591439420.0560277,14081,2991.68359375
1591439642.6092973,14222,2922.935546875
1591439748.958485,14288,2969.357421875
1591439761.6633904,14289,2971.6728515625
1591439761.8464296,14295,2984.720703125
1591439774.7534034,14304,2958.02880859375
1591439815.2195566,14321,2970.336181640625
1591439828.2722316,14333,2970.70361328125
1591439841.0760467,14339,2976.374267578125
1591439933.9480002,14398,3074.115478515625
1591440014.74794,14448,3086.607666015625
1591440093.1949363,14495,3040.68896484375
1591440168.1091812,14531,3019.3974609375
1591440207.5561788,14555,3000.15234375
1591440207.619609,14558,2995.02783203125
1591440340.051354,14633,2924.427001953125
1591440340.187213,14639,2927.414306640625
1591440393.452425,14669,3056.853271484375
1591440406.7127473,14678,3038.247314453125
1591440420.300627,14682,3038.3662109375
1591440420.427611,14688,3008.1142578125
1591440528.5660787,14747,3026.702392578125
1591440582.5268838,14780,2997.402587890625
1591440582.5919473,14781,2996.1923828125
1591440596.112588,14789,3034.083740234375
1591440609.235154,14793,3054.3369140625
1591440636.609604,14810,3030.4375
1591440746.0220993,14874,2965.02783203125
1591440773.5985475,14893,2955.2470703125
1591440828.7755141,14926,2975.0859375
1591440828.7975495,14927,2974.710693359375
1591440869.4259274,14951,2959.32958984375
1591441014.1518002,15028,3081.747314453125
1591441122.3111262,15091,3123.024658203125
1591441191.4339461,15133,3075.37158203125
1591441204.6605222,15137,3074.194091796875
1591441274.244234,15181,3038.303466796875
1591441301.2864766,15200,3024.06005859375
1591441421.7360704,15267,3048.42919921875
1591441518.2796116,15325,3078.406982421875
1591441558.9531693,15348,3072.798828125
1591441695.5160015,15429,2956.983642578125
1591441749.2197683,15457,3017.9462890625
1591441776.6288702,15474,3085.95166015625
1591441776.6712673,15476,3098.1494140625
1591441841.1098862,15508,3117.180419921875
1591441896.835558,15539,3112.3232421875
1591441992.6744356,15598,3001.378173828125
1591442240.4187214,15741,3096.26171875
1591442281.0206645,15765,3066.046142578125
1591442294.4447167,15774,3001.919677734375
1591442307.9266012,15780,2999.40283203125
1591442393.0177684,15826,3064.626708984375
1591442393.5538783,15829,3079.842041015625
1591442420.968373,15848,3065.643310546875
1591442462.2487974,15867,3105.790283203125
1591442658.6150718,15980,3238.066162109375
1591442686.338795,15994,3237.6982421875
1591442807.8149657,16057,3166.43701171875
1591442866.0585299,16096,3167.86962890625
1591442907.887516,16117,3207.51513671875
1591443008.199209,16176,3150.15478515625
1591443036.8655353,16189,3136.1640625
1591443051.071288,16199,3138.03369140625
1591443064.7245803,16203,3141.414794921875
1591443149.528499,16250,3138.373291015625
1591443268.555994,16322,3138.768798828125
1591443296.4416635,16344,3143.010498046875
1591443336.0379558,16361,3195.01611328125
1591443405.3713236,16407,3238.03369140625
1591443471.4344442,16441,3174.340576171875
1591443587.3491116,16506,3173.97314453125
1591443669.4874115,16560,3275.2080078125
1591443724.6976926,16586,3296.9091796875
1591443724.8445566,16591,3296.246826171875
1591443845.2999284,16662,3244.989013671875
1591443914.1396108,16698,3175.979736328125
1591443996.9963155,16747,3166.346435546875
1591444107.8250117,16809,3271.20849609375
1591444107.8522213,16810,3268.4072265625
1591444149.0641134,16835,3277.814453125
1591444162.528089,16844,3265.811279296875
1591444190.7316606,16858,3281.659912109375
1591444259.3868625,16900,3187.088134765625
1591444562.9584568,17067,3242.850830078125
1591444618.2036257,17098,3194.27978515625
1591444674.986724,17132,3183.8212890625
1591444716.931847,17155,3120.288818359375
1591444787.3969386,17193,3086.114501953125
1591444801.3065665,17203,3110.5576171875
1591444856.8686886,17240,3124.52197265625
1591444871.1419005,17248,3133.51123046875
1591444927.3600206,17273,3173.861083984375
1591444954.9844854,17291,3138.608154296875
1591444955.0228257,17293,3137.40576171875
1591444997.9505513,17316,3151.7685546875
1591444997.9682238,17317,3152.911376953125
1591444997.9880388,17318,3152.263427734375
1591445011.6487315,17321,3158.6728515625
1591445039.4190574,17340,3207.400390625
1591445097.09796,17375,3250.9755859375
1591445125.3600583,17392,3289.397216796875
1591445153.2719476,17406,3270.13525390625
1591445195.9362168,17427,3241.513916015625
1591445223.7076635,17445,3233.01708984375
1591445238.1963174,17455,3229.006103515625
1591445402.868446,17544,3237.1103515625
1591445431.0309865,17558,3236.541748046875
1591445445.4751189,17564,3226.6669921875
1591445473.7002654,17578,3287.40576171875
1591445488.2076924,17587,3291.123779296875
1591445502.1892023,17594,3285.490234375
1591445502.2092984,17595,3284.312255859375
1591445502.289178,17599,3313.578857421875
1591445545.0207443,17624,3334.863037109375
1591445574.2039738,17634,3323.166015625
1591445603.6672628,17654,3265.931640625
1591445634.1532602,17668,3265.05419921875
1591445735.4269962,17723,3261.0146484375
1591445822.8268492,17772,3225.426513671875
1591445822.8450837,17773,3225.8681640625
1591445880.434831,17805,3234.29150390625
1591445953.5718281,17843,3293.985595703125
1591446158.579902,17954,3254.974853515625
1591446173.017864,17963,3261.787353515625
1591446202.300465,17979,3300.75439453125
1591446202.4159648,17982,3299.92626953125
1591446217.0183716,17991,3213.833984375
1591446284.003556,18019,3245.808837890625
1591446345.3617837,18054,3221.108154296875
1591446374.305745,18066,3178.662109375
1591446449.2641413,18105,3224.92236328125
1591446495.322367,18130,3237.343994140625
1591446524.535179,18147,3221.586181640625
1591446598.8713057,18191,3321.369384765625
1591446644.2606933,18215,3362.9736328125
1591446688.0227642,18237,3311.8935546875
1591446747.450745,18265,3269.3037109375
1591446837.6808555,18319,3192.6015625
1591446925.910901,18363,3266.9287109375
1591447088.6490664,18452,3418.480712890625
1591447088.6695335,18453,3417.0712890625
1591447262.5769815,18540,3295.965087890625
1591447277.9087868,18548,3290.236083984375
1591447368.5772698,18593,3269.253173828125
1591447474.3514125,18653,3366.740478515625
1591447595.9929595,18714,3340.102294921875
1591447611.8019078,18721,3289.837890625
1591447658.3792963,18750,3286.220703125
1591447734.8127995,18787,3305.15869140625
1591447843.8305762,18846,3355.12548828125
1591447936.7201989,18894,3425.224365234375
1591448013.5684943,18934,3388.385498046875
1591448060.9763038,18959,3413.623779296875
1591448112.4840522,18978,3415.250244140625
1591448112.6597524,18983,3412.992431640625
1591448179.8387804,19006,3370.418701171875
1591448237.4777985,19028,3423.10888671875
1591448295.018841,19049,3425.453125
1591448446.5082963,19117,3375.50244140625
1591448580.7345092,19170,3379.9609375
1591448716.4122448,19228,3384.407958984375
1591448813.4944463,19272,3417.10400390625
1591448832.3888607,19276,3418.2294921875
1591448889.5312178,19301,3378.66650390625
1591449336.0684798,19486,3384.75244140625
1591449388.177173,19501,3394.235595703125
1591449388.2489269,19504,3382.995849609375
1591449447.5524268,19526,3396.0498046875
1591449467.270928,19532,3392.779052734375
1591449584.298771,19580,3410.46484375
1591449622.535711,19595,3439.574462890625
1591449721.508272,19635,3467.61962890625
1591449741.487526,19641,3467.262939453125
1591449761.351114,19655,3474.75
1591449800.8586798,19666,3442.56298828125
1591449820.7945802,19675,3453.013671875
1591449940.082144,19721,3474.263916015625
1591449940.259796,19728,3478.34619140625
1591449959.7091203,19732,3482.835693359375
1591449979.2444646,19738,3481.022705078125
1591450117.411087,19797,3493.908935546875
1591450177.1877007,19824,3494.142822265625
1591450237.2359025,19847,3489.306396484375
1591450416.590042,19917,3468.548095703125
1591450476.7607942,19939,3476.449462890625
1591450556.234308,19972,3481.73974609375
1591450596.953902,19989,3527.058837890625
1591450616.5344818,19996,3520.141357421875
1591450727.1145434,20036,3528.591552734375
1591450766.6678095,20049,3510.2236328125
1591450766.8555856,20054,3512.371337890625
1591450786.345451,20060,3501.7138671875
1591450786.4871037,20063,3502.821533203125
1591450986.402866,20139,3431.868896484375
1591450986.427833,20140,3431.652099609375
1591450986.542949,20142,3431.29345703125
1591451087.1845164,20184,3487.6435546875
1591451106.9649363,20187,3485.57568359375
1591451188.7837448,20218,3504.297607421875
1591451250.2019649,20245,3520.400146484375
1591451250.268176,20248,3516.98193359375
1591451270.2226539,20253,3512.250244140625
1591451412.825527,20309,3499.785400390625
1591451453.5036194,20324,3474.930908203125
1591451474.7609863,20333,3457.275634765625
1591451474.8061597,20335,3456.53857421875
1591451577.1338305,20374,3455.3310546875
1591451597.8836927,20384,3502.328125
1591451638.2218404,20398,3488.875732421875
1591451761.371673,20441,3544.526123046875
1591451863.5324826,20486,3557.103759765625
1591451974.4203207,20527,3564.84130859375
1591452015.096151,20540,3564.310302734375
1591452015.1781423,20541,3564.388916015625
1591452075.94153,20561,3597.74169921875
1591452076.0007608,20563,3599.830810546875
1591452076.132117,20568,3589.72998046875
1591452116.8820333,20579,3594.88525390625
1591452405.9798455,20689,3615.154296875
1591452406.0220435,20690,3617.225341796875
1591452447.6713576,20711,3578.130615234375
1591452633.896847,20779,3477.056396484375
1591452633.919983,20780,3477.084716796875
1591452634.0573428,20783,3479.12890625
1591452634.0807974,20784,3479.618408203125
1591452737.3810165,20823,3523.44482421875
1591452757.8715534,20832,3519.117919921875
1591452819.6992047,20856,3534.07373046875
1591452923.9288628,20889,3586.602294921875
1591452987.0484858,20914,3606.03271484375
1591453071.8070168,20950,3616.165283203125
1591453178.3842597,20988,3622.275390625
1591453294.341425,21028,3620.28955078125
1591453315.2321377,21036,3606.99951171875
1591453400.4702904,21068,3563.61376953125
1591453422.1355643,21077,3570.917236328125
1591453443.411529,21081,3571.05615234375
1591453615.5310981,21145,3527.27001953125
1591453787.9932795,21210,3537.313232421875
1591453853.6762261,21233,3587.020751953125
1591454069.9062614,21317,3584.31103515625
1591454069.9772153,21320,3583.947021484375
1591454091.1729226,21325,3585.750732421875
1591454264.9717734,21392,3623.5830078125
1591454329.464126,21410,3644.331298828125
1591454524.640674,21485,3537.587158203125
1591454643.4534204,21524,3560.26318359375
1591454643.4762752,21525,3558.74462890625
1591454881.3730505,21612,3615.67041015625
1591455077.6043928,21682,3605.742919921875
1591455099.8800004,21695,3617.585693359375
1591455187.7209532,21724,3677.618896484375
1591455187.7529378,21725,3676.865478515625
1591455298.2677312,21766,3630.692138671875
1591455364.2522385,21790,3633.210693359375
1591455386.979189,21796,3633.915283203125
1591455431.163487,21816,3613.92529296875
1591455453.9972787,21822,3609.904296875
1591455520.9488235,21843,3567.58154296875
1591455542.4037585,21849,3567.81982421875
1591455697.976399,21909,3588.59521484375
1591455854.370071,21968,3599.442626953125
1591455943.5639992,22000,3571.16455078125
1591455974.3579323,22007,3596.4892578125
1591456220.2817662,22091,3600.26220703125
1591456578.8752944,22221,3539.92041015625
1591456646.1455417,22246,3534.47412109375
1591456690.0928993,22259,3553.9912109375
1591456757.4475062,22286,3591.398681640625
1591456780.0660477,22293,3630.74609375
1591456802.588403,22304,3604.461181640625
1591456825.192261,22309,3610.5498046875
1591456848.503538,22317,3644.403564453125
1591456893.7253222,22331,3667.896484375
1591456961.6822455,22359,3669.94140625
1591457166.6125262,22428,3692.424560546875
1591457166.7453792,22431,3676.72412109375
1591457302.0666242,22473,3678.44921875
1591457402.478639,22508,3660.548828125
1591457516.9270651,22545,3673.9677734375
1591457772.7960124,22636,3598.837158203125
1591457811.6956272,22652,3602.060791015625
1591458063.9900382,22759,3667.668701171875
1591458082.9036644,22766,3656.471435546875
1591458121.7608874,22778,3633.466552734375
1591458237.8304548,22827,3625.890869140625
1591458237.871298,22829,3624.5029296875
1591458256.946169,22840,3616.91748046875
1591458276.3614202,22841,3615.2421875
1591458276.4732566,22846,3619.319580078125
1591458491.3114645,22931,3632.3466796875
1591458491.8641527,22934,3642.75146484375
1591458874.181946,23081,3640.836181640625
1591458874.774397,23085,3638.9482421875
1591458874.7929091,23086,3641.431640625
1591458915.4912596,23103,3635.05078125
1591458954.376718,23118,3610.61083984375
1591458975.0901406,23128,3638.439453125
1591459013.738671,23139,3642.493408203125
1591459013.8778076,23144,3648.740966796875
1591459034.5547547,23149,3642.262451171875
1591459053.5005772,23153,3642.1806640625
1591459053.6240084,23159,3646.317626953125
1591459115.0344412,23183,3593.916259765625
1591459155.6219218,23193,3589.50537109375
1591459216.348214,23219,3671.783935546875
1591459216.4279306,23221,3670.82958984375
1591459318.7310328,23264,3693.8828125
1591459379.1236904,23287,3733.230224609375
1591459520.5473962,23338,3725.142578125
1591459580.906817,23362,3693.701171875
1591459622.312926,23381,3705.7041015625
1591459663.0353553,23395,3694.08837890625
1591459743.6132824,23428,3706.122802734375
1591460035.6104834,23541,3548.639892578125
1591460157.079311,23590,3624.1640625
1591460317.3190238,23651,3722.26025390625
1591460358.0156612,23671,3723.958740234375
1591460398.311015,23682,3760.525634765625
1591460441.1984682,23702,3748.71484375
1591460604.413794,23762,3706.62158203125
1591460625.839047,23775,3680.056640625
1591460726.820112,23812,3665.504638671875
1591460767.9194465,23832,3687.3896484375
1591460808.6993065,23843,3659.82861328125
1591461033.9691906,23929,3657.765380859375
1591461054.9188495,23939,3674.948974609375
1591461292.5610266,24026,3714.091064453125
1591461414.2897496,24080,3672.050048828125
1591461516.3061388,24117,3716.536865234375
1591461516.3440247,24119,3717.0166015625
1591461597.5340617,24148,3674.934814453125
1591461698.724232,24187,3675.101318359375
1591461823.0286217,24235,3683.49072265625
1591461945.8947015,24283,3753.219970703125
1591461945.9317715,24285,3761.14013671875
1591461965.9454293,24293,3733.5068359375
1591462048.1314104,24323,3724.244384765625
1591462108.8252034,24346,3729.6083984375
1591462129.911135,24360,3750.0634765625
1591462296.9733803,24417,3708.0
1591462570.0755665,24513,3699.8525390625
1591462679.2315745,24558,3706.477783203125
1591462700.742572,24562,3712.173583984375
1591462853.5396621,24622,3701.79150390625
1591462986.6248364,24668,3746.290771484375
1591463074.7980316,24698,3702.156494140625
1591463119.3590124,24720,3710.41943359375
1591463141.2178926,24728,3688.787353515625
1591463318.7229035,24791,3659.742431640625
1591463496.5994406,24850,3720.456298828125
1591463564.8404665,24880,3784.313720703125
1591463608.464846,24896,3782.002685546875
1591463630.405974,24902,3776.22802734375
1591463721.0740411,24935,3740.81591796875
1591463808.5057704,24964,3746.542724609375
1591463850.9481676,24978,3747.95654296875
1591463944.8501794,25009,3759.58447265625
1591464029.3486834,25048,3743.27197265625
1591464265.19199,25134,3710.59228515625
1591464457.2210453,25207,3673.749267578125
1591464522.9143813,25232,3706.374267578125
1591464564.8754582,25245,3665.385498046875
1591464586.756052,25252,3670.495849609375
1591464586.7954528,25254,3668.771240234375
1591464802.1986868,25333,3607.8125
1591464953.077532,25392,3677.100341796875
1591465286.6203964,25506,3657.695068359375
1591465329.8194041,25521,3699.396728515625
1591465461.369128,25573,3658.402099609375
1591465527.0563402,25600,3695.09326171875
1591465701.5643957,25662,3672.40966796875
1591465766.881053,25687,3748.020751953125
1591466008.3196177,25776,3709.778076171875
1591466118.0527058,25813,3695.426025390625
1591466206.406334,25848,3748.2744140625
1591466250.166472,25864,3732.07080078125
1591466317.0717158,25881,3691.3662109375
1591466429.973174,25922,3656.44970703125
1591466685.556233,26016,3752.5556640625
1591466730.017767,26030,3759.494873046875
1591466775.971938,26046,3810.6689453125
1591466842.054327,26067,3794.730712890625
1591466866.1149704,26076,3828.52099609375
1591466909.4896202,26092,3830.23876953125
1591467089.634649,26155,3776.462158203125
1591467089.654851,26156,3777.16650390625
1591467134.641812,26170,3773.794189453125
1591467422.0080848,26280,3712.405029296875
1591467469.8467782,26293,3753.745361328125
1591467495.8678057,26304,3771.877197265625
1591467794.7651727,26394,3806.60986328125
1591467828.7593906,26404,3819.899658203125
1591467854.3397374,26410,3843.013427734375
1591468033.5245392,26471,3785.263671875
1591468181.456667,26513,3749.92724609375
1591468641.5968304,26671,3686.017333984375
1591468762.6758974,26709,3729.605224609375
1591468903.0163548,26755,3734.052490234375
1591468903.0622127,26757,3734.36474609375
1591469021.231632,26797,3729.59228515625
1591469021.251429,26798,3726.101806640625
1591469021.2710688,26799,3725.058837890625
1591469069.2392156,26815,3679.26953125
1591469117.7443492,26828,3716.28369140625
1591469117.785479,26830,3716.94482421875
1591469424.7175517,26929,3734.289794921875
1591469817.8881512,27068,3831.662109375
1591469840.7474375,27079,3851.523681640625
1591470020.5493975,27143,3772.337890625
1591470043.1130908,27149,3773.9013671875
1591470065.2137847,27155,3774.03076171875
1591470065.2909532,27159,3776.696533203125
1591470065.3132005,27160,3757.07275390625
1591470289.6458225,27235,3819.928955078125
1591470402.8755205,27275,3794.45556640625
1591470561.8821025,27330,3728.018310546875
1591470865.1926353,27439,3751.689453125
1591470914.8479006,27450,3748.951171875
1591470939.413411,27458,3760.369384765625
1591471086.023739,27506,3729.88916015625
1591471155.5379655,27530,3790.853271484375
1591471271.5285535,27570,3862.927978515625
1591471272.1382368,27573,3863.34033203125
1591471364.2090988,27604,3812.047607421875
1591471388.0530102,27614,3778.455322265625
1591471410.7855978,27621,3756.150146484375
1591471456.80763,27635,3720.7705078125
1591471456.8816247,27639,3725.067138671875
1591471618.203339,27696,3759.304443359375
1591471687.1637008,27716,3796.16748046875
1591471687.2198586,27719,3796.947509765625
1591471756.8686528,27740,3782.24169921875
1591472012.745561,27826,3844.64306640625
1591472269.6209257,27917,3841.554931640625
1591472269.6543508,27919,3856.49609375
1591472363.4430852,27951,3854.522705078125
1591472433.2390494,27969,3809.37841796875
1591472481.8794913,27992,3738.466796875
1591472844.6375077,28106,3876.640380859375
1591473269.6928477,28252,3755.946044921875
1591473339.7017505,28278,3813.776611328125
1591473363.7743888,28286,3817.504150390625
1591473482.3420296,28322,3781.531982421875
1591473647.6080666,28377,3784.25048828125
1591473815.1657271,28439,3722.09521484375
1591473862.1106305,28452,3750.50634765625
1591474132.6312847,28544,3811.61279296875
1591474228.0705495,28573,3787.798828125
1591474347.4975677,28612,3789.23876953125
1591474539.848248,28677,3820.92041015625
1591475353.845863,28892,3868.222900390625
1591475654.3904538,28971,3821.70361328125
1591475745.6180913,28997,3819.486328125
1591475846.2616372,29019,3811.689208984375
1591475906.1646357,29038,3819.346923828125
1591475998.2157288,29058,3821.02783203125
1591475998.398393,29063,3813.3525390625
1591476059.7662902,29079,3816.8896484375
1591476120.5522935,29091,3789.468505859375
1591476181.4761364,29107,3809.182861328125
1591476273.8009262,29134,3786.991455078125
1591476548.542788,29202,3745.51171875
1591476669.3350701,29236,3760.285400390625
1591476731.3846054,29251,3816.14794921875
1591476762.187727,29264,3774.353759765625
1591476792.9422324,29272,3743.243408203125
1591476824.1056826,29277,3743.130859375
1591476948.7277772,29310,3727.82568359375
1591477163.426527,29367,3783.2548828125
1591477441.5343637,29439,3859.359619140625
1591477565.4968812,29472,3791.7919921875
1591477595.8581707,29479,3787.087158203125
1591477627.6015673,29488,3840.760498046875
1591477854.7789173,29538,3757.506591796875
1591477854.906492,29541,3757.1953125
1591477948.654768,29562,3738.88134765625
1591477980.326143,29574,3701.59326171875
1591478073.021086,29593,3734.327880859375
1591478135.487651,29612,3766.498779296875
1591478666.564502,29748,3909.984375
1591478981.3914483,29829,3797.945068359375
1591478981.4153872,29830,3797.514892578125
1591479012.1319966,29834,3800.09375
1591479107.6438227,29864,3774.348388671875
1591479202.0881104,29883,3765.79443359375
1591479392.03685,29929,3794.002197265625
1591479689.3997273,30001,3831.3701171875
1591479689.521997,30006,3828.68701171875
1591479785.9095724,30032,3861.315185546875
1591479976.0319185,30078,3910.021240234375
1591480039.1733124,30093,3908.67919921875
1591480228.5174737,30138,3878.62744140625
1591480356.2755451,30175,3870.05908203125
1591480548.3697197,30218,3750.7509765625
1591480611.9672484,30238,3759.738525390625
1591480643.0173054,30244,3734.559814453125
1591480706.2024255,30257,3733.14111328125
1591480803.4170942,30285,3830.067138671875
1591480962.7046118,30325,3939.184326171875
1591480963.2797742,30328,3938.172607421875
1591481122.5785909,30368,3930.132568359375
1591481348.162439,30422,3849.289794921875
1591481412.2692385,30435,3839.664306640625
1591481508.4787085,30460,3852.65771484375
1591481540.9338024,30467,3828.787109375
1591481541.0992928,30471,3831.512939453125
1591481969.2450016,30570,3860.816650390625
1591481969.3866425,30573,3863.114990234375
1591482067.275295,30595,3827.0810546875
1591482132.2150996,30613,3811.933837890625
1591482262.9653547,30645,3884.444580078125
1591482522.4394152,30707,3846.3994140625
1591482587.8741148,30721,3856.906005859375
1591482653.1417143,30738,3805.123779296875
1591482653.1659515,30739,3806.755615234375
1591482815.8062892,30781,3825.778564453125
1591483209.9287844,30880,3830.0302734375
1591483341.2554088,30907,3841.884033203125
1591483439.9729729,30936,3859.76123046875
1591483701.465347,30998,3933.794921875
1591483943.6488829,31053,3741.16796875
1591484143.194146,31101,3813.638427734375
1591484177.3037388,31106,3811.658203125
1591484611.5336933,31214,3898.698974609375
1591484678.410992,31225,3929.0302734375
1591485175.1039345,31348,3688.61572265625
1591485409.7672875,31407,3716.724609375
1591485577.7442906,31444,3770.92041015625
1591485677.4970217,31465,3696.533447265625
1591485778.0206544,31491,3731.25830078125
1591485824.7271094,31502,3751.190673828125
1591485993.685485,31538,3849.902587890625
1591485994.2099073,31539,3850.11328125
1591486095.3683465,31564,3865.901123046875
1591486364.7038014,31626,3884.91943359375
1591486364.900602,31632,3877.3369140625
1591486432.9162827,31647,3813.890625
1591486672.695712,31697,3818.83935546875
1591486741.053983,31713,3814.55126953125
1591486775.019056,31723,3819.3291015625
1591486843.786162,31740,3800.934814453125
1591486946.4885235,31763,3799.234375
1591487152.075916,31809,3792.35400390625
1591487425.903976,31874,3815.330078125
1591487459.71427,31881,3806.2099609375
1591487494.232444,31889,3803.9794921875
1591487700.7945704,31937,3786.169921875
1591487735.3700688,31946,3793.906494140625
1591487906.70831,31985,3796.671630859375
1591487985.491297,32005,3786.130859375
1591488054.9421628,32018,3803.3818359375
1591488404.2388444,32101,3859.15283203125
1591488576.8874397,32144,3832.799072265625


==> figure source files/plot_python/csv/shprl/cheetah/4.csv <==
Wall time,Step,Value
1590928237.8381577,43,-63.07115936279297
1590928237.8884585,46,-62.761844635009766
1590928248.824506,72,-67.08174133300781
1590928259.378685,95,-58.60911560058594
1590928288.9670901,159,-44.05215072631836
1590928292.6110878,168,-37.577491760253906
1590928322.5664887,230,-29.12500762939453
1590928326.1569247,235,-25.63418197631836
1590928333.6968594,256,-22.661300659179688
1590928344.6251254,274,-22.31126594543457
1590928359.576979,309,-14.793322563171387
1590928359.6661751,311,-13.3455810546875
1590928363.4115307,319,-12.848848342895508
1590928414.8721676,422,-0.771885871887207
1590928434.4293058,461,3.300969362258911
1590928443.1902423,475,10.065706253051758
1590928486.5967166,537,17.969812393188477
1590928498.508892,564,34.502662658691406
1590928506.8760266,580,37.00834655761719
1590928510.959463,587,38.450042724609375
1590928535.606173,635,42.356868743896484
1590928539.704462,648,31.72138786315918
1590928547.8929954,662,24.394407272338867
1590928551.9911814,672,21.54030990600586
1590928576.7916276,715,34.498104095458984
1590928580.8218162,723,37.88556671142578
1590928606.4516888,772,57.631553649902344
1590928614.630841,786,58.79717254638672
1590928622.9116454,803,64.364990234375
1590928626.947767,809,65.28315734863281
1590928640.2429943,837,72.43323516845703
1590928701.025486,946,84.76810455322266
1590928714.1390133,972,98.47335815429688
1590928749.2468834,1015,125.85150909423828
1590928781.2456312,1067,144.14532470703125
1590928803.1249027,1105,163.33119201660156
1590928844.83988,1181,219.5251922607422
1590928891.5132463,1262,258.185546875
1590928923.1545792,1317,262.1103515625
1590928923.218777,1320,265.5147705078125
1590928932.7708876,1334,265.4964599609375
1590928937.261156,1338,271.40777587890625
1590928964.980305,1386,302.6036071777344
1590928970.2977712,1393,304.6203308105469
1590928993.7327046,1437,320.3041076660156
1590929012.7295856,1467,336.4408874511719
1590929058.770773,1524,357.014892578125
1590929077.7721608,1553,361.3347473144531
1590929087.0312579,1569,371.3685607910156
1590929096.4964797,1585,378.6820068359375
1590929130.6218069,1641,400.86871337890625
1590929160.8851633,1692,417.60614013671875
1590929170.458307,1710,417.7794189453125
1590929175.2815776,1719,412.2857360839844
1590929184.8590276,1733,416.2666931152344
1590929184.8979213,1735,417.1993713378906
1590929189.4927504,1738,416.8467102050781
1590929214.5660331,1782,447.5848693847656
1590929254.083688,1845,487.7632141113281
1590929259.262629,1854,496.4981384277344
1590929269.4009323,1867,497.4654541015625
1590929269.4683897,1870,500.854248046875
1590929274.4867377,1878,502.9039001464844
1590929300.3934743,1918,533.6932983398438
1590929310.704763,1935,547.6528930664062
1590929321.5240004,1948,554.0177612304688
1590929370.8430014,2002,577.2387084960938
1590929391.32454,2037,588.9742431640625
1590929416.9413803,2078,604.5958251953125
1590929432.1531172,2097,611.1397094726562
1590929489.0944903,2188,669.8916015625
1590929494.2148588,2200,676.21533203125
1590929504.6404092,2212,679.985595703125
1590929515.2971334,2232,688.43603515625
1590929520.3350573,2238,694.34814453125
1590929535.4706817,2258,699.4246826171875
1590929535.6235914,2263,703.403076171875
1590929568.5754793,2308,715.19921875
1590929573.801226,2320,728.8053588867188
1590929600.2672772,2355,726.6478881835938
1590929621.5950062,2390,741.02099609375
1590929621.6639054,2391,740.7186889648438
1590929654.1341357,2437,792.9960327148438
1590929664.8344827,2454,812.632568359375
1590929664.8716004,2456,814.640380859375
1590929670.0399323,2461,818.9264526367188
1590929686.02489,2486,832.22607421875
1590929686.0424902,2487,833.4276733398438
1590929696.61971,2499,836.8995971679688
1590929709.3937254,2504,842.7239379882812
1590929731.1162193,2533,844.36376953125
1590929742.257987,2548,846.794189453125
1590929747.540344,2554,854.4149780273438
1590929833.784803,2686,914.7647094726562
1590929872.8456485,2741,927.4625854492188
1590929906.6345017,2790,952.6172485351562
1590929986.4657238,2897,999.273193359375
1590930031.8115222,2968,1034.0418701171875
1590930078.2376719,3012,1045.57861328125
1590930095.3660252,3039,1032.192138671875
1590930101.4179704,3042,1019.019287109375
1590930141.6103404,3100,1098.6903076171875
1590930189.0686593,3162,1089.5880126953125
1590930212.6996064,3197,1083.560791015625
1590930238.279778,3231,1046.7313232421875
1590930251.0072563,3245,1096.71826171875
1590930251.052339,3247,1086.07763671875
1590930251.0697951,3248,1085.709716796875
1590930298.2164154,3306,1057.5379638671875
1590930377.1707568,3409,1236.1431884765625
1590930407.0049887,3450,1277.68896484375
1590930431.9834976,3481,1291.0576171875
1590930534.1051517,3601,1363.8387451171875
1590930546.735944,3619,1375.367431640625
1590930546.817211,3621,1377.3087158203125
1590930583.830119,3671,1356.8629150390625
1590930628.5789917,3727,1392.4296875
1590930641.306857,3742,1409.1571044921875
1590930686.0722415,3794,1450.5106201171875
1590930699.69955,3815,1435.3321533203125
1590930705.9088607,3822,1450.396484375
1590930795.9339907,3929,1419.4068603515625
1590930816.956372,3957,1474.056396484375
1590930843.5214114,3985,1471.3154296875
1590930895.1091664,4037,1480.080810546875
1590930947.7339363,4099,1542.6473388671875
1590930955.207719,4110,1540.0399169921875
1590931030.3790412,4197,1556.1168212890625
1590931036.9371574,4203,1563.8487548828125
1590931057.239706,4228,1613.8157958984375
1590931063.605667,4233,1609.9364013671875
1590931083.9695518,4264,1643.2991943359375
1590931123.7105408,4305,1653.1773681640625
1590931131.079,4318,1633.551513671875
1590931131.1177266,4320,1634.5986328125
1590931205.969289,4401,1663.2073974609375
1590931282.059954,4493,1629.9801025390625
1590931308.1186967,4510,1651.1226806640625
1590931328.2542462,4531,1668.076904296875
1590931413.9368598,4629,1754.5970458984375
1590931449.4607353,4665,1757.7969970703125
1590931449.553941,4669,1741.6693115234375
1590931456.3661537,4677,1743.7894287109375
1590931520.0468094,4751,1779.303466796875
1590931554.6410506,4789,1830.64404296875
1590931568.472924,4803,1827.8826904296875
1590931603.3753295,4841,1846.245849609375
1590931610.9121382,4853,1819.9852294921875
1590931645.7541318,4895,1797.3197021484375
1590931709.9261978,4963,1795.5711669921875
1590931717.3714435,4972,1816.6700439453125
1590931717.9230897,4975,1816.9039306640625
1590931799.4242215,5051,1911.7366943359375
1590931799.4760847,5053,1910.96484375
1590931851.495587,5107,1919.7816162109375
1590931873.371581,5135,1884.521240234375
1590931970.436057,5240,1877.13134765625
1590932058.335107,5330,1913.287841796875
1590932072.8895552,5346,1945.00732421875
1590932080.8071754,5360,1956.9605712890625
1590932142.7268088,5421,1996.885009765625
1590932245.3206959,5516,1956.298828125
1590932245.3593721,5518,1957.729736328125
1590932276.6281857,5550,1939.0
1590932390.818974,5665,2027.62890625
1590932398.3957343,5680,2001.338623046875
1590932444.9448025,5724,2008.536376953125
1590932530.9020686,5809,2035.13134765625
1590932546.6489,5826,2038.057373046875
1590932546.7070756,5829,2022.5489501953125
1590932585.6098258,5865,1998.305908203125
1590932585.784645,5872,2037.5167236328125
1590932624.8098197,5908,2047.8092041015625
1590932648.6740074,5929,2038.8935546875
1590932672.5005202,5953,2033.8740234375
1590932705.0645633,5991,2061.14013671875
1590932738.7010322,6011,2091.239990234375
1590932852.7076519,6122,2193.732421875
1590932860.7503555,6132,2189.295166015625
1590932909.4531913,6182,2196.119873046875
1590932934.3762693,6201,2182.1337890625
1590932943.051871,6214,2185.633544921875
1590932951.0962205,6220,2211.878662109375
1590932967.5270917,6233,2226.911865234375
1590933026.1587648,6290,2236.23193359375
1590933050.983928,6313,2234.226318359375
1590933051.0682116,6318,2223.68115234375
1590933076.4449372,6342,2189.681640625
1590933117.4032433,6377,2203.995849609375
1590933142.0750685,6401,2224.47314453125
1590933242.2078598,6497,2304.060302734375
1590933277.3670778,6521,2319.428466796875
1590933329.1735482,6575,2288.777587890625
1590933362.8669653,6604,2238.134521484375
1590933421.1418002,6658,2277.547119140625
1590933463.2387702,6697,2310.341552734375
1590933463.3162017,6700,2313.567138671875
1590933471.9347818,6712,2309.24853515625
1590933506.2008824,6743,2295.388916015625
1590933620.4182174,6847,2338.15087890625
1590933629.3359811,6855,2364.285888671875
1590933646.3476841,6870,2364.811767578125
1590933752.6234233,6967,2354.06884765625
1590933787.4672706,6993,2385.152587890625
1590933815.7791896,7015,2411.48291015625
1590933922.285894,7107,2416.639892578125
1590933931.2309468,7115,2423.693115234375
1590933975.9668112,7156,2385.57421875
1590934047.1291318,7217,2417.303955078125
1590934073.5671716,7248,2462.558349609375
1590934145.5783772,7312,2517.339111328125
1590934173.3079858,7330,2505.633056640625
1590934182.7648404,7340,2498.45947265625
1590934182.8320005,7341,2500.92724609375
1590934201.1001914,7360,2453.04833984375
1590934229.2423024,7383,2463.695556640625
1590934256.2990875,7402,2460.55322265625
1590934312.2292833,7451,2473.034423828125
1590934321.1903937,7461,2505.835205078125
1590934321.2603304,7464,2510.2197265625
1590934340.7718627,7479,2466.78271484375
1590934386.9398224,7512,2452.762939453125
1590934546.2754471,7645,2574.232421875
1590934592.4353757,7688,2549.804443359375
1590934601.4852953,7694,2545.35205078125
1590934685.1082332,7761,2528.322998046875
1590934713.4503002,7789,2545.22216796875
1590934722.7546926,7799,2549.969970703125
1590934769.398341,7834,2529.62841796875
1590934845.132438,7901,2558.59814453125
1590934882.6311412,7933,2607.16650390625
1590934949.0769906,7992,2672.64697265625
1590935008.8285398,8027,2674.41259765625
1590935037.7383728,8050,2655.972412109375
1590935056.866286,8067,2639.8017578125
1590935192.6009939,8181,2660.872802734375
1590935231.799625,8216,2671.535400390625
1590935241.312224,8222,2681.341552734375
1590935329.144567,8291,2646.557373046875
1590935378.6296382,8335,2673.139404296875
1590935418.7719183,8364,2723.267333984375
1590935428.9887302,8369,2717.832763671875
1590935438.8074176,8378,2767.02001953125
1590935546.9985096,8468,2820.567626953125
1590935547.1258502,8471,2819.358154296875
1590935586.9701078,8499,2807.08740234375
1590935606.3009331,8509,2796.556640625
1590935676.4719014,8567,2771.525146484375
1590935726.2258441,8602,2751.59716796875
1590935766.4340122,8635,2788.467041015625
1590935766.4528792,8636,2786.988525390625
1590935838.2355354,8696,2833.60205078125
1590936003.0529342,8820,2876.27978515625
1590936003.1445913,8823,2879.7451171875
1590936074.6074915,8879,2902.74609375
1590936116.776078,8905,2918.199951171875
1590936116.8392873,8908,2917.77734375
1590936147.7336402,8929,2912.38623046875
1590936147.8979492,8936,2907.16796875
1590936231.2961428,8994,2883.069091796875
1590936231.4202702,9000,2878.043701171875
1590936315.9453726,9056,2955.486572265625
1590936326.2242877,9064,2956.109375
1590936546.6841996,9227,3009.6865234375
1590936556.8973634,9234,3008.31298828125
1590936588.6818914,9261,2970.431884765625
1590936663.5598712,9317,2962.254150390625
1590936705.476939,9349,2956.52685546875
1590936793.2987742,9413,3006.502197265625
1590936793.8378916,9416,3002.93994140625
1590936826.0739567,9436,2979.986572265625
1590936837.6533723,9443,2986.9853515625
1590936871.6297507,9469,2912.2099609375
1590936978.76444,9539,2941.76806640625
1590936989.4398496,9548,3002.9970703125
1590937000.1533933,9555,3000.376708984375
1590937010.9762883,9568,3049.422119140625
1590937043.0668316,9590,3057.9140625
1590937097.9989183,9628,3070.8447265625
1590937142.0320566,9658,3072.97412109375
1590937174.8931375,9681,3055.337158203125
1590937197.2871966,9699,3047.56884765625
1590937297.0324693,9769,3019.327392578125
1590937396.5709329,9844,3076.1279296875
1590937453.2265933,9884,3028.456298828125
1590937488.8188035,9908,3021.01318359375
1590937578.0644658,9973,2941.357666015625
1590937700.7208984,10051,3055.380615234375
1590937700.8064766,10056,3058.203857421875
1590937711.983562,10059,3059.453857421875
1590937746.2997668,10085,3137.185302734375
1590937870.7539663,10169,3104.113525390625
1590937894.2128425,10186,3117.01953125
1590937996.5865545,10257,3112.95849609375
1590938021.1291509,10277,3137.89501953125
1590938033.1293023,10284,3129.82421875
1590938196.534894,10397,3174.056884765625
1590938196.589145,10400,3178.614013671875
1590938231.3672802,10421,3154.462890625
1590938312.5416849,10480,3130.6611328125
1590938336.0618238,10490,3077.8583984375
1590938336.6743572,10494,3078.070068359375
1590938392.492355,10523,3080.18994140625
1590938439.6340668,10556,3105.617431640625
1590938511.0826447,10608,3219.2236328125
1590938546.3863373,10625,3240.908203125
1590938558.6466923,10639,3211.93115234375
1590938582.8155413,10655,3188.978759765625
1590938606.8601694,10672,3182.528076171875
1590938667.804717,10712,3208.580322265625
1590938739.3371708,10758,3287.605712890625
1590938739.3533914,10759,3284.930419921875
1590938774.8880136,10781,3284.495361328125
1590938822.5416524,10816,3264.64208984375
1590938846.469419,10826,3266.016845703125
1590938870.4232333,10842,3275.027587890625
1590938882.366903,10851,3277.78466796875
1590938906.006915,10865,3288.4111328125
1590938955.0536683,10903,3332.07470703125
1590938966.6463425,10906,3337.6962890625
1590939015.7133617,10940,3351.082275390625
1590939015.8303533,10944,3346.77734375
1590939052.8137686,10967,3352.32861328125
1590939064.7886884,10973,3354.1650390625
1590939064.8238485,10975,3358.810302734375
1590939136.354751,11015,3331.08154296875
1590939148.3633673,11021,3296.514404296875
1590939173.3493702,11034,3294.895263671875
1590939173.4349399,11039,3293.5537109375
1590939270.897649,11103,3273.218505859375
1590939308.146243,11122,3328.51220703125
1590939320.679352,11131,3283.875244140625
1590939382.6380937,11176,3267.24755859375
1590939419.23632,11199,3268.308349609375
1590939431.3141134,11201,3267.914306640625
1590939431.3322399,11202,3294.02587890625
1590939517.8903284,11261,3337.524658203125
1590939766.126082,11420,3312.214111328125
1590939853.321415,11473,3292.1708984375
1590939879.1513374,11493,3304.449462890625
1590939940.3143651,11524,3336.069580078125
1590939952.9550107,11533,3339.58740234375
1590939977.9852846,11550,3350.296875
1590940003.7136207,11567,3337.30859375
1590940054.4437976,11598,3318.9072265625
1590940143.438268,11649,3315.968505859375
1590940168.7488942,11672,3362.69677734375
1590940193.9017692,11686,3386.915771484375
1590940308.1012897,11760,3434.639892578125
1590940501.5691078,11874,3422.927001953125
1590940658.133236,11970,3484.031494140625
1590940658.273539,11975,3459.92333984375
1590940733.2908983,12011,3392.894287109375
1590940785.7455904,12042,3371.328857421875
1590940946.447911,12139,3463.37109375
1590940986.6948726,12165,3456.958251953125
1590940999.699142,12169,3463.23046875
1590941025.7880414,12185,3469.569580078125
1590941094.512231,12227,3437.539794921875
1590941201.4738715,12291,3475.360107421875
1590941201.5299718,12294,3477.4931640625
1590941228.1285818,12310,3497.551513671875
1590941390.7925847,12406,3386.43701171875
1590941484.0487978,12459,3469.70849609375
1590941656.2680745,12554,3430.99365234375
1590941847.193571,12672,3473.172607421875
1590941901.8143895,12700,3480.685546875
1590941999.0845368,12759,3396.06787109375
1590942027.2428634,12775,3437.898193359375
1590942082.6658323,12806,3422.8037109375
1590942207.7182944,12878,3457.3486328125
1590942249.190219,12897,3455.479248046875
1590942319.014113,12940,3538.421630859375
1590942346.7581794,12960,3532.000244140625
1590942470.3665907,13018,3515.599365234375
1590942498.0562284,13035,3450.89501953125
1590942540.2321365,13062,3415.995849609375
1590942582.2147722,13083,3417.019775390625
1590942596.217962,13095,3416.774169921875
1590942624.8246112,13110,3460.25634765625
1590942638.5514863,13114,3460.162841796875
1590942667.2279572,13131,3484.052978515625
1590942722.9346867,13167,3599.53271484375
1590942794.716431,13207,3645.402587890625
1590942851.7457416,13240,3646.606201171875
1590943051.6962173,13350,3635.717041015625
1590943152.710129,13403,3588.23828125
1590943152.7900467,13407,3586.53955078125
1590943197.0290701,13427,3559.9013671875
1590943285.178208,13476,3621.251953125
1590943353.3151083,13505,3649.111083984375
1590943425.554397,13547,3697.331787109375
1590943512.416111,13598,3672.2998046875
1590943556.3285222,13621,3668.05810546875
1590943658.1192625,13680,3631.394775390625
1590943672.394568,13683,3629.073974609375
1590943788.0200677,13748,3660.570068359375
1590943846.1897073,13777,3651.93408203125
1590943905.269913,13811,3593.492431640625
1590943964.3107433,13846,3590.8935546875
1590944010.3254807,13869,3613.12255859375
1590944039.7616954,13885,3592.503662109375
1590944144.9981475,13938,3692.66650390625
1590944174.5456939,13958,3681.17236328125
1590944203.7484238,13971,3703.559326171875
1590944218.7216585,13977,3700.787353515625
1590944248.908742,13999,3706.838623046875
1590944424.0383697,14081,3637.84619140625
1590944680.4845526,14222,3702.91845703125
1590944802.3543146,14288,3698.6962890625
1590944817.7795906,14295,3703.04736328125
1590944832.9535112,14304,3745.149169921875
1590944878.6256568,14321,3734.59033203125
1590944893.72772,14333,3689.516357421875
1590944908.7569804,14339,3691.6220703125
1590945017.5789323,14398,3614.545166015625
1590945110.373871,14448,3686.20654296875
1590945202.964827,14495,3717.3583984375
1590945289.8596516,14531,3685.970458984375
1590945336.3820996,14555,3661.8505859375
1590945336.437851,14558,3665.1572265625
1590945491.9517572,14633,3638.408447265625
1590945492.072994,14639,3636.0478515625
1590945553.7437243,14669,3636.979248046875
1590945569.6658583,14678,3655.77197265625
1590945585.4122622,14682,3655.87158203125
1590945586.028418,14688,3662.1669921875
1590945772.1613712,14780,3779.682861328125
1590945772.224335,14781,3781.796630859375
1590945788.0157998,14789,3782.126220703125
1590945803.5339587,14793,3751.73388671875
1590945834.7802613,14810,3715.362548828125
1590945961.4098527,14874,3717.321533203125
1590945993.168702,14893,3741.74169921875
1590946057.081039,14927,3724.791748046875
1590946104.6809149,14951,3735.84326171875
1590946273.5014105,15028,3755.517578125
1590946402.0563126,15091,3714.64111328125
1590946497.787457,15137,3735.14453125
1590946577.5099008,15181,3742.663818359375
1590946609.2463665,15200,3753.636474609375
1590946753.639523,15267,3703.12060546875
1590946866.276551,15325,3685.54150390625
1590946914.51512,15348,3696.947998046875
1590947076.2091122,15429,3662.9072265625
1590947141.2540286,15457,3714.2529296875
1590947174.4341743,15474,3734.016845703125
1590947174.4744062,15476,3737.717529296875
1590947250.1092353,15508,3753.272216796875
1590947315.8243284,15539,3777.973388671875
1590947431.1381395,15598,3793.58935546875
1590947727.9560177,15741,3697.458251953125
1590947777.3577948,15765,3758.190673828125
1590947793.765584,15774,3721.973876953125
1590947809.9051504,15780,3725.588623046875
1590947910.430458,15826,3775.309814453125
1590947910.4925559,15829,3814.00146484375
1590947944.058659,15848,3775.95849609375
1590947994.0971057,15867,3759.3662109375
1590948227.492684,15980,3802.2060546875
1590948261.075191,15994,3798.93896484375
1590948476.598492,16096,3829.851318359375
1590948526.8371665,16117,3815.860595703125
1590948679.9621108,16189,3785.706787109375
1590948816.971613,16250,3797.99755859375
1590948971.7720845,16322,3748.886962890625
1590949006.5178518,16344,3748.40869140625
1590949057.9571717,16361,3788.06884765625
1590949144.2137845,16407,3840.805419921875
1590949232.896684,16441,3876.7021484375
1590949380.3014336,16506,3894.623046875
1590949485.1373312,16560,3896.16845703125
1590949554.159309,16586,3911.830322265625
1590949554.326083,16591,3922.021484375
1590949711.3670955,16662,3935.65771484375
1590949797.889344,16698,3918.537353515625
1590949902.3244343,16747,3877.201416015625
1590950042.763518,16809,3779.3671875
1590950042.783077,16810,3781.03271484375
1590950112.8079357,16844,3801.417724609375
1590950147.6798487,16858,3784.673583984375
1590950235.6839244,16900,3817.5205078125
1590950621.6496937,17067,3849.03466796875
1590950693.6497986,17098,3829.96142578125
1590950764.6508543,17132,3814.70263671875
1590950909.175269,17193,3802.50146484375
1590950927.2077255,17203,3786.28076171875
1590950998.8112552,17240,3826.29833984375
1590951016.497848,17248,3855.075927734375
1590951088.1426122,17273,3842.033203125
1590951124.1421037,17291,3844.458740234375
1590951124.1832688,17293,3877.8984375
1590951178.7211938,17316,3900.034423828125
1590951178.745345,17317,3898.1552734375
1590951178.7638059,17318,3902.065185546875
1590951196.760612,17321,3909.82763671875
1590951233.1231446,17340,3857.06396484375
1590951305.7190588,17375,3893.53271484375
1590951378.9630764,17406,3881.34765625
1590951433.5482125,17427,3870.408935546875
1590951470.7689948,17445,3935.229248046875
1590951488.9490573,17455,3941.72802734375
1590951700.9567919,17544,3910.12109375
1590951737.9465048,17558,3883.93017578125
1590951793.89231,17578,3879.865234375
1590951812.218726,17587,3899.597900390625
1590951830.7712955,17594,3911.61083984375
1590951830.7925303,17595,3910.1533203125
1590951886.364414,17624,3940.153564453125
1590951924.8522978,17634,3938.7939453125
1590951962.136351,17654,3947.405029296875
1590952128.828232,17723,3855.1298828125
1590952240.153833,17772,3839.36767578125
1590952240.1723633,17773,3836.116943359375
1590952316.1113193,17805,3870.159912109375
1590952410.1945906,17843,3939.013427734375
1590952674.5311217,17954,3860.989990234375
1590952731.5699768,17979,3880.653076171875
1590952731.6766858,17982,3890.3193359375
1590952750.4308858,17991,3890.399658203125
1590952836.0639648,18019,3961.6396484375
1590952912.8868806,18054,3990.019775390625
1590952950.4864113,18066,3987.862060546875
1590953045.8797958,18105,3971.689453125
1590953103.0072618,18130,3972.68359375
1590953141.6721275,18147,3880.54150390625
1590953295.1064441,18215,3870.462158203125
1590953353.0090196,18237,3936.6015625
1590953429.3473105,18265,3940.634521484375
1590953544.2327797,18319,3822.3740234375
1590953875.0577874,18452,3960.8671875
1590953875.0770319,18453,3956.94287109375
1590954119.3402638,18548,3911.337890625
1590954235.9919813,18593,3968.834228515625
1590954528.090552,18714,4034.194580078125
1590954547.5658205,18721,4030.49853515625
1590954844.6544142,18846,3965.154296875
1590954963.9573393,18894,3946.74462890625
1590955062.5776234,18934,3863.392578125
1590955122.297826,18959,3905.6767578125
1590955181.3445976,18978,3882.17236328125
1590955181.483901,18983,3892.015869140625
1590955250.4149973,19006,3837.12109375
1590955310.937818,19028,3863.156982421875
1590955371.539196,19049,3947.71630859375
1590955535.5099022,19117,3984.395263671875
1590955676.6781638,19170,3914.939453125
1590955816.9831755,19228,3957.484619140625
1590955918.0548842,19272,3910.99658203125
1590955938.527609,19276,3909.43212890625
1590955999.2739289,19301,3923.3955078125
1590956464.9619558,19486,3973.081298828125
1590956514.7313542,19501,3977.6494140625
1590956514.800616,19504,3969.2705078125
1590956575.8553822,19526,3981.857421875
1590956596.0255575,19532,3979.690185546875
1590956719.252987,19580,3985.980712890625
1590956760.0640173,19595,3971.12646484375
1590956883.9825463,19641,3979.90625
1590956905.6534078,19655,3990.260009765625
1590956946.294109,19666,3983.617919921875
1590956967.321285,19675,3991.634765625
1590957091.1087737,19721,4012.035888671875
1590957111.672148,19732,4026.446044921875
1590957132.5016868,19738,4041.12646484375
1590957278.8137317,19797,4076.53515625
1590957341.1482651,19824,3981.369140625
1590957403.456477,19847,3958.826416015625
1590957591.8844247,19917,4017.88818359375
1590957655.9906514,19939,4063.167236328125
1590957739.7403915,19972,4060.73193359375
1590957781.643395,19989,4056.946044921875
1590957802.354917,19996,4050.208740234375
1590957915.5365362,20036,4007.888427734375
1590957957.053072,20049,4014.951904296875
1590957957.1913707,20054,3988.765380859375
1590957977.9370596,20060,3975.05029296875
1590957978.0319476,20063,3933.67236328125
1590958186.805069,20139,3903.226806640625
1590958186.823321,20140,3902.420654296875
1590958186.9025233,20142,3902.809326171875
1590958292.868773,20184,3941.517333984375
1590958313.7823596,20187,3944.4892578125
1590958400.8840702,20218,3909.261962890625
1590958464.5777147,20245,3882.742431640625
1590958464.649062,20248,3882.04052734375
1590958485.7170324,20253,3882.203125
1590958634.9576905,20309,3913.488037109375
1590958677.9088333,20324,4011.150634765625
1590958699.2559035,20333,4049.911376953125
1590958699.2918146,20335,4046.7763671875
1590958827.7935867,20384,3994.77197265625
1590958870.3362694,20398,4034.634765625
1590959000.2825289,20441,3918.768798828125
1590959108.6126637,20486,3916.285888671875
1590959227.555614,20527,4081.584716796875
1590959271.3729284,20540,4099.55517578125
1590959271.945352,20541,4100.00634765625
1590959337.0279164,20561,4137.93798828125
1590959337.0712414,20563,4133.09521484375
1590959337.6620262,20568,4138.552734375
1590959380.8970592,20579,4162.99169921875
1590959685.5642276,20690,4043.752197265625
1590959729.4231794,20711,4009.427001953125
1590959926.991483,20779,4064.825439453125
1590959927.0134408,20780,4067.926025390625
1590959927.1078675,20783,4052.46484375
1590959927.1239185,20784,4051.726806640625
1590960036.4132297,20823,4094.399658203125
1590960058.1911209,20832,4050.05517578125
1590960123.716465,20856,3947.734619140625
1590960233.488442,20889,3946.78515625
1590960299.2171617,20914,3932.611328125
1590960386.8952947,20950,4035.505126953125
1590960496.8055284,20988,4035.60205078125
1590960615.9424453,21028,4002.71875
1590960637.9211316,21036,4089.732177734375
1590960725.9650195,21068,4111.56884765625
1590960769.9458904,21081,4119.49462890625
1590960948.984235,21145,3917.9111328125
1590961127.8295488,21210,3946.084716796875
1590961195.4587502,21233,3960.352294921875
1590961421.500553,21317,4051.83837890625
1590961421.557195,21320,4054.7861328125
1590961443.7403352,21325,4052.49951171875
1590961623.8387227,21392,3915.014404296875
1590961692.312659,21410,3963.621826171875
1590961894.0741417,21485,4178.55908203125
1590962017.3196435,21524,4116.62109375
1590962017.3364432,21525,4118.2197265625
1590962474.3456256,21682,4039.9892578125
1590962588.8574617,21724,4012.453125
1590962588.883986,21725,4013.23974609375
1590962774.5270677,21790,4137.89404296875
1590962797.3346162,21796,4138.3212890625
1590962843.3733323,21816,4126.0048828125
1590962866.1241856,21822,4119.6279296875
1590962935.4183424,21843,4050.98095703125
1590962958.0775266,21849,4050.9619140625
1590963120.1146595,21909,4079.398193359375
1590963282.9550724,21968,4189.00927734375
1590963375.1081357,22000,4196.9697265625
1590963407.7066548,22007,4164.71875
1590964036.9923866,22221,4090.54248046875
1590964106.7745538,22246,4120.94970703125
1590964153.5912576,22259,4112.35595703125
1590964224.1977396,22286,4052.6572265625
1590964248.144837,22293,4044.7333984375
1590964271.940455,22304,4071.044921875
1590964295.2256777,22309,4103.0625
1590964318.776215,22317,4140.5625
1590964365.6567643,22331,4146.4521484375
1590964436.8256223,22359,4126.96826171875
1590964650.0075934,22428,4145.08935546875
1590964650.1121492,22431,4138.478515625
1590964792.0531623,22473,4134.27001953125
1590964896.1254766,22508,4143.005859375
1590965015.2096717,22545,4047.369140625
1590965277.4379323,22636,4083.180908203125
1590965325.7980032,22652,4128.83349609375
1590965639.2179518,22759,3969.165771484375
1590965663.127621,22766,3971.98876953125
1590965711.3113892,22778,3997.138427734375
1590965855.785576,22829,4048.619384765625
1590965880.3611495,22840,4092.283447265625
1590965904.4653008,22841,4089.706787109375
1590966171.441104,22931,4204.04541015625
1590966171.4973428,22934,4201.00830078125
1590966645.1903129,23081,4173.87646484375
1590966645.2747657,23085,4173.45654296875
1590966645.2939856,23086,4174.103515625
1590966694.299706,23103,4123.78173828125
1590966744.0801704,23118,4117.25439453125
1590966769.5179796,23128,4127.18408203125
1590966818.8676107,23139,4125.8759765625
1590966819.0000565,23144,4125.0380859375
1590966843.5183067,23149,4081.35302734375
1590966868.1947627,23153,4085.845703125
1590966868.3131006,23159,4128.126953125
1590966941.3145025,23183,4069.65966796875
1590966990.618204,23193,4065.431640625
1590967064.312206,23219,4010.115478515625
1590967064.391204,23221,4011.453857421875
1590967187.4047544,23264,4002.79541015625
1590967260.9602244,23287,4025.517578125
1590967432.5714498,23338,4137.30029296875
1590967506.4405034,23362,4116.51025390625
1590967555.61608,23381,4005.27294921875
1590967604.5071108,23395,4014.787109375
1590967703.9399793,23428,4051.357177734375
1590968060.3227925,23541,4177.91015625
1590968209.4145837,23590,4190.873046875
1590968409.5635295,23651,4175.6435546875
1590968459.9563358,23671,4235.17529296875
1590968509.5048497,23682,4153.62646484375
1590968560.2807634,23702,4117.3603515625
1590968761.9599094,23762,3992.907470703125
1590968787.21117,23775,3962.752685546875
1590968912.5439396,23812,3994.2099609375
1590968962.96332,23832,4097.41943359375
1590969013.729469,23843,4163.64501953125
1590969293.3854678,23929,4212.88720703125
1590969318.769207,23939,4209.67529296875
1590969764.9489,24080,4116.35791015625
1590969892.8244374,24117,4130.96484375
1590969892.86212,24119,4132.875
1590969997.6619787,24148,4231.740234375
1590970127.8551965,24187,4217.89013671875
1590970281.637496,24235,4166.8251953125
1590970435.4723513,24283,4138.31982421875
1590970435.513522,24285,4140.86572265625
1590970461.4951947,24293,4100.04345703125
1590970565.751659,24323,4080.576904296875
1590970642.934456,24346,3999.854248046875
1590970668.8377788,24360,3963.625244140625
1590970875.1873713,24417,4072.732177734375
1590971197.2301586,24513,4149.81787109375
1590971329.1464,24558,4187.66748046875
1590971355.9622917,24562,4182.5546875
1590971539.9016151,24622,4083.676513671875
1590971697.465434,24668,4179.18701171875
1590971802.751138,24698,4171.42529296875
1590971854.7644975,24720,4167.81494140625
1590971881.1345916,24728,4145.7666015625
1590972302.332363,24850,4242.63720703125
1590972381.4315643,24880,4226.28955078125
1590972461.0802383,24902,4243.05126953125
1590972566.3239882,24935,4200.88037109375
1590972673.6447687,24964,4212.2529296875
1590972843.8224275,25009,4145.103515625
1590972950.3631697,25048,4185.2216796875
1590973246.8235233,25134,4253.9306640625
1590973489.0528455,25207,4259.126953125
1590973570.1512084,25232,4233.22021484375
1590973625.8036485,25245,4253.59326171875
1590973653.2273924,25254,4281.63916015625
1590973921.1373072,25333,4175.9111328125
1590974111.831249,25392,4158.16259765625
1590974529.2156055,25506,4222.30322265625
1590974584.294139,25521,4173.68408203125
1590974748.2322333,25573,4150.03076171875
1590974829.685296,25600,4113.1015625
1590975048.357409,25662,4258.13916015625
1590975129.9749851,25687,4298.67041015625
1590975431.5191627,25776,4291.0771484375
1590975568.3353517,25813,4251.70703125
1590975678.612785,25848,4199.32568359375
1590975815.7588975,25881,4153.7861328125
1590975955.39964,25922,4205.20263671875
1590976327.6602585,26030,4280.52001953125
1590976384.5139585,26046,4331.2216796875
1590976468.3085127,26067,4322.8984375
1590976496.2329917,26076,4308.19970703125
1590976551.2036915,26092,4319.94482421875
1590976773.223444,26155,4317.44482421875
1590976773.2436588,26156,4318.27587890625
1590976829.7174592,26170,4323.12109375
1590977196.8002136,26280,4353.5615234375
1590977253.5464053,26293,4350.29443359375
1590977281.7755435,26304,4343.97998046875
1590977620.738511,26394,4225.44580078125
1590977649.2337213,26404,4136.203125
1590977875.1946647,26471,4191.880859375
1590978055.961548,26513,4293.01318359375
1590978600.1581872,26671,4251.09765625
1590978916.3225121,26755,4179.59326171875
1590978916.3618073,26757,4203.01513671875
1590979060.6240544,26797,4216.42529296875
1590979060.6438596,26798,4218.001953125
1590979060.6641984,26799,4219.5712890625
1590979118.346692,26815,4215.2998046875
1590979176.4217267,26828,4221.900390625
1590979176.4598927,26830,4219.94677734375
1590979550.1956017,26929,4215.33642578125
1590980083.6292937,27079,4369.1357421875
1590980319.503542,27143,4220.86669921875
1590980351.5431957,27149,4219.38720703125
1590980385.4783928,27155,4192.6376953125
1590980385.5577238,27159,4185.49609375
1590980385.5755577,27160,4185.0498046875
1590980787.2929463,27235,4173.9765625
1590980988.7139046,27275,4250.4833984375
1590981273.2547522,27330,4275.76953125
1590981804.7795572,27439,4317.94287109375
1590981883.890875,27450,4335.451171875
1590981923.1338544,27458,4306.7451171875
1590982173.084234,27506,4320.04052734375
1590982292.4583514,27530,4353.07177734375
1590982491.90325,27570,4374.80908203125
1590982492.069603,27573,4370.13330078125
1590982651.5583434,27604,4379.33935546875
1590982691.0126014,27614,4377.22265625
1590982730.8213942,27621,4383.54541015625
1590982810.5998962,27639,4341.24609375
1590983089.812082,27696,4209.4560546875
1590983209.7209816,27716,4199.04052734375
1590983209.8021393,27719,4197.47119140625
1590983329.5930634,27740,4175.10546875
1590983817.2910783,27826,4217.56982421875
1590984344.8023107,27917,4390.72900390625
1590984344.889098,27919,4374.42626953125
1590984534.9092453,27951,4414.39208984375
1590984676.7509496,27969,4346.326171875
1590986085.3655903,28252,4288.63232421875
1590986203.42962,28278,4217.72314453125
1590986441.6146133,28322,4280.51220703125
1590986718.8073537,28377,4305.16748046875
1590986997.9085882,28439,4332.53662109375
1590987077.74551,28452,4355.896484375
1590987545.981888,28544,4299.28955078125
1590987683.4929874,28573,4272.11083984375
1590987858.7328866,28612,4236.0400390625
1590988131.757775,28677,4280.23388671875
1590989040.089793,28892,4387.4501953125
1590989378.1879973,28971,4396.69189453125
1590989480.0124168,28997,4300.0703125
1590989591.536229,29019,4262.20556640625
1590989659.9154594,29038,4259.18115234375
1590989761.936634,29058,4226.03955078125
1590989762.086139,29063,4223.12744140625
1590989828.944336,29079,4214.9052734375
1590989893.76841,29091,4247.61181640625
1590989957.8216484,29107,4296.3125
1590990054.5089922,29134,4187.0078125
1590990350.8912098,29202,4383.76953125
1590990544.5863938,29251,4461.55712890625
1590990577.5591056,29264,4460.57568359375
1590990609.6692297,29272,4430.765625
1590990773.0898983,29310,4346.6669921875
1590991009.6723394,29367,4362.00341796875
1590991368.154092,29439,4317.56005859375
1590991499.815424,29472,4404.037109375
1590991532.5557845,29479,4433.994140625
1590991565.4666584,29488,4474.326171875
1590991801.6609538,29538,4427.517578125
1590991801.765869,29541,4428.087890625
1590991898.6883457,29562,4450.1474609375
1590991931.3157244,29574,4455.171875
1590992029.427195,29593,4376.02099609375
1590992094.8267732,29612,4409.587890625
1590992650.9247947,29748,4345.4990234375
1590992977.0919092,29829,4311.458984375
1590992977.1133924,29830,4312.13916015625
1590993108.9372306,29864,4323.8642578125
1590993207.41759,29883,4375.9736328125
1590993405.2141402,29929,4469.30126953125
1590993711.4457097,30001,4416.279296875
1590993711.556527,30006,4415.31494140625
1590993811.153881,30032,4421.548828125
1590994008.5427394,30078,4364.4296875
1590994074.1137207,30093,4309.3173828125
1590994272.1014736,30138,4359.263671875
1590994403.8853374,30175,4354.11865234375
1590994603.640316,30218,4337.78515625
1590994671.0919814,30238,4284.14404296875
1590994709.64366,30244,4284.24072265625
1590994790.19536,30257,4338.15966796875
1590994901.0507379,30285,4261.91259765625
1590995075.511351,30328,4356.24365234375
1590995247.4977157,30368,4357.0517578125
1590995552.6477406,30435,4329.8505859375
1590995653.5948553,30460,4358.18359375
1590995686.993737,30467,4370.767578125
1590995687.1076329,30471,4327.916015625
1590996134.8528094,30570,4365.28857421875
1590996134.9618337,30573,4354.90283203125
1590996236.3457413,30595,4344.3740234375
1590996304.5578358,30613,4426.06689453125
1590996439.5405943,30645,4339.45556640625
1590996712.4905224,30707,4259.849609375
1590996780.759089,30721,4307.0869140625
1590996848.321647,30738,4332.830078125
1590996848.341151,30739,4333.06005859375
1590997017.2442784,30781,4414.134765625
1590997426.2318375,30880,4430.0546875
1590997562.260041,30907,4398.35400390625
1590998194.2385707,31053,4312.49853515625
1590998466.5384326,31106,4232.12060546875
1590998915.9462562,31214,4405.84228515625
1590998984.6292634,31225,4424.46044921875
1590999531.6277103,31348,4492.3681640625
1590999773.8849895,31407,4525.87060546875
1590999948.296776,31444,4533.13525390625
1591000052.1805952,31465,4535.4228515625
1591000199.2904356,31502,4504.9580078125
1591000375.068296,31538,4455.60302734375
1591000375.0859272,31539,4454.62548828125
1591000479.2904809,31564,4470.73388671875
1591000758.5208528,31626,4303.248046875
1591000758.676276,31632,4345.373046875
1591000829.7146528,31647,4334.919921875
1591001075.3184493,31697,4335.3349609375
1591001184.022954,31723,4469.158203125
1591001254.2514315,31740,4511.7255859375
1591001359.8170059,31763,4460.80712890625
1591001571.950098,31809,4526.74658203125
1591001856.7301474,31874,4451.89599609375
1591001892.5816238,31881,4453.0234375
1591001933.8416815,31889,4462.20751953125
1591002170.6642354,31937,4476.44384765625
1591002206.3867145,31946,4504.375
1591002464.8064117,32005,4407.3720703125
1591002537.5098245,32018,4429.26904296875
1591003179.5857015,32163,4377.736328125
1591003215.211626,32175,4414.814453125
1591003357.2851095,32208,4489.0732421875
1591003393.09295,32210,4491.72705078125
1591003572.306343,32250,4436.884765625
1591003859.3353488,32315,4415.1416015625
1591004182.882207,32389,4480.1123046875
1591004399.0710618,32436,4522.42333984375
1591004543.9168382,32472,4496.31787109375
1591004698.0350726,32501,4496.35302734375
1591004902.8667717,32530,4477.6357421875
1591004956.9379015,32543,4501.03955078125
1591005014.022905,32546,4455.50048828125
1591005430.5320113,32612,4400.87841796875
1591005430.61313,32615,4385.56591796875
1591005769.1724596,32658,4510.072265625
1591006021.7106469,32697,4538.1240234375
1591006072.0401335,32707,4504.888671875
1591006072.1259525,32710,4507.76953125
1591006389.0923312,32763,4439.658203125
1591007028.8246439,32876,4511.97998046875
1591007117.7254884,32895,4518.87939453125
1591007162.8692899,32902,4547.4267578125
1591007162.892076,32903,4548.05517578125
1591007207.5236225,32910,4566.37646484375
1591007538.7576032,32975,4617.82666015625
1591007576.1025317,32979,4620.59521484375
1591007696.7350652,33003,4588.7421875
1591007734.8808029,33015,4580.75927734375
1591007808.2566953,33028,4559.142578125
1591007845.378594,33035,4568.85498046875
1591008231.2368162,33116,4592.2783203125
1591008381.1039026,33149,4599.39013671875
1591008419.6094198,33153,4608.68310546875
1591008531.1956081,33180,4576.2470703125
1591008531.2776985,33182,4541.24462890625
1591008876.3631406,33249,4500.1435546875
1591008876.5438778,33255,4476.5068359375
1591008950.8809872,33272,4485.642578125
1591009318.717153,33342,4514.9775390625
1591009356.5380015,33352,4492.56591796875
1591009470.0776792,33369,4478.07568359375
1591009470.2615547,33376,4482.5576171875
1591009507.9222002,33379,4493.6083984375
1591009583.5634148,33393,4425.30810546875
1591009621.6352146,33404,4449.2607421875
1591010272.6569786,33540,4382.00732421875
1591010461.1649036,33577,4537.7548828125
1591010689.1483133,33632,4471.46484375
1591010726.771536,33639,4553.71826171875
1591011028.3425426,33704,4563.6318359375
1591011180.2335703,33729,4527.25732421875
1591011218.4118118,33738,4524.74853515625
1591011256.2590919,33750,4518.79345703125
1591011369.8002758,33769,4514.89892578125
1591011445.5339355,33786,4530.486328125
1591011521.2149582,33801,4495.0966796875
1591011674.173202,33840,4554.4541015625
1591011750.240431,33852,4592.8447265625
1591011865.76128,33877,4579.330078125
1591012020.1871965,33907,4536.056640625
1591012058.5009217,33914,4543.72412109375
1591012327.2991333,33972,4558.44873046875
1591012366.341633,33983,4520.33544921875
1591012569.0219855,34018,4580.3818359375
1591012646.3469062,34037,4516.04541015625
1591012685.1308274,34044,4534.74951171875
1591012949.4587648,34090,4529.6015625
1591013067.7599275,34114,4545.79833984375
1591013184.8587322,34142,4580.6337890625
1591013223.6373506,34145,4586.91943359375
1591013380.613736,34180,4593.60205078125
1591013694.6078641,34248,4627.59619140625
1591013849.9594572,34273,4622.6884765625
1591014006.943786,34307,4606.48828125
1591014007.0074642,34310,4608.39599609375
1591014282.9543858,34362,4625.75146484375
1591014282.9747252,34363,4626.4091796875
1591014323.3675516,34371,4619.9052734375
1591014363.053879,34384,4625.787109375
1591014638.9416392,34439,4607.53173828125
1591014797.109162,34466,4622.681640625
1591015084.8132346,34526,4612.08447265625
1591015084.8317232,34527,4611.54150390625
1591015242.7596622,34553,4635.58837890625
1591015283.004185,34565,4650.72705078125
1591015362.9080465,34580,4687.13232421875
1591015442.5182424,34600,4648.58203125
1591015521.9547284,34609,4675.7236328125
1591015561.9368157,34618,4670.72216796875
1591015682.3492882,34648,4683.103515625
1591015961.4167101,34697,4618.583984375
1591016204.0082083,34752,4556.70556640625
1591016376.7683249,34784,4648.70166015625
1591016518.2005723,34806,4620.27587890625
1591016883.2510986,34879,4589.77197265625
1591016883.2714283,34880,4592.0966796875


==> figure source files/plot_python/csv/shprl/hopper/0.csv <==
Wall time,Step,Value
1588154090.4317768,43,198.8921356201172
1588154090.4421673,46,202.24737548828125
1588154101.3663993,72,257.28546142578125
1588154111.050934,95,311.1951904296875
1588154147.7326417,159,307.1747131347656
1588154150.681878,168,307.3805847167969
1588154174.4300163,230,319.7494812011719
1588154174.4393911,235,319.67218017578125
1588154182.9531453,256,328.97076416015625
1588154189.1572444,274,337.9359130859375
1588154210.1366384,309,347.50384521484375
1588154210.1408463,311,345.3953552246094
1588154213.7027695,319,359.3181457519531
1588154256.035797,422,460.0626220703125
1588154275.7434394,461,532.6256103515625
1588154281.7092087,475,570.2225341796875
1588154311.5314784,537,575.6114501953125
1588154320.929146,564,584.1597900390625
1588154330.9075074,580,608.5355834960938
1588154330.9207838,587,613.808837890625
1588154356.1107442,635,626.0123901367188
1588154359.142588,648,612.9744262695312
1588154364.9796195,662,645.0121459960938
1588154367.825388,672,648.947509765625
1588154390.3440318,715,673.2781372070312
1588154393.9390845,723,657.076171875
1588154417.6254144,772,692.963134765625
1588154425.8222182,786,710.19677734375
1588154432.2455308,803,741.2540893554688
1588154435.6573741,809,755.366943359375
1588154446.4772053,837,742.09228515625
1588154499.6335483,946,788.7029418945312
1588154513.1013947,972,816.30224609375
1588154529.935947,1015,813.191162109375
1588154559.3268042,1067,829.5490112304688
1588154575.9336565,1105,876.6781005859375
1588154611.411207,1181,890.6128540039062
1588154651.773197,1262,892.5107421875
1588154677.1595294,1317,900.9737548828125
1588154677.1646512,1320,901.7066650390625
1588154685.3369431,1334,889.6777954101562
1588154688.8386776,1338,893.07373046875
1588154714.7854962,1386,879.0702514648438
1588154719.3311865,1393,868.7069091796875
1588154737.551325,1437,879.6734008789062
1588154753.0772717,1467,923.5682983398438
1588154786.9126863,1524,889.6749267578125
1588154797.7729442,1553,910.1372680664062
1588154805.8739827,1569,906.0697631835938
1588154813.285549,1585,894.7281494140625
1588154840.7374606,1641,908.2435302734375
1588154865.193189,1692,931.9369506835938
1588154871.983905,1710,911.84716796875
1588154878.7512076,1719,900.0555419921875
1588154882.223456,1733,893.6783447265625
1588154885.9674382,1735,900.4838256835938
1588154885.974024,1738,896.4053955078125
1588154908.0340643,1782,906.9136352539062
1588154939.7832396,1845,900.816162109375
1588154943.2700305,1854,894.4654541015625
1588154950.1694963,1867,918.32080078125
1588154950.1752467,1870,912.2282104492188
1588154953.6752095,1878,922.4427490234375
1588154971.174454,1918,918.32421875
1588154978.2910705,1935,929.589599609375
1588154985.335055,1948,920.1837768554688
1588155014.3226418,2002,898.5618896484375
1588155028.6266453,2037,926.371337890625
1588155057.1956458,2097,927.8004760742188
1588155112.2162292,2188,943.1483154296875
1588155116.0960064,2200,934.9842529296875
1588155131.9782314,2232,924.7955932617188
1588155135.750374,2238,926.159912109375
1588155150.9088318,2258,921.4685668945312
1588155150.9179993,2263,920.7172241210938
1588155174.0224545,2308,934.7013549804688
1588155182.0115397,2320,943.5405883789062
1588155199.4617705,2355,940.4949951171875
1588155219.7311285,2390,942.4710083007812
1588155219.732849,2391,941.7576293945312
1588155247.7937944,2437,921.8285522460938
1588155255.9626043,2454,921.439453125
1588155255.9680777,2456,919.5692138671875
1588155260.5079305,2461,924.3944702148438
1588155273.3439293,2486,954.9388427734375
1588155273.3461986,2487,959.6928100585938
1588155281.4454796,2499,957.87841796875
1588155281.4561732,2504,956.5626220703125
1588155298.0038815,2533,942.4859008789062
1588155306.4904332,2548,961.5648193359375
1588155315.8688889,2554,963.6249389648438
1588155394.3137925,2686,929.7136840820312
1588155426.993834,2741,934.43359375
1588155451.2437081,2790,950.3502807617188
1588155513.2438843,2897,934.7642822265625
1588155550.8441932,2968,952.8861083984375
1588155576.2513974,3012,956.9940795898438
1588155593.2544062,3039,969.748291015625
1588155593.2603087,3042,972.142578125
1588155626.7271047,3100,958.7796630859375
1588155665.019755,3162,955.5927734375
1588155682.056047,3197,961.9506225585938
1588155699.3701072,3231,982.7550659179688
1588155708.0914407,3245,970.3363647460938
1588155708.095313,3247,965.9512939453125
1588155712.3812196,3248,966.4628295898438
1588155746.9595487,3306,980.7716674804688
1588155805.6553657,3409,969.6942138671875
1588155849.791894,3481,975.020751953125
1588155926.0872698,3601,979.757080078125
1588155935.251548,3619,973.5698852539062
1588155935.2550318,3621,973.8291625976562
1588155967.197346,3671,985.936767578125
1588155999.4811773,3727,976.652587890625
1588156008.7150242,3742,977.6464233398438
1588156045.2804024,3794,1001.5963134765625
1588156054.6104836,3815,995.8072509765625
1588156059.2400427,3822,988.3121948242188
1588156133.7032936,3929,1002.9647216796875
1588156148.7164414,3957,996.3594360351562
1588156168.0585642,3985,997.2089233398438
1588156203.6584768,4037,1022.4014892578125
1588156246.292138,4099,1009.8900756835938
1588156303.9429243,4197,1001.5411987304688
1588156312.8084753,4203,1000.8436889648438
1588156327.5815349,4228,1013.8693237304688
1588156332.6837618,4233,1014.302978515625
1588156352.5589852,4264,1016.6237182617188
1588156377.2632163,4305,1015.09521484375
1588156387.673441,4318,999.7102661132812
1588156387.6770127,4320,1000.0224609375
1588156442.6046534,4401,1010.3569946289062
1588156503.6968632,4493,1016.7333374023438
1588156517.9969237,4510,996.890625
1588156533.4392388,4531,1014.9815063476562
1588156599.746752,4629,1002.3717041015625
1588156624.4891562,4665,1009.6599731445312
1588156629.9125307,4669,1011.869873046875
1588156635.1753051,4677,1023.91357421875
1588156682.1565804,4751,1019.0571899414062
1588156710.4785206,4789,1020.4143676757812
1588156725.4316635,4803,1022.87939453125
1588156753.0453513,4841,1019.5202026367188
1588156758.3425505,4853,1025.009033203125
1588156790.5829744,4895,1025.9644775390625
1588156837.1319227,4963,1044.0030517578125
1588156847.8976803,4972,1039.64306640625
1588156847.90373,4975,1044.2403564453125
1588156902.120912,5051,1053.2841796875
1588156902.1255262,5053,1052.381103515625
1588156945.031521,5107,1048.90283203125
1588156967.2488897,5135,1044.4971923828125
1588157039.1240497,5240,1033.1890869140625
1588157111.3860297,5330,1039.3818359375
1588157122.55308,5346,1039.5758056640625
1588157128.3466587,5360,1033.31884765625
1588157179.8249488,5421,1048.329833984375
1588157249.381533,5516,1053.8232421875
1588157255.254812,5518,1052.8988037109375
1588157278.5541444,5550,1056.92041015625
1588157367.441892,5665,1044.0
1588157379.3845847,5680,1041.1376953125
1588157419.7305658,5724,1050.4300537109375
1588157488.2450726,5809,1046.18603515625
1588157503.9077396,5826,1047.502197265625
1588157503.9154396,5829,1047.8341064453125
1588157538.931958,5865,1044.4710693359375
1588157545.0177023,5872,1043.9088134765625
1588157575.2419107,5908,1041.220458984375
1588157587.5539112,5929,1043.959228515625
1588157636.7219203,5991,1065.0609130859375
1588157658.474066,6011,1047.010009765625
1588157742.3062513,6122,1055.48974609375
1588157748.2829452,6132,1039.5067138671875
1588157795.0524228,6182,1060.1771240234375
1588157806.9892445,6201,1063.203369140625
1588157819.4817662,6214,1056.1995849609375
1588157825.658731,6220,1050.43212890625
1588157831.7498078,6233,1056.5430908203125
1588157880.3878174,6290,1046.95361328125
1588157903.2924993,6313,1043.182373046875
1588157903.3026605,6318,1042.7530517578125
1588157921.8443525,6342,1065.6856689453125
1588157953.0408716,6377,1062.9420166015625
1588157971.836956,6401,1063.6849365234375
1588158055.1179771,6497,1064.2008056640625
1588158074.615806,6521,1067.381591796875
1588158119.4382346,6575,1069.5775146484375
1588158150.1137142,6604,1077.111572265625
1588158199.6079767,6658,1064.0252685546875
1588158233.8234208,6697,1061.7445068359375
1588158233.8292909,6700,1061.13916015625
1588158246.9404404,6712,1063.0628662109375
1588158273.2795568,6743,1057.061279296875
1588158363.4748113,6847,1064.7529296875
1588158370.6482265,6855,1067.3150634765625
1588158384.7183878,6870,1069.004150390625
1588158473.3843076,6967,1072.229736328125
1588158503.2968915,6993,1067.28125
1588158524.5627828,7015,1075.238037109375
1588158607.8219435,7107,1070.6156005859375
1588158615.007351,7115,1069.8348388671875
1588158657.8834593,7156,1075.8150634765625
1588158712.7102685,7217,1073.881103515625
1588158741.7004092,7248,1062.013916015625
1588158808.5086946,7312,1067.2425537109375
1588158822.5427136,7330,1050.5146484375
1588158829.317101,7340,1059.4678955078125
1588158829.3189528,7341,1060.79931640625
1588158853.8839674,7360,1065.614013671875
1588158875.4058049,7383,1059.540771484375
1588158889.2538319,7402,1070.240478515625
1588158931.4492695,7451,1067.2117919921875
1588158945.60873,7461,1058.126708984375
1588158945.614387,7464,1060.6558837890625
1588158961.1126199,7479,1064.287109375
1588158993.2518427,7512,1072.2615966796875
1588159125.9077458,7645,1066.840576171875
1588159176.4520571,7688,1065.06201171875
1588159184.435361,7694,1069.67529296875
1588159247.6482818,7761,1076.44482421875
1588159279.288401,7789,1072.16259765625
1588159287.1836584,7799,1069.172119140625
1588159331.062025,7834,1075.5003662109375
1588159395.638251,7901,1075.947021484375
1588159428.02362,7933,1071.2431640625
1588159495.1493127,7992,1074.39892578125
1588159524.7406619,8027,1081.0675048828125
1588159546.809809,8050,1076.338134765625
1588159562.5624723,8067,1067.277099609375
1588159688.4848728,8181,1080.902587890625
1588159730.7328305,8216,1082.7802734375
1588159730.7494664,8222,1084.1151123046875
1588159810.1997736,8291,1086.24951171875
1588159859.38834,8335,1077.30078125
1588159884.177566,8364,1080.99462890625
1588159892.4080594,8369,1081.388671875
1588159900.687192,8378,1081.3382568359375
1588160005.3106713,8468,1085.5198974609375
1588160005.317561,8471,1082.5682373046875
1588160038.53632,8499,1078.1737060546875
1588160046.9571912,8509,1079.554443359375
1588160118.6567378,8567,1089.196044921875
1588160149.6917927,8602,1088.3997802734375
1588160180.1924868,8635,1084.085205078125
1588160180.1942425,8636,1083.9132080078125
1588160242.6455343,8696,1088.104248046875
1588160379.423053,8820,1089.471923828125
1588160379.428797,8823,1086.59326171875
1588160450.265068,8879,1083.765625
1588160476.2721746,8905,1098.2822265625
1588160476.278985,8908,1097.328369140625
1588160501.1080494,8929,1091.41650390625
1588160509.5735092,8936,1089.112060546875
1588160569.0595272,8994,1094.732177734375
1588160577.4133036,9000,1092.004638671875
1588160641.118901,9056,1096.7110595703125
1588160649.2422054,9064,1098.24755859375
1588160826.8568525,9227,1097.7218017578125
1588160835.1193829,9234,1098.6824951171875
1588160860.8199134,9261,1095.9678955078125
1588160933.1936677,9317,1101.8067626953125
1588160966.9677026,9349,1095.7718505859375
1588161034.1360157,9413,1106.3577880859375
1588161034.1434605,9416,1107.0687255859375
1588161059.5203502,9436,1095.259765625
1588161097.9859316,9469,1097.6612548828125
1588161183.263772,9548,1109.78759765625
1588161191.492009,9555,1106.2354736328125
1588161208.6913612,9568,1102.133056640625
1588161233.454133,9590,1097.6463623046875
1588161279.711904,9628,1109.977783203125
1588161304.8313198,9658,1103.8055419921875
1588161329.647669,9681,1096.77490234375
1588161354.7514346,9699,1098.553466796875
1588161438.4101965,9769,1106.3004150390625
1588161520.3298337,9844,1104.0599365234375
1588161597.4425395,9908,1110.45263671875
1588161673.0175393,9973,1117.0135498046875
1588161761.368439,10051,1104.0218505859375
1588161761.3828084,10056,1106.4124755859375
1588161770.355508,10059,1104.0831298828125
1588161796.3242202,10085,1112.5079345703125
1588161892.2330184,10169,1112.91650390625
1588161993.3170075,10257,1114.2724609375
1588162019.692464,10277,1107.531982421875
1588162028.4171503,10284,1105.2489013671875
1588162156.4724524,10397,1115.8955078125
1588162165.1824343,10400,1113.4200439453125
1588162182.9323194,10421,1121.7510986328125
1588162258.8818493,10480,1120.1422119140625
1588162268.5986347,10490,1124.2015380859375
1588162277.7638118,10494,1124.8809814453125
1588162310.76327,10523,1122.0360107421875
1588162358.1666613,10556,1123.7259521484375
1588162415.3200283,10608,1128.1055908203125
1588162434.701702,10625,1132.2769775390625
1588162453.5532467,10639,1137.1845703125
1588162476.4446733,10655,1137.7027587890625
1588162495.706048,10672,1132.8740234375
1588162553.857361,10712,1133.5302734375
1588162601.7240415,10758,1134.209716796875
1588162611.0653467,10759,1134.6634521484375
1588162629.9703093,10781,1140.629150390625
1588162680.8855245,10816,1139.829345703125
1588162690.1142886,10826,1142.552734375
1588162709.036834,10842,1128.906494140625
1588162718.6496477,10851,1128.6619873046875
1588162738.3141308,10865,1120.2540283203125
1588162787.1145456,10903,1137.9969482421875
1588162787.1203725,10906,1135.691162109375
1588162835.0171616,10940,1134.3233642578125
1588162835.0259852,10944,1133.7554931640625
1588162867.7293375,10967,1136.93603515625
1588162877.04289,10973,1138.7244873046875
1588162877.0479634,10975,1140.2010498046875
1588162924.0447686,11015,1135.7109375
1588162934.3138595,11021,1139.9613037109375
1588162954.2171235,11034,1145.052734375
1588162954.227319,11039,1147.7308349609375
1588163043.3101993,11103,1139.0123291015625
1588163063.0697343,11122,1141.3199462890625
1588163072.8483334,11131,1145.266845703125
1588163131.6746488,11176,1139.496826171875
1588163161.4639225,11199,1142.076416015625
1588163161.4681146,11201,1141.380126953125
1588163161.4696958,11202,1142.666259765625
1588163243.8486183,11261,1146.260498046875
1588163447.654671,11420,1151.7110595703125
1588163517.0663216,11473,1152.51953125
1588163547.5823474,11493,1147.441162109375
1588163588.107748,11524,1147.9066162109375
1588163597.9053931,11533,1146.912109375
1588163618.4910061,11550,1145.1312255859375
1588163643.158747,11567,1148.34326171875
1588163683.5308402,11598,1148.214599609375
1588163754.1485488,11649,1152.2154541015625
1588163784.5205693,11672,1155.382568359375
1588163794.7844799,11686,1158.1925048828125
1588163901.8482516,11760,1153.9661865234375
1588164053.2871413,11874,1161.2117919921875
1588164195.322741,11970,1158.31201171875
1588164195.3365533,11975,1158.846923828125
1588164255.503033,12011,1159.5626220703125
1588164298.074009,12042,1153.3447265625
1588164423.5639505,12139,1160.56396484375
1588164468.7264814,12165,1158.6541748046875
1588164468.7352593,12169,1160.2059326171875
1588164489.1405947,12185,1163.4996337890625
1588164550.4204829,12227,1158.301513671875
1588164633.120324,12291,1152.2452392578125
1588164633.1283727,12294,1155.38623046875
1588164658.0587115,12310,1155.2408447265625
1588164792.0598686,12406,1153.4976806640625
1588164860.1387002,12459,1157.10302734375
1588164999.0261738,12554,1174.048583984375
1588165164.510467,12672,1167.8936767578125
1588165196.6239562,12700,1168.1116943359375
1588165288.378781,12759,1170.2979736328125
1588165309.8927646,12775,1175.0372314453125
1588165354.107725,12806,1167.1920166015625
1588165451.1156416,12878,1180.536376953125
1588165483.5663016,12897,1176.912841796875
1588165544.7992792,12940,1181.3333740234375
1588165577.417564,12960,1183.26953125
1588165654.4902127,13018,1181.3453369140625
1588165675.980831,13035,1178.1737060546875
1588165725.1304643,13062,1186.1890869140625
1588165747.833947,13083,1173.86181640625
1588165773.7718716,13095,1171.95556640625
1588165796.4328148,13110,1174.7724609375
1588165796.444205,13114,1179.9722900390625
1588165832.7025144,13131,1185.5277099609375
1588165882.5651119,13167,1182.7447509765625
1588165959.0353935,13207,1190.5411376953125
1588166023.863753,13240,1186.04248046875
1588166208.5432296,13350,1186.2740478515625
1588166305.5144274,13403,1184.167724609375
1588166305.5342262,13407,1185.1234130859375
1588166343.9603283,13427,1183.10498046875
1588166415.791334,13476,1180.8251953125
1588166469.2160773,13505,1190.158203125
1588166527.7052925,13547,1191.7369384765625
1588166606.269595,13598,1191.4578857421875
1588166629.5629573,13621,1188.6015625
1588166727.357501,13680,1182.6494140625
1588166727.3647668,13683,1181.7073974609375
1588166833.9588912,13748,1185.967041015625
1588166869.6875098,13777,1194.364990234375
1588166937.0230873,13811,1180.9263916015625
1588166985.9794161,13846,1191.1373291015625
1588167022.9431036,13869,1186.048095703125
1588167047.1867414,13885,1181.667236328125
1588167172.8208714,13958,1193.9200439453125
1588167185.0967705,13971,1194.226806640625
1588167196.8983436,13977,1194.0528564453125
1588167233.6030765,13999,1170.8201904296875
1588167359.9966793,14081,1192.2901611328125
1588167599.9947307,14222,1195.862548828125
1588167705.2837584,14288,1183.265625
1588167717.7850819,14295,1182.0096435546875
1588167730.1678605,14304,1185.4539794921875
1588167755.5643191,14321,1175.1279296875
1588167780.2723503,14333,1177.537353515625
1588167793.109111,14339,1188.0823974609375
1588167880.260766,14398,1194.2467041015625
1588167958.8350506,14448,1179.6737060546875
1588168044.8862448,14495,1187.7391357421875
1588168096.3765392,14531,1190.1575927734375
1588168137.7524917,14555,1192.969482421875
1588168150.7037582,14558,1191.6865234375
1588168266.7870777,14633,1187.8157958984375
1588168279.674377,14639,1187.9630126953125
1588168332.6790805,14669,1195.42822265625
1588168344.8933015,14678,1195.792236328125
1588168344.9033778,14682,1194.2083740234375
1588168357.6064227,14688,1193.93701171875
1588168517.0559793,14780,1189.820556640625
1588168517.0578623,14781,1189.2274169921875
1588168529.5276651,14789,1183.2939453125
1588168541.8494663,14793,1180.9764404296875
1588168567.7299757,14810,1184.4202880859375
1588168675.0074682,14874,1192.982666015625
1588168713.5916915,14893,1195.9617919921875
1588168763.9525127,14927,1197.73779296875
1588168934.5258765,15028,1196.46142578125
1588169036.2497694,15091,1192.4649658203125
1588169115.1411874,15137,1199.468505859375
1588169184.9780476,15181,1198.919189453125
1588169224.7420855,15200,1198.389404296875
1588169328.994515,15267,1198.06494140625
1588169434.9307642,15325,1205.1612548828125
1588169472.725502,15348,1198.2200927734375
1588169599.464266,15429,1205.14208984375
1588169678.7652073,15474,1204.4385986328125
1588169678.7699478,15476,1205.0970458984375
1588169728.8719304,15508,1207.72705078125
1588169779.9271264,15539,1204.6318359375
1588169893.708953,15598,1200.1563720703125
1588170147.110731,15741,1207.6981201171875
1588170191.8659647,15765,1200.5555419921875
1588170205.356534,15774,1195.8165283203125
1588170218.9293392,15780,1196.3511962890625
1588170298.283234,15826,1205.76171875
1588170312.175041,15829,1205.982666015625
1588170339.6190348,15848,1211.3255615234375
1588170367.1657507,15867,1205.0450439453125
1588170581.3156407,15980,1210.87451171875
1588170608.408984,15994,1202.2398681640625
1588170800.7348886,16096,1206.99755859375
1588170829.837717,16117,1204.7926025390625
1588170974.9019372,16189,1219.108154296875
1588171095.6399336,16250,1215.0391845703125
1588171226.4099731,16322,1213.44482421875
1588171269.101645,16344,1207.43701171875
1588171302.8188245,16361,1209.15185546875
1588171388.993555,16407,1219.019287109375
1588171446.525484,16441,1210.880126953125
1588171569.037422,16506,1217.2265625
1588171673.0895653,16560,1218.9361572265625
1588171734.1971593,16586,1219.2919921875
1588171734.216587,16591,1218.2943115234375
1588171880.167594,16662,1211.2869873046875
1588171958.898278,16698,1207.8551025390625
1588172051.9727573,16747,1213.38525390625
1588172184.3893223,16809,1206.03955078125
1588172184.3923945,16810,1206.63232421875
1588172263.1796463,16844,1213.944091796875
1588172278.5666182,16858,1213.9725341796875
1588172371.9410958,16900,1210.9105224609375
1588172703.232004,17067,1226.0196533203125
1588172765.0189707,17098,1214.5765380859375
1588172847.5655305,17132,1219.551025390625
1588172956.3625932,17193,1222.7645263671875
1588172987.267454,17203,1214.433837890625
1588173049.0579941,17240,1211.47119140625
1588173064.5295162,17248,1216.922607421875
1588173132.5395985,17273,1221.25634765625
1588173165.9760432,17291,1218.0274658203125
1588173165.9823713,17293,1217.5736083984375
1588173213.4625468,17316,1223.090087890625
1588173213.4657853,17317,1222.69580078125
1588173213.4684513,17318,1222.9315185546875
1588173228.9369295,17321,1222.491943359375
1588173260.0541716,17340,1217.6480712890625
1588173335.5066664,17375,1220.22900390625
1588173401.268248,17406,1216.26123046875
1588173431.3335595,17427,1221.23193359375
1588173478.8130205,17445,1214.9359130859375
1588173495.041047,17455,1212.9320068359375
1588173665.3053916,17544,1217.9820556640625
1588173701.9615283,17558,1214.8365478515625
1588173750.486517,17578,1217.4952392578125
1588173767.6236115,17587,1221.9752197265625
1588173784.2997127,17594,1222.103759765625
1588173784.301813,17595,1222.6297607421875
1588173849.882217,17624,1220.224609375
1588173866.3088453,17634,1216.1217041015625
1588173916.1813593,17654,1219.4884033203125
1588174054.5697773,17723,1222.07373046875
1588174164.7082233,17772,1215.1605224609375
1588174164.7108252,17773,1215.0428466796875
1588174227.4009876,17805,1215.4852294921875
1588174307.194388,17843,1208.852294921875
1588174533.94793,17954,1215.373046875
1588174581.559884,17979,1219.4141845703125
1588174598.8016422,17982,1220.91552734375
1588174615.0119364,17991,1224.224365234375
1588174667.3648126,18019,1221.162109375
1588174746.6388452,18054,1215.3839111328125
1588174762.6509204,18066,1217.556640625
1588174842.9099274,18105,1215.5225830078125
1588174908.5251658,18130,1206.198486328125
1588174940.5966423,18147,1208.507080078125
1588175074.4947393,18215,1216.6978759765625
1588175122.9988263,18237,1213.63623046875
1588175187.745467,18265,1221.1318359375
1588175306.8923593,18319,1218.0750732421875
1588175588.7078032,18452,1226.16650390625
1588175588.710726,18453,1226.50341796875
1588175783.41344,18548,1225.9346923828125
1588175882.0826492,18593,1215.002685546875
1588176133.0841413,18714,1215.6466064453125
1588176150.158122,18721,1212.419921875
1588176420.6458478,18846,1220.990478515625
1588176519.5554612,18894,1223.5111083984375
1588176623.9609265,18934,1218.9068603515625
1588176673.7992651,18959,1217.5399169921875
1588176707.942146,18978,1209.9798583984375
1588176724.6892846,18983,1210.685791015625
1588176774.6647296,19006,1217.6431884765625
1588176824.8367949,19028,1218.884521484375
1588176858.1604111,19049,1219.5194091796875
1588177014.7613358,19117,1213.4879150390625
1588177124.655564,19170,1219.3316650390625
1588177239.0546868,19228,1222.66943359375
1588177335.0322862,19272,1212.1324462890625
1588177335.0451946,19276,1216.3067626953125
1588177404.2557046,19301,1226.5277099609375
1588177802.775471,19486,1223.7548828125
1588177840.5489883,19501,1223.3720703125
1588177858.1035895,19504,1221.5250244140625
1588177909.8341646,19526,1221.405029296875
1588177909.850981,19532,1225.1123046875
1588178012.7803159,19580,1221.285888671875
1588178046.748382,19595,1230.054931640625
1588178148.3405614,19641,1228.9466552734375
1588178186.9232836,19655,1221.0557861328125
1588178205.285859,19666,1221.86279296875
1588178239.5249898,19675,1224.9364013671875
1588178341.9680536,19721,1225.1365966796875
1588178359.1027503,19732,1227.77587890625
1588178376.230869,19738,1230.7659912109375
1588178496.7795742,19797,1228.216796875
1588178571.3877356,19824,1232.4613037109375
1588178623.203815,19847,1223.33251953125
1588178775.740011,19917,1224.82568359375
1588178809.0713165,19939,1228.1705322265625
1588178894.6413448,19972,1224.994140625
1588178929.1607144,19989,1221.58984375
1588178947.1873844,19996,1225.949951171875
1588179036.823536,20036,1222.927001953125
1588179073.2386518,20049,1223.2786865234375
1588179073.252363,20054,1224.466796875
1588179091.3105912,20060,1224.5023193359375
1588179091.320322,20063,1227.3724365234375
1588179277.2417638,20139,1228.18359375
1588179277.2442322,20140,1227.31982421875
1588179277.2487864,20142,1227.564208984375
1588179380.8788798,20184,1222.8931884765625
1588179380.8881009,20187,1226.14208984375
1588179451.5917299,20218,1226.3970947265625
1588179521.6564236,20245,1225.2288818359375
1588179521.663067,20248,1225.1990966796875
1588179543.5258107,20253,1221.26171875
1588179665.3739724,20309,1214.4627685546875
1588179703.291687,20324,1220.40966796875
1588179722.390209,20333,1218.2593994140625
1588179722.3969674,20335,1219.421875
1588179850.7794228,20384,1225.2200927734375
1588179868.558331,20398,1225.4173583984375
1588179980.067086,20441,1225.2960205078125
1588180091.0634167,20486,1227.826416015625
1588180186.0360377,20527,1225.5374755859375
1588180222.3470466,20540,1225.7755126953125
1588180222.3496974,20541,1225.94189453125
1588180263.8626695,20561,1225.2080078125
1588180263.8686192,20563,1227.2393798828125
1588180282.2087438,20568,1223.125732421875
1588180320.082908,20579,1225.2705078125
1588180586.7108688,20690,1225.8282470703125
1588180630.776272,20711,1230.2437744140625
1588180801.108722,20779,1229.6376953125
1588180801.1112401,20780,1228.902587890625
1588180819.5824842,20783,1229.2305908203125
1588180819.5843592,20784,1229.4202880859375
1588180914.8878877,20823,1224.9013671875
1588180933.5694294,20832,1226.05615234375
1588180990.451505,20856,1219.8157958984375
1588181059.0933096,20889,1232.2669677734375
1588181110.6034987,20914,1225.2529296875
1588181196.5715559,20950,1224.8004150390625
1588181282.8318372,20988,1223.7252197265625
1588181373.6704624,21028,1224.7196044921875
1588181390.9110572,21036,1225.8175048828125
1588181459.9667616,21068,1224.7254638671875
1588181494.7058263,21081,1222.2763671875
1588181634.2942865,21145,1232.16357421875
1588181783.5944495,21210,1218.281494140625
1588181841.190741,21233,1228.7054443359375
1588182046.2708569,21317,1235.79248046875
1588182063.5971553,21320,1233.6982421875
1588182063.6077123,21325,1234.568115234375
1588182230.2010746,21392,1227.267578125
1588182266.5770776,21410,1231.935546875
1588182455.373627,21485,1227.6607666015625
1588182546.853277,21524,1223.571044921875
1588182546.8551433,21525,1223.0921630859375
1588182927.8208697,21682,1222.587646484375
1588183021.4606397,21724,1218.8118896484375
1588183021.4624178,21725,1218.8209228515625
1588183196.5245557,21790,1222.046875
1588183215.8831244,21796,1219.90087890625
1588183258.8473005,21816,1225.15380859375
1588183279.227966,21822,1226.3148193359375
1588183338.672572,21843,1226.7138671875
1588183338.6879187,21849,1229.5782470703125
1588183507.0784266,21909,1237.552734375
1588183659.2768822,21968,1219.7991943359375
1588183737.0035641,22000,1224.5233154296875
1588183755.9515882,22007,1219.630615234375
1588184277.6529746,22221,1233.014892578125
1588184332.4319816,22246,1233.9134521484375
1588184369.1737962,22259,1235.5228271484375
1588184424.0133824,22286,1228.9443359375
1588184442.3480978,22293,1232.756103515625
1588184479.182582,22304,1233.6292724609375
1588184479.1940134,22309,1228.4864501953125
1588184497.5850422,22317,1229.6468505859375
1588184534.4395475,22331,1221.032470703125
1588184612.662796,22359,1221.9879150390625
1588184778.6584568,22428,1232.1851806640625
1588184778.665331,22431,1233.4761962890625
1588184870.9597044,22473,1231.7413330078125
1588184969.7368937,22508,1239.5146484375
1588185062.034402,22545,1236.8160400390625
1588185267.3551123,22636,1225.9554443359375
1588185309.213153,22652,1232.533447265625
1588185571.6812499,22759,1232.8172607421875
1588185590.5908675,22766,1229.3109130859375
1588185609.2707002,22778,1231.02587890625
1588185745.395469,22829,1243.39501953125
1588185763.9546006,22840,1241.1644287109375
1588185782.728355,22841,1240.7276611328125
1588185989.3448665,22931,1227.810546875
1588185989.3513784,22934,1228.232666015625
1588186354.3566175,23081,1228.6610107421875
1588186373.4334478,23085,1234.1866455078125
1588186373.435614,23086,1234.8131103515625
1588186415.5869834,23103,1240.6910400390625
1588186454.2227776,23118,1240.3887939453125
1588186473.1693785,23128,1236.7877197265625
1588186511.069796,23139,1233.5853271484375
1588186511.0803266,23144,1233.1519775390625
1588186530.0139394,23149,1235.6298828125
1588186549.2047486,23153,1237.0789794921875
1588186549.2177591,23159,1240.479736328125
1588186606.6828332,23183,1238.687744140625
1588186645.0816514,23193,1241.9310302734375
1588186702.7608507,23219,1236.9522705078125
1588186702.7649763,23221,1237.207763671875
1588186823.0143144,23264,1233.989013671875
1588186880.4489775,23287,1241.313232421875
1588186995.6361704,23338,1236.9925537109375
1588187053.5225315,23362,1236.096435546875
1588187111.4588957,23381,1236.64794921875
1588187150.0915542,23395,1239.6322021484375
1588187232.2374926,23428,1236.2572021484375
1588187503.7656171,23541,1235.13818359375
1588187663.9224446,23590,1231.6688232421875
1588187838.2371945,23651,1241.42529296875
1588187913.4633343,23671,1239.2884521484375
1588187938.4793072,23682,1243.12109375
1588188016.0896924,23702,1237.586669921875
1588188217.5542872,23762,1240.009521484375
1588188242.3751006,23775,1239.670654296875
1588188367.87988,23812,1237.2296142578125
1588188443.405598,23832,1235.914306640625
1588188468.9548364,23843,1237.0030517578125
1588188750.7327578,23929,1243.463623046875
1588188776.0830014,23939,1239.2723388671875
1588189236.9396505,24080,1230.1751708984375
1588189364.5985513,24117,1243.360107421875
1588189364.6075227,24119,1243.7647705078125
1588189467.2214427,24148,1235.3739013671875
1588189599.1998188,24187,1237.1114501953125
1588189754.0305107,24235,1247.0020751953125
1588189908.6745284,24283,1235.4771728515625
1588189934.074348,24285,1236.690185546875
1588189959.4934542,24293,1235.0
1588190066.045781,24323,1246.91943359375
1588190117.8696485,24346,1240.41650390625
1588190169.8392441,24360,1229.3367919921875
1588190376.6490934,24417,1244.54833984375
1588190691.6393106,24513,1234.1136474609375
1588190848.516489,24558,1232.3670654296875
1588190848.5316093,24562,1231.31005859375
1588191060.7249093,24622,1235.725830078125
1588191218.3478475,24668,1238.0489501953125
1588191324.145079,24698,1238.0174560546875
1588191376.5939617,24720,1235.43359375
1588191402.8208344,24728,1240.1881103515625
1588191836.2398071,24850,1238.8323974609375
1588191941.9111278,24880,1242.3018798828125
1588192025.0053852,24902,1243.01806640625
1588192131.5412498,24935,1242.2530517578125
1588192237.5834513,24964,1239.953369140625
1588192369.741962,25009,1241.8287353515625
1588192504.5351217,25048,1238.48583984375
1588192803.4853818,25134,1239.656494140625
1588193077.3820302,25207,1242.760986328125
1588193158.9046175,25232,1234.33203125
1588193213.2241852,25245,1236.78857421875
1588193240.2195292,25254,1247.0419921875
1588193511.4817867,25333,1249.334716796875
1588193732.715805,25392,1246.89599609375
1588194120.766508,25506,1247.2901611328125
1588194176.3541307,25521,1243.2303466796875
1588194369.433886,25573,1244.741455078125
1588194452.5804002,25600,1244.9293212890625
1588194677.4997962,25662,1251.3035888671875
1588194761.1627612,25687,1246.380859375
1588195094.999099,25776,1243.8739013671875
1588195239.0621066,25813,1243.829833984375
1588195351.1573558,25848,1250.7119140625
1588195462.0754256,25881,1250.0726318359375
1588195630.2310624,25922,1245.6177978515625
1588195997.9754035,26030,1245.1632080078125
1588196054.4805403,26046,1247.964599609375
1588196139.7854486,26067,1243.3857421875
1588196169.0161984,26076,1244.736083984375
1588196225.948939,26092,1245.7923583984375
1588196456.8159187,26155,1247.2705078125
1588196485.4756477,26156,1247.1798095703125
1588196513.6045196,26170,1243.9468994140625
1588196914.7210486,26280,1250.310546875
1588196971.7526174,26293,1249.6839599609375
1588197000.5163562,26304,1248.3138427734375
1588197375.0592136,26404,1234.462646484375
1588197635.510979,26471,1244.9207763671875
1588197778.8930588,26513,1248.4327392578125
1588198391.5449617,26671,1237.3056640625
1588198687.729994,26755,1243.63037109375
1588198716.9269767,26757,1244.4306640625
1588198863.0787296,26797,1248.365478515625
1588198863.082046,26798,1248.3544921875
1588198863.0858855,26799,1248.72412109375
1588198921.5939798,26815,1249.630615234375
1588198980.5097928,26828,1245.0196533203125
1588198980.5161572,26830,1245.436279296875
1588199364.5231664,26929,1251.532958984375
1588199928.4709868,27079,1247.921142578125
1588200162.9163432,27143,1254.1187744140625
1588200192.3428206,27149,1254.770263671875
1588200225.9956172,27155,1254.0369873046875
1588200226.009245,27159,1251.021240234375
1588200226.0128582,27160,1249.787109375
1588200521.0951107,27235,1246.999267578125
1588200669.78034,27275,1249.592529296875
1588200881.7238724,27330,1252.4122314453125
1588201300.9459865,27439,1245.713134765625
1588201330.6991885,27450,1240.6353759765625
1588201364.3986259,27458,1244.2061767578125
1588201573.1285217,27506,1248.806396484375
1588201664.9221163,27530,1250.1822509765625
1588201819.757209,27570,1254.541259765625
1588201819.7659967,27573,1255.3175048828125
1588201946.558915,27604,1242.2589111328125
1588201979.1778932,27614,1245.082763671875
1588202011.1906478,27621,1245.906005859375
1588202107.7259064,27639,1250.8822021484375
1588202318.9203382,27696,1242.9991455078125
1588202409.785554,27716,1249.4783935546875
1588202409.7954156,27719,1247.5438232421875
1588202500.40399,27740,1241.17626953125
1588202839.868082,27826,1256.9813232421875
1588203180.0434453,27917,1253.2841796875
1588203210.8710268,27919,1252.026123046875
1588203333.8073227,27951,1254.033203125
1588203395.4954443,27969,1257.1041259765625
1588204515.5933273,28252,1259.010986328125
1588204640.1701899,28278,1252.8770751953125
1588204797.0915136,28322,1248.791015625
1588205018.9188583,28377,1254.3927001953125
1588205268.6092763,28439,1252.4791259765625
1588205331.0915334,28452,1249.1031494140625
1588205711.1483765,28544,1255.6746826171875
1588205805.154694,28573,1256.0361328125
1588205962.056289,28612,1251.7825927734375
1588206249.4324844,28677,1255.4112548828125
1588207108.2380147,28892,1254.94482421875
1588207430.2253413,28971,1258.0687255859375
1588207558.636493,28997,1256.27978515625
1588207654.1109307,29019,1251.5196533203125
1588207717.25179,29038,1257.2410888671875
1588207812.8316457,29058,1256.748291015625
1588207812.8494537,29063,1251.6988525390625
1588207877.4526203,29079,1254.63818359375
1588207941.9518113,29091,1261.3656005859375
1588208009.879715,29107,1258.755615234375
1588208106.931448,29134,1248.171142578125
1588208397.6971428,29202,1259.126953125
1588208594.2613044,29251,1258.7001953125
1588208660.2157803,29264,1257.6072998046875
1588208692.2510355,29272,1259.41259765625
1588208854.6646347,29310,1257.9620361328125
1588209081.3464086,29367,1255.5592041015625
1588209378.9746082,29439,1257.843017578125
1588209541.1781979,29472,1257.9903564453125
1588209573.6961107,29479,1261.671142578125
1588209605.8629253,29488,1263.101806640625
1588209802.1192884,29538,1263.046142578125
1588209802.129091,29541,1263.3294677734375
1588209904.8678365,29562,1263.8173828125
1588209970.5315979,29574,1260.4625244140625
1588210036.0291831,29593,1259.552001953125
1588210133.4203656,29612,1252.5181884765625
1588210698.0318773,29748,1255.0933837890625
1588211029.9010448,29829,1263.9471435546875
1588211063.0361028,29830,1264.2056884765625
1588211200.258062,29864,1252.913330078125
1588211266.5068688,29883,1258.6519775390625
1588211465.792341,29929,1257.8924560546875
1588211766.9546597,30001,1261.8724365234375
1588211801.4121242,30006,1263.7877197265625
1588211902.3067632,30032,1259.712158203125
1588212103.6351886,30078,1255.1922607421875
1588212170.600791,30093,1262.15283203125
1588212371.5058854,30138,1262.86865234375
1588212543.1722517,30175,1265.0162353515625
1588212710.7338905,30218,1260.69873046875
1588212812.190716,30238,1261.8670654296875
1588212845.5495985,30244,1257.584228515625
1588212879.054498,30257,1257.6876220703125
1588213014.9347372,30285,1257.1724853515625
1588213187.9035416,30328,1260.2186279296875
1588213391.5639935,30368,1264.88720703125
1588213663.9120145,30435,1264.5498046875
1588213770.3694654,30460,1261.3201904296875
1588213804.5360906,30467,1263.1346435546875
1588213838.7485163,30471,1257.3924560546875
1588214247.8855247,30570,1263.0013427734375
1588214281.8123035,30573,1263.5667724609375
1588214457.2020922,30613,1266.51171875
1588214593.5502896,30645,1265.25830078125
1588214870.2274005,30707,1259.374267578125
1588214939.462875,30721,1264.7021484375
1588215008.4671767,30738,1261.62744140625
1588215008.4717522,30739,1261.837890625
1588215185.0663297,30781,1261.5068359375
1588215636.4960086,30880,1247.34814453125
1588215779.1415896,30907,1261.24609375
1588216412.4137113,31053,1253.215087890625
1588216658.20341,31106,1260.8841552734375
1588217151.865858,31214,1258.673828125
1588217186.2438838,31225,1257.375244140625
1588217752.5182765,31348,1258.45556640625
1588218041.9592433,31407,1261.493408203125
1588218183.4390316,31444,1260.595703125
1588218290.6447117,31465,1268.100341796875
1588218470.8579733,31502,1266.0343017578125
1588218651.3957102,31538,1260.433349609375
1588218651.3996534,31539,1260.5689697265625
1588218757.1808617,31564,1265.326904296875
1588219044.1414022,31626,1266.2890625
1588219079.630009,31632,1265.982666015625
1588219115.590004,31647,1263.4063720703125
1588219370.0491128,31697,1267.2269287109375
1588219477.736381,31723,1268.34716796875
1588219551.0052674,31740,1267.883544921875
1588219659.6682475,31763,1265.7545166015625
1588219882.2290525,31809,1264.7904052734375
1588220208.6101453,31874,1265.571044921875
1588220208.6318889,31881,1262.1358642578125
1588220281.2294025,31889,1263.074462890625
1588220501.206079,31937,1262.57958984375
1588220537.8715951,31946,1258.3079833984375
1588220797.4305675,32005,1260.0244140625
1588220869.867506,32018,1262.1783447265625
1588221568.339442,32163,1256.791259765625
1588221605.3061962,32175,1259.9232177734375
1588221754.5843463,32208,1269.8818359375
1588221793.0457177,32210,1267.1011962890625
1588221977.315687,32250,1268.2532958984375
1588222278.1579914,32315,1258.1484375
1588222649.4633203,32389,1259.9903564453125
1588222877.7276163,32436,1261.0919189453125
1588223027.5965717,32472,1259.530029296875
1588223176.8281488,32501,1256.7022705078125
1588223326.7260895,32530,1262.7078857421875
1588223364.1192214,32543,1258.681884765625
1588223401.2233272,32546,1258.4747314453125
1588223705.0806518,32612,1261.539306640625
1588223742.4497843,32615,1263.8994140625
1588223930.0182717,32658,1263.8448486328125
1588224117.3145692,32697,1264.7257080078125
1588224158.4051588,32707,1264.4346923828125
1588224197.701474,32710,1264.449462890625
1588224460.4169986,32763,1261.20751953125
1588224995.1802936,32876,1267.322998046875
1588225070.8115373,32895,1268.953125
1588225108.5510843,32902,1267.31103515625
1588225146.277105,32903,1267.2713623046875
1588225146.3060117,32910,1266.1490478515625
1588225489.74379,32975,1267.3436279296875
1588225489.756416,32979,1266.37451171875
1588225607.2355306,33003,1261.11376953125
1588225672.8622468,33015,1261.32373046875
1588225732.082198,33028,1263.39697265625
1588225732.0982175,33035,1264.455078125
1588226058.3360772,33116,1265.166748046875
1588226176.3363843,33149,1262.4898681640625
1588226211.1733139,33153,1262.6212158203125
1588226299.745269,33180,1265.442138671875
1588226299.7501936,33182,1265.55615234375
1588226568.3979425,33249,1267.9659423828125
1588226657.2695224,33272,1260.9368896484375
1588226932.9332387,33342,1268.0245361328125
1588226962.7447367,33352,1264.5911865234375
1588227022.461722,33369,1262.3409423828125
1588227051.9758568,33376,1261.955810546875
1588227081.7774785,33379,1261.2344970703125
1588227111.5117161,33393,1266.7362060546875
1588227171.544444,33404,1263.16650390625
1588227735.5618575,33540,1266.81396484375
1588227899.980593,33577,1267.3909912109375
1588228129.6461997,33632,1264.2745361328125
1588228160.6116695,33639,1267.146484375
1588228429.2252088,33704,1269.46240234375
1588228531.569347,33729,1268.9996337890625
1588228598.7579415,33738,1268.8668212890625
1588228634.1854508,33750,1271.6573486328125
1588228741.8383,33769,1265.9527587890625
1588228808.7924092,33786,1265.263427734375
1588228877.113883,33801,1265.9830322265625
1588229033.8236585,33840,1262.830322265625
1588229066.2057674,33852,1268.0545654296875
1588229158.7202003,33877,1268.119140625
1588229291.676157,33907,1270.436767578125
1588229322.2926805,33914,1269.673828125
1588229567.4086626,33972,1261.02685546875
1588229598.1228216,33983,1258.1199951171875
1588229720.8019905,34018,1255.7620849609375
1588229813.1085064,34037,1262.064697265625
1588229843.8893127,34044,1265.58935546875
1588230033.8798943,34090,1264.901123046875
1588230126.2943344,34114,1259.05908203125
1588230218.8483682,34142,1268.5753173828125
1588230249.8448012,34145,1271.5860595703125
1588230374.8138437,34180,1266.731201171875
1588230663.4341059,34248,1266.30126953125
1588230757.7356377,34273,1270.2244873046875
1588230915.445246,34307,1270.817626953125
1588230915.4535975,34310,1271.0919189453125
1588231139.3621385,34362,1268.53125
1588231139.3649967,34363,1268.718505859375
1588231170.692666,34371,1268.016845703125
1588231202.121869,34384,1268.708251953125
1588231421.8511145,34439,1270.10107421875
1588231546.5344434,34466,1264.036865234375
1588231805.2522583,34526,1265.99267578125
1588231805.2548316,34527,1266.0523681640625
1588231899.0674062,34553,1269.37890625
1588231961.5442305,34565,1270.4769287109375
1588232023.9458902,34580,1268.770751953125
1588232086.5063157,34600,1265.791259765625
1588232117.583736,34609,1265.0467529296875
1588232148.6563895,34618,1266.0499267578125
1588232275.1022243,34648,1264.3717041015625
1588232500.5255172,34697,1263.656494140625
1588232722.7790966,34752,1263.2127685546875
1588232847.7969482,34784,1258.9027099609375
1588232914.817778,34806,1266.841064453125
1588233231.4948897,34879,1266.99951171875
1588233555.7204964,34957,1260.17919921875
1588233778.8057654,35009,1266.546142578125
1588233842.6377258,35031,1266.173583984375
1588234066.3349454,35080,1266.5040283203125
1588234199.3636394,35116,1269.1473388671875
1588234456.1450503,35178,1261.4019775390625
1588234679.230855,35229,1267.2293701171875
1588234780.4342299,35255,1266.895263671875
1588234780.4409506,35258,1268.8619384765625
1588235103.1403213,35334,1266.7138671875
1588235200.3198164,35355,1260.209716796875
1588235232.6698084,35363,1265.0015869140625
1588235297.1535275,35376,1267.2122802734375
1588235297.1585279,35378,1267.8955078125
1588235329.0935488,35384,1267.9747314453125
1588235367.2181702,35398,1263.0167236328125


==> figure source files/plot_python/csv/shprl/hopper/1.csv <==
Wall time,Step,Value
1589384646.712972,43,135.43865966796875
1589384646.9595525,46,149.82431030273438
1589384658.88082,72,237.23545837402344
1589384670.2242515,95,275.1356201171875
1589384708.5999959,159,297.3515319824219
1589384712.8864381,168,296.0584716796875
1589384743.5744236,230,313.887939453125
1589384744.0239296,235,314.96270751953125
1589384757.4223287,256,323.4044494628906
1589384766.2184553,274,323.7769470214844
1589384789.88981,309,350.71221923828125
1589384790.0961607,311,351.2508544921875
1589384793.8872988,319,347.47979736328125
1589384846.652573,422,481.76898193359375
1589384873.1032612,461,554.45751953125
1589384880.781533,475,567.6578369140625
1589384917.7560923,537,602.753662109375
1589384931.4175508,564,611.441162109375
1589384944.9925141,580,630.0641479492188
1589384946.6747751,587,626.1417846679688
1589384983.5203912,635,645.7374267578125
1589384989.428612,648,660.4027709960938
1589384998.218763,662,657.5762329101562
1589385003.9528975,672,654.4136962890625
1589385033.2335901,715,687.6925048828125
1589385038.2156336,723,692.5547485351562
1589385074.1632595,772,717.0029296875
1589385085.4141173,786,733.4349365234375
1589385085.6183197,788,742.1190795898438
1589385095.0198476,803,716.72802734375
1589385099.7178445,809,707.84619140625
1589385118.62869,837,738.8970947265625
1589385190.813746,946,770.1836547851562
1589385214.4391034,972,760.2257080078125
1589385238.169571,1006,770.9673461914062
1589385243.973701,1015,788.5380859375
1589385288.5256476,1064,812.0264282226562
1589385289.817798,1067,806.617919921875
1589385311.7698824,1105,812.9686279296875
1589385366.478079,1181,820.8762817382812
1589385422.1650999,1262,829.8692016601562
1589385454.5820606,1317,851.44140625
1589385455.3330536,1320,852.0104370117188
1589385464.793564,1334,843.2227783203125
1589385469.030445,1338,849.3064575195312
1589385505.1097891,1386,876.6286010742188
1589385510.4631047,1393,866.9103393554688
1589385530.307985,1427,862.8486938476562
1589385535.3118646,1437,854.9718017578125
1589385557.3380377,1467,837.9347534179688
1589385573.2705796,1492,880.507568359375
1589385602.7897387,1524,869.6029052734375
1589385620.3880424,1553,889.3958129882812
1589385631.2322915,1569,892.2846069335938
1589385643.3498538,1585,875.8531494140625
1589385685.557126,1641,898.1129760742188
1589385724.3431785,1692,912.2135009765625
1589385735.8667946,1710,900.0679931640625
1589385746.0468044,1719,902.2669677734375
1589385752.350026,1733,909.7879028320312
1589385756.9672697,1735,913.809814453125
1589385757.7392108,1738,915.445068359375
1589385788.0756931,1782,898.0536499023438
1589385836.3756442,1845,907.6070556640625
1589385841.9129653,1854,917.287353515625
1589385852.0842295,1867,914.962646484375
1589385852.8673618,1870,921.7306518554688
1589385858.142119,1878,909.8872680664062
1589385886.7448215,1918,916.9244995117188
1589385898.4273136,1935,937.9481811523438
1589385909.76165,1948,928.1007080078125
1589385952.646831,2002,904.6138305664062
1589385976.7411985,2037,910.1651611328125
1589386009.9391263,2078,933.1126098632812
1589386021.1905546,2097,929.5413208007812
1589386091.6949584,2188,914.2974243164062
1589386097.668797,2200,924.5000610351562
1589386108.8560054,2212,926.7042846679688
1589386120.7793758,2232,915.727783203125
1589386125.4073067,2237,922.5957641601562
1589386125.4919553,2238,922.2830810546875
1589386145.884804,2258,918.4088745117188
1589386146.427161,2263,914.0280151367188
1589386181.7719755,2308,919.8936157226562
1589386192.4002695,2320,933.7069091796875
1589386215.8144505,2355,930.7108764648438
1589386243.3861525,2390,931.4172973632812
1589386243.5283072,2391,932.5892944335938
1589386284.8001404,2437,946.44140625
1589386297.2850401,2454,944.3060302734375
1589386297.9926884,2456,940.1885986328125
1589386303.4819527,2461,948.8251953125
1589386322.772389,2486,930.5673217773438
1589386322.8592212,2487,928.7108764648438
1589386329.435173,2497,936.9190063476562
1589386334.7061586,2499,940.8464965820312
1589386336.7166312,2504,948.0405883789062
1589386360.237488,2533,939.4756469726562
1589386372.633872,2548,955.767333984375
1589386382.0969923,2554,960.8193969726562
1589386491.3604054,2686,937.6278076171875
1589386539.0358937,2741,930.385498046875
1589386546.6379304,2755,951.9261474609375
1589386578.524371,2790,930.3568725585938
1589386671.3939698,2897,930.3692626953125
1589386729.017175,2968,970.8319702148438
1589386765.7368827,3012,957.7820434570312
1589386789.547438,3039,944.7188110351562
1589386789.8966243,3042,944.5302734375
1589386835.8641052,3100,969.2498779296875
1589386887.3986151,3162,968.7946166992188
1589386915.998529,3197,967.5689086914062
1589386941.8493354,3231,958.2105102539062
1589386954.1129513,3245,967.338134765625
1589386954.3053932,3247,970.2644653320312
1589386959.4160538,3248,970.0505981445312
1589387008.9758189,3306,961.6719360351562
1589387095.4383545,3409,987.7024536132812
1589387128.9003398,3450,967.9092407226562
1589387158.6767344,3481,990.4830932617188
1589387271.3842995,3601,1007.3065185546875
1589387284.0265965,3619,992.3124389648438
1589387284.731123,3621,987.7887573242188
1589387331.820265,3671,991.0818481445312
1589387379.4347484,3727,1009.535888671875
1589387393.1773071,3742,1011.514892578125
1589387445.884731,3794,998.2717895507812
1589387459.174371,3815,996.6044311523438
1589387466.7829072,3822,1001.2850341796875
1589387510.292457,3865,1013.4266967773438
1589387571.3695686,3929,996.9347534179688
1589387592.5489275,3957,1002.4466552734375
1589387615.7728808,3985,998.5299682617188
1589387664.7615325,4037,1009.1000366210938
1589387726.3596275,4099,990.7142333984375
1589387734.063107,4110,1001.6246337890625
1589387797.7235792,4183,993.26953125
1589387812.154469,4197,1006.24072265625
1589387823.6591477,4203,1009.5308227539062
1589387844.801864,4228,1027.136962890625
1589387850.843953,4233,1021.950927734375
1589387878.0935662,4264,1010.6525268554688
1589387912.070241,4305,993.6425170898438
1589387926.867555,4318,1003.6400146484375
1589387927.0466492,4320,1000.9227294921875
1589388007.387507,4401,998.023681640625
1589388085.969809,4493,1023.958740234375
1589388106.1972742,4510,1017.2823486328125
1589388126.7907922,4531,1023.5253295898438
1589388219.7620888,4629,1023.9016723632812
1589388252.9552686,4665,1018.1669921875
1589388259.6743102,4669,1017.54736328125
1589388267.0948966,4677,1016.189208984375
1589388338.786562,4751,1043.560791015625
1589388378.2026198,4789,1019.0574340820312
1589388399.333422,4803,1011.0945434570312
1589388436.2528698,4841,1034.47705078125
1589388445.1490612,4853,1037.0003662109375
1589388492.1497347,4895,1016.2836303710938
1589388556.6753333,4963,1024.7384033203125
1589388570.0138066,4972,1038.9825439453125
1589388570.8146923,4975,1036.2100830078125
1589388648.695804,5051,1048.423828125
1589388648.9169836,5053,1044.412353515625
1589388707.876129,5107,1048.9306640625
1589388737.898879,5135,1051.691650390625
1589388839.988583,5240,1070.19140625
1589388937.6325438,5330,1064.5894775390625
1589388952.3295126,5346,1071.7850341796875
1589388960.816362,5360,1045.7333984375
1589389030.7175152,5421,1048.887451171875
1589389055.5536633,5443,1041.5208740234375
1589389130.692787,5516,1049.6514892578125
1589389138.5935216,5518,1046.168701171875
1589389171.0198865,5550,1064.7318115234375
1589389217.8999975,5588,1067.4873046875
1589389298.6298845,5665,1071.144775390625
1589389315.8740666,5680,1062.1265869140625
1589389372.9881864,5724,1076.1575927734375
1589389467.1017735,5809,1058.363037109375
1589389484.8601382,5826,1067.5816650390625
1589389485.165985,5829,1067.642333984375
1589389532.8013842,5863,1067.770263671875
1589389532.9916763,5865,1069.1328125
1589389541.9117022,5872,1069.9923095703125
1589389583.841306,5908,1070.124755859375
1589389604.1933951,5929,1094.3701171875
1589389631.770919,5953,1072.76171875
1589389648.461096,5964,1068.0108642578125
1589389676.4823844,5991,1076.7559814453125
1589389705.16253,6011,1082.1292724609375
1589389811.0775099,6122,1082.502685546875
1589389819.173989,6132,1080.1495361328125
1589389877.0555356,6182,1056.2701416015625
1589389893.3003535,6201,1080.6240234375
1589389909.0117207,6214,1085.3643798828125
1589389916.3665657,6220,1083.208251953125
1589389924.3794558,6233,1082.4056396484375
1589389985.5934875,6290,1094.942626953125
1589390013.669467,6313,1096.2520751953125
1589390014.100885,6318,1095.9937744140625
1589390038.2416127,6342,1090.713623046875
1589390061.123306,6364,1072.618408203125
1589390075.126815,6377,1077.157470703125
1589390099.3779552,6401,1098.349365234375
1589390198.6525712,6497,1095.7459716796875
1589390222.9305282,6521,1089.1153564453125
1589390277.7766876,6575,1093.08984375
1589390285.2851746,6585,1093.064453125
1589390313.3274636,6604,1100.7017822265625
1589390369.6672564,6658,1089.5194091796875
1589390410.4703119,6697,1099.0203857421875
1589390411.7255845,6700,1094.2550048828125
1589390427.2059596,6712,1089.8380126953125
1589390458.2393782,6743,1095.2911376953125
1589390570.6170964,6847,1092.4632568359375
1589390578.2417412,6855,1098.065673828125
1589390593.5253055,6870,1103.817626953125
1589390699.995001,6967,1105.8553466796875
1589390731.5761852,6993,1103.2894287109375
1589390755.1850438,7015,1112.0103759765625
1589390852.4722178,7107,1120.001708984375
1589390861.705797,7115,1113.369873046875
1589390911.5075245,7156,1112.7991943359375
1589390979.8333461,7217,1112.045166015625
1589391014.0138574,7248,1121.294921875
1589391089.188661,7312,1125.056884765625
1589391108.0364668,7330,1125.7647705078125
1589391116.6357977,7340,1134.17041015625
1589391116.7525818,7341,1135.6771240234375
1589391146.6642323,7360,1125.0498046875
1589391171.5594006,7383,1113.21826171875
1589391189.0645797,7402,1135.3848876953125
1589391242.7864587,7451,1145.203369140625
1589391259.4915204,7461,1137.4703369140625
1589391259.756408,7464,1133.6195068359375
1589391278.7062879,7479,1127.8482666015625
1589391317.063588,7512,1124.563232421875
1589391431.0735903,7610,1141.5548095703125
1589391467.6224809,7645,1133.5494384765625
1589391523.1053567,7688,1130.7464599609375
1589391531.5028749,7694,1133.7628173828125
1589391602.840728,7761,1135.0714111328125
1589391638.5038066,7789,1136.67529296875
1589391647.2261379,7799,1139.47998046875
1589391695.0530548,7834,1130.5631103515625
1589391769.170741,7901,1144.2542724609375
1589391805.1745512,7933,1127.2242431640625
1589391885.097375,7992,1143.5828857421875
1589391923.848868,8027,1133.9925537109375
1589391941.114873,8038,1130.91357421875
1589391949.8228884,8050,1133.61865234375
1589391968.7805254,8067,1142.9482421875
1589392110.4724312,8181,1136.337890625
1589392157.9695802,8216,1157.0062255859375
1589392159.0870697,8222,1150.4449462890625
1589392244.7281811,8291,1142.6954345703125
1589392300.549785,8335,1144.4503173828125
1589392328.196015,8364,1162.551025390625
1589392338.0532024,8369,1166.8092041015625
1589392347.3740456,8378,1152.416259765625
1589392466.1175683,8468,1152.21875
1589392467.41653,8471,1150.091552734375
1589392506.6676176,8499,1151.0377197265625
1589392516.9718533,8509,1143.569580078125
1589392596.5410113,8567,1147.6766357421875
1589392635.5845952,8602,1160.105712890625
1589392674.1588075,8635,1150.9344482421875
1589392674.237409,8636,1149.2344970703125
1589392748.2628562,8696,1160.6676025390625
1589392907.0392578,8820,1149.3953857421875
1589392907.3638597,8823,1154.815185546875
1589392988.8087285,8879,1167.0660400390625
1589392989.9733045,8886,1172.2904052734375
1589393018.7498798,8905,1171.572998046875
1589393019.0182006,8908,1172.68359375
1589393048.805996,8929,1162.5406494140625
1589393057.6529045,8936,1163.470458984375
1589393087.460922,8959,1163.080810546875
1589393105.995229,8976,1164.6029052734375
1589393125.0046782,8994,1166.06396484375
1589393133.7547777,9000,1167.06396484375
1589393206.4918814,9056,1167.5174560546875
1589393216.114024,9064,1170.420166015625
1589393451.0917666,9227,1163.1224365234375
1589393463.063001,9234,1159.5087890625
1589393501.0267541,9261,1165.2705078125
1589393605.342591,9317,1169.9730224609375
1589393655.5571032,9349,1177.538330078125
1589393682.2394533,9370,1171.903076171875
1589393757.9325242,9413,1167.36181640625
1589393758.268791,9416,1170.7330322265625
1589393796.7631297,9436,1162.50537109375
1589393809.9670782,9443,1164.4453125
1589393851.913831,9469,1169.918701171875
1589393964.6052628,9539,1163.9139404296875
1589393977.6407704,9548,1164.07275390625
1589393992.3922553,9555,1167.538330078125
1589394017.3023064,9568,1163.3089599609375
1589394055.8995945,9590,1174.4697265625
1589394126.4688063,9628,1171.919189453125
1589394168.073023,9658,1176.893798828125
1589394207.804508,9681,1177.1236572265625
1589394245.9219623,9699,1175.9969482421875
1589394367.5310616,9769,1176.6668701171875
1589394483.3232708,9841,1173.3873291015625
1589394483.6673846,9844,1171.4185791015625
1589394548.7477577,9884,1169.080078125
1589394592.608626,9908,1175.3544921875
1589394712.0829744,9973,1164.9476318359375
1589394848.8431091,10051,1174.623291015625
1589394849.4103615,10056,1176.89794921875
1589394862.6665657,10059,1176.6771240234375
1589394903.8779912,10085,1174.20654296875
1589394983.96369,10129,1176.2547607421875
1589395053.1581597,10169,1176.4088134765625
1589395080.6456423,10186,1171.2862548828125
1589395210.9253821,10257,1176.1861572265625
1589395251.6506646,10277,1181.0025634765625
1589395264.7346969,10284,1182.939697265625
1589395460.8147666,10397,1185.685302734375
1589395473.9083,10400,1185.4207763671875
1589395503.1609163,10421,1193.99609375
1589395612.8489432,10480,1181.2548828125
1589395627.7718127,10490,1182.2537841796875
1589395640.7358916,10494,1186.19970703125
1589395684.6604161,10523,1185.9912109375
1589395752.991834,10556,1182.5721435546875
1589395838.7254412,10608,1181.220947265625
1589395867.0587883,10625,1173.3272705078125
1589395895.2953477,10639,1172.5045166015625
1589395928.6262648,10655,1180.400146484375
1589395957.29427,10672,1176.84228515625
1589396040.275918,10712,1192.3572998046875
1589396111.5028563,10758,1184.176025390625
1589396124.2207081,10759,1183.4945068359375
1589396154.068369,10781,1178.9146728515625
1589396167.7972302,10788,1178.36474609375
1589396227.7558424,10816,1187.290771484375
1589396242.171948,10826,1187.9599609375
1589396256.0466378,10831,1189.8968505859375
1589396271.0983043,10842,1190.647705078125
1589396284.9869797,10851,1188.5181884765625
1589396312.5416062,10865,1189.9671630859375
1589396383.254502,10903,1178.7010498046875
1589396384.0788472,10906,1179.5506591796875
1589396454.655869,10940,1181.133544921875
1589396455.6491494,10944,1183.7059326171875
1589396503.443437,10967,1180.824462890625
1589396517.2029142,10973,1178.2261962890625
1589396517.4527338,10975,1178.678955078125
1589396590.3590283,11015,1183.030517578125
1589396604.715669,11021,1181.721435546875
1589396632.8624027,11034,1183.5687255859375
1589396633.9612734,11039,1183.581787109375
1589396766.6103227,11103,1187.8092041015625
1589396796.458054,11122,1188.08837890625
1589396810.9744015,11131,1189.66015625
1589396898.313197,11176,1191.9598388671875
1589396942.5430195,11199,1193.888427734375
1589396942.83391,11201,1194.3985595703125
1589396942.9381943,11202,1193.447265625
1589397063.7022295,11261,1184.820068359375
1589397079.209339,11273,1183.1981201171875
1589397361.2170725,11420,1200.8389892578125
1589397464.824112,11473,1189.7314453125
1589397511.7139578,11493,1194.2432861328125
1589397569.828191,11524,1187.9322509765625
1589397584.2950053,11533,1193.418701171875
1589397614.8776124,11550,1200.4166259765625
1589397648.3990424,11567,1199.556884765625
1589397710.3408246,11598,1197.446533203125
1589397816.5403736,11649,1185.5067138671875
1589397859.9878116,11672,1197.2860107421875
1589397875.701526,11686,1204.112548828125
1589398027.509529,11760,1193.6875
1589398244.4627838,11874,1196.110107421875
1589398394.621637,11949,1199.5845947265625
1589398441.0510046,11970,1202.6744384765625
1589398442.2255073,11975,1202.6519775390625
1589398471.7761154,11989,1203.5296630859375
1589398505.6946507,12004,1204.283447265625
1589398521.316007,12011,1202.771728515625
1589398583.2816129,12042,1201.2244873046875
1589398770.6830049,12139,1202.884033203125
1589398834.1379542,12165,1196.7288818359375
1589398835.0974529,12169,1198.1265869140625
1589398865.9652898,12185,1196.7310791015625
1589398955.929517,12227,1200.8079833984375
1589399083.5691545,12291,1204.869384765625
1589399083.9214787,12294,1206.3826904296875
1589399118.682578,12310,1198.60986328125
1589399322.8876536,12406,1204.9366455078125
1589399384.6414967,12437,1199.0439453125
1589399419.617305,12459,1200.31298828125
1589399622.1748674,12554,1206.548095703125
1589399766.5035763,12626,1208.927978515625
1589399860.7910187,12672,1198.5928955078125
1589399908.6756783,12700,1206.068115234375
1589400043.0191553,12759,1200.36279296875
1589400074.5636172,12775,1199.0462646484375
1589400138.9995325,12806,1209.3504638671875
1589400269.9244506,12865,1197.767822265625
1589400287.4193032,12878,1195.9014892578125
1589400335.532744,12897,1195.8094482421875
1589400420.6989093,12940,1196.0277099609375
1589400468.494455,12960,1203.8587646484375
1589400581.9152975,13018,1216.83544921875
1589400614.1641593,13035,1209.10107421875
1589400680.877651,13062,1202.3961181640625
1589400713.8716962,13083,1198.67919921875
1589400745.649987,13095,1189.9039306640625
1589400777.4799032,13110,1192.6944580078125
1589400778.0528557,13114,1192.623291015625
1589400825.483738,13131,1198.807861328125
1589400891.094344,13167,1194.666259765625
1589400974.0443172,13207,1199.691650390625
1589401054.092886,13240,1192.2354736328125
1589401200.5109606,13314,1198.936767578125
1589401283.6311376,13350,1200.7747802734375
1589401401.9218955,13403,1191.5982666015625
1589401402.8783827,13407,1184.8704833984375
1589401451.0929859,13427,1201.2412109375
1589401549.6385598,13476,1203.5308837890625
1589401621.4188907,13505,1213.045654296875
1589401703.9402611,13547,1211.56640625
1589401819.2085063,13598,1206.4332275390625
1589401837.4288304,13613,1205.900634765625
1589401853.8621016,13621,1202.8094482421875
1589401870.4150848,13627,1206.36962890625
1589401991.333377,13680,1207.59716796875
1589401992.267228,13683,1205.6832275390625
1589402091.2196882,13723,1210.056640625
1589402143.6360862,13748,1206.3153076171875
1589402194.4561777,13777,1208.4112548828125
1589402279.850141,13811,1204.716796875
1589402347.0509858,13846,1209.7327880859375
1589402398.7686868,13869,1211.5091552734375
1589402433.5362167,13885,1208.881591796875
1589402552.2866633,13938,1214.1539306640625
1589402606.0076787,13958,1204.0350341796875
1589402607.410716,13961,1201.963134765625
1589402624.2866995,13971,1201.302734375
1589402640.5695288,13977,1200.750244140625
1589402690.6072981,13999,1214.9403076171875
1589402862.6232076,14081,1214.060302734375
1589403193.7105744,14222,1228.0535888671875
1589403337.6105192,14288,1225.6845703125
1589403337.7139804,14289,1225.07763671875
1589403356.4991267,14295,1223.1219482421875
1589403375.5668092,14304,1215.861328125
1589403410.2551255,14321,1215.5120849609375
1589403445.7538147,14333,1221.8472900390625
1589403462.247034,14339,1221.8878173828125
1589403585.640268,14398,1220.093017578125
1589403694.5571105,14448,1227.8597412109375
1589403815.5243886,14495,1224.7991943359375
1589403887.3222241,14531,1222.840576171875
1589403944.4970744,14555,1219.2640380859375
1589403961.7103345,14558,1219.6314697265625
1589404125.2202477,14633,1222.5047607421875
1589404142.791178,14639,1220.2542724609375
1589404213.5633442,14669,1225.9775390625
1589404232.0275316,14678,1222.5189208984375
1589404232.5377545,14682,1225.561767578125
1589404249.6807737,14688,1227.3759765625
1589404395.7400038,14747,1221.265625
1589404469.1587265,14780,1220.94580078125
1589404469.8179991,14781,1221.3375244140625
1589404487.1275716,14789,1222.02685546875
1589404504.0285301,14793,1221.117919921875
1589404541.0808744,14810,1218.6485595703125
1589404687.3486037,14874,1228.5430908203125
1589404740.2154632,14893,1228.8182373046875
1589404813.1150033,14926,1224.0322265625
1589404813.7122138,14927,1221.404052734375
1589404867.9979656,14951,1223.8408203125
1589405053.202979,15028,1229.82373046875
1589405198.3038938,15091,1226.303466796875
1589405292.3589823,15133,1232.8074951171875
1589405310.024456,15137,1229.416748046875
1589405406.283062,15181,1227.00830078125
1589405461.0162306,15200,1231.73681640625
1589405611.2667923,15267,1234.2598876953125
1589405762.790519,15325,1232.98974609375
1589405818.0815566,15348,1232.875732421875
1589406004.9935608,15429,1224.705810546875
1589406082.161391,15457,1239.185546875
1589406119.3879669,15474,1223.0416259765625
1589406120.1228945,15476,1224.712646484375
1589406195.0864637,15508,1240.6041259765625
1589406270.4214718,15539,1227.0093994140625
1589406419.317821,15598,1225.357421875
1589406756.574108,15741,1230.8828125
1589406816.0202098,15765,1235.5269775390625
1589406834.93026,15774,1240.116943359375
1589406853.3761258,15780,1239.8585205078125
1589406968.9217722,15826,1235.2452392578125
1589406987.0400407,15829,1234.3365478515625
1589407025.2547855,15848,1232.6209716796875
1589407063.6500652,15867,1226.3060302734375
1589407351.330786,15980,1225.7210693359375
1589407388.5918386,15994,1236.010986328125
1589407544.5890136,16057,1231.8023681640625
1589407641.8542967,16096,1229.8714599609375
1589407681.7032301,16117,1228.3997802734375
1589407873.8979876,16189,1236.0328369140625
1589407893.1735184,16199,1238.4891357421875
1589407896.7262967,16203,1238.100341796875
1589408030.6410434,16250,1241.2276611328125
1589408205.8099475,16322,1230.1114501953125
1589408263.6532755,16344,1237.3768310546875
1589408307.539007,16361,1241.3258056640625
1589408424.7013388,16407,1230.878662109375
1589408506.0086882,16441,1241.06591796875
1589408665.422019,16506,1223.1871337890625
1589408805.6295545,16560,1234.059814453125
1589408884.2896936,16586,1236.08056640625
1589408884.9678612,16591,1238.454345703125
1589409066.854683,16662,1228.4149169921875
1589409166.8318775,16698,1235.1025390625
1589409286.143711,16747,1233.385986328125
1589409448.922132,16809,1237.8558349609375
1589409449.0685787,16810,1238.890380859375
1589409528.4596324,16835,1238.9237060546875
1589409549.6290934,16844,1242.1217041015625
1589409571.374488,16858,1245.5621337890625
1589409692.7833169,16900,1236.980224609375
1589410122.6165557,17067,1244.9345703125
1589410204.98865,17098,1243.778076171875
1589410311.156244,17132,1242.3238525390625
1589410372.2180076,17155,1244.9517822265625
1589410454.4655292,17193,1248.025634765625
1589410494.5000484,17203,1247.2791748046875
1589410575.590182,17240,1241.2415771484375
1589410595.8533652,17248,1242.95947265625
1589410681.9601908,17273,1247.6142578125
1589410723.1670535,17291,1241.1944580078125
1589410724.3950975,17293,1241.2705078125
1589410786.4719625,17316,1242.1680908203125
1589410786.6157765,17317,1240.783935546875
1589410786.7192864,17318,1241.58056640625
1589410806.199641,17321,1242.836181640625
1589410847.7646983,17340,1242.1953125
1589410950.1815083,17375,1245.338134765625
1589410990.4185555,17392,1243.379638671875
1589411035.0953205,17406,1239.433349609375
1589411077.5629075,17427,1237.0556640625
1589411140.472421,17445,1238.8009033203125
1589411161.4787161,17455,1238.1619873046875
1589411387.9265497,17544,1251.1527099609375
1589411432.4323955,17558,1255.638671875
1589411452.471005,17564,1255.903564453125
1589411494.3092053,17578,1254.719970703125
1589411515.125379,17587,1253.883056640625
1589411535.7608433,17594,1250.6732177734375
1589411535.8771038,17595,1250.599609375
1589411621.1374843,17624,1243.9932861328125
1589411641.6847434,17634,1241.61865234375
1589411702.7395167,17654,1250.1295166015625
1589411727.45839,17668,1249.816650390625
1589411879.133697,17723,1244.0447998046875
1589412024.2893248,17772,1249.392822265625
1589412024.4339795,17773,1248.596923828125
1589412107.8926103,17805,1246.5670166015625
1589412214.038366,17843,1254.4720458984375
1589412516.8746653,17954,1246.9732666015625
1589412538.2528613,17963,1243.9024658203125
1589412583.06953,17979,1242.364990234375
1589412603.2304842,17982,1246.3934326171875
1589412626.1254432,17991,1248.8271484375
1589412694.5017867,18019,1259.36328125
1589412800.9980378,18054,1237.5439453125
1589412824.9349804,18066,1240.12744140625
1589412934.2237394,18105,1247.4859619140625
1589413020.2912867,18130,1248.4149169921875
1589413062.9311526,18147,1244.939697265625
1589413240.8240302,18215,1248.4720458984375
1589413304.9580455,18237,1244.9691162109375
1589413392.9627714,18265,1247.8404541015625
1589413546.2992558,18319,1249.539794921875
1589413656.8660452,18363,1244.013916015625
1589413925.4453533,18452,1249.8773193359375
1589413925.5560393,18453,1250.060791015625
1589414167.029404,18540,1255.4520263671875
1589414189.1359725,18548,1252.6151123046875
1589414321.7197056,18593,1257.1168212890625
1589414500.1919353,18653,1252.233154296875
1589414655.0576723,18714,1256.515625
1589414677.1565228,18721,1257.0283203125
1589414764.473348,18750,1255.753173828125
1589414879.5380948,18787,1258.102783203125
1589415036.992175,18846,1255.760498046875
1589415171.2421997,18894,1256.470947265625
1589415307.0839827,18934,1253.1080322265625
1589415372.663412,18959,1255.822998046875
1589415418.8950646,18978,1260.4517822265625
1589415441.0238974,18983,1260.1033935546875
1589415509.9852362,19006,1257.5496826171875
1589415576.6320636,19028,1261.2222900390625
1589415622.3293023,19049,1256.0611572265625
1589415828.7557173,19117,1253.33203125
1589415984.7816925,19170,1257.7681884765625
1589416146.5317624,19228,1267.3099365234375
1589416281.7663789,19272,1257.71337890625
1589416282.2704086,19276,1259.701416015625
1589416370.9673126,19301,1262.856201171875
1589416897.6191714,19486,1265.4637451171875
1589416949.232654,19501,1266.2034912109375
1589416971.964395,19504,1268.2744140625
1589417040.673522,19526,1266.1588134765625
1589417041.499052,19532,1264.6541748046875
1589417179.3167467,19580,1263.36572265625
1589417224.3035011,19595,1265.542236328125
1589417338.8683765,19635,1264.5731201171875
1589417362.36128,19641,1261.698486328125
1589417412.1295936,19655,1267.27783203125
1589417437.63656,19666,1265.96630859375
1589417482.5091658,19675,1268.732177734375
1589417619.6061738,19721,1261.9864501953125
1589417621.4570887,19728,1264.708251953125
1589417643.5868738,19732,1262.82177734375
1589417665.9383304,19738,1263.94921875
1589417828.5698602,19797,1265.0166015625
1589417925.5777245,19824,1263.3609619140625
1589417996.1480534,19847,1267.9530029296875
1589418208.3926764,19917,1267.7098388671875
1589418256.4858406,19939,1270.6495361328125
1589418377.948342,19972,1265.801513671875
1589418424.0654457,19989,1262.572509765625
1589418448.6139786,19996,1261.730224609375
1589418568.565587,20036,1265.343017578125
1589418614.7781847,20049,1267.63232421875
1589418615.46108,20054,1268.66845703125
1589418639.6307929,20060,1269.1947021484375
1589418640.040975,20063,1268.2802734375
1589418880.3858733,20139,1268.546142578125
1589418880.5268054,20140,1267.9022216796875
1589418881.3032696,20142,1267.259521484375
1589419021.4843383,20184,1266.7022705078125
1589419022.3300567,20187,1267.5892333984375
1589419116.625956,20218,1271.5865478515625
1589419209.1144917,20245,1265.752197265625
1589419209.4676633,20248,1266.5335693359375
1589419236.6601336,20253,1263.192626953125
1589419404.9830005,20309,1260.070068359375
1589419451.1075487,20324,1264.7557373046875
1589419474.6583803,20333,1265.07666015625
1589419474.9164834,20335,1265.848876953125
1589419596.1314566,20374,1269.833984375
1589419642.549138,20384,1268.0469970703125
1589419667.268494,20398,1269.9696044921875
1589419816.126803,20441,1266.22265625
1589419960.763255,20486,1267.1427001953125
1589420083.6136007,20527,1262.1422119140625
1589420133.1225886,20540,1260.185791015625
1589420133.30736,20541,1259.0245361328125
1589420188.3174353,20561,1262.4764404296875
1589420189.0438745,20563,1262.505126953125
1589420213.389832,20568,1264.8013916015625
1589420260.6042054,20579,1264.07666015625
1589420605.020772,20689,1271.8548583984375
1589420605.1237657,20690,1272.15771484375
1589420660.4617076,20711,1268.9273681640625
1589420881.8350184,20779,1268.1678466796875
1589420881.9463274,20780,1267.4647216796875
1589420905.6531036,20783,1269.0816650390625
1589420905.7622747,20784,1269.1239013671875
1589421032.2004635,20823,1265.6199951171875
1589421057.6883788,20832,1262.89501953125
1589421137.7852793,20856,1268.4736328125
1589421237.6470325,20889,1265.88623046875
1589421313.1080961,20914,1270.8656005859375
1589421436.2261121,20950,1271.8826904296875
1589421559.6412394,20988,1264.217529296875
1589421688.7249868,21028,1263.2921142578125
1589421715.1838994,21036,1266.9696044921875
1589421817.2029135,21068,1260.1903076171875
1589421842.820011,21077,1258.341064453125
1589421866.720217,21081,1262.916748046875
1589422069.4943073,21145,1269.0755615234375
1589422277.0522065,21210,1269.0806884765625
1589422351.3350103,21233,1265.053466796875
1589422631.0694075,21317,1267.609130859375
1589422655.441236,21320,1267.74951171875
1589422656.101234,21325,1268.68408203125
1589422886.476973,21392,1270.956298828125
1589422937.1081998,21410,1269.4012451171875
1589423194.4277186,21485,1269.9287109375
1589423321.8591788,21524,1269.984619140625
1589423321.9706175,21525,1270.3314208984375
1589423610.360645,21612,1273.2086181640625
1589423842.235229,21682,1269.3804931640625
1589423892.9912827,21695,1271.90380859375
1589423972.278161,21724,1266.0540771484375
1589423972.3895876,21725,1265.6444091796875
1589424129.6049488,21766,1267.7757568359375
1589424207.6515179,21790,1273.0999755859375
1589424233.32874,21796,1272.7080078125
1589424287.078471,21816,1271.146240234375
1589424312.7730107,21822,1270.53759765625
1589424389.477986,21843,1263.028564453125
1589424390.1847003,21849,1262.7318115234375
1589424602.2107563,21909,1270.3316650390625
1589424809.925948,21968,1267.472412109375
1589424915.0352476,22000,1269.5533447265625
1589424940.872498,22007,1267.5557861328125
1589425210.056299,22091,1263.308349609375
1589425664.876293,22221,1261.3929443359375
1589425744.4941664,22246,1264.015869140625
1589425796.4997883,22259,1270.08056640625
1589425877.383409,22286,1269.5821533203125
1589425904.8058605,22293,1272.7869873046875
1589425956.5359068,22304,1263.7496337890625
1589425957.18014,22309,1262.6302490234375
1589425983.7986064,22317,1262.682373046875
1589426036.2965274,22331,1267.016357421875
1589426145.0073721,22359,1266.8043212890625
1589426389.9380872,22428,1272.928466796875
1589426390.3637974,22431,1274.0975341796875
1589426525.4126832,22473,1274.3837890625
1589426664.3938143,22508,1269.9482421875
1589426799.428649,22545,1267.873779296875
1589427098.4445736,22636,1277.7620849609375
1589427155.984355,22652,1275.5638427734375
1589427463.3861012,22759,1270.697265625
1589427484.9773629,22766,1270.1678466796875
1589427506.9242058,22778,1267.34423828125
1589427662.781043,22827,1269.228759765625
1589427662.9699736,22829,1270.22216796875
1589427685.126932,22840,1271.490478515625
1589427705.7016342,22841,1271.266845703125
1589427706.1973453,22846,1270.0972900390625
1589427948.7721593,22931,1276.3184814453125
1589427949.0543377,22934,1277.64208984375
1589428374.9289768,23081,1275.78564453125
1589428396.4382827,23085,1276.224853515625
1589428396.5513341,23086,1275.634765625
1589428444.9531572,23103,1272.2181396484375
1589428491.2752855,23118,1271.5516357421875
1589428513.425037,23128,1267.092529296875
1589428556.4819517,23139,1268.36376953125
1589428557.4938316,23144,1268.4073486328125
1589428578.7186277,23149,1269.097900390625
1589428599.591675,23153,1272.6156005859375
1589428601.1955383,23159,1273.670654296875
1589428665.6882818,23183,1269.589599609375
1589428708.5688925,23193,1270.754638671875
1589428776.3401933,23219,1273.7269287109375
1589428776.5876772,23221,1272.1361083984375
1589428914.2578986,23264,1272.5230712890625
1589428981.6628046,23287,1276.7847900390625
1589429118.6236644,23338,1277.55712890625
1589429186.3691301,23362,1278.228271484375
1589429253.0880957,23381,1274.239013671875
1589429296.9405248,23395,1275.8128662109375
1589429392.312807,23428,1275.6822509765625
1589429707.7953308,23541,1272.6402587890625
1589429868.71664,23590,1272.72705078125
1589430030.6034744,23651,1272.0626220703125
1589430098.1988556,23671,1274.4267578125
1589430121.472745,23682,1278.066650390625
1589430193.3985527,23702,1277.322998046875
1589430374.8073997,23762,1278.6849365234375
1589430397.8665118,23775,1280.1553955078125
1589430512.624974,23812,1276.3916015625
1589430580.7821174,23832,1279.2117919921875
1589430603.9154751,23843,1279.878173828125
1589430886.507463,23929,1278.31201171875
1589430916.4713519,23939,1276.988525390625
1589431443.170575,24080,1271.814208984375
1589431564.4089499,24117,1274.4822998046875
1589431564.6160996,24119,1275.67919921875
1589431657.654816,24148,1275.9573974609375
1589431780.6284833,24187,1273.7828369140625
1589431918.7304564,24235,1272.2347412109375
1589432067.3293238,24283,1274.54296875
1589432089.8187773,24285,1273.95458984375
1589432114.634961,24293,1275.6212158203125
1589432216.5624228,24323,1274.0281982421875
1589432269.5970106,24346,1276.1943359375
1589432320.2283428,24360,1279.37548828125
1589432523.9676242,24417,1276.7630615234375
1589432815.7309172,24513,1275.0242919921875
1589432959.7329547,24558,1265.2867431640625
1589432960.680594,24562,1266.81494140625
1589433169.5906982,24622,1266.5185546875
1589433325.7391872,24668,1273.861083984375
1589433426.967054,24698,1271.05712890625
1589433480.8628259,24720,1274.3865966796875
1589433506.0457904,24728,1275.6199951171875
1589433727.891665,24791,1278.6068115234375
1589433897.0388417,24850,1277.3427734375
1589433993.7757,24880,1273.5169677734375
1589434043.254662,24896,1271.7161865234375
1589434071.713439,24902,1269.461669921875
1589434171.9009488,24935,1270.236328125
1589434271.2812047,24964,1272.8516845703125
1589434297.2972798,24978,1274.3311767578125
1589434405.6721003,25009,1277.49267578125
1589434534.0228338,25048,1279.133544921875
1589434825.9056873,25134,1274.9407958984375
1589435088.743761,25207,1281.3353271484375
1589435166.6445358,25232,1279.7674560546875
1589435217.1897323,25245,1279.593505859375
1589435243.2810194,25252,1280.937255859375
1589435243.476118,25254,1280.7607421875
1589435508.1609018,25333,1280.4127197265625
1589435727.5715203,25392,1273.484130859375
1589436109.9386408,25506,1275.6676025390625
1589436163.029184,25521,1278.670166015625
1589436347.5699348,25573,1276.6707763671875
1589436427.9117513,25600,1274.912109375
1589436639.5553246,25662,1278.2979736328125
1589436716.5990393,25687,1271.0401611328125
1589437037.4468467,25776,1276.25830078125
1589437181.5185978,25813,1278.427978515625
1589437293.5564742,25848,1280.9041748046875
1589437350.4450183,25864,1279.01513671875
1589437406.7842772,25881,1280.09326171875
1589437574.4971077,25922,1278.5118408203125
1589437893.7284389,26016,1280.7708740234375
1589437921.6469846,26030,1283.0872802734375
1589437973.15049,26046,1282.222412109375
1589438050.9230344,26067,1278.99853515625
1589438076.63573,26076,1284.57763671875
1589438128.076866,26092,1278.9061279296875
1589438339.5409544,26155,1282.18359375
1589438364.0546353,26156,1281.8812255859375
1589438390.8464766,26170,1281.4365234375
1589438756.6095319,26280,1276.928955078125
1589438807.9288929,26293,1283.4637451171875
1589438834.9828594,26304,1283.0865478515625
1589439144.5841234,26394,1278.8248291015625
1589439174.6949158,26404,1280.79833984375
1589439203.117279,26410,1281.1240234375
1589439419.7192893,26471,1281.6029052734375
1589439554.1686325,26513,1286.6014404296875
1589440138.815097,26671,1282.3897705078125
1589440253.874959,26709,1278.329833984375
1589440415.9819794,26755,1277.9586181640625
1589440442.2870493,26757,1276.47607421875
1589440577.33623,26797,1280.80224609375
1589440577.4225535,26798,1279.9512939453125
1589440577.5081851,26799,1280.5870361328125
1589440629.7341359,26815,1282.6728515625
1589440681.0947351,26828,1282.5458984375
1589440681.2983358,26830,1280.7823486328125
1589441047.527745,26929,1282.4061279296875
1589441523.1519082,27068,1282.02001953125
1589441578.6052554,27079,1283.6187744140625
1589441808.4535477,27143,1285.1695556640625
1589441837.7863684,27149,1286.369140625
1589441868.867336,27155,1285.087646484375
1589441869.2419171,27159,1283.1427001953125
1589441869.3538656,27160,1282.9671630859375
1589442129.2975266,27235,1284.858154296875
1589442266.8285909,27275,1287.9033203125
1589442464.7868586,27330,1285.3797607421875
1589442864.1361399,27439,1285.8077392578125
1589442891.3834438,27450,1281.672119140625
1589442922.8308392,27458,1281.8455810546875
1589443123.140104,27506,1290.550048828125
1589443210.7915883,27530,1290.5799560546875
1589443365.3682745,27570,1288.996826171875
1589443365.8280413,27573,1290.4334716796875
1589443507.9302213,27604,1292.46142578125
1589443543.535234,27614,1294.2025146484375
1589443577.7217774,27621,1294.9793701171875
1589443665.9891963,27639,1290.0977783203125
1589443856.295244,27696,1293.7799072265625
1589443937.3981783,27716,1288.6297607421875
1589443937.7140548,27719,1287.3863525390625
1589444016.576583,27740,1289.731689453125
1589444322.421764,27826,1286.26220703125
1589444625.1213872,27917,1286.338623046875
1589444651.5309155,27919,1287.80615234375
1589444761.6250055,27951,1289.12548828125
1589444816.9237838,27969,1283.3121337890625
1589444898.0596516,27992,1285.19384765625
1589445314.9000587,28106,1289.925537109375
1589445819.2826185,28252,1288.7437744140625
1589445928.3066947,28278,1287.3201904296875
1589445957.8569226,28286,1285.9168701171875
1589446070.293581,28322,1287.1142578125
1589446269.8157325,28377,1286.5294189453125
1589446491.8543165,28439,1291.4310302734375
1589446545.2487533,28452,1287.7919921875
1589446884.2513418,28544,1284.2296142578125
1589446967.0606523,28573,1285.9173583984375
1589447103.928496,28612,1279.945068359375
1589447393.8895328,28677,1284.714111328125
1589448284.4103265,28892,1283.5860595703125
1589448571.4012263,28971,1289.0081787109375
1589448685.0018287,28997,1290.010986328125
1589448770.3541393,29019,1290.19384765625
1589448827.3427854,29038,1287.985107421875
1589448911.760635,29058,1285.2628173828125
1589448912.7939584,29063,1284.5185546875
1589448969.305875,29079,1287.392822265625
1589449025.338226,29091,1286.4658203125
1589449088.65595,29107,1288.2109375
1589449176.9730456,29134,1287.4976806640625
1589449431.775447,29202,1286.366455078125
1589449547.1616104,29236,1284.6168212890625
1589449609.3615718,29251,1289.3760986328125
1589449666.5483758,29264,1290.7396240234375
1589449694.5259428,29272,1289.441162109375
1589449722.0960705,29277,1288.296875
1589449835.2805433,29310,1286.798828125
1589450040.740883,29367,1285.0810546875
1589450319.7167344,29439,1287.1923828125
1589450469.5692391,29472,1292.7923583984375
1589450500.210503,29479,1291.7857666015625
1589450531.3541994,29488,1289.686767578125
1589450714.3812823,29538,1284.81640625
1589450714.7323637,29541,1285.5164794921875
1589450811.1912487,29562,1283.851806640625
1589450870.904572,29574,1287.6981201171875
1589450931.5095448,29593,1287.36328125
1589451022.067084,29612,1285.9669189453125
1589451549.3030019,29748,1287.8682861328125
1589451848.8989763,29829,1293.859619140625
1589451877.7369826,29830,1294.0975341796875
1589451879.1645107,29834,1292.685791015625
1589452004.0786242,29864,1286.1375732421875
1589452062.64427,29883,1282.3079833984375
1589452240.9445622,29929,1284.7498779296875
1589452511.302869,30001,1285.9652099609375
1589452541.1342404,30006,1286.4571533203125
1589452629.9060612,30032,1287.1810302734375
1589452815.9351375,30078,1282.991943359375
1589452879.265315,30093,1283.64111328125
1589453068.1868324,30138,1285.1292724609375
1589453232.7078676,30175,1280.0196533203125
1589453396.4616895,30218,1285.38134765625
1589453491.8663285,30238,1287.768798828125
1589453524.109792,30244,1286.0277099609375
1589453556.7809315,30257,1285.62744140625
1589453686.5022502,30285,1287.0440673828125
1589453841.73582,30325,1289.9744873046875
1589453842.0305452,30328,1289.94384765625
1589454025.010385,30368,1284.5782470703125
1589454208.1602197,30422,1289.770751953125
1589454268.1364841,30435,1284.1947021484375
1589454367.0213847,30460,1283.3253173828125
1589454397.2259536,30467,1283.5142822265625
1589454428.8175278,30471,1282.6844482421875
1589454790.9946458,30570,1290.5908203125
1589454820.3898134,30573,1289.204345703125
1589454909.7440374,30595,1290.287109375
1589454975.1829195,30613,1291.941650390625
1589455095.3789027,30645,1288.2969970703125
1589455339.690889,30707,1288.99169921875
1589455400.1801758,30721,1285.996337890625
1589455460.7960987,30738,1285.9921875
1589455461.8996086,30739,1286.23583984375
1589455619.7594273,30781,1286.661865234375
1589456011.646005,30880,1290.4539794921875
1589456138.816681,30907,1289.7760009765625
1589456231.6142704,30936,1286.1102294921875
1589456476.105987,30998,1289.2596435546875
1589456709.5220246,31053,1286.921630859375
1589456902.4266791,31101,1284.926025390625
1589456933.8800325,31106,1283.8681640625
1589457384.6900172,31214,1285.533447265625
1589457418.657628,31225,1285.6060791015625
1589457944.225055,31348,1285.802978515625
1589458211.7677512,31407,1287.3731689453125
1589458343.9278903,31444,1287.8973388671875
1589458442.093627,31465,1291.005859375
1589458613.208947,31502,1289.976806640625
1589458774.385706,31538,1289.94189453125
1589458774.499252,31539,1289.4573974609375
1589458872.0132732,31564,1292.3494873046875
1589459144.5384068,31626,1292.329833984375
1589459179.661284,31632,1293.7109375
1589459216.0200365,31647,1289.1324462890625
1589459469.0464616,31697,1290.1820068359375
1589459537.522676,31713,1289.193603515625
1589459572.0383503,31723,1289.158935546875
1589459638.9565265,31740,1291.304931640625
1589459737.9959044,31763,1287.5025634765625
1589459943.4395916,31809,1283.5362548828125
1589460250.0282185,31874,1285.5421142578125
1589460251.2664196,31881,1285.8433837890625
1589460317.9526105,31889,1288.7301025390625
1589460530.5246856,31937,1287.881591796875
1589460569.276185,31946,1287.432373046875
1589460750.0464444,31985,1290.1995849609375
1589460821.0875776,32005,1285.2491455078125
1589460892.079322,32018,1284.3682861328125
1589461272.3612514,32101,1285.9830322265625
1589461549.9735045,32163,1283.8753662109375
1589461585.582616,32175,1286.0953369140625
1589461725.5413191,32208,1289.377685546875
1589461758.8962004,32210,1288.9166259765625
1589461943.129652,32250,1289.208251953125
1589462240.0633035,32315,1289.829345703125
1589462373.8690557,32349,1290.61376953125


==> figure source files/plot_python/csv/shprl/hopper/2.csv <==
Wall time,Step,Value
1589462950.8714595,43,184.4322967529297
1589462951.1607723,46,198.824462890625
1589462963.9147868,72,256.5351867675781
1589462976.8402002,95,291.3629150390625
1589463016.625152,159,316.5287170410156
1589463021.407357,168,320.4651184082031
1589463057.1673934,230,339.9028625488281
1589463057.6909852,235,341.5318298339844
1589463070.669201,256,342.193359375
1589463079.411893,274,351.25775146484375
1589463106.085329,309,389.5226135253906
1589463106.327282,311,391.7596740722656
1589463111.589363,319,400.1566162109375
1589463166.6411297,422,527.8980712890625
1589463191.8475835,461,574.1687622070312
1589463202.2206445,475,565.8009643554688
1589463241.1037464,537,596.4791259765625
1589463254.3433955,564,624.9374389648438
1589463269.0456107,580,635.5730590820312
1589463270.2875273,587,650.8952026367188
1589463308.923683,635,652.15869140625
1589463313.3748243,648,671.791259765625
1589463324.9971156,662,662.4020385742188
1589463329.2379467,672,676.2841796875
1589463360.1580243,715,674.2124633789062
1589463364.2491071,723,692.4541625976562
1589463393.8182278,772,725.86865234375
1589463404.847288,786,735.7453002929688
1589463405.068051,788,737.0584716796875
1589463417.1090183,803,709.0365600585938
1589463421.883155,809,708.6551513671875
1589463437.0425496,837,705.9593505859375
1589463507.1853688,946,758.96044921875
1589463524.7778738,972,795.686767578125
1589463545.37392,1006,781.6686401367188
1589463550.6839976,1015,799.7764282226562
1589463590.2239056,1064,791.942138671875
1589463590.5165067,1067,786.0590209960938
1589463615.705996,1105,833.1304931640625
1589463665.1718037,1181,851.8474731445312
1589463719.7895038,1262,854.4234008789062
1589463752.82018,1317,866.6614990234375
1589463753.0979111,1320,864.9473266601562
1589463762.7916777,1334,864.96240234375
1589463767.775595,1338,858.7390747070312
1589463801.2255533,1386,858.9727172851562
1589463806.5693974,1393,864.3009033203125
1589463828.67232,1427,882.9934692382812
1589463834.8487923,1437,881.2540283203125
1589463855.002581,1467,881.7081298828125
1589463903.6007082,1524,894.0657348632812
1589463918.5809443,1553,880.9774780273438
1589463928.2959363,1569,877.9436645507812
1589463939.5342247,1585,872.3209228515625
1589463979.8972576,1641,897.25732421875
1589464015.3161411,1692,863.8805541992188
1589464025.372408,1710,886.7230834960938
1589464035.5451465,1719,897.093994140625
1589464041.9750657,1733,888.767333984375
1589464046.0195568,1735,889.7881469726562
1589464046.3034787,1738,891.849853515625
1589464075.4467409,1782,881.722900390625
1589464125.2679276,1845,889.4574584960938
1589464130.1676908,1854,890.8042602539062
1589464140.0865903,1867,874.103515625
1589464140.3750377,1870,863.4857177734375
1589464145.2603211,1878,846.3521118164062
1589464173.7018497,1918,859.4778442382812
1589464185.5939524,1935,854.0079956054688
1589464196.0157366,1948,853.4126586914062
1589464241.9052944,2002,875.3418579101562
1589464264.8872702,2037,843.4635620117188
1589464297.8028858,2078,882.34423828125
1589464311.0471387,2097,878.2246704101562
1589464387.2708652,2188,863.299560546875
1589464393.167394,2200,871.2868041992188
1589464404.5188744,2212,883.4950561523438
1589464416.5290537,2232,873.27099609375
1589464423.1815097,2237,863.861572265625
1589464423.759031,2238,863.3430786132812
1589464445.234173,2258,863.2819213867188
1589464445.7651744,2263,858.7415771484375
1589464480.1226354,2308,864.378662109375
1589464491.1366923,2320,857.1319580078125
1589464514.1966646,2355,872.6036987304688
1589464543.0205843,2390,868.22412109375
1589464543.6448581,2391,869.0543212890625
1589464582.6149795,2437,869.9273681640625
1589464594.6595132,2454,866.663818359375
1589464594.8706183,2456,862.509765625
1589464602.0415554,2461,873.9020385742188
1589464618.4700587,2486,874.0807495117188
1589464618.5574086,2487,874.4069213867188
1589464624.530459,2497,870.832763671875
1589464629.2332525,2499,868.4153442382812
1589464630.7538762,2504,876.8201293945312
1589464654.3531463,2533,875.2074584960938
1589464666.0276642,2548,872.9341430664062
1589464676.8805625,2554,859.9317016601562
1589464777.688491,2686,875.4979248046875
1589464822.6836042,2741,872.0289916992188
1589464830.0949075,2755,874.6791381835938
1589464858.288175,2790,882.3920288085938
1589464945.6506267,2897,871.0471801757812
1589465000.1390626,2968,866.738037109375
1589465037.4625094,3012,878.2135620117188
1589465065.146758,3039,868.3894653320312
1589465065.4728959,3042,873.0250244140625
1589465115.076316,3100,882.7235107421875
1589465169.7670345,3162,891.5362548828125
1589465195.273011,3197,875.3501586914062
1589465224.2821498,3231,873.0045166015625
1589465236.2992842,3245,893.1705322265625
1589465236.497111,3247,886.510009765625
1589465241.834371,3248,888.354248046875
1589465289.7628362,3306,880.5517578125
1589465378.9002926,3409,881.6897583007812
1589465412.1944191,3450,897.5724487304688
1589465442.7331786,3481,897.8472290039062
1589465551.859495,3601,901.026123046875
1589465565.374545,3619,897.8776245117188
1589465566.580304,3621,894.1920166015625
1589465613.5247457,3671,898.7940063476562
1589465662.3899696,3727,913.5992431640625
1589465675.1870203,3742,910.6346435546875
1589465727.027854,3794,923.4567260742188
1589465741.5260348,3815,915.4489135742188
1589465747.5890515,3822,918.3857421875
1589465788.6269128,3865,914.38232421875
1589465849.6563928,3929,898.5646362304688
1589465870.1966538,3957,913.9266967773438
1589465897.3271408,3985,904.4757080078125
1589465946.5178788,4037,894.8046875
1589466008.5279503,4099,923.6734619140625
1589466017.1564465,4110,931.7394409179688
1589466081.3175993,4183,925.6802368164062
1589466096.058086,4197,915.9895629882812
1589466107.0827086,4203,913.5476684570312
1589466131.8181598,4228,908.4359130859375
1589466138.0888283,4233,902.900390625
1589466166.6309311,4264,918.7935180664062
1589466202.5821505,4305,918.411376953125
1589466216.734512,4318,907.7694091796875
1589466217.410405,4320,907.5747680664062
1589466292.491433,4401,928.2915649414062
1589466382.9541647,4493,909.04541015625
1589466404.3445163,4510,919.9520263671875
1589466426.3894002,4531,935.1879272460938
1589466527.6037679,4629,940.7398071289062
1589466560.7056491,4665,925.3780517578125
1589466568.1710393,4669,938.5546875
1589466576.2513177,4677,925.0426635742188
1589466644.88941,4751,938.9397583007812
1589466682.911176,4789,957.7938842773438
1589466701.4411116,4803,956.875244140625
1589466739.1799557,4841,917.3511962890625
1589466747.1284173,4853,926.4835205078125
1589466791.5591042,4895,941.9683837890625
1589466856.8959963,4963,925.1380615234375
1589466872.3314176,4972,926.3204345703125
1589466872.6332567,4975,937.249755859375
1589466951.3445873,5051,939.6000366210938
1589466951.5459948,5053,938.4798583984375
1589467009.1768231,5107,949.1512451171875
1589467038.66077,5135,958.0354614257812
1589467141.1981816,5240,940.4764404296875
1589467239.549499,5330,954.1921997070312
1589467255.4408832,5346,942.80419921875
1589467263.9274309,5360,941.0958251953125
1589467335.3110948,5421,944.8945922851562
1589467358.4601958,5443,936.6138305664062
1589467430.8872993,5516,958.573974609375
1589467437.7241633,5518,955.0382690429688
1589467470.4146307,5550,943.8043212890625
1589467515.0100648,5588,953.5428466796875
1589467587.7823987,5665,955.6942138671875
1589467605.8223915,5680,969.9877319335938
1589467664.0148447,5724,947.5942993164062
1589467756.4658742,5809,960.802734375
1589467772.4333804,5826,958.3702392578125
1589467772.7263844,5829,959.7811889648438
1589467816.3740196,5863,951.3244018554688
1589467816.549298,5865,960.6057739257812
1589467824.7556908,5872,965.3508911132812
1589467870.1491778,5908,956.4935913085938
1589467887.84867,5929,957.2861938476562
1589467912.8250058,5953,961.1262817382812
1589467928.8322194,5964,958.9451293945312
1589467955.92649,5991,955.2277221679688
1589467985.7174382,6011,961.7705688476562
1589468107.1289644,6122,960.9598388671875
1589468116.401592,6132,971.049560546875
1589468182.5238807,6182,976.73046875
1589468202.079617,6201,950.96923828125
1589468218.458664,6214,944.2216186523438
1589468226.2881014,6220,946.0054321289062
1589468235.414221,6233,948.6310424804688
1589468304.1812723,6290,971.0335083007812
1589468336.1737015,6313,951.2443237304688
1589468336.678912,6318,948.5234375
1589468362.1739545,6342,962.800537109375
1589468389.6743317,6364,967.2612915039062
1589468407.6244547,6377,961.8229370117188
1589468434.369936,6401,974.7730102539062
1589468548.8892875,6497,966.0540161132812
1589468575.718941,6521,953.536376953125
1589468640.138621,6575,982.7553100585938
1589468649.7531223,6585,978.4841918945312
1589468679.6165686,6604,976.5545043945312
1589468742.0566163,6658,979.7262573242188
1589468785.2037408,6697,973.76416015625
1589468786.4627373,6700,972.15478515625
1589468801.9030347,6712,964.1497192382812
1589468834.4102411,6743,976.80126953125
1589468946.8128514,6847,992.4895629882812
1589468954.9127128,6855,996.2978515625
1589468971.0409007,6870,988.0286865234375
1589469079.5568435,6967,977.51416015625
1589469112.5893927,6993,972.0033569335938
1589469137.778919,7015,974.587158203125
1589469237.3382082,7107,982.4033813476562
1589469245.22291,7115,979.7978515625
1589469299.1929762,7156,971.7022094726562
1589469364.3571007,7217,987.7892456054688
1589469398.6847036,7248,991.2996215820312
1589469475.2498982,7312,999.1852416992188
1589469492.2511094,7330,1006.0128173828125
1589469501.0178478,7340,1005.2115478515625
1589469501.1418788,7341,1003.8605346679688
1589469531.3770728,7360,1010.8494262695312
1589469556.2610855,7383,997.5579833984375
1589469576.0486891,7402,1005.461181640625
1589469631.4368734,7451,1000.146484375
1589469647.944489,7461,1011.4490966796875
1589469649.2037604,7464,1012.4093017578125
1589469665.3029592,7479,1007.0797119140625
1589469704.5337925,7512,983.9349975585938
1589469821.1817727,7610,1006.0397338867188
1589469856.4165215,7645,1004.7108764648438
1589469914.3754146,7688,984.5026245117188
1589469923.5305717,7694,985.2345581054688
1589469993.8851018,7761,1008.6864624023438
1589470029.8749182,7789,1011.8223876953125
1589470039.9074073,7799,1017.9017944335938
1589470096.1897924,7834,1003.15380859375
1589470172.0566874,7901,1020.4483032226562
1589470213.2433202,7933,1006.2859497070312
1589470303.929102,7992,997.972412109375
1589470343.476506,8027,1008.4778442382812
1589470362.8117223,8038,994.970947265625
1589470372.6411493,8050,1007.5675048828125
1589470393.2686417,8067,1012.082275390625
1589470541.4322321,8181,1011.4786987304688
1589470589.8285484,8216,1015.2911376953125
1589470590.9850218,8222,1021.0990600585938
1589470692.861964,8291,1029.3961181640625
1589470759.612574,8335,1024.6796875
1589470792.538027,8364,1012.8905639648438
1589470802.5741506,8369,1016.0405883789062
1589470813.5081625,8378,998.8568115234375
1589470934.5582676,8468,1023.6889038085938
1589470935.3560617,8471,1026.206787109375
1589470972.9000382,8499,1030.1168212890625
1589470982.9342039,8509,1025.3067626953125
1589471062.395024,8567,1035.494140625
1589471100.8530178,8602,1021.3649291992188
1589471140.318551,8635,1017.6593017578125
1589471140.3987644,8636,1017.3732299804688
1589471217.7469363,8696,1013.48095703125
1589471375.7543952,8820,1039.9166259765625
1589471376.5873122,8823,1037.4114990234375
1589471456.298815,8879,1022.5455932617188
1589471489.2439525,8905,1030.3094482421875
1589471490.503712,8908,1028.697998046875
1589471520.3030608,8929,1024.7490234375
1589471530.313394,8936,1024.7418212890625
1589471561.3228629,8959,1021.2877197265625
1589471582.395365,8976,1032.0784912109375
1589471601.4702375,8994,1045.41357421875
1589471611.0414867,9000,1042.871826171875
1589471687.3912332,9056,1038.1427001953125
1589471697.6067343,9064,1035.8389892578125
1589471920.0172446,9227,1049.766357421875
1589471930.3083735,9234,1048.378662109375
1589471963.8457656,9261,1010.4360961914062
1589472053.922755,9317,1044.7498779296875
1589472100.9269743,9349,1038.5111083984375
1589472125.3421772,9370,1038.443603515625
1589472191.2346423,9413,1041.9708251953125
1589472192.033122,9416,1036.0081787109375
1589472225.550689,9436,1022.4033203125
1589472236.923115,9443,1023.5848388671875
1589472274.8080912,9469,1026.158203125
1589472378.9183633,9539,1033.9488525390625
1589472390.4509323,9548,1039.0162353515625
1589472400.7342904,9555,1034.35107421875
1589472420.5077038,9568,1028.0968017578125
1589472451.790748,9590,1045.8455810546875
1589472509.34627,9628,1039.708740234375
1589472541.9091053,9658,1040.1934814453125
1589472574.576452,9681,1049.0743408203125
1589472605.701759,9699,1053.6224365234375
1589472710.739351,9769,1038.416015625
1589472812.3017454,9841,1042.0367431640625
1589472813.0822577,9844,1044.592529296875
1589472869.4216926,9884,1044.4161376953125
1589472907.7562516,9908,1076.2562255859375
1589473014.5246923,9973,1043.7896728515625
1589473132.6764948,10051,1057.875732421875
1589473134.2134032,10056,1053.0849609375
1589473145.1356704,10059,1053.191650390625
1589473181.671479,10085,1042.6697998046875
1589473249.4437885,10129,1048.164306640625
1589473307.148067,10169,1042.032958984375
1589473329.800904,10186,1059.6922607421875
1589473442.447733,10257,1044.3663330078125
1589473476.8470259,10277,1044.6619873046875
1589473488.0913486,10284,1043.2401123046875
1589473656.1732295,10397,1069.791259765625
1589473667.2142353,10400,1069.0244140625
1589473692.707928,10421,1050.099853515625
1589473787.8158038,10480,1069.4986572265625
1589473800.190845,10490,1069.4766845703125
1589473810.8143923,10494,1068.5269775390625
1589473850.886876,10523,1060.355224609375
1589473909.2098973,10556,1058.3382568359375
1589473978.3691757,10608,1054.8668212890625
1589474001.2862828,10625,1063.152099609375
1589474024.2956192,10639,1076.7330322265625
1589474052.3679771,10655,1067.956787109375
1589474077.563528,10672,1060.296875
1589474150.2811139,10712,1076.40283203125
1589474209.2630079,10758,1063.1756591796875
1589474221.0081635,10759,1065.9154052734375
1589474246.6253648,10781,1050.0589599609375
1589474257.8235905,10788,1055.3988037109375
1589474311.6982856,10816,1067.47509765625
1589474324.293418,10826,1074.195068359375
1589474335.7619224,10831,1071.9322509765625
1589474347.9917848,10842,1061.661376953125
1589474360.3185585,10851,1071.729736328125
1589474384.5773404,10865,1064.3221435546875
1589474445.9931202,10903,1072.616943359375
1589474446.2689538,10906,1070.6368408203125
1589474505.1360104,10940,1059.9398193359375
1589474506.0501518,10944,1065.94140625
1589474545.8920743,10967,1063.7984619140625
1589474558.0234284,10973,1058.64208984375
1589474558.221837,10975,1053.87109375
1589474617.9919167,11015,1059.13525390625
1589474629.6080873,11021,1065.440185546875
1589474653.4422252,11034,1060.1771240234375
1589474654.4304209,11039,1053.94677734375
1589474770.5522354,11103,1057.9322509765625
1589474796.402474,11122,1055.769775390625
1589474808.186785,11131,1062.8507080078125
1589474879.938221,11176,1073.5234375
1589474918.460008,11199,1067.904296875
1589474918.6981077,11201,1068.3863525390625
1589474918.782128,11202,1069.4014892578125
1589475021.025986,11261,1048.063232421875
1589475035.7810364,11273,1058.237548828125
1589475280.1879704,11420,1063.0028076171875
1589475368.9008687,11473,1067.4244384765625
1589475403.0387406,11493,1066.690185546875
1589475449.9072597,11524,1057.611083984375
1589475462.7750247,11533,1081.3875732421875
1589475486.7558427,11550,1087.501708984375
1589475515.50907,11567,1081.95703125
1589475562.224609,11598,1065.1458740234375
1589475644.9761956,11649,1050.628173828125
1589475681.3253493,11672,1064.139892578125
1589475694.851513,11686,1079.481689453125
1589475819.5928524,11760,1063.05029296875
1589475995.9451356,11874,1083.063720703125
1589476120.823726,11949,1073.32958984375
1589476157.9219944,11970,1084.0570068359375
1589476158.4527347,11975,1073.7183837890625
1589476183.2962563,11989,1074.9603271484375
1589476211.522903,12004,1081.8668212890625
1589476226.8873134,12011,1083.4510498046875
1589476280.909807,12042,1069.0941162109375
1589476431.3813443,12139,1079.1185302734375
1589476488.1363208,12165,1070.1107177734375
1589476488.5241716,12169,1071.6497802734375
1589476514.3647442,12185,1064.4305419921875
1589476588.283315,12227,1103.249267578125
1589476693.1503797,12291,1082.6610107421875
1589476693.4240704,12294,1084.1939697265625
1589476725.6882775,12310,1078.4420166015625
1589476892.1830268,12406,1096.7830810546875
1589476944.8640952,12437,1075.921630859375
1589476977.2316444,12459,1090.6636962890625
1589477156.0308077,12554,1088.435302734375
1589477293.5801532,12626,1086.626220703125
1589477378.1349618,12672,1077.104736328125
1589477418.513425,12700,1084.5626220703125
1589477534.5032244,12759,1097.3294677734375
1589477563.683957,12775,1106.3797607421875
1589477619.3951683,12806,1111.574462890625
1589477733.2546566,12865,1095.6427001953125
1589477748.3484814,12878,1091.3721923828125
1589477785.708555,12897,1084.0400390625
1589477854.5363524,12940,1097.4697265625
1589477893.6404226,12960,1111.29296875
1589477988.1138108,13018,1077.8271484375
1589478016.9588046,13035,1084.7393798828125
1589478071.905862,13062,1092.0965576171875
1589478098.7772655,13083,1094.9053955078125
1589478124.355556,13095,1094.681396484375
1589478149.8104796,13110,1085.8089599609375
1589478150.2635396,13114,1083.7120361328125
1589478189.4887598,13131,1082.62158203125
1589478242.3422747,13167,1102.06005859375
1589478312.743451,13207,1095.5528564453125
1589478379.2306306,13240,1101.9539794921875
1589478499.5363042,13314,1100.050048828125
1589478566.2144454,13350,1101.95458984375
1589478666.4466531,13403,1082.0650634765625
1589478666.823993,13407,1082.7205810546875
1589478705.97578,13427,1116.8746337890625
1589478785.3155053,13476,1095.3480224609375
1589478844.7492318,13505,1079.740966796875
1589478915.792895,13547,1107.0343017578125
1589479008.1614463,13598,1098.384033203125
1589479022.2933137,13613,1095.346923828125
1589479035.7653706,13621,1094.072998046875
1589479049.4016514,13627,1090.1016845703125
1589479149.0219593,13680,1083.374267578125
1589479149.8545284,13683,1074.489501953125
1589479229.2818303,13723,1088.687744140625
1589479271.572877,13748,1092.412841796875
1589479313.202706,13777,1090.851806640625
1589479387.3032308,13811,1097.9515380859375
1589479443.789358,13846,1108.572021484375
1589479483.4017205,13869,1092.62255859375
1589479510.3120184,13885,1087.9486083984375
1589479605.7860215,13938,1097.490478515625
1589479651.1006274,13958,1098.6995849609375
1589479651.9127107,13961,1096.2418212890625
1589479665.8576539,13971,1106.1842041015625
1589479678.9764664,13977,1103.75537109375
1589479723.6785884,13999,1117.5699462890625
1589479864.6406484,14081,1111.059814453125
1589480134.2050061,14222,1105.0054931640625
1589480252.1138113,14288,1130.77392578125
1589480252.1980047,14289,1131.751953125
1589480265.558368,14295,1117.5316162109375
1589480280.196975,14304,1101.780517578125
1589480308.0122423,14321,1087.267822265625
1589480336.7424314,14333,1115.22021484375
1589480351.0334964,14339,1116.29736328125
1589480449.072397,14398,1106.427978515625
1589480540.434631,14448,1114.543212890625
1589480637.8676648,14495,1122.4752197265625
1589480697.684707,14531,1124.89306640625
1589480745.3112495,14555,1133.859619140625
1589480759.5651155,14558,1128.114013671875
1589480887.9684985,14633,1141.776611328125
1589480901.9982786,14639,1138.8258056640625
1589480960.2153046,14669,1127.99609375
1589480975.2169313,14678,1122.1934814453125
1589480976.1056385,14682,1124.58740234375
1589480990.3674576,14688,1120.6490478515625
1589481112.0263612,14747,1129.2398681640625
1589481170.434333,14780,1116.3453369140625
1589481170.5557761,14781,1116.924072265625
1589481184.90555,14789,1115.0706787109375
1589481198.9367223,14793,1111.914306640625
1589481227.3751397,14810,1096.9095458984375
1589481349.7922843,14874,1116.1971435546875
1589481392.7928255,14893,1136.53466796875
1589481452.6631715,14926,1129.9671630859375
1589481452.7777352,14927,1130.4044189453125
1589481508.390661,14951,1126.9720458984375
1589481695.8270345,15028,1124.6468505859375
1589481843.613191,15091,1155.2568359375
1589481936.275496,15133,1136.4984130859375
1589481954.2759826,15137,1135.3150634765625
1589482054.7730055,15181,1152.8143310546875
1589482109.5656075,15200,1150.09912109375
1589482258.2844539,15267,1127.112548828125
1589482409.8060172,15325,1143.5010986328125
1589482466.9973373,15348,1130.8199462890625
1589482653.447507,15429,1132.8341064453125
1589482732.8787024,15457,1151.1630859375
1589482770.6803062,15474,1139.6773681640625
1589482770.9365206,15476,1139.1903076171875
1589482846.3055606,15508,1154.8375244140625
1589482922.3315065,15539,1127.7333984375
1589483072.4283988,15598,1125.56005859375
1589483421.3159742,15741,1112.6658935546875
1589483483.3211963,15765,1143.5947265625
1589483502.100158,15774,1135.1197509765625
1589483520.593918,15780,1131.8790283203125
1589483635.1193051,15826,1149.398681640625
1589483653.3162265,15829,1139.9326171875
1589483692.3771138,15848,1132.4383544921875
1589483731.584481,15867,1140.442138671875
1589484029.0773087,15980,1153.2200927734375
1589484068.2392886,15994,1147.5938720703125
1589484227.8088372,16057,1147.9486083984375
1589484325.6139343,16096,1157.557861328125
1589484366.4294925,16117,1152.5531005859375
1589484563.279679,16189,1158.9290771484375
1589484583.0770123,16199,1159.086181640625
1589484587.1888053,16203,1156.2208251953125
1589484723.9490774,16250,1150.115478515625
1589484903.0108938,16322,1149.8714599609375
1589484961.0360904,16344,1151.415283203125
1589485005.8463275,16361,1156.0533447265625
1589485124.073266,16407,1151.2381591796875
1589485206.9284964,16441,1163.0650634765625
1589485370.3401318,16506,1170.3890380859375
1589485511.673235,16560,1142.0799560546875
1589485591.5075703,16586,1163.7852783203125
1589485592.6847806,16591,1166.923828125
1589485779.8530588,16662,1156.039794921875
1589485879.8514442,16698,1157.7320556640625
1589486000.363494,16747,1149.1917724609375
1589486165.6893432,16809,1149.721435546875
1589486165.8368924,16810,1148.9344482421875
1589486247.8616207,16835,1167.2763671875
1589486267.8158128,16844,1166.294677734375
1589486290.7706945,16858,1159.4718017578125
1589486412.4537706,16900,1156.68603515625
1589486848.8768282,17067,1171.21630859375
1589486931.756911,17098,1176.9061279296875
1589487037.3472886,17132,1165.11279296875
1589487098.600474,17155,1173.8868408203125
1589487183.0198543,17193,1181.54443359375
1589487223.6982832,17203,1183.559814453125
1589487309.409823,17240,1152.4327392578125
1589487329.7242193,17248,1157.8604736328125
1589487417.2053971,17273,1173.27099609375
1589487461.1086133,17291,1194.15380859375
1589487461.3600078,17293,1191.712646484375
1589487523.1707497,17316,1174.484619140625
1589487523.3168294,17317,1171.5888671875
1589487523.423957,17318,1170.8970947265625
1589487542.8754673,17321,1177.4505615234375
1589487585.2811227,17340,1183.1746826171875
1589487691.2939575,17375,1173.0836181640625
1589487732.9176693,17392,1179.3892822265625
1589487777.449654,17406,1158.765625
1589487821.3713238,17427,1176.15185546875
1589487882.2063026,17445,1175.2257080078125
1589487903.478487,17455,1171.3406982421875
1589488134.5004842,17544,1183.2261962890625
1589488182.8300595,17558,1178.160888671875
1589488205.3191268,17564,1177.1943359375
1589488250.8235412,17578,1166.26806640625
1589488273.2999892,17587,1154.1156005859375
1589488295.614459,17594,1156.815673828125
1589488295.7317462,17595,1153.8729248046875
1589488381.491586,17624,1179.2083740234375
1589488403.6485023,17634,1176.3369140625
1589488468.2036445,17654,1189.177490234375
1589488490.8671007,17668,1184.4180908203125
1589488643.0817451,17723,1174.9168701171875
1589488790.2754416,17772,1198.795166015625
1589488790.9199288,17773,1200.059814453125
1589488875.4402568,17805,1172.210205078125
1589488982.8751411,17843,1181.5601806640625
1589489290.1436617,17954,1185.9473876953125
1589489312.0040703,17963,1169.8250732421875
1589489354.8188624,17979,1183.783447265625
1589489376.1671007,17982,1180.95947265625
1589489398.3720376,17991,1186.64599609375
1589489467.9319932,18019,1181.8880615234375
1589489574.989278,18054,1184.4383544921875
1589489597.635106,18066,1184.369384765625
1589489706.1790113,18105,1197.58544921875
1589489795.152727,18130,1188.6632080078125
1589489840.384649,18147,1188.8177490234375
1589490019.162843,18215,1205.3148193359375
1589490084.2226396,18237,1189.8157958984375
1589490171.136055,18265,1177.0904541015625
1589490328.7942958,18319,1213.8927001953125
1589490441.8267071,18363,1191.2235107421875
1589490707.3252308,18452,1210.5211181640625
1589490707.4416485,18453,1210.1544189453125
1589490952.576876,18540,1193.138427734375
1589490974.988595,18548,1199.494873046875
1589491106.1738956,18593,1220.0052490234375
1589491288.065489,18653,1208.7412109375
1589491449.5264423,18714,1185.1175537109375
1589491471.6177151,18721,1184.6466064453125
1589491560.5670178,18750,1188.46435546875
1589491677.0907955,18787,1207.771484375
1589491835.539314,18846,1216.5052490234375
1589491968.5795307,18894,1221.8594970703125
1589492103.4433863,18934,1213.40869140625
1589492173.6712427,18959,1222.4412841796875
1589492219.967262,18978,1216.236328125
1589492242.2199414,18983,1212.39208984375
1589492311.0767837,19006,1208.302978515625
1589492378.062692,19028,1214.705322265625
1589492424.065378,19049,1224.9647216796875
1589492633.3237913,19117,1203.513916015625
1589492794.3578043,19170,1215.41650390625
1589492961.3250604,19228,1195.698486328125
1589493099.3101532,19272,1200.4000244140625
1589493100.3401935,19276,1199.7349853515625
1589493193.623038,19301,1199.445068359375
1589493734.0541606,19486,1211.55908203125
1589493784.0192952,19501,1207.2508544921875
1589493806.7792032,19504,1203.4664306640625
1589493874.9371562,19526,1220.1466064453125
1589493875.7565477,19532,1217.3277587890625
1589494016.0437145,19580,1218.14453125
1589494062.4617376,19595,1215.16552734375
1589494179.6392121,19635,1212.7064208984375
1589494202.97882,19641,1207.845458984375
1589494255.1242898,19655,1217.243896484375
1589494278.6709116,19666,1210.5968017578125
1589494325.020085,19675,1215.0738525390625
1589494467.619822,19721,1232.220458984375
1589494468.4832041,19728,1224.728271484375
1589494491.299584,19732,1218.1988525390625
1589494514.487308,19738,1223.4639892578125
1589494681.2375743,19797,1197.60595703125
1589494777.8336549,19824,1227.369140625
1589494848.4989142,19847,1220.14013671875
1589495062.4667583,19917,1227.0394287109375
1589495110.703591,19939,1216.5830078125
1589495234.5618331,19972,1205.438232421875
1589495282.9658203,19989,1200.9854736328125
1589495306.3659704,19996,1205.6697998046875
1589495423.403725,20036,1216.661376953125
1589495470.5305045,20049,1212.433837890625
1589495472.198961,20054,1217.234375
1589495495.4296174,20060,1219.214599609375
1589495495.850952,20063,1209.8819580078125
1589495741.4439335,20139,1224.610595703125
1589495741.5939178,20140,1224.9154052734375
1589495741.8858113,20142,1218.9765625
1589495884.4686615,20184,1225.708251953125
1589495885.3273146,20187,1229.71630859375
1589495979.3693707,20218,1208.4947509765625
1589496075.6272264,20245,1233.0467529296875
1589496075.9974096,20248,1236.329345703125
1589496103.2638347,20253,1239.115234375
1589496272.8701093,20309,1223.1649169921875
1589496320.966837,20324,1206.8438720703125
1589496344.8962026,20333,1207.49072265625
1589496345.156464,20335,1200.7525634765625
1589496468.3262553,20374,1208.5755615234375
1589496516.0989506,20384,1200.62548828125
1589496542.4970822,20398,1202.159423828125
1589496691.7157207,20441,1210.041259765625
1589496842.8492162,20486,1224.219482421875
1589496967.0700967,20527,1209.4388427734375
1589497017.017768,20540,1218.504638671875
1589497017.2021844,20541,1219.692626953125
1589497070.7587917,20561,1236.1158447265625
1589497071.0133793,20563,1235.3294677734375
1589497095.2176147,20568,1231.9676513671875
1589497144.52364,20579,1228.79931640625
1589497493.4215055,20689,1218.49658203125
1589497493.538215,20690,1216.4876708984375
1589497548.1806273,20711,1228.61865234375
1589497772.7500987,20779,1209.6961669921875
1589497772.855753,20780,1211.29248046875
1589497797.3839083,20783,1212.212890625
1589497797.993535,20784,1212.211669921875
1589497925.216769,20823,1221.481201171875
1589497950.525333,20832,1222.9893798828125
1589498029.118976,20856,1233.1885986328125
1589498129.7297263,20889,1235.0885009765625
1589498204.7307084,20914,1222.239990234375
1589498331.0142121,20950,1234.3883056640625
1589498458.0027444,20988,1220.6051025390625
1589498590.010674,21028,1243.1129150390625
1589498615.9301949,21036,1250.602294921875
1589498716.2421567,21068,1244.3104248046875
1589498742.5091717,21077,1239.99609375
1589498767.6476052,21081,1237.921142578125
1589498972.939242,21145,1247.2091064453125
1589499183.4992182,21210,1209.7161865234375
1589499260.4907215,21233,1236.9552001953125
1589499548.552003,21317,1238.5277099609375
1589499573.795883,21320,1233.8443603515625
1589499575.0148911,21325,1227.89794921875
1589499805.3728456,21392,1242.251708984375
1589499857.856318,21410,1246.2801513671875
1589500121.6841006,21485,1245.606689453125
1589500250.055161,21524,1235.360107421875
1589500250.1639528,21525,1240.634765625
1589500545.9535153,21612,1234.7198486328125
1589500781.9776833,21682,1249.8328857421875
1589500832.476563,21695,1244.44384765625
1589500910.8746858,21724,1235.1749267578125
1589500910.9852116,21725,1235.8240966796875
1589501073.2135284,21766,1230.3975830078125
1589501152.086063,21790,1238.77978515625
1589501177.7462125,21796,1239.587646484375
1589501231.6193805,21816,1241.279296875
1589501258.6999595,21822,1250.6192626953125
1589501336.711598,21843,1245.536376953125
1589501337.4603775,21849,1244.228271484375
1589501554.7192903,21909,1241.8179931640625
1589501768.1229198,21968,1246.96728515625
1589501872.4728777,22000,1243.738525390625
1589501899.0120554,22007,1241.037841796875
1589502171.2072356,22091,1247.1497802734375
1589502636.2089393,22221,1241.613525390625
1589502718.1956043,22246,1244.598388671875
1589502772.4136944,22259,1252.0440673828125
1589502854.1852434,22286,1261.2542724609375
1589502881.967479,22293,1261.6396484375
1589502935.2095234,22304,1264.8155517578125
1589502936.3599946,22309,1254.7015380859375
1589502963.8493345,22317,1252.83447265625
1589503017.6310923,22331,1253.6234130859375
1589503128.9034312,22359,1268.296142578125
1589503372.1378856,22428,1248.3656005859375
1589503372.5620184,22431,1250.368408203125
1589503510.9195805,22473,1241.4200439453125
1589503654.7462065,22508,1247.1534423828125
1589503791.3385956,22545,1259.7669677734375
1589504093.5342004,22636,1259.755615234375
1589504152.5315084,22652,1257.4359130859375
1589504541.4579756,22759,1264.454833984375
1589504568.8533344,22766,1262.672607421875
1589504597.7829463,22778,1248.8472900390625
1589504795.8419201,22827,1260.16845703125
1589504796.092933,22829,1263.0845947265625
1589504824.370779,22840,1254.8604736328125
1589504850.5886145,22841,1255.8494873046875
1589504851.2324297,22846,1254.87353515625
1589505159.259332,22931,1268.3509521484375
1589505160.1372364,22934,1263.3240966796875
1589505697.8737097,23081,1266.9306640625
1589505725.9904897,23085,1271.818115234375
1589505726.1370945,23086,1274.0723876953125
1589505786.350542,23103,1276.1387939453125
1589505843.554591,23118,1275.990234375
1589505872.1450543,23128,1268.3984375
1589505928.0604584,23139,1262.5546875
1589505928.75153,23144,1261.52783203125
1589505955.7042527,23149,1261.916748046875
1589505983.7417464,23153,1256.601318359375
1589505985.5274389,23159,1262.35400390625
1589506069.3650994,23183,1255.858642578125
1589506124.190757,23193,1250.6312255859375
1589506209.6731656,23219,1251.8406982421875
1589506210.000264,23221,1256.703369140625
1589506385.1250737,23264,1260.408203125
1589506469.7248454,23287,1260.583740234375
1589506641.1712232,23338,1258.906005859375
1589506725.6744826,23362,1269.94873046875
1589506809.338396,23381,1265.5084228515625
1589506865.0099835,23395,1263.953125
1589506983.1631641,23428,1251.1827392578125
1589507383.070272,23541,1270.3057861328125
1589507587.5257435,23590,1254.87890625
1589507792.6104932,23651,1268.0245361328125
1589507879.586831,23671,1266.827392578125
1589507909.9016616,23682,1261.477294921875
1589507998.5560796,23702,1262.34423828125
1589508230.0959787,23762,1258.65185546875
1589508260.0412943,23775,1262.7822265625
1589508404.42101,23812,1268.6510009765625
1589508491.6707044,23832,1267.8824462890625
1589508522.0423634,23843,1268.97314453125
1589508844.5556555,23929,1274.2742919921875
1589508874.8569114,23939,1273.865966796875
1589509407.847642,24080,1282.82666015625
1589509555.1140547,24117,1268.6490478515625
1589509555.3710496,24119,1268.4776611328125
1589509670.6464157,24148,1275.934326171875
1589509793.5379477,24187,1277.6373291015625
1589509942.3587143,24235,1278.36376953125
1589510086.7853718,24283,1272.4246826171875
1589510109.3783672,24285,1273.81640625
1589510136.0679603,24293,1282.2928466796875
1589510237.6223273,24323,1275.08984375
1589510287.6200864,24346,1269.4345703125
1589510336.3922637,24360,1274.9295654296875
1589510537.1680236,24417,1276.87060546875
1589510831.5401132,24513,1255.865966796875
1589510973.705916,24558,1287.161376953125
1589510974.6358066,24562,1279.423095703125
1589511171.8856366,24622,1277.4051513671875
1589511320.299138,24668,1277.881591796875
1589511414.6265318,24698,1265.6986083984375
1589511464.8503804,24720,1281.9813232421875
1589511489.8210514,24728,1278.3345947265625
1589511711.1360753,24791,1281.066162109375
1589511882.8768048,24850,1283.8173828125
1589511982.2689228,24880,1278.319091796875
1589512030.166031,24896,1281.89599609375
1589512057.5538259,24902,1290.7547607421875
1589512155.876493,24935,1285.146728515625
1589512254.397109,24964,1298.835693359375
1589512280.2911606,24978,1300.6690673828125
1589512375.969708,25009,1284.314208984375
1589512497.1830034,25048,1270.170654296875
1589512771.4850695,25134,1281.803955078125
1589513023.0110626,25207,1283.03759765625
1589513097.2303953,25232,1291.4228515625
1589513146.847605,25245,1290.4810791015625
1589513171.1317348,25252,1283.849609375
1589513171.3043458,25254,1288.3582763671875
1589513419.615734,25333,1288.1334228515625
1589513619.3182597,25392,1286.40185546875
1589513970.0067751,25506,1296.23486328125
1589514019.4645538,25521,1294.764404296875
1589514195.559584,25573,1297.40234375
1589514270.026621,25600,1294.3004150390625
1589514474.048721,25662,1273.985595703125
1589514548.0474522,25687,1293.8719482421875
1589514846.7155106,25776,1298.94287109375
1589514981.4709482,25813,1285.9893798828125
1589515082.4135833,25848,1285.2967529296875
1589515135.4864442,25864,1282.4442138671875
1589515186.2643554,25881,1298.40966796875
1589515338.8882594,25922,1282.4927978515625
1589515649.980415,26016,1282.7861328125
1589515676.4063118,26030,1288.78125
1589515728.18121,26046,1292.646240234375
1589515804.1541018,26067,1276.412841796875
1589515830.7189238,26076,1267.375
1589515883.129476,26092,1291.46484375
1589516089.4426472,26155,1286.8636474609375
1589516114.1821034,26156,1289.7830810546875
1589516141.2372396,26170,1300.068603515625
1589516510.2267213,26280,1298.15966796875
1589516560.9631352,26293,1298.05029296875
1589516587.460625,26304,1298.92919921875
1589516895.159227,26394,1287.43017578125
1589516925.7250857,26404,1281.2921142578125
1589516953.6443336,26410,1285.4453125
1589517165.5528715,26471,1294.8521728515625
1589517298.814077,26513,1292.6549072265625
1589517861.4686975,26671,1305.0340576171875
1589517971.546758,26709,1285.400634765625
1589518131.2246227,26755,1301.3214111328125
1589518156.4612699,26757,1300.1923828125
1589518288.4145217,26797,1299.6624755859375
1589518288.5075145,26798,1298.3843994140625
1589518288.593985,26799,1298.633544921875
1589518340.5210607,26815,1292.7156982421875
1589518393.5655026,26828,1290.5736083984375
1589518393.7655737,26830,1292.1640625
1589518744.2533376,26929,1303.5347900390625
1589519203.0795653,27068,1285.9456787109375
1589519254.7650573,27079,1291.30810546875
1589519465.6064813,27143,1277.950439453125
1589519492.2946112,27149,1287.5501708984375
1589519523.4176922,27155,1289.8880615234375
1589519524.7902796,27159,1289.1925048828125
1589519524.9082484,27160,1291.6929931640625
1589519793.308741,27235,1306.06884765625
1589519926.8850675,27275,1293.6190185546875
1589520120.023649,27330,1305.9830322265625
1589520496.6184108,27439,1303.0526123046875
1589520523.7440512,27450,1307.4837646484375
1589520555.293261,27458,1303.6524658203125
1589520745.2063947,27506,1292.6248779296875
1589520824.5471165,27530,1302.0633544921875
1589520962.4873068,27570,1303.7086181640625
1589520962.8359375,27573,1304.5986328125
1589521077.616389,27604,1310.2044677734375
1589521105.8856697,27614,1302.4248046875
1589521133.885055,27621,1296.67724609375
1589521215.0530796,27639,1293.567626953125
1589521403.2919538,27696,1310.534423828125
1589521484.1523714,27716,1309.158935546875
1589521484.4676542,27719,1305.9195556640625
1589521566.17339,27740,1306.783935546875
1589521872.657815,27826,1315.7852783203125
1589522194.3102052,27917,1307.8812255859375
1589522221.732134,27919,1306.560302734375
1589522336.4321704,27951,1305.2945556640625
1589522391.9903388,27969,1298.5997314453125
1589522474.1991904,27992,1314.559814453125
1589522922.5941226,28106,1301.70068359375
1589523437.3452065,28252,1316.8802490234375
1589523547.8870265,28278,1306.7750244140625
1589523575.4642844,28286,1310.072265625
1589523690.272423,28322,1311.36572265625
1589523900.6571813,28377,1320.0501708984375
1589524126.8568752,28439,1311.46044921875
1589524181.8979924,28452,1317.931640625
1589524548.040303,28544,1305.8797607421875
1589524637.8083272,28573,1316.3726806640625
1589524780.226906,28612,1311.767333984375
1589525045.0528355,28677,1319.4927978515625
1589525864.8820682,28892,1316.2457275390625
1589526172.133831,28971,1319.4488525390625
1589526286.075693,28997,1308.448974609375
1589526371.359145,29019,1308.9517822265625
1589526427.925808,29038,1309.881591796875
1589526513.1668139,29058,1309.586669921875
1589526513.6954157,29063,1308.8179931640625
1589526571.9782891,29079,1303.5128173828125
1589526629.4000227,29091,1314.3489990234375
1589526691.5360289,29107,1318.3702392578125
1589526778.2891214,29134,1313.8265380859375
1589527038.289648,29202,1311.2418212890625
1589527155.0371618,29236,1312.331787109375
1589527217.2565117,29251,1323.0794677734375
1589527276.6792667,29264,1320.4403076171875
1589527304.984244,29272,1314.4031982421875
1589527333.432708,29277,1313.0662841796875
1589527450.4168925,29310,1320.1171875
1589527654.9338713,29367,1314.11962890625
1589527923.991199,29439,1315.1593017578125
1589528068.6972435,29472,1317.9638671875
1589528097.2769463,29479,1318.55029296875
1589528126.498136,29488,1319.015869140625
1589528303.2080386,29538,1320.899658203125
1589528303.5412552,29541,1320.3974609375
1589528397.1469314,29562,1318.1744384765625
1589528455.0620456,29574,1321.858154296875
1589528515.3180635,29593,1315.4468994140625
1589528602.2288425,29612,1308.9613037109375
1589529132.64563,29748,1312.87451171875
1589529452.808635,29829,1329.97705078125
1589529483.4827118,29830,1329.5025634765625
1589529484.9266768,29834,1325.240478515625
1589529619.3346572,29864,1325.8828125
1589529683.888716,29883,1322.101806640625
1589529876.4872081,29929,1316.3818359375
1589530172.4520087,30001,1325.8486328125
1589530205.1567948,30006,1328.5360107421875
1589530302.8851383,30032,1329.969970703125
1589530495.6244245,30078,1326.4803466796875
1589530560.67524,30093,1322.4727783203125
1589530753.425181,30138,1326.789306640625
1589530926.038232,30175,1325.0050048828125
1589531094.4486861,30218,1319.9464111328125
1589531195.1865034,30238,1316.0325927734375
1589531227.7352607,30244,1315.55126953125
1589531258.4837549,30257,1317.10302734375
1589531378.1257322,30285,1330.953369140625
1589531536.4289076,30325,1335.94287109375
1589531536.722524,30328,1335.55908203125
1589531717.0442472,30368,1328.4425048828125
1589531899.6721556,30422,1328.618408203125
1589531958.974919,30435,1333.7034912109375
1589532055.378259,30460,1331.619873046875
1589532086.8984568,30467,1340.4129638671875
1589532116.2819328,30471,1340.921875
1589532495.9068537,30570,1335.1319580078125
1589532527.4634616,30573,1334.4781494140625
1589532625.2526648,30595,1330.0430908203125
1589532697.327981,30613,1325.6209716796875
1589532825.0824447,30645,1337.9166259765625
1589533093.1965399,30707,1341.180419921875
1589533156.6059027,30721,1335.327880859375
1589533220.9687505,30738,1331.3790283203125
1589533221.0938916,30739,1331.229736328125
1589533388.156242,30781,1326.130615234375
1589533791.960541,30880,1338.14453125
1589533923.2530878,30907,1340.358642578125
1589534016.5039318,30936,1332.79638671875
1589534265.6893013,30998,1339.8975830078125
1589534486.8080897,31053,1336.06982421875
1589534675.0752168,31101,1337.425048828125
1589534705.4463649,31106,1338.630126953125
1589535146.544479,31214,1332.4932861328125
1589535178.8506286,31225,1334.1934814453125
1589535678.7051425,31348,1340.069580078125
1589535937.0437295,31407,1337.3197021484375
1589536062.8400505,31444,1343.47705078125
1589536156.1133857,31465,1335.1700439453125
1589536318.3970327,31502,1331.2490234375
1589536479.6711702,31538,1342.8499755859375
1589536479.7994623,31539,1343.663818359375
1589536575.2342026,31564,1348.94091796875
1589536832.9496942,31626,1342.748779296875
1589536863.9022493,31632,1340.299560546875
1589536896.2295208,31647,1346.0093994140625
1589537124.8306768,31697,1337.5697021484375
1589537187.2502398,31713,1345.7515869140625
1589537219.564676,31723,1343.9898681640625
1589537284.2042823,31740,1333.4052734375
1589537379.1283844,31763,1340.3885498046875
1589537598.3410254,31809,1339.015380859375
1589537963.8125417,31874,1352.059814453125
1589537964.7327962,31881,1348.2581787109375
1589538046.8678877,31889,1345.7939453125
1589538293.9380748,31937,1346.251220703125
1589538336.5322907,31946,1348.6632080078125
1589538548.485236,31985,1345.9150390625
1589538630.1531045,32005,1342.278076171875
1589538710.9030142,32018,1343.86767578125
1589539165.1837246,32101,1340.258056640625
1589539499.1029055,32163,1331.732177734375
1589539540.9317882,32175,1330.65234375
1589539708.6574054,32208,1342.566650390625
1589539749.1926708,32210,1343.4437255859375
1589539955.493071,32250,1356.3631591796875
1589540293.365183,32315,1337.71337890625
1589540708.947594,32389,1352.2901611328125
1589540964.856728,32436,1341.82275390625
1589540966.165877,32442,1340.965576171875


==> figure source files/plot_python/csv/shprl/hopper/3.csv <==
Wall time,Step,Value
1589541588.7507029,43,197.75323486328125
1589541589.068292,46,202.40036010742188
1589541604.6574175,72,270.27239990234375
1589541620.5671844,95,289.242431640625
1589541673.7651758,159,307.656005859375
1589541678.9259615,168,311.6044616699219
1589541723.4653418,230,312.6356201171875
1589541724.1418107,235,308.4625549316406
1589541740.721859,256,317.90771484375
1589541753.109446,274,325.724609375
1589541784.2313254,309,319.8429870605469
1589541785.012675,311,321.07427978515625
1589541791.0006428,319,321.38885498046875
1589541865.418849,422,336.1572265625
1589541896.5226762,461,356.4055480957031
1589541907.027938,475,362.8232116699219
1589541953.8624804,537,396.3789367675781
1589541971.9404128,564,429.90057373046875
1589541987.8217463,580,456.10870361328125
1589541989.1685705,587,465.685546875
1589542030.4732761,635,513.3843994140625
1589542036.0300615,648,534.1293334960938
1589542045.5867429,662,555.8493041992188
1589542051.668945,672,557.5527954101562
1589542076.934751,715,575.4148559570312
1589542082.062959,723,572.073974609375
1589542113.0598238,772,608.4423828125
1589542121.9596446,786,605.7142944335938
1589542122.1569715,788,618.5700073242188
1589542131.525298,803,635.4190673828125
1589542135.4854836,809,642.1050415039062
1589542150.1728501,837,648.6102905273438
1589542222.4968615,946,671.2125854492188
1589542240.212069,972,703.8306274414062
1589542259.1115837,1006,725.71923828125
1589542263.70181,1015,729.039306640625
1589542299.1230729,1064,730.866455078125
1589542299.9179919,1067,739.0801391601562
1589542327.359148,1105,757.5747680664062
1589542371.7078717,1181,765.5784912109375
1589542425.9074636,1262,810.644775390625
1589542463.5695355,1317,807.8545532226562
1589542463.8140376,1320,799.1533203125
1589542471.9049716,1334,782.6460571289062
1589542476.9172335,1338,790.93115234375
1589542512.016967,1386,824.1704711914062
1589542516.3023818,1393,812.7999267578125
1589542536.289077,1427,839.4698486328125
1589542541.0129335,1437,844.1875610351562
1589542561.74923,1467,844.3599853515625
1589542575.6900384,1492,851.420654296875
1589542602.7193007,1524,832.8612060546875
1589542617.0629995,1553,846.1502685546875
1589542627.7723372,1569,838.6847534179688
1589542638.283806,1585,851.1353149414062
1589542654.5021355,1606,842.7676391601562
1589542680.7892647,1641,866.622314453125
1589542718.644018,1692,854.6263427734375
1589542729.809032,1710,854.7890625
1589542740.0414534,1719,863.719970703125
1589542745.453886,1733,851.4470825195312
1589542750.2729702,1735,848.7423095703125
1589542751.0057046,1738,846.2203979492188
1589542782.8159502,1782,870.0479736328125
1589542826.079074,1845,870.9569702148438
1589542831.0759969,1854,871.8115234375
1589542840.6559303,1867,880.954833984375
1589542841.436768,1870,881.1915893554688
1589542847.3852637,1878,882.04052734375
1589542872.4733372,1918,896.3247680664062
1589542882.173886,1935,890.2300415039062
1589542894.2449768,1948,879.11865234375
1589542933.8069172,2002,867.6904907226562
1589542956.0641196,2037,883.6080932617188
1589542984.737197,2078,901.301025390625
1589542996.1917965,2097,892.9853515625
1589543066.5110078,2188,912.8714599609375
1589543072.2071621,2200,903.6655883789062
1589543082.6327565,2212,902.6302490234375
1589543092.219896,2232,917.1727294921875
1589543097.1403174,2237,918.8372192382812
1589543097.2133508,2238,920.5159301757812
1589543119.0666747,2258,914.8877563476562
1589543120.5348632,2263,915.8658447265625
1589543155.0329773,2308,921.3232421875
1589543164.5722427,2320,913.5653686523438
1589543185.9491782,2355,940.9108276367188
1589543213.359041,2390,922.9461059570312
1589543213.4799438,2391,927.0726318359375
1589543248.1699193,2437,922.2249755859375
1589543259.4688933,2454,941.9913330078125
1589543260.6501336,2456,940.0886840820312
1589543266.2158668,2461,951.8468627929688
1589543282.788657,2486,959.008056640625
1589543283.369415,2487,956.3656616210938
1589543288.388081,2497,955.3018188476562
1589543292.670241,2499,951.2709350585938
1589543294.157863,2504,953.357421875
1589543317.4078977,2533,927.3340454101562
1589543329.9301293,2548,916.5482177734375
1589543340.9052484,2554,925.62841796875
1589543438.8333504,2686,940.0572509765625
1589543483.1267889,2741,936.5435180664062
1589543490.1859088,2755,938.1890869140625
1589543517.0473306,2790,929.7632446289062
1589543605.2497542,2897,946.0698852539062
1589543660.3193202,2968,954.8221435546875
1589543698.058054,3012,957.09423828125
1589543720.9883552,3039,939.6718139648438
1589543721.2931266,3042,946.31494140625
1589543767.8676598,3100,953.8467407226562
1589543818.2449389,3162,951.1930541992188
1589543842.4801576,3197,936.7146606445312
1589543867.3059602,3231,982.6419067382812
1589543880.265958,3245,958.5628662109375
1589543880.4437764,3247,950.06201171875
1589543885.316136,3248,943.9219970703125
1589543934.666736,3306,943.2675170898438
1589544011.8806217,3409,948.553955078125
1589544042.4616315,3450,952.2809448242188
1589544070.4612613,3481,951.3206176757812
1589544172.081809,3601,948.8761596679688
1589544186.87586,3619,946.11083984375
1589544187.0761206,3621,942.0347290039062
1589544233.283155,3671,957.222412109375
1589544281.1821012,3727,966.6385498046875
1589544293.8942032,3742,963.9343872070312
1589544340.5959373,3794,952.3597412109375
1589544354.0552878,3815,962.8637084960938
1589544360.3353362,3822,951.4964599609375
1589544400.1889734,3865,955.675537109375
1589544455.8297489,3929,960.534912109375
1589544477.3111782,3957,961.4940185546875
1589544503.420558,3985,965.1428833007812
1589544549.956739,4037,956.02197265625
1589544609.4733014,4099,967.5025024414062
1589544615.7802145,4110,962.41357421875
1589544683.888942,4183,978.3092041015625
1589544698.005434,4197,986.1973266601562
1589544708.5223596,4203,982.3998413085938
1589544730.522798,4228,970.1694946289062
1589544736.6995907,4233,969.278076171875
1589544767.4265962,4264,955.8157348632812
1589544806.113522,4305,951.1978759765625
1589544820.643979,4318,950.7802124023438
1589544821.305058,4320,953.8673706054688
1589544895.806041,4401,986.9315185546875
1589544978.1256402,4493,974.3316650390625
1589544996.9565465,4510,967.9816284179688
1589545018.675596,4531,941.6168823242188
1589545113.0750368,4629,959.4896240234375
1589545146.263694,4665,971.1052856445312
1589545152.3461752,4669,980.395263671875
1589545159.3635018,4677,984.7548828125
1589545227.627571,4751,980.7301635742188
1589545261.6332552,4789,964.7647705078125
1589545281.6272488,4803,981.0014038085938
1589545315.595352,4841,963.96484375
1589545323.376267,4853,970.5885620117188
1589545363.0416296,4895,983.5641479492188
1589545429.4875748,4963,972.413818359375
1589545443.71232,4972,974.45849609375
1589545443.984203,4975,979.2381591796875
1589545517.7172494,5051,981.8425903320312
1589545518.3943772,5053,986.2998046875
1589545577.9028244,5107,966.164306640625
1589545607.6554556,5135,973.4415893554688
1589545703.2758815,5240,982.4505615234375
1589545799.5080593,5330,947.3981323242188
1589545815.1287699,5346,958.3796997070312
1589545823.673602,5360,947.5838623046875
1589545890.0121784,5421,985.6676635742188
1589545911.1604717,5443,983.1095581054688
1589545980.4045281,5516,973.758056640625
1589545986.8392103,5518,973.094482421875
1589546016.6704242,5550,979.0511474609375
1589546060.9856567,5588,972.3797607421875
1589546134.8809564,5665,980.8427124023438
1589546149.5110495,5680,978.6668701171875
1589546201.1140842,5724,983.5322875976562
1589546290.234081,5809,985.1161499023438
1589546306.2836359,5826,1002.7847290039062
1589546306.5564115,5829,996.2423706054688
1589546351.9529328,5863,991.6531982421875
1589546352.1211884,5865,984.8877563476562
1589546359.8645115,5872,983.57861328125
1589546401.248688,5908,994.258544921875
1589546418.525477,5929,985.5861206054688
1589546442.6512678,5953,983.2847290039062
1589546457.7244265,5964,981.7041625976562
1589546483.6912148,5991,985.2763061523438
1589546511.366329,6011,983.663330078125
1589546629.5826712,6122,994.7874755859375
1589546638.8656895,6132,986.42236328125
1589546701.4251437,6182,989.8133544921875
1589546717.8015983,6201,996.9151000976562
1589546734.0210817,6214,994.7305297851562
1589546741.8365512,6220,1004.5366821289062
1589546750.4703975,6233,1005.3213500976562
1589546818.782402,6290,1005.2445678710938
1589546848.7789972,6313,1008.5243530273438
1589546849.7220871,6318,999.4207153320312
1589546877.6534126,6342,1007.2227783203125
1589546903.3750737,6364,1008.9833984375
1589546919.248435,6377,1021.837158203125
1589546944.8874214,6401,1019.5624389648438
1589547052.9190352,6497,1012.8283081054688
1589547077.2907257,6521,998.78369140625
1589547138.2207816,6575,1005.6055297851562
1589547147.8292592,6585,1012.1453857421875
1589547179.1492991,6604,1019.8607788085938
1589547240.0575309,6658,994.3018188476562
1589547285.6447697,6697,999.2423095703125
1589547286.425143,6700,998.656494140625
1589547303.2042298,6712,1003.4047241210938
1589547335.6153936,6743,1017.2286987304688
1589547452.1677976,6847,1016.1290893554688
1589547460.6240854,6855,1014.004150390625
1589547476.3238251,6870,1007.688232421875
1589547589.8558168,6967,1020.2213745117188
1589547623.9349263,6993,1043.7080078125
1589547648.3586066,7015,1019.7310180664062
1589547750.102763,7107,1023.4599609375
1589547758.6191556,7115,1026.6116943359375
1589547811.694139,7156,1035.617919921875
1589547877.047692,7217,1037.3492431640625
1589547910.867713,7248,1046.732177734375
1589547993.336871,7312,1057.192138671875
1589548011.5841525,7330,1037.5592041015625
1589548020.0903745,7340,1044.2962646484375
1589548020.2108388,7341,1044.1129150390625
1589548050.7924752,7360,1067.869384765625
1589548077.9842057,7383,1063.2799072265625
1589548096.2780068,7402,1045.73486328125
1589548150.611464,7451,1047.477783203125
1589548167.0358262,7461,1048.5009765625
1589548167.3198562,7464,1049.53759765625
1589548185.4138896,7479,1056.35595703125
1589548225.2316654,7512,1057.2288818359375
1589548345.1686163,7610,1060.5048828125
1589548380.823645,7645,1060.7806396484375
1589548439.0489829,7688,1071.5628662109375
1589548449.512249,7694,1081.4405517578125
1589548523.5811377,7761,1055.4456787109375
1589548561.294867,7789,1084.029052734375
1589548570.7094285,7799,1082.9842529296875
1589548621.7396302,7834,1052.459228515625
1589548697.9917958,7901,1069.0286865234375
1589548735.429817,7933,1077.9136962890625
1589548812.238909,7992,1071.3616943359375
1589548851.1325047,8027,1078.278564453125
1589548869.3004518,8038,1091.7445068359375
1589548879.6786098,8050,1091.668212890625
1589548898.6414306,8067,1074.6676025390625
1589549047.4651167,8181,1065.4256591796875
1589549096.0316772,8216,1070.9478759765625
1589549097.1681004,8222,1069.28271484375
1589549191.2810104,8291,1065.2750244140625
1589549248.3498313,8335,1084.278564453125
1589549278.6922574,8364,1054.615966796875
1589549287.4081814,8369,1052.600830078125
1589549296.7645297,8378,1062.2703857421875
1589549417.9691525,8468,1058.855712890625
1589549419.3126173,8471,1060.2452392578125
1589549459.0339346,8499,1071.6715087890625
1589549469.5466835,8509,1083.193359375
1589549552.7428145,8567,1088.0382080078125
1589549590.5340972,8602,1083.654296875
1589549631.571171,8635,1064.67626953125
1589549631.657342,8636,1063.2529296875
1589549714.069757,8696,1085.073486328125
1589549877.3737738,8820,1075.931884765625
1589549878.2050326,8823,1079.912841796875
1589549965.5521243,8879,1060.7359619140625
1589549966.253765,8886,1067.895263671875
1589549996.3056686,8905,1090.7724609375
1589549996.5704298,8908,1086.4771728515625
1589550026.2699704,8929,1092.1209716796875
1589550037.5231676,8936,1103.8350830078125
1589550071.4663844,8959,1085.6619873046875
1589550094.92813,8976,1080.08056640625
1589550119.4324281,8994,1083.30419921875
1589550130.646523,9000,1084.4617919921875
1589550146.7691011,9010,1084.6201171875
1589550221.6446946,9056,1074.30712890625
1589550232.8737931,9064,1080.705810546875
1589550486.2430518,9227,1096.224853515625
1589550497.2383275,9234,1096.5850830078125
1589550533.6265163,9261,1083.7794189453125
1589550630.6913188,9317,1080.1724853515625
1589550677.7809265,9349,1093.0369873046875
1589550703.1186614,9370,1092.1903076171875
1589550776.786949,9413,1102.025390625
1589550777.1166358,9416,1096.893310546875
1589550811.9717321,9436,1100.7664794921875
1589550823.2656076,9443,1101.948974609375
1589550863.588625,9469,1094.385009765625
1589550972.8197436,9539,1105.9837646484375
1589550985.0344539,9548,1100.857421875
1589550997.389753,9555,1097.1988525390625
1589551020.6533148,9568,1104.913330078125
1589551056.9586089,9590,1106.52490234375
1589551118.3458693,9628,1109.2803955078125
1589551151.6809323,9658,1114.90087890625
1589551182.6620088,9681,1102.637451171875
1589551215.450812,9699,1102.0172119140625
1589551321.6497576,9769,1104.630859375
1589551426.2334452,9841,1106.3428955078125
1589551426.5460021,9844,1106.7315673828125
1589551484.3091528,9884,1110.58447265625
1589551525.069124,9908,1097.531494140625
1589551631.147775,9973,1101.703369140625
1589551754.708103,10051,1087.90087890625
1589551755.2139232,10056,1097.5465087890625
1589551766.2149937,10059,1091.4864501953125
1589551802.5833082,10085,1085.908447265625
1589551871.0963104,10129,1096.7501220703125
1589551928.6530218,10169,1085.3607177734375
1589551953.134035,10186,1089.0867919921875
1589552065.505969,10257,1100.3818359375
1589552102.0032887,10277,1101.3590087890625
1589552113.1251433,10284,1105.458251953125
1589552288.276991,10397,1102.060791015625
1589552300.4093792,10400,1099.2791748046875
1589552325.6125913,10421,1105.829833984375
1589552419.339855,10480,1116.6585693359375
1589552431.9860287,10490,1121.2288818359375
1589552443.0080538,10494,1122.170654296875
1589552485.5257692,10523,1093.1278076171875
1589552543.5165288,10556,1108.0517578125
1589552620.3314943,10608,1112.8072509765625
1589552645.5912955,10625,1108.8277587890625
1589552669.6688068,10639,1101.489013671875
1589552698.315992,10655,1108.1893310546875
1589552723.9205718,10672,1096.9842529296875
1589552794.773381,10712,1118.4405517578125
1589552858.6160445,10758,1111.872314453125
1589552869.6486788,10759,1113.465087890625
1589552896.993302,10781,1112.78662109375
1589552908.4832647,10788,1116.6768798828125
1589552962.2511237,10816,1122.0198974609375
1589552975.5776706,10826,1104.79345703125
1589552987.0413973,10831,1101.6373291015625
1589553000.4022152,10842,1113.6976318359375
1589553013.269316,10851,1119.350830078125
1589553038.0338805,10865,1122.2333984375
1589553098.8634903,10903,1109.9625244140625
1589553099.1528838,10906,1110.03125
1589553159.1883807,10940,1114.484619140625
1589553160.110827,10944,1119.023681640625
1589553202.688828,10967,1103.425048828125
1589553215.3428442,10973,1102.068603515625
1589553216.0201588,10975,1103.1846923828125
1589553277.5472383,11015,1117.9111328125
1589553289.2299402,11021,1121.697021484375
1589553314.1793485,11034,1123.85546875
1589553315.6902115,11039,1125.7679443359375
1589553435.1889658,11103,1116.1328125
1589553460.5122833,11122,1114.6015625
1589553472.88988,11131,1119.9234619140625
1589553548.886142,11176,1119.47119140625
1589553584.8356278,11199,1114.9476318359375
1589553585.0910895,11201,1121.06396484375
1589553585.1808174,11202,1120.3109130859375
1589553692.0566964,11261,1129.2086181640625
1589553704.307765,11273,1130.8841552734375
1589553947.4069207,11420,1139.8052978515625
1589554035.2327766,11473,1138.2322998046875
1589554072.9402645,11493,1135.197509765625
1589554124.3527725,11524,1127.899658203125
1589554138.1250062,11533,1125.6351318359375
1589554164.7982385,11550,1151.26806640625
1589554195.5706484,11567,1143.5682373046875
1589554249.5578706,11598,1122.4439697265625
1589554345.0027478,11649,1153.1710205078125
1589554383.9642568,11672,1138.566162109375
1589554398.1943634,11686,1142.4696044921875
1589554534.408427,11760,1129.0684814453125
1589554731.3013246,11874,1128.9339599609375
1589554870.2163956,11949,1141.6583251953125
1589554910.63379,11970,1145.2559814453125
1589554911.6813061,11975,1137.279541015625
1589554939.78834,11989,1130.0302734375
1589554970.873347,12004,1138.6112060546875
1589554984.1644914,12011,1147.8143310546875
1589555038.5980911,12042,1121.7972412109375
1589555203.9047756,12139,1135.165771484375
1589555262.0637505,12165,1137.49658203125
1589555262.4532669,12169,1135.6409912109375
1589555288.597473,12185,1135.758544921875
1589555370.2260368,12227,1133.3082275390625
1589555478.729591,12291,1138.813720703125
1589555479.0198023,12294,1139.2880859375
1589555511.329785,12310,1136.39794921875
1589555695.6640844,12406,1122.5338134765625
1589555750.779355,12437,1119.6693115234375
1589555782.963831,12459,1120.262451171875
1589555967.4070818,12554,1141.4837646484375
1589556101.4503264,12626,1144.780029296875
1589556183.7171052,12672,1141.7646484375
1589556227.1929162,12700,1139.8662109375
1589556345.0421667,12759,1144.5452880859375
1589556374.6464803,12775,1146.515869140625
1589556431.7468622,12806,1154.884033203125
1589556547.9188328,12865,1135.8216552734375
1589556562.4798875,12878,1146.637939453125
1589556603.2760928,12897,1156.7227783203125
1589556681.4665942,12940,1140.631591796875
1589556724.2169387,12960,1139.792724609375
1589556824.9420009,13018,1148.3646240234375
1589556854.5884478,13035,1152.051025390625
1589556914.9401414,13062,1147.6861572265625
1589556944.8008895,13083,1141.5040283203125
1589556973.2979019,13095,1148.213134765625
1589557000.8182604,13110,1151.81494140625
1589557001.7783153,13114,1147.0025634765625
1589557043.3803942,13131,1142.054931640625
1589557102.0219839,13167,1143.2823486328125
1589557178.4436674,13207,1149.2183837890625
1589557249.7096837,13240,1145.856201171875
1589557379.9523,13314,1155.0927734375
1589557452.4925334,13350,1161.5264892578125
1589557559.5750391,13403,1144.5196533203125
1589557559.9709074,13407,1147.4222412109375
1589557604.0565362,13427,1152.8182373046875
1589557693.9847653,13476,1156.2171630859375
1589557757.1337547,13505,1144.9141845703125
1589557833.1978474,13547,1158.0875244140625
1589557937.462219,13598,1139.6729736328125
1589557953.4769077,13613,1134.0191650390625
1589557967.893078,13621,1135.88427734375
1589557983.010474,13627,1137.1397705078125
1589558090.7786746,13680,1154.822265625
1589558091.6157894,13683,1158.33740234375
1589558181.6825826,13723,1148.818359375
1589558228.1983404,13748,1159.6156005859375
1589558273.814024,13777,1155.5001220703125
1589558352.397003,13811,1149.935791015625
1589558414.2219806,13846,1157.501708984375
1589558460.1645906,13869,1146.077392578125
1589558491.2658653,13885,1149.6756591796875
1589558598.3537772,13938,1145.102294921875
1589558648.6981642,13958,1158.8741455078125
1589558649.041154,13961,1154.2255859375
1589558663.8491726,13971,1147.697998046875
1589558678.7430425,13977,1143.350830078125
1589558725.5620024,13999,1161.0718994140625
1589558880.7202976,14081,1149.501220703125
1589559180.4820802,14222,1161.0753173828125
1589559308.851173,14288,1151.5009765625
1589559309.4401493,14289,1153.3577880859375
1589559324.1269548,14295,1162.7198486328125
1589559339.1729612,14304,1159.937744140625
1589559370.4697363,14321,1158.1156005859375
1589559400.8692539,14333,1147.7908935546875
1589559416.6617312,14339,1148.0716552734375
1589559528.8434298,14398,1153.9862060546875
1589559628.0949185,14448,1150.8375244140625
1589559736.6992717,14495,1165.2628173828125
1589559798.979536,14531,1159.6375732421875
1589559852.7333405,14555,1163.9945068359375
1589559868.9944172,14558,1160.2359619140625
1589560012.8153157,14633,1168.1844482421875
1589560027.879272,14639,1164.145263671875
1589560090.5902596,14669,1164.2747802734375
1589560107.0109155,14678,1164.9356689453125
1589560107.929236,14682,1154.1348876953125
1589560122.8494494,14688,1153.8896484375
1589560256.7027738,14747,1145.5496826171875
1589560320.027906,14780,1163.818603515625
1589560320.1676369,14781,1160.29736328125
1589560335.9933589,14789,1165.9429931640625
1589560351.0126839,14793,1158.708984375
1589560383.4795916,14810,1151.7681884765625
1589560516.510234,14874,1166.7774658203125
1589560563.3419747,14893,1164.349609375
1589560627.2441587,14926,1165.43017578125
1589560627.3313487,14927,1169.97119140625
1589560675.7746794,14951,1175.440185546875
1589560840.8652143,15028,1159.799072265625
1589560970.917483,15091,1165.0123291015625
1589561052.0076048,15133,1169.5625
1589561067.3448622,15137,1169.8538818359375
1589561153.3284755,15181,1165.521728515625
1589561201.879181,15200,1179.6197509765625
1589561333.7959912,15267,1178.3099365234375
1589561468.2589455,15325,1158.96337890625
1589561517.6206994,15348,1168.323974609375
1589561686.2414296,15429,1172.6612548828125
1589561757.6040924,15457,1168.3392333984375
1589561792.6087363,15474,1162.63720703125
1589561792.8250222,15476,1165.40966796875
1589561858.208521,15508,1157.4837646484375
1589561924.5506105,15539,1160.201171875
1589562060.5165184,15598,1164.0201416015625
1589562369.5999153,15741,1166.887451171875
1589562425.3183117,15765,1163.740478515625
1589562443.5236654,15774,1167.4576416015625
1589562460.4922774,15780,1174.0384521484375
1589562563.9285576,15826,1177.4415283203125
1589562579.625417,15829,1173.2742919921875
1589562613.394822,15848,1170.5029296875
1589562649.7788436,15867,1162.23583984375
1589562894.5609016,15980,1171.814697265625
1589562926.1318805,15994,1167.6993408203125
1589563061.786766,16057,1160.85595703125
1589563143.312437,16096,1160.9088134765625
1589563174.724607,16117,1170.8443603515625
1589563299.6335094,16176,1159.2890625
1589563330.8134534,16189,1174.1011962890625
1589563347.1379995,16199,1174.3428955078125
1589563351.5406165,16203,1175.56396484375
1589563462.6576335,16250,1166.031005859375
1589563606.4594195,16322,1168.12060546875
1589563654.3737142,16344,1173.71728515625
1589563691.9517179,16361,1172.631591796875
1589563788.0710783,16407,1169.8885498046875
1589563853.582713,16441,1166.745849609375
1589563989.0944746,16506,1164.519287109375
1589564097.4633615,16560,1169.6824951171875
1589564160.0677266,16586,1178.7432861328125
1589564160.6056328,16591,1180.828857421875
1589564312.71409,16662,1165.2606201171875
1589564392.1617758,16698,1175.86181640625
1589564491.3297076,16747,1170.1239013671875
1589564628.094077,16809,1181.2872314453125
1589564628.2109175,16810,1186.0809326171875
1589564691.9104912,16835,1171.6849365234375
1589564707.9227302,16844,1163.645263671875
1589564724.7865157,16858,1166.8134765625
1589564822.578685,16900,1167.1444091796875
1589565178.9577935,17067,1175.45947265625
1589565246.3099952,17098,1174.49462890625
1589565333.2760508,17132,1188.1270751953125
1589565382.7051802,17155,1177.8594970703125
1589565450.3758645,17193,1171.3994140625
1589565483.818353,17203,1175.5992431640625
1589565550.2840633,17240,1177.74169921875
1589565567.8828518,17248,1177.8494873046875
1589565605.7166004,17262,1186.85546875
1589565639.5113592,17273,1183.97216796875
1589565673.6841319,17291,1180.0518798828125
1589565673.8734655,17293,1179.0247802734375
1589565722.9554868,17316,1185.086669921875
1589565723.0622487,17317,1185.852783203125
1589565723.1403034,17318,1187.45849609375
1589565739.2628314,17321,1187.678466796875
1589565774.492465,17340,1195.0511474609375
1589565858.3017824,17375,1179.3433837890625
1589565893.0721858,17392,1178.48779296875
1589565931.2126853,17406,1178.3907470703125
1589565965.4432244,17427,1171.29150390625
1589566015.9811049,17445,1165.85400390625
1589566032.5198805,17455,1172.570556640625
1589566134.7354636,17504,1187.830322265625
1589566219.0218573,17544,1179.101318359375
1589566257.8454492,17558,1175.99365234375
1589566275.5912817,17564,1171.0009765625
1589566309.2372046,17578,1173.515380859375
1589566326.1554868,17587,1172.74658203125
1589566342.388041,17594,1179.4305419921875
1589566342.4758158,17595,1177.1461181640625
1589566343.8598592,17599,1176.1573486328125
1589566409.9614277,17624,1181.0784912109375
1589566426.6654906,17634,1184.547607421875
1589566477.6577556,17654,1188.0921630859375
1589566495.7072256,17668,1181.411376953125
1589566638.0037231,17723,1187.589599609375
1589566787.2797773,17772,1177.890869140625
1589566787.425926,17773,1176.0416259765625
1589566873.474277,17805,1181.9671630859375
1589566980.2336183,17843,1182.529541015625
1589567285.5403492,17954,1177.5596923828125
1589567306.4783611,17963,1183.0406494140625
1589567349.7298083,17979,1186.359130859375
1589567370.3367279,17982,1190.8748779296875
1589567391.6990194,17991,1192.6243896484375
1589567460.393963,18019,1198.9415283203125
1589567569.8155615,18054,1185.51611328125
1589567593.9247499,18066,1195.93017578125
1589567700.587464,18105,1189.760009765625
1589567786.629164,18130,1193.116943359375
1589567830.0216234,18147,1201.43505859375
1589567944.6912398,18191,1191.0550537109375
1589568009.4111595,18215,1191.3922119140625
1589568077.0755513,18237,1177.0157470703125
1589568163.465623,18265,1191.582763671875
1589568321.5234878,18319,1177.961181640625
1589568431.5851395,18363,1192.64501953125
1589568700.986434,18452,1201.1209716796875
1589568701.0938072,18453,1199.6456298828125
1589568943.84104,18540,1174.60693359375
1589568967.271482,18548,1182.8388671875
1589569103.9595954,18593,1175.5826416015625
1589569287.8217213,18653,1194.5682373046875
1589569447.8221128,18714,1194.21142578125
1589569470.6720457,18721,1193.44775390625
1589569559.4483502,18750,1187.147705078125
1589569678.7720082,18787,1190.8419189453125
1589569837.2735522,18846,1195.1634521484375
1589569975.2702003,18894,1191.5858154296875
1589570117.1171567,18934,1203.6722412109375
1589570186.2183013,18959,1199.8712158203125
1589570232.6633132,18978,1205.2230224609375
1589570254.495767,18983,1198.932861328125
1589570322.9976864,19006,1197.558349609375
1589570391.9011316,19028,1198.6241455078125
1589570439.5212736,19049,1197.9276123046875
1589570582.633044,19096,1193.6292724609375
1589570650.7826495,19117,1187.837646484375
1589570810.9875915,19170,1196.49072265625
1589570975.2396197,19228,1196.998291015625
1589571113.374914,19272,1187.19140625
1589571113.868685,19276,1187.579833984375
1589571205.9923584,19301,1199.89111328125
1589571749.3065994,19486,1187.9210205078125
1589571799.230587,19501,1190.2884521484375
1589571822.114323,19504,1187.11376953125
1589571891.6527352,19526,1200.77685546875
1589571892.4509418,19532,1205.5302734375
1589572032.2365613,19580,1207.7535400390625
1589572079.5678809,19595,1202.3355712890625
1589572195.2072763,19635,1198.5125732421875
1589572218.5661523,19641,1192.0604248046875
1589572268.917616,19655,1219.12548828125
1589572292.2830255,19666,1213.3953857421875
1589572338.3494065,19675,1213.489501953125
1589572479.4787407,19721,1200.01171875
1589572480.8235013,19728,1191.81201171875
1589572503.5928133,19732,1198.702392578125
1589572526.972573,19738,1193.3634033203125
1589572692.1528587,19797,1184.4583740234375
1589572791.624134,19824,1207.3612060546875
1589572862.7760885,19847,1198.4228515625
1589573076.805549,19917,1193.5093994140625
1589573126.535215,19939,1214.3829345703125
1589573248.5494556,19972,1193.1749267578125
1589573296.3904562,19989,1194.3193359375
1589573321.7775722,19996,1197.7615966796875
1589573441.02482,20036,1213.324462890625
1589573490.0026696,20049,1203.0362548828125
1589573491.148663,20054,1205.6663818359375
1589573514.2722847,20060,1202.2703857421875
1589573514.6846373,20063,1204.7572021484375
1589573762.506786,20139,1205.4482421875
1589573762.6586487,20140,1199.1331787109375
1589573762.939716,20142,1198.025634765625
1589573909.7641826,20184,1204.7113037109375
1589573910.6148071,20187,1205.861328125
1589574007.214738,20218,1195.1212158203125
1589574104.6043599,20245,1209.4112548828125
1589574104.9629776,20248,1212.8336181640625
1589574133.0525453,20253,1216.481201171875
1589574303.3236554,20309,1215.4190673828125
1589574353.539926,20324,1204.4306640625
1589574378.2090304,20333,1203.784912109375
1589574378.4556968,20335,1203.7108154296875
1589574501.4305987,20374,1216.2449951171875
1589574549.558659,20384,1213.6051025390625
1589574575.530265,20398,1206.734619140625
1589574724.8147485,20441,1209.252685546875
1589574874.2643967,20486,1204.3525390625
1589575004.389118,20527,1215.3363037109375
1589575052.9037898,20540,1206.8709716796875
1589575053.5881646,20541,1207.542236328125
1589575109.06657,20561,1215.374755859375
1589575109.3067214,20563,1221.048095703125
1589575133.8052278,20568,1226.6876220703125
1589575184.568198,20579,1232.3509521484375
1589575536.467312,20689,1212.072265625
1589575536.573057,20690,1213.4974365234375
1589575591.852777,20711,1197.05126953125
1589575818.8332255,20779,1212.9383544921875
1589575818.949341,20780,1212.2198486328125
1589575843.136391,20783,1212.6123046875
1589575843.2511954,20784,1216.41259765625
1589575972.1993933,20823,1205.5853271484375
1589575997.203139,20832,1208.3162841796875
1589576076.2474911,20856,1213.9444580078125
1589576177.0810676,20889,1223.176025390625
1589576253.955795,20914,1214.4696044921875
1589576381.742511,20950,1211.228515625
1589576510.7940357,20988,1223.6510009765625
1589576642.6064243,21028,1208.5882568359375
1589576668.6626518,21036,1213.8311767578125
1589576769.899145,21068,1226.5821533203125
1589576796.5947268,21077,1216.3604736328125
1589576821.6640592,21081,1215.8994140625
1589577029.2680593,21145,1202.1771240234375
1589577237.589188,21210,1212.91943359375
1589577314.624049,21233,1215.5477294921875
1589577606.1745114,21317,1213.793701171875
1589577630.8773594,21320,1215.1348876953125
1589577631.5682373,21325,1218.589599609375
1589577866.268575,21392,1217.1209716796875
1589577919.9385562,21410,1206.87109375
1589578183.677874,21485,1218.4532470703125
1589578316.4494596,21524,1208.6566162109375
1589578316.556801,21525,1210.1717529296875
1589578610.2268322,21612,1223.4517822265625
1589578843.2173576,21682,1218.1922607421875
1589578895.5357666,21695,1223.9273681640625
1589578973.9572604,21724,1211.5263671875
1589578974.0596023,21725,1210.7806396484375
1589579136.3319478,21766,1225.501708984375
1589579215.605765,21790,1219.853271484375
1589579241.2961838,21796,1218.994140625
1589579294.892273,21816,1212.3790283203125
1589579320.811505,21822,1211.5430908203125
1589579399.7319272,21843,1211.54833984375
1589579400.94871,21849,1212.674072265625
1589579617.0584955,21909,1226.45703125
1589579829.5922315,21968,1199.639404296875
1589579936.3470592,22000,1217.2996826171875
1589579962.9380987,22007,1213.548828125
1589580236.745555,22091,1213.8984375
1589580699.019677,22221,1223.113525390625
1589580780.034114,22246,1217.321533203125
1589580835.1071157,22259,1217.8951416015625
1589580916.136232,22286,1221.4520263671875
1589580943.6753027,22293,1217.8438720703125
1589580996.6182053,22304,1215.1295166015625
1589580997.247038,22309,1213.79736328125
1589581025.0607939,22317,1207.5206298828125
1589581078.0609999,22331,1206.64892578125
1589581190.308996,22359,1229.617919921875
1589581435.523527,22428,1221.236572265625
1589581435.930775,22431,1217.6182861328125
1589581572.5968158,22473,1215.9990234375
1589581717.7633843,22508,1211.5709228515625
1589581854.971082,22545,1202.6788330078125
1589582159.5480747,22636,1216.4693603515625
1589582218.3188353,22652,1220.2476806640625
1589582608.4027662,22759,1219.815185546875
1589582635.4962156,22766,1223.558837890625
1589582664.1306145,22778,1228.748779296875
1589582861.4538124,22827,1220.796630859375
1589582861.7060685,22829,1216.4554443359375
1589582889.541468,22840,1215.835205078125
1589582915.6211977,22841,1217.28076171875
1589582916.7286856,22846,1216.6502685546875
1589583224.1457174,22931,1238.0445556640625
1589583225.482759,22934,1236.4349365234375
1589583762.6895313,23081,1217.14208984375
1589583790.5972748,23085,1218.353515625
1589583790.7362235,23086,1216.7427978515625
1589583849.860212,23103,1223.0574951171875
1589583908.3331316,23118,1224.602294921875
1589583937.5749514,23128,1231.4083251953125
1589583993.41723,23139,1228.2225341796875
1589583994.0751872,23144,1229.040771484375
1589584021.443824,23149,1224.7801513671875
1589584049.2057283,23153,1223.3780517578125
1589584050.431417,23159,1219.0050048828125
1589584135.3069725,23183,1217.0968017578125
1589584191.348436,23193,1221.606201171875
1589584278.608616,23219,1223.1806640625
1589584278.9293551,23221,1223.083251953125
1589584454.7601905,23264,1227.177490234375
1589584538.7494218,23287,1226.91455078125
1589584706.133761,23338,1228.88671875
1589584792.9085917,23362,1222.544921875
1589584876.6714504,23381,1228.4066162109375
1589584934.2205667,23395,1221.6510009765625
1589585053.3074372,23428,1226.624755859375
1589585453.623139,23541,1222.1630859375
1589585657.3540826,23590,1225.1259765625
1589585862.63506,23651,1223.8616943359375
1589585950.5025194,23671,1219.2327880859375
1589585979.7976215,23682,1212.000244140625
1589586070.3463387,23702,1206.531494140625
1589586303.2292125,23762,1220.5635986328125
1589586334.5235143,23775,1213.6107177734375
1589586480.2226012,23812,1217.3165283203125
1589586570.4244351,23832,1206.1558837890625
1589586601.0568323,23843,1216.83056640625
1589586927.2024362,23929,1225.8153076171875
1589586958.0808682,23939,1223.373046875
1589587287.0513473,24026,1214.8167724609375
1589587493.6190617,24080,1229.8963623046875
1589587641.470481,24117,1224.0030517578125
1589587641.726318,24119,1221.54931640625
1589587759.2347252,24148,1221.9993896484375
1589587912.0111063,24187,1229.913818359375
1589588089.2974577,24235,1227.288818359375
1589588267.0129933,24283,1225.7889404296875
1589588295.6442354,24285,1223.816650390625
1589588325.385105,24293,1228.1455078125
1589588449.9132018,24323,1204.145751953125
1589588512.5368338,24346,1226.408447265625
1589588571.818942,24360,1212.4400634765625
1589588811.9100804,24417,1217.618896484375
1589589179.782558,24513,1208.80810546875
1589589360.060948,24558,1218.7906494140625
1589589360.6407304,24562,1221.970458984375
1589589607.3860116,24622,1217.0408935546875
1589589787.6425402,24668,1207.6827392578125
1589589908.9099472,24698,1218.2447509765625
1589589969.5171137,24720,1217.1466064453125
1589590001.009066,24728,1215.8311767578125
1589590276.5761113,24791,1222.5753173828125
1589590490.8227458,24850,1211.78369140625
1589590612.694105,24880,1221.4500732421875
1589590673.815637,24896,1221.5611572265625
1589590707.0301456,24902,1228.279296875
1589590830.9133234,24935,1227.3240966796875
1589590953.0085669,24964,1227.2841796875
1589590984.2059097,24978,1223.5921630859375
1589591106.6131983,25009,1231.623779296875
1589591260.7084692,25048,1220.7119140625
1589591603.4313152,25134,1223.227294921875
1589591917.0348516,25207,1218.25537109375
1589592010.3024545,25232,1223.0020751953125
1589592071.3012106,25245,1216.39013671875
1589592102.0177739,25252,1209.015380859375
1589592102.2328343,25254,1209.27490234375
1589592416.5774305,25333,1229.4122314453125
1589592671.1067345,25392,1238.17138671875
1589593120.2033844,25506,1213.9246826171875
1589593183.355392,25521,1217.40673828125
1589593402.671632,25573,1225.84521484375
1589593499.534023,25600,1221.128173828125
1589593759.8926072,25662,1217.91845703125
1589593853.5050395,25687,1226.9486083984375
1589594236.3377473,25776,1228.2066650390625
1589594398.980292,25813,1234.797607421875
1589594526.7259927,25848,1234.31298828125
1589594590.1466687,25864,1235.9903564453125
1589594655.3474305,25881,1227.3465576171875
1589594845.7803812,25922,1234.2269287109375
1589595238.054055,26016,1235.4451904296875
1589595271.5368385,26030,1230.2337646484375
1589595336.0651903,26046,1228.22119140625
1589595432.1822228,26067,1224.8232421875
1589595464.445775,26076,1223.5897216796875
1589595528.7867298,26092,1226.2156982421875
1589595796.3447206,26155,1228.815185546875
1589595826.869024,26156,1230.7021484375
1589595860.8325315,26170,1234.8990478515625
1589596320.0575125,26280,1237.068603515625
1589596386.9007022,26293,1236.429443359375
1589596419.696062,26304,1236.7557373046875
1589596811.8851786,26394,1237.495361328125
1589596848.0731277,26404,1235.6942138671875
1589596881.2767727,26410,1234.4471435546875
1589597146.3801043,26471,1232.4915771484375
1589597310.9553819,26513,1234.6201171875
1589598011.2400477,26671,1233.6798095703125
1589598149.4529042,26709,1223.063720703125
1589598348.9744549,26755,1225.643310546875
1589598380.9103072,26757,1222.7947998046875
1589598549.141233,26797,1239.66748046875
1589598549.2491148,26798,1236.59912109375
1589598549.8484123,26799,1237.6678466796875
1589598616.9782104,26815,1230.9107666015625
1589598685.0397432,26828,1225.74462890625
1589598685.2885983,26830,1224.6514892578125
1589599123.0689027,26929,1221.7821044921875
1589599703.1484609,27068,1220.98779296875
1589599769.1952004,27079,1223.77294921875
1589600038.6339772,27143,1221.3636474609375
1589600072.9972858,27149,1218.2008056640625
1589600111.049385,27155,1225.6978759765625
1589600111.5217712,27159,1225.03955078125
1589600111.6750858,27160,1225.220947265625
1589600451.6419923,27235,1223.935302734375
1589600623.0333068,27275,1222.4464111328125
1589600865.518129,27330,1236.237060546875
1589601343.6544118,27439,1225.6177978515625
1589601377.7326465,27450,1224.260498046875
1589601416.2046676,27458,1217.6146240234375
1589601654.385621,27506,1227.02685546875
1589601757.256049,27530,1222.1533203125
1589601927.558255,27570,1222.6519775390625
1589601928.988282,27573,1218.593994140625
1589602069.8085556,27604,1219.0164794921875
1589602105.5784402,27614,1217.053466796875
1589602139.3248382,27621,1215.7996826171875
1589602208.3051646,27635,1226.711181640625
1589602241.6941295,27639,1230.8271484375
1589602485.0373223,27696,1228.344482421875
1589602589.8163073,27716,1227.758056640625
1589602590.2060773,27719,1232.587890625
1589602692.4986055,27740,1236.8516845703125
1589603078.4371326,27826,1226.3094482421875
1589603463.9094136,27917,1226.4102783203125
1589603497.5423458,27919,1224.468994140625
1589603636.6161056,27951,1230.407470703125
1589603708.7444837,27969,1226.4349365234375
1589603813.708387,27992,1226.999267578125
1589604339.4349916,28106,1236.870361328125
1589604978.3083844,28252,1232.019287109375
1589605120.678968,28278,1225.442138671875
1589605156.9788337,28286,1230.5364990234375
1589605298.3890114,28322,1223.0380859375
1589605552.696939,28377,1222.6419677734375
1589605835.3713784,28439,1237.7161865234375
1589605906.34296,28452,1245.5445556640625
1589606337.9336963,28544,1242.607666015625
1589606446.0461233,28573,1223.31201171875
1589606623.2958817,28612,1216.3292236328125
1589606948.944053,28677,1232.07177734375
1589607834.4406953,28892,1236.44970703125
1589608133.15142,28971,1230.326171875
1589608257.5918984,28997,1228.515380859375
1589608346.700173,29019,1233.424560546875
1589608405.6363144,29038,1242.747802734375
1589608497.678824,29058,1242.3656005859375
1589608498.7973194,29063,1243.056396484375
1589608561.540157,29079,1232.822509765625
1589608624.2009575,29091,1228.9378662109375
1589608693.2397246,29107,1228.4610595703125
1589608789.643904,29134,1231.490966796875
1589609071.282652,29202,1228.51708984375
1589609195.6128943,29236,1226.9217529296875
1589609260.43336,29251,1232.71630859375
1589609322.0483475,29262,1241.710205078125
1589609322.2553952,29264,1243.615966796875
1589609355.0025818,29272,1245.43017578125
1589609387.5249472,29277,1247.2178955078125
1589609521.430054,29310,1233.781982421875
1589609757.5775821,29367,1231.4508056640625
1589610057.2642348,29439,1228.07470703125
1589610220.0106905,29472,1223.12158203125
1589610252.4504035,29479,1224.4215087890625
1589610282.6676424,29488,1231.69921875
1589610477.1932025,29538,1235.0216064453125
1589610478.0709488,29541,1235.674560546875
1589610579.238966,29562,1238.322998046875
1589610640.5174215,29574,1237.515869140625
1589610704.1844423,29593,1228.249267578125
1589610798.253654,29612,1238.748291015625
1589611319.6872509,29748,1218.9473876953125
1589611616.5763638,29829,1235.640380859375
1589611644.9536908,29830,1236.1448974609375
1589611645.3479187,29834,1233.8404541015625
1589611768.9023361,29864,1230.9317626953125
1589611828.1961155,29883,1231.36474609375
1589612019.2574182,29929,1230.3487548828125
1589612306.520538,30001,1235.4893798828125
1589612337.6123834,30006,1233.002197265625
1589612430.7993057,30032,1230.6866455078125
1589612618.0122175,30078,1226.3680419921875
1589612680.0988295,30093,1228.607666015625
1589612866.2035875,30138,1228.8450927734375
1589613032.6169868,30175,1234.476318359375
1589613098.4246693,30196,1231.024658203125
1589613197.1604688,30218,1227.636474609375
1589613291.103368,30238,1230.62890625
1589613322.94158,30244,1230.5533447265625
1589613355.386383,30257,1233.88623046875
1589613482.912192,30285,1236.4498291015625
1589613649.9103026,30325,1238.697265625
1589613650.205113,30328,1240.97998046875
1589613847.7298648,30368,1230.31396484375
1589614034.976802,30422,1234.573486328125
1589614100.040457,30435,1239.423583984375
1589614203.3538384,30460,1242.681884765625
1589614234.388668,30467,1237.34765625
1589614264.7773256,30471,1239.885986328125
1589614667.337564,30570,1232.7601318359375
1589614700.1840262,30573,1232.061767578125
1589614804.6604736,30595,1234.23828125
1589614875.419777,30613,1235.6663818359375
1589615009.7260885,30645,1236.48681640625
1589615265.5820525,30707,1228.4998779296875
1589615328.2889535,30721,1230.6563720703125
1589615390.836675,30738,1241.08251953125
1589615390.9522872,30739,1242.865234375
1589615557.9906409,30781,1222.9312744140625
1589615962.0242102,30880,1228.3486328125
1589616093.4622765,30907,1243.0247802734375
1589616194.867342,30936,1239.27685546875
1589616465.2346945,30998,1250.94580078125
1589616701.4793894,31053,1244.3658447265625
1589616894.366851,31101,1248.2025146484375
1589616925.669398,31106,1240.0419921875
1589617378.4338982,31214,1237.19775390625
1589617409.352054,31225,1239.859130859375
1589617595.4235601,31266,1237.4141845703125
1589617910.6885502,31348,1231.3897705078125
1589618167.8962753,31407,1246.1082763671875
1589618295.5904863,31444,1231.60107421875
1589618390.5390413,31465,1239.9322509765625
1589618422.082825,31472,1238.59521484375
1589618486.2036915,31491,1236.4212646484375
1589618552.6541162,31502,1235.7847900390625
1589618711.1277542,31538,1238.0247802734375
1589618711.2370236,31539,1235.0498046875
1589618807.404279,31564,1234.7037353515625
1589619066.676594,31626,1244.6964111328125
1589619098.1381216,31632,1239.842041015625
1589619132.5845304,31647,1235.28271484375
1589619359.383151,31697,1244.99755859375
1589619423.1634376,31713,1241.863037109375
1589619455.509076,31723,1240.1873779296875
1589619519.7761319,31740,1240.2073974609375
1589619614.7046084,31763,1238.798583984375
1589619815.7096946,31809,1244.9444580078125
1589620007.367326,31857,1240.7818603515625


==> figure source files/plot_python/csv/shprl/hopper/4.csv <==
Wall time,Step,Value
1589620556.0659442,43,145.78167724609375
1589620556.3441746,46,160.53204345703125
1589620568.798773,72,240.40765380859375
1589620582.492776,95,288.0190124511719
1589620622.320518,159,301.5943908691406
1589620627.0305686,168,296.8277282714844
1589620662.2363422,230,308.6551513671875
1589620662.777054,235,309.8676452636719
1589620675.6650975,256,315.1617126464844
1589620685.3796988,274,321.62994384765625
1589620711.503992,309,327.008544921875
1589620711.7381792,311,323.901123046875
1589620715.8187408,319,330.230224609375
1589620775.996528,422,339.9708557128906
1589620804.8779333,461,353.5480651855469
1589620813.4678483,475,364.1482849121094
1589620850.539112,537,433.1564636230469
1589620865.1831787,564,508.08892822265625
1589620879.2088528,580,512.803466796875
1589620879.895145,587,516.2700805664062
1589620916.5596676,635,603.4189453125
1589620921.8106883,648,615.8742065429688
1589620931.5150857,662,634.5242919921875
1589620937.175414,672,639.0823364257812
1589620963.800203,715,657.7098388671875
1589620968.7465138,723,656.69970703125
1589620999.8827453,772,651.8244018554688
1589621008.8394387,786,674.5122680664062
1589621009.5340385,788,677.3060913085938
1589621018.5825427,803,684.0269165039062
1589621022.9413514,809,681.0032348632812
1589621036.9654126,837,691.6309814453125
1589621106.748466,946,743.7318725585938
1589621124.4402637,972,757.5587768554688
1589621144.4718337,1006,750.6905517578125
1589621148.790035,1015,761.4693603515625
1589621186.361241,1064,778.9583740234375
1589621186.6466954,1067,788.1402587890625
1589621210.4400604,1105,812.0936889648438
1589621259.5126033,1181,814.9295043945312
1589621312.6933208,1262,833.0549926757812
1589621347.203036,1317,818.7723388671875
1589621347.4812117,1320,820.9764404296875
1589621358.1810567,1334,816.3576049804688
1589621362.228474,1338,832.1317138671875
1589621396.1431499,1386,812.6746826171875
1589621401.2265778,1393,810.8026733398438
1589621421.8863702,1427,846.29736328125
1589621426.5572352,1437,852.7250366210938
1589621447.9027095,1467,849.2862548828125
1589621464.248318,1492,856.2517700195312
1589621492.4483984,1524,842.6983032226562
1589621509.712569,1553,854.9696655273438
1589621520.434163,1569,853.1911010742188
1589621531.867025,1585,852.1174926757812
1589621550.437169,1606,854.83642578125
1589621576.9836519,1641,886.78271484375
1589621612.844202,1692,865.2890014648438
1589621624.7666159,1710,856.7286987304688
1589621635.1110437,1719,847.5245361328125
1589621641.0045211,1733,846.0073852539062
1589621645.6930811,1735,847.7021484375
1589621646.4665217,1738,848.7290649414062
1589621677.4721138,1782,870.5574951171875
1589621725.1663518,1845,907.98828125
1589621731.0823917,1854,900.7315063476562
1589621741.699077,1867,881.4161376953125
1589621741.9862971,1870,892.1677856445312
1589621746.7085555,1878,897.2828369140625
1589621776.5116851,1918,912.052734375
1589621787.3654435,1935,926.6611938476562
1589621798.375929,1948,917.0452270507812
1589621844.2994323,2002,909.258056640625
1589621867.70114,2037,941.061767578125
1589621900.183799,2078,906.375
1589621911.4786682,2097,903.1658325195312
1589621987.2074485,2188,934.7308959960938
1589621992.8494313,2200,938.4165649414062
1589622004.4541569,2212,945.3029174804688
1589622017.9783332,2232,952.73486328125
1589622023.5118623,2237,950.7462158203125
1589622023.598911,2238,950.0724487304688
1589622045.0898917,2258,942.963623046875
1589622045.6189919,2263,934.8546752929688
1589622079.683454,2308,933.4625244140625
1589622092.0364158,2320,935.6116943359375
1589622116.7650244,2355,937.7005004882812
1589622148.6974397,2390,937.478515625
1589622148.8276916,2391,939.8530883789062
1589622188.4560797,2437,943.25146484375
1589622199.9335093,2454,953.0073852539062
1589622200.6138,2456,950.14599609375
1589622205.9677286,2461,960.3856201171875
1589622224.3793612,2486,953.156005859375
1589622224.4630923,2487,951.3937377929688
1589622231.3863926,2497,957.1451416015625
1589622235.9708297,2499,953.5110473632812
1589622236.4811306,2504,948.5145263671875
1589622259.6205564,2533,948.4263305664062
1589622270.5230293,2548,949.9953002929688
1589622280.055997,2554,948.6278076171875
1589622381.74464,2686,977.681396484375
1589622427.659053,2741,968.080810546875
1589622434.8042378,2755,947.5321655273438
1589622467.3098917,2790,956.7608642578125
1589622557.424573,2897,978.2030029296875
1589622611.9791687,2968,961.612548828125
1589622648.2629492,3012,973.0531005859375
1589622676.0508468,3039,989.236083984375
1589622676.3867588,3042,983.1119995117188
1589622726.7240086,3100,985.5794677734375
1589622783.2181811,3162,981.0723266601562
1589622810.850525,3197,987.5902709960938
1589622836.8533387,3231,993.3167114257812
1589622850.2140446,3245,981.1918334960938
1589622850.413219,3247,986.1251831054688
1589622855.5617952,3248,983.3226318359375
1589622905.117386,3306,1004.820556640625
1589622987.3857756,3409,999.0048217773438
1589623019.4147508,3450,994.3333129882812
1589623050.7224557,3481,1013.8509521484375
1589623172.3893852,3601,1000.9260864257812
1589623185.4509344,3619,1006.0017700195312
1589623185.672574,3621,1005.8862915039062
1589623229.564828,3671,1015.3535766601562
1589623275.1854439,3727,1030.96923828125
1589623288.8539193,3742,1041.1859130859375
1589623335.613464,3794,1018.3016357421875
1589623350.9244087,3815,1017.0863037109375
1589623358.7767696,3822,1016.0846557617188
1589623397.0214567,3865,1018.7391967773438
1589623453.3043551,3929,1030.8623046875
1589623474.984367,3957,1031.796630859375
1589623503.093766,3985,1002.7177734375
1589623548.8887532,4037,1024.8837890625
1589623602.2179127,4099,1036.9810791015625
1589623608.837497,4110,1032.557373046875
1589623668.8964057,4183,1029.0205078125
1589623681.1863954,4197,1038.2437744140625
1589623692.3647099,4203,1030.340087890625
1589623712.4303539,4228,1026.363525390625
1589623718.553355,4233,1032.8079833984375
1589623745.8520956,4264,1040.1964111328125
1589623779.247125,4305,1035.0186767578125
1589623791.284795,4318,1038.8426513671875
1589623791.4412014,4320,1035.5670166015625
1589623867.864671,4401,1031.1270751953125
1589623948.5706687,4493,1026.5166015625
1589623965.6084754,4510,1023.1177368164062
1589623986.342791,4531,1030.0286865234375
1589624081.4481335,4629,1034.2314453125
1589624112.9571486,4665,1057.823486328125
1589624119.8988535,4669,1057.05908203125
1589624126.131977,4677,1057.7791748046875
1589624188.3740287,4751,1042.6673583984375
1589624222.8151743,4789,1030.845703125
1589624240.9178932,4803,1031.6236572265625
1589624274.4009387,4841,1048.983154296875
1589624281.4452674,4853,1056.533935546875
1589624324.5049098,4895,1048.0772705078125
1589624387.92515,4963,1057.1246337890625
1589624402.3113449,4972,1053.439697265625
1589624402.5770142,4975,1053.0369873046875
1589624473.5780377,5051,1066.8509521484375
1589624473.7622051,5053,1064.298583984375
1589624530.5325625,5107,1047.918212890625
1589624559.6139302,5135,1062.9222412109375
1589624658.600609,5240,1074.600341796875
1589624750.281355,5330,1066.2431640625
1589624764.888793,5346,1063.2186279296875
1589624775.2227495,5360,1063.114990234375
1589624841.6367102,5421,1061.4302978515625
1589624867.8019955,5443,1084.62109375
1589624945.4663126,5516,1075.1259765625
1589624955.066924,5518,1069.5797119140625
1589624992.7446222,5550,1072.5147705078125
1589625045.868817,5588,1065.9984130859375
1589625125.8007894,5665,1085.80517578125
1589625143.6733396,5680,1082.53662109375
1589625202.8332546,5724,1050.656982421875
1589625297.9708452,5809,1077.7396240234375
1589625315.4868097,5826,1081.1759033203125
1589625315.770438,5829,1081.1644287109375
1589625360.5392697,5863,1050.68359375
1589625360.7080715,5865,1047.6287841796875
1589625367.8531404,5872,1041.97900390625
1589625408.7383068,5908,1068.5001220703125
1589625426.1323094,5929,1068.900146484375
1589625454.6124659,5953,1070.9075927734375
1589625471.8600729,5964,1077.198974609375
1589625497.2395215,5991,1077.3758544921875
1589625527.959241,6011,1070.451904296875
1589625650.4054797,6122,1073.010986328125
1589625660.3187773,6132,1076.1995849609375
1589625731.4567835,6182,1062.3857421875
1589625750.8682542,6201,1064.5655517578125
1589625768.4849944,6214,1077.188232421875
1589625776.199405,6220,1084.828369140625
1589625784.644646,6233,1087.1773681640625
1589625857.3325224,6290,1085.1968994140625
1589625886.2338095,6313,1095.9442138671875
1589625887.1789937,6318,1092.8253173828125
1589625912.463235,6342,1101.171630859375
1589625939.5962145,6364,1109.5701904296875
1589625955.9502828,6377,1098.4564208984375
1589625982.1209342,6401,1097.9207763671875
1589626090.666624,6497,1108.0045166015625
1589626116.0187585,6521,1105.5010986328125
1589626175.0194957,6575,1102.7384033203125
1589626184.33842,6585,1102.374755859375
1589626211.3276947,6604,1092.3673095703125
1589626270.5910757,6658,1101.400390625
1589626311.322161,6697,1102.34326171875
1589626311.587504,6700,1104.700927734375
1589626327.216652,6712,1104.7567138671875
1589626360.4825227,6743,1105.4453125
1589626476.717853,6847,1097.72705078125
1589626485.5234978,6855,1101.3223876953125
1589626503.2306614,6870,1100.443603515625
1589626608.2696235,6967,1100.881591796875
1589626642.9211118,6993,1098.71337890625
1589626666.9293125,7015,1109.0399169921875
1589626764.3955297,7107,1093.031494140625
1589626772.4665,7115,1095.987548828125
1589626826.9109511,7156,1101.930908203125
1589626897.9529684,7217,1110.9207763671875
1589626935.075865,7248,1113.82666015625
1589627021.2274435,7312,1105.8560791015625
1589627040.7023447,7330,1110.3427734375
1589627051.3360426,7340,1123.013427734375
1589627051.4550083,7341,1124.395263671875
1589627085.2172506,7360,1129.673583984375
1589627113.923075,7383,1125.9281005859375
1589627132.4078033,7402,1117.5787353515625
1589627186.8516626,7451,1120.7198486328125
1589627205.417465,7461,1112.7794189453125
1589627205.7060032,7464,1111.1656494140625
1589627225.4610252,7479,1109.3211669921875
1589627269.506251,7512,1113.117431640625
1589627386.0839322,7610,1127.408203125
1589627423.4355571,7645,1129.4598388671875
1589627478.8423674,7688,1123.19482421875
1589627488.0560868,7694,1128.08642578125
1589627564.8769813,7761,1127.5897216796875
1589627606.5174177,7789,1141.2628173828125
1589627616.1574423,7799,1146.4459228515625
1589627665.1084867,7834,1144.7850341796875
1589627739.968025,7901,1133.11572265625
1589627776.2183404,7933,1117.4012451171875
1589627861.2836986,7992,1140.3558349609375
1589627902.76049,8027,1130.6527099609375
1589627921.1816618,8038,1140.6224365234375
1589627931.7934363,8050,1143.119873046875
1589627950.9063861,8067,1145.968505859375
1589628101.5482914,8181,1141.0714111328125
1589628149.7630591,8216,1138.1375732421875
1589628150.380787,8222,1136.42138671875
1589628241.3947253,8291,1147.8240966796875
1589628300.6215189,8335,1160.1756591796875
1589628331.1220572,8364,1144.911865234375
1589628340.309254,8369,1147.5557861328125
1589628349.9246006,8378,1152.0860595703125
1589628470.5175283,8468,1152.0054931640625
1589628470.8316038,8471,1151.85009765625
1589628508.3078108,8499,1139.0006103515625
1589628519.6305053,8509,1137.98486328125
1589628602.0715756,8567,1151.5235595703125
1589628641.9332554,8602,1152.1947021484375
1589628681.4811864,8635,1149.4052734375
1589628681.564965,8636,1148.8031005859375
1589628761.9052477,8696,1162.785888671875
1589628935.274662,8820,1165.2611083984375
1589628935.6256483,8823,1164.735595703125
1589629025.1789813,8879,1149.3797607421875
1589629026.4723344,8886,1157.4794921875
1589629060.8790553,8905,1154.9246826171875
1589629062.160634,8908,1158.003662109375
1589629095.5447652,8929,1162.4302978515625
1589629106.154911,8936,1158.99462890625
1589629139.0246978,8959,1153.963134765625
1589629162.7107139,8976,1154.9908447265625
1589629186.4018168,8994,1168.8975830078125
1589629197.2806447,9000,1160.8565673828125
1589629212.4158916,9010,1158.6805419921875
1589629280.2319896,9056,1174.55322265625
1589629291.9079332,9064,1168.8973388671875
1589629536.7869127,9227,1154.7147216796875
1589629547.5684752,9234,1150.780517578125
1589629583.1366754,9261,1160.2994384765625
1589629677.893939,9317,1175.72705078125
1589629724.3333166,9349,1167.7342529296875
1589629747.339817,9370,1168.4710693359375
1589629817.5853548,9413,1144.8426513671875
1589629818.4053721,9416,1150.3916015625
1589629852.2705166,9436,1171.3258056640625
1589629864.2594855,9443,1171.5537109375
1589629906.3988469,9469,1164.373046875
1589630009.7481556,9539,1179.2381591796875
1589630021.3173044,9548,1178.2237548828125
1589630033.7480388,9555,1171.2230224609375
1589630057.0528715,9568,1169.09765625
1589630092.2777188,9590,1172.004638671875
1589630157.3134425,9628,1167.3736572265625
1589630193.3767097,9658,1167.9658203125
1589630230.8536537,9681,1169.3179931640625
1589630266.6635349,9699,1179.6363525390625
1589630374.4068592,9769,1163.8162841796875
1589630477.6064963,9841,1162.9053955078125
1589630477.902076,9844,1167.6351318359375
1589630534.9687185,9884,1174.3563232421875
1589630574.4986298,9908,1172.326416015625
1589630680.4743686,9973,1174.8543701171875
1589630805.3083198,10051,1167.2113037109375
1589630807.3032105,10056,1163.9566650390625
1589630819.2066329,10059,1164.965576171875
1589630856.4054985,10085,1163.283447265625
1589630928.6934426,10129,1173.7763671875
1589630990.0203729,10169,1186.5372314453125
1589631013.6056137,10186,1182.271240234375
1589631126.1425507,10257,1177.037841796875
1589631161.2770536,10277,1173.1395263671875
1589631172.7249622,10284,1169.654052734375
1589631350.0586443,10397,1176.847412109375
1589631361.9777868,10400,1179.406982421875
1589631387.5279691,10421,1179.1175537109375
1589631486.848881,10480,1176.330810546875
1589631499.7071257,10490,1182.4381103515625
1589631510.982427,10494,1184.0069580078125
1589631552.4306767,10523,1185.7186279296875
1589631622.2597563,10556,1175.53076171875
1589631704.9280696,10608,1175.76904296875
1589631729.424707,10625,1171.1728515625
1589631755.0860376,10639,1169.4769287109375
1589631783.4942536,10655,1175.38916015625
1589631810.2675922,10672,1184.34423828125
1589631882.8485997,10712,1183.5164794921875
1589631947.6816964,10758,1186.513427734375
1589631959.9365206,10759,1186.1923828125
1589631987.2255247,10781,1186.195556640625
1589632000.0610716,10788,1181.571044921875
1589632054.4636874,10816,1170.751708984375
1589632067.1637073,10826,1176.563232421875
1589632079.4508586,10831,1172.748779296875
1589632093.321657,10842,1171.436279296875
1589632106.310745,10851,1170.7440185546875
1589632131.805633,10865,1168.828857421875
1589632193.9780169,10903,1179.0279541015625
1589632194.2877975,10906,1180.5404052734375
1589632254.345519,10940,1183.8494873046875
1589632254.7841003,10944,1186.8294677734375
1589632297.0849009,10967,1186.5321044921875
1589632309.6041422,10973,1183.218505859375
1589632309.8152597,10975,1184.4296875
1589632370.1088028,11015,1181.4979248046875
1589632381.350081,11021,1181.5789794921875
1589632406.052278,11034,1173.1761474609375
1589632407.0256033,11039,1175.435302734375
1589632523.0347393,11103,1181.9879150390625
1589632548.5431886,11122,1173.657958984375
1589632561.578457,11131,1175.6263427734375
1589632641.5041003,11176,1178.867431640625
1589632681.1036847,11199,1174.109619140625
1589632681.4205701,11201,1174.5894775390625
1589632681.5222917,11202,1174.4915771484375
1589632790.5948896,11261,1175.5321044921875
1589632803.629936,11273,1167.455810546875
1589633057.2508435,11420,1181.149658203125
1589633145.7081308,11473,1172.7613525390625
1589633183.8716185,11493,1174.7894287109375
1589633235.114181,11524,1173.64453125
1589633249.9249222,11533,1162.921142578125
1589633277.2543814,11550,1172.50732421875
1589633307.4999323,11567,1182.837646484375
1589633361.634549,11598,1177.2593994140625
1589633455.2497735,11649,1168.767822265625
1589633496.2307618,11672,1172.7005615234375
1589633511.033536,11686,1170.15966796875
1589633643.9839182,11760,1173.5655517578125
1589633831.087803,11874,1172.3370361328125
1589633967.936388,11949,1177.171142578125
1589634007.8010871,11970,1175.13134765625
1589634008.8631117,11975,1179.4947509765625
1589634034.4332323,11989,1187.436279296875
1589634066.3861635,12004,1185.2279052734375
1589634080.0534198,12011,1181.94140625
1589634132.377958,12042,1186.9384765625
1589634300.9417984,12139,1183.12841796875
1589634361.086221,12165,1177.2041015625
1589634362.0216305,12169,1181.5238037109375
1589634389.5780964,12185,1182.561767578125
1589634472.3165588,12227,1182.474609375
1589634588.4287727,12291,1180.2333984375
1589634588.7317915,12294,1179.840576171875
1589634621.4638817,12310,1183.766357421875
1589634804.2308629,12406,1176.285888671875
1589634861.1425922,12437,1179.2115478515625
1589634896.9142911,12459,1188.736083984375
1589635075.709099,12554,1183.9930419921875
1589635198.4764574,12626,1187.5150146484375
1589635275.6070602,12672,1189.908203125
1589635314.7768288,12700,1179.44580078125
1589635424.8344033,12759,1173.7427978515625
1589635451.3179245,12775,1171.9140625
1589635505.9888372,12806,1184.7415771484375
1589635618.4289923,12865,1186.3602294921875
1589635632.146183,12878,1179.7454833984375
1589635677.1381235,12897,1184.8321533203125
1589635752.1679769,12940,1181.158935546875
1589635794.8388464,12960,1191.1414794921875
1589635892.7608087,13018,1177.9068603515625
1589635920.3182547,13035,1191.478515625
1589635977.900911,13062,1193.4696044921875
1589636007.3624198,13083,1196.3409423828125
1589636034.8746822,13095,1192.82861328125
1589636064.865981,13110,1175.3223876953125
1589636065.3382142,13114,1173.312744140625
1589636104.9457998,13131,1182.2840576171875
1589636161.9840684,13167,1192.387451171875
1589636235.430928,13207,1180.8380126953125
1589636306.644586,13240,1189.5587158203125
1589636440.2202773,13314,1191.74853515625
1589636508.5685394,13350,1187.0806884765625
1589636613.2758143,13403,1185.626220703125
1589636614.1708238,13407,1181.8577880859375
1589636656.5796962,13427,1189.61328125
1589636747.9346123,13476,1186.818603515625
1589636808.4337566,13505,1181.576416015625
1589636878.7248898,13547,1196.9705810546875
1589636980.324028,13598,1180.2607421875
1589636996.2310605,13613,1181.9423828125
1589637009.5592027,13621,1187.4554443359375
1589637022.6282313,13627,1185.330322265625
1589637124.7969627,13680,1191.9693603515625
1589637125.6400855,13683,1188.820068359375
1589637208.7427673,13723,1173.22705078125
1589637250.0759737,13748,1188.97412109375
1589637295.5345242,13777,1194.8287353515625
1589637369.651795,13811,1172.669189453125
1589637429.3415248,13846,1176.672607421875
1589637472.2288554,13869,1180.799072265625
1589637501.9292421,13885,1173.9373779296875
1589637607.4251523,13938,1186.3392333984375
1589637655.759478,13958,1179.3472900390625
1589637656.0943875,13961,1182.7166748046875
1589637670.3492208,13971,1181.7235107421875
1589637684.3487196,13977,1189.79833984375
1589637727.3214984,13999,1187.684814453125
1589637877.3648815,14081,1185.7467041015625
1589638163.404803,14222,1185.456787109375
1589638288.5074189,14288,1195.394287109375
1589638288.6003983,14289,1196.303955078125
1589638302.6862547,14295,1192.5916748046875
1589638317.9736366,14304,1190.861328125
1589638349.48109,14321,1180.56591796875
1589638378.8245063,14333,1183.23291015625
1589638394.2488413,14339,1175.9801025390625
1589638499.165003,14398,1189.8536376953125
1589638591.324967,14448,1185.3963623046875
1589638694.6094656,14495,1182.969482421875
1589638754.614232,14531,1184.2261962890625
1589638807.2668016,14555,1197.4794921875
1589638822.4320128,14558,1195.0518798828125
1589638956.8826683,14633,1202.10498046875
1589638972.1325617,14639,1205.032958984375
1589639032.5580394,14669,1188.2447509765625
1589639048.2780664,14678,1187.3128662109375
1589639049.2101007,14682,1189.49560546875
1589639065.476356,14688,1186.5128173828125
1589639194.3058307,14747,1183.4991455078125
1589639254.9152608,14780,1180.295166015625
1589639255.5484526,14781,1180.9862060546875
1589639271.350232,14789,1190.258056640625
1589639287.6170826,14793,1188.58837890625
1589639320.5776796,14810,1198.9998779296875
1589639451.2293622,14874,1188.6597900390625
1589639495.3449438,14893,1197.739990234375
1589639556.102908,14926,1194.72998046875
1589639556.1957984,14927,1194.5618896484375
1589639603.5788765,14951,1204.2694091796875
1589639765.0701106,15028,1185.9710693359375
1589639888.607439,15091,1195.0140380859375
1589639968.8380775,15133,1189.1927490234375
1589639984.4217975,15137,1189.1513671875
1589640067.694143,15181,1190.96240234375
1589640115.2661562,15200,1189.4197998046875
1589640249.932985,15267,1202.178466796875
1589640382.7623577,15325,1199.8443603515625
1589640430.112439,15348,1197.2366943359375
1589640586.4805837,15429,1193.3162841796875
1589640650.4171062,15457,1183.9010009765625
1589640681.5792801,15474,1193.6044921875
1589640681.7675924,15476,1189.247802734375
1589640743.3743618,15508,1198.8062744140625
1589640802.9045281,15539,1188.82666015625
1589640929.536508,15598,1192.916259765625
1589641221.7920084,15741,1201.1300048828125
1589641273.7271311,15765,1198.17236328125
1589641288.9199955,15774,1198.7562255859375
1589641304.2491567,15780,1201.0677490234375
1589641398.0417876,15826,1186.090576171875
1589641413.0493813,15829,1186.011962890625
1589641446.5079656,15848,1188.885986328125
1589641478.1069329,15867,1189.247314453125
1589641714.3498776,15980,1206.5645751953125
1589641744.8406584,15994,1209.80859375
1589641877.717592,16057,1204.578125
1589641957.289992,16096,1190.42626953125
1589641989.0835626,16117,1196.7298583984375
1589642114.7086642,16176,1201.9088134765625
1589642145.7563024,16189,1196.300048828125
1589642162.7998638,16199,1193.8311767578125
1589642167.1369624,16203,1195.611572265625
1589642280.2284276,16250,1204.8338623046875
1589642425.5982263,16322,1204.2288818359375
1589642474.8257015,16344,1201.554443359375
1589642512.5102878,16361,1199.2154541015625
1589642616.4997878,16407,1201.6243896484375
1589642681.7752366,16441,1198.706787109375
1589642819.6351848,16506,1195.66357421875
1589642938.610262,16560,1190.1475830078125
1589643004.3832598,16586,1204.6951904296875
1589643004.9324532,16591,1200.250732421875
1589643164.7522147,16662,1182.9356689453125
1589643247.564281,16698,1186.343994140625
1589643353.216417,16747,1202.21923828125
1589643501.1856172,16809,1204.0999755859375
1589643501.3318858,16810,1205.521728515625
1589643573.3270903,16835,1187.4384765625
1589643590.3547015,16844,1194.7431640625
1589643608.270576,16858,1201.8621826171875
1589643720.32653,16900,1198.0145263671875
1589644087.8256621,17067,1194.775146484375
1589644155.1124122,17098,1199.497802734375
1589644239.9458342,17132,1199.9652099609375
1589644291.9837296,17155,1189.47314453125
1589644363.6163535,17193,1176.8060302734375
1589644400.1640923,17203,1181.6834716796875
1589644474.4223404,17240,1196.5250244140625
1589644492.7201946,17248,1193.2342529296875
1589644534.3894315,17262,1189.1846923828125
1589644570.2561243,17273,1179.6517333984375
1589644607.3208508,17291,1199.0526123046875
1589644608.0425265,17293,1196.6239013671875
1589644662.2817743,17316,1205.7537841796875
1589644662.4018292,17317,1206.0283203125
1589644662.4889724,17318,1205.730224609375
1589644680.250645,17321,1199.215087890625
1589644717.6568656,17340,1195.90966796875
1589644809.1953838,17375,1198.1695556640625
1589644847.0130095,17392,1197.4119873046875
1589644889.1939638,17406,1201.46142578125
1589644928.8528733,17427,1205.2095947265625
1589644983.84096,17445,1197.7706298828125
1589645002.6142192,17455,1198.2747802734375
1589645114.198103,17504,1192.180908203125
1589645204.1066937,17544,1206.8782958984375
1589645245.3331416,17558,1206.3887939453125
1589645264.6207838,17564,1199.5733642578125
1589645300.9259882,17578,1184.3349609375
1589645320.140133,17587,1193.9268798828125
1589645338.6289186,17594,1198.6290283203125
1589645338.7179034,17595,1200.3851318359375
1589645339.1306424,17599,1198.3382568359375
1589645411.131877,17624,1191.5517578125
1589645429.956532,17634,1189.4940185546875
1589645485.9986556,17654,1201.5216064453125
1589645507.2647645,17668,1202.801513671875
1589645643.9079502,17723,1204.29248046875
1589645774.9106233,17772,1187.5811767578125
1589645775.028678,17773,1187.6339111328125
1589645850.444435,17805,1199.4368896484375
1589645943.4481294,17843,1200.334228515625
1589646212.076855,17954,1197.6961669921875
1589646232.1630523,17963,1201.646240234375
1589646270.4143744,17979,1210.499267578125
1589646288.3462625,17982,1208.5185546875
1589646307.872715,17991,1205.73974609375
1589646370.318413,18019,1195.777587890625
1589646463.1317177,18054,1199.64794921875
1589646482.5960605,18066,1202.2298583984375
1589646577.7003279,18105,1200.18017578125
1589646652.7691422,18130,1199.99951171875
1589646692.4268403,18147,1210.8360595703125
1589646793.1847718,18191,1194.7825927734375
1589646849.5905092,18215,1199.0810546875
1589646908.6894066,18237,1193.2088623046875
1589646985.970647,18265,1168.8780517578125
1589647126.3788023,18319,1190.6478271484375
1589647225.1670203,18363,1198.3095703125
1589647460.1787062,18452,1201.912841796875
1589647460.2698681,18453,1203.248779296875
1589647673.1196592,18540,1203.243896484375
1589647692.3797822,18548,1198.6312255859375
1589647808.5982113,18593,1200.1572265625
1589647970.5049562,18653,1204.141845703125
1589648108.2405343,18714,1206.19384765625
1589648128.2970753,18721,1202.6480712890625
1589648207.2597358,18750,1205.956787109375
1589648308.2566822,18787,1198.190185546875
1589648447.1572764,18846,1207.421630859375
1589648565.11269,18894,1198.8160400390625
1589648688.517049,18934,1193.6094970703125
1589648749.8361137,18959,1203.099609375
1589648789.4723384,18978,1206.835205078125
1589648809.3049462,18983,1205.752197265625
1589648868.4422262,19006,1199.5787353515625
1589648930.2590644,19028,1202.9193115234375
1589648971.0705328,19049,1204.3890380859375
1589649156.2937331,19117,1195.3370361328125
1589649296.9963984,19170,1204.9207763671875
1589649445.4216235,19228,1194.9783935546875
1589649567.7506175,19272,1195.626220703125
1589649568.665665,19276,1193.915283203125
1589649649.5633633,19301,1209.5382080078125
1589650120.5850966,19486,1196.071044921875
1589650164.9671922,19501,1201.4476318359375
1589650185.1920767,19504,1200.9510498046875
1589650245.0854363,19526,1202.2672119140625
1589650246.7310755,19532,1202.7987060546875
1589650368.6327212,19580,1200.4332275390625
1589650409.928404,19595,1199.7965087890625
1589650510.595136,19635,1196.5382080078125
1589650530.4479861,19641,1186.8013916015625
1589650576.0364664,19655,1184.2261962890625
1589650596.1760974,19666,1199.8170166015625
1589650635.0406432,19675,1205.682373046875
1589650749.2249742,19721,1198.494140625
1589650749.9019861,19728,1197.3955078125
1589650768.272435,19732,1194.3458251953125
1589650787.3443756,19738,1193.196533203125
1589650924.3181756,19797,1207.546630859375
1589651006.8143115,19824,1192.3988037109375
1589651063.5287316,19847,1208.4716796875
1589651238.447405,19917,1202.6708984375
1589651278.8389363,19939,1200.737060546875
1589651378.8485827,19972,1213.9246826171875
1589651416.5412002,19989,1208.36767578125
1589651435.3802092,19996,1208.6822509765625
1589651533.894484,20036,1192.3853759765625
1589651572.7839916,20049,1182.224365234375
1589651573.7839284,20054,1184.6085205078125
1589651592.914472,20060,1188.5277099609375
1589651594.2222643,20063,1187.830322265625
1589651793.869985,20139,1203.953369140625
1589651793.985254,20140,1204.3162841796875
1589651794.196792,20142,1199.157470703125
1589651910.095759,20184,1204.2037353515625
1589651910.378389,20187,1207.057373046875
1589651986.982772,20218,1189.1077880859375
1589652063.6631823,20245,1203.7381591796875
1589652063.9335198,20248,1202.802490234375
1589652087.8189223,20253,1202.847900390625
1589652224.1147397,20309,1178.2152099609375
1589652262.5089614,20324,1183.95556640625
1589652282.0503848,20333,1190.2559814453125
1589652282.2449062,20335,1200.185302734375
1589652378.5794446,20374,1198.4820556640625
1589652417.0912461,20384,1198.4747314453125
1589652438.1396003,20398,1193.8389892578125
1589652558.809139,20441,1193.623779296875
1589652677.625568,20486,1205.07763671875
1589652777.0706353,20527,1189.6077880859375
1589652815.5797102,20540,1200.8992919921875
1589652815.730906,20541,1199.4705810546875
1589652860.004587,20561,1200.70849609375
1589652860.204423,20563,1201.2906494140625
1589652879.1310785,20568,1192.8326416015625
1589652919.2176201,20579,1195.3251953125
1589653201.3679588,20689,1195.17529296875
1589653201.452577,20690,1198.24658203125
1589653246.9031124,20711,1198.983154296875
1589653427.1704438,20779,1204.8297119140625
1589653427.2504458,20780,1204.47607421875
1589653446.2370236,20783,1202.4478759765625
1589653446.3187764,20784,1202.08056640625
1589653549.110643,20823,1209.8883056640625
1589653569.2024028,20832,1211.3006591796875
1589653634.4847054,20856,1206.119384765625
1589653714.7563288,20889,1202.673583984375
1589653774.286019,20914,1206.5028076171875
1589653875.023141,20950,1200.6781005859375
1589653975.859009,20988,1207.020751953125
1589654084.1431386,21028,1219.7479248046875
1589654105.4754596,21036,1218.2808837890625
1589654187.840391,21068,1215.6307373046875
1589654208.2791948,21077,1213.586669921875
1589654229.1544607,21081,1214.074462890625
1589654390.039491,21145,1202.2186279296875
1589654559.9603186,21210,1209.7528076171875
1589654623.0550618,21233,1205.9873046875
1589654853.9473767,21317,1208.72607421875
1589654873.5013664,21320,1209.7037353515625
1589654874.5282753,21325,1206.4205322265625
1589655059.9736962,21392,1200.5528564453125
1589655102.0166416,21410,1203.4334716796875
1589655329.5193443,21485,1214.12548828125
1589655458.9354067,21524,1197.49072265625
1589655459.036124,21525,1200.5390625
1589655747.9798481,21612,1204.4991455078125
1589655985.4490345,21682,1208.111328125
1589656036.9113936,21695,1209.8504638671875
1589656118.3254712,21724,1206.299560546875
1589656118.936512,21725,1203.76318359375
1589656280.5836804,21766,1205.402587890625
1589656359.2263343,21790,1196.25048828125
1589656385.4852703,21796,1201.640869140625
1589656438.3551137,21816,1207.07861328125
1589656464.7174463,21822,1213.7637939453125
1589656544.490609,21843,1214.114013671875
1589656545.653975,21849,1214.17138671875
1589656762.6590877,21909,1201.95458984375
1589656979.0535238,21968,1215.010009765625
1589657088.88004,22000,1211.2332763671875
1589657115.486667,22007,1206.587646484375
1589657389.2675188,22091,1203.7724609375
1589657853.730252,22221,1211.76318359375
1589657936.800332,22246,1211.23193359375
1589657990.8605685,22259,1210.16650390625
1589658072.9327958,22286,1212.2391357421875
1589658100.0114193,22293,1211.96875
1589658154.2835288,22304,1213.0423583984375
1589658154.9148536,22309,1212.802978515625
1589658181.5491796,22317,1214.9578857421875
1589658237.2528772,22331,1214.44580078125
1589658347.3115935,22359,1213.9150390625
1589658590.8331935,22428,1211.1876220703125
1589658591.7434256,22431,1213.359375
1589658728.6408556,22473,1209.2965087890625
1589658867.0852365,22508,1216.84130859375
1589659003.8008485,22545,1217.51416015625
1589659309.084972,22636,1208.2769775390625
1589659367.736472,22652,1211.5146484375
1589659755.2747877,22759,1204.40771484375
1589659781.473326,22766,1201.66796875
1589659811.0737126,22778,1215.1011962890625
1589660009.7239802,22827,1208.8326416015625
1589660009.9758763,22829,1207.4818115234375
1589660037.6123037,22840,1204.4993896484375
1589660064.1880176,22841,1209.226318359375
1589660065.319182,22846,1207.895751953125
1589660375.899334,22931,1205.321044921875
1589660376.7957828,22934,1205.675048828125
1589660917.2813883,23081,1208.7674560546875
1589660944.8023977,23085,1206.8525390625
1589660944.9445145,23086,1206.3404541015625
1589661004.6872513,23103,1204.421142578125
1589661062.124153,23118,1208.399169921875
1589661091.1661985,23128,1211.492919921875
1589661147.893438,23139,1213.2091064453125
1589661148.5789678,23144,1211.70947265625
1589661176.457264,23149,1212.9473876953125
1589661204.326886,23153,1211.179443359375
1589661205.5638392,23159,1215.032958984375
1589661289.8970118,23183,1212.7835693359375
1589661345.098881,23193,1210.662353515625
1589661431.5900724,23219,1219.70263671875
1589661431.9143794,23221,1218.2896728515625
1589661605.414103,23264,1215.6448974609375
1589661689.284373,23287,1215.1878662109375
1589661859.2132888,23338,1224.36572265625
1589661945.7202952,23362,1209.5274658203125
1589662032.3003154,23381,1215.0574951171875
1589662090.1842363,23395,1207.75537109375
1589662207.3064885,23428,1219.9217529296875
1589662608.3395402,23541,1223.6727294921875
1589662812.7830317,23590,1210.35009765625
1589663013.5972316,23651,1211.9586181640625
1589663100.828129,23671,1208.7242431640625
1589663129.6740937,23682,1212.094482421875
1589663220.1636982,23702,1218.7183837890625
1589663455.5985289,23762,1216.8736572265625
1589663486.0104284,23775,1218.7120361328125
1589663629.9366994,23812,1212.510986328125
1589663717.7087913,23832,1211.673583984375
1589663749.2270372,23843,1210.4354248046875
1589664076.5946486,23929,1205.353515625
1589664105.5697312,23939,1213.093017578125
1589664433.50611,24026,1210.0498046875
1589664639.8337317,24080,1217.0592041015625
1589664786.912064,24117,1212.0810546875
1589664787.1696303,24119,1213.892578125
1589664908.162881,24148,1208.068603515625
1589665061.62391,24187,1210.69091796875
1589665242.7588356,24235,1210.7467041015625
1589665422.0224638,24283,1212.0361328125
1589665450.2394457,24285,1212.4322509765625
1589665480.2377696,24293,1216.363037109375
1589665604.9848788,24323,1213.8421630859375
1589665665.1349254,24346,1215.3333740234375
1589665724.9204862,24360,1213.3048095703125
1589665965.0659516,24417,1215.95654296875
1589666333.5423772,24513,1221.47412109375
1589666512.2419186,24558,1208.4190673828125
1589666513.2898977,24562,1210.742431640625
1589666761.823007,24622,1217.408203125
1589666949.8594587,24668,1213.8660888671875
1589667071.1593404,24698,1212.40771484375
1589667133.056279,24720,1211.868408203125
1589667163.7014444,24728,1214.447998046875
1589667441.6885653,24791,1214.130615234375
1589667659.1411114,24850,1210.2825927734375
1589667782.334219,24880,1222.4959716796875
1589667846.305066,24896,1215.876708984375
1589667880.3770566,24902,1216.5762939453125
1589668007.3250403,24935,1221.2435302734375
1589668130.5168464,24964,1223.62841796875
1589668163.6468382,24978,1223.5689697265625
1589668287.6326978,25009,1203.1378173828125
1589668442.116932,25048,1216.2332763671875
1589668789.0398738,25134,1212.5472412109375
1589669106.5039804,25207,1212.2564697265625
1589669199.958462,25232,1213.2105712890625
1589669261.4409647,25245,1223.02880859375
1589669293.6106017,25252,1216.0316162109375
1589669293.8226972,25254,1215.80322265625
1589669608.6684632,25333,1214.72265625
1589669867.4366865,25392,1217.9979248046875
1589670313.4109426,25506,1208.975341796875
1589670376.0426328,25521,1206.6282958984375
1589670599.9111717,25573,1206.96923828125
1589670695.875869,25600,1216.7474365234375
1589670951.9817512,25662,1212.2923583984375
1589671047.8060675,25687,1209.75146484375
1589671428.2656493,25776,1225.6007080078125
1589671592.2060795,25813,1222.5948486328125
1589671721.0434344,25848,1219.3890380859375
1589671786.8117082,25864,1218.5863037109375
1589671850.9778965,25881,1228.515625
1589672043.4918406,25922,1209.9158935546875
1589672435.6343663,26016,1223.430908203125
1589672469.4957774,26030,1222.620849609375
1589672534.200207,26046,1212.828857421875
1589672630.6292205,26067,1202.7996826171875
1589672662.696259,26076,1206.7552490234375
1589672728.43073,26092,1215.685791015625
1589672990.576284,26155,1222.270751953125
1589673021.7708724,26156,1222.3116455078125
1589673055.9158642,26170,1211.98974609375
1589673520.821469,26280,1214.2337646484375
1589673586.448091,26293,1201.1519775390625
1589673620.102446,26304,1200.359375
1589674015.1126223,26394,1217.8917236328125
1589674053.7688863,26404,1214.3704833984375
1589674087.4179382,26410,1211.44677734375
1589674350.0984194,26471,1215.2161865234375
1589674512.366399,26513,1217.720458984375
1589675206.8115625,26671,1218.856689453125
1589675345.8159645,26709,1215.1397705078125
1589675546.574809,26755,1211.5333251953125
1589675578.391351,26757,1211.489501953125
1589675745.3093505,26797,1207.161376953125
1589675745.4227164,26798,1207.8099365234375
1589675745.5360699,26799,1208.00927734375
1589675813.8116612,26815,1208.794189453125
1589675882.267266,26828,1211.5264892578125
1589675883.0280707,26830,1206.7835693359375
1589676317.7605247,26929,1210.6866455078125
1589676892.2987673,27068,1214.18896484375
1589676957.5900135,27079,1208.824951171875
1589677226.4550655,27143,1214.1505126953125
1589677259.9808657,27149,1205.4530029296875
1589677297.8530645,27155,1208.994384765625
1589677298.32375,27159,1207.5413818359375
1589677298.4652648,27160,1207.5653076171875
1589677638.1342988,27235,1219.1807861328125
1589677807.4014091,27275,1214.4615478515625
1589678048.3149214,27330,1211.7852783203125
1589678528.067233,27439,1214.7548828125
1589678563.5290012,27450,1214.5458984375
1589678603.2607408,27458,1218.6639404296875
1589678842.3560529,27506,1217.372314453125
1589678946.5004315,27530,1215.580322265625
1589679121.0340486,27570,1218.4027099609375
1589679121.9530451,27573,1219.0439453125
1589679262.666254,27604,1211.8468017578125
1589679298.5614204,27614,1214.712158203125
1589679332.7333858,27621,1219.593017578125
1589679400.7710037,27635,1223.495361328125
1589679434.1990423,27639,1223.70654296875
1589679677.5156984,27696,1218.97705078125
1589679779.9248395,27716,1203.4625244140625
1589679780.84209,27719,1205.716552734375
1589679883.7125278,27740,1215.7152099609375
1589680270.2739797,27826,1216.226806640625
1589680661.6724887,27917,1213.4537353515625
1589680696.8228748,27919,1212.068115234375
1589680838.0643044,27951,1202.083251953125
1589680908.8946865,27969,1215.055419921875
1589681012.9882867,27992,1219.541748046875
1589681544.3403494,28106,1210.9696044921875
1589682185.2785738,28252,1201.80322265625
1589682326.8359373,28278,1214.0643310546875
1589682361.6573904,28286,1213.0672607421875
1589682503.963587,28322,1210.508544921875
1589682760.5715854,28377,1210.8359375
1589683046.4729414,28439,1215.473388671875
1589683118.6062155,28452,1221.71533203125
1589683553.3770092,28544,1217.92138671875
1589683664.942615,28573,1210.5572509765625
1589683844.6153326,28612,1218.757080078125
1589684170.9819968,28677,1213.8546142578125
1589685152.0178258,28892,1204.656494140625
1589685520.3873754,28971,1215.5811767578125
1589685663.7298815,28997,1203.75
1589685773.7223577,29019,1208.148193359375
1589685846.8958108,29038,1218.9246826171875
1589685956.311856,29058,1216.7747802734375
1589685957.4706154,29063,1216.0614013671875
1589686029.0996711,29079,1210.15087890625
1589686100.7443826,29091,1214.2589111328125
1589686179.120188,29107,1220.0035400390625
1589686289.5405247,29134,1209.053466796875
1589686618.6104257,29202,1213.3643798828125
1589686766.1762536,29236,1208.7733154296875
1589686842.3712325,29251,1213.5738525390625
1589686916.431511,29262,1211.6136474609375
1589686916.6742089,29264,1209.9847412109375
1589686953.7836573,29272,1206.8909912109375
1589686989.6490278,29277,1212.1419677734375
1589687136.9440227,29310,1213.899169921875
1589687395.5393665,29367,1205.76171875
1589687736.9403803,29439,1205.8485107421875
1589687920.7258332,29472,1215.8106689453125
1589687957.5546756,29479,1216.4906005859375
1589687994.6787422,29488,1216.2734375
1589688216.405839,29538,1209.6290283203125
1589688217.34559,29541,1204.5328369140625
1589688333.2031147,29562,1203.452392578125
1589688406.7652152,29574,1205.5296630859375
1589688481.7597964,29593,1215.6156005859375
1589688591.364104,29612,1217.2574462890625
1589689231.5652251,29748,1222.2923583984375
1589689607.3984218,29829,1221.885498046875
1589689644.1751096,29830,1219.3565673828125
1589689645.199002,29834,1219.5225830078125
1589689798.3901222,29864,1207.4793701171875
1589689874.3620834,29883,1217.4329833984375
1589690101.2237973,29929,1210.7764892578125
1589690447.060363,30001,1211.9412841796875
1589690486.3210523,30006,1214.49853515625
1589690598.9935837,30032,1211.8548583984375
1589690828.7052002,30078,1211.0758056640625
1589690905.433831,30093,1214.9676513671875
1589691135.4305303,30138,1211.6484375
1589691331.4506814,30175,1213.3602294921875
1589691407.7758806,30196,1214.5560302734375
1589691523.9088101,30218,1207.9832763671875
1589691637.9215388,30238,1220.7457275390625
1589691676.2687073,30244,1221.8026123046875
1589691714.5898333,30257,1217.1693115234375
1589691866.2999675,30285,1212.873779296875
1589692064.1381078,30325,1205.31640625
1589692064.993342,30328,1206.916259765625
1589692293.3357315,30368,1221.7899169921875
1589692527.5390477,30422,1219.3486328125
1589692604.9508967,30435,1221.6280517578125
1589692724.536894,30460,1219.0498046875
1589692762.101539,30467,1216.9508056640625
1589692800.2761319,30471,1216.5166015625
1589693266.4748445,30570,1220.2572021484375
1589693304.9428322,30573,1218.3914794921875
1589693422.4236438,30595,1222.83544921875
1589693506.1071005,30613,1227.4122314453125
1589693661.2163918,30645,1218.7744140625
1589693974.2698464,30707,1219.7288818359375
1589694052.0933762,30721,1219.470947265625
1589694131.1418552,30738,1221.3477783203125
1589694131.2844732,30739,1221.7938232421875
1589694333.1872127,30781,1216.8323974609375
1589694843.9210424,30880,1208.505126953125
1589695005.3760111,30907,1220.0692138671875
1589695124.3820279,30936,1217.117919921875
1589695438.8778179,30998,1214.2303466796875
1589695722.771392,31053,1207.50732421875
1589695960.7214713,31101,1219.8487548828125
1589695999.7676077,31106,1218.6197509765625
1589696560.808791,31214,1217.367431640625
1589696601.8961077,31225,1221.442138671875
1589696842.0185359,31266,1208.642333984375
1589697242.650766,31348,1213.0245361328125
1589697517.4383342,31407,1221.94677734375
1589697644.903804,31444,1214.7403564453125
1589697739.5446067,31465,1211.70654296875
1589697772.630296,31472,1212.181396484375
1589697841.252949,31491,1221.7957763671875
1589697912.240075,31502,1227.06494140625
1589698083.9310184,31538,1210.9254150390625
1589698084.5445702,31539,1211.533203125
1589698187.9788644,31564,1222.2520751953125
1589698472.712439,31626,1218.1806640625
1589698506.894869,31632,1223.46435546875
1589698542.760836,31647,1215.586669921875
1589698793.5357926,31697,1224.048095703125
1589698866.490096,31713,1222.396240234375
1589698905.9611325,31723,1220.58837890625
1589698976.9106045,31740,1221.7650146484375
1589699089.4850512,31763,1218.368896484375
1589699304.1773553,31809,1207.3409423828125
1589699612.5257819,31874,1212.2081298828125
1589699613.7797465,31881,1215.846435546875


==> figure source files/plot_python/csv/shprl/swimmer/0.csv <==
Wall time,Step,Value
1588941917.3048117,43,2.1788594722747803
1588941917.30924,46,1.9167296886444092
1588941928.7630854,72,4.372697830200195
1588941940.5161362,95,7.051368236541748
1588941973.2875009,159,16.603515625
1588941977.1877341,168,16.925512313842773
1588942009.6485078,230,20.504749298095703
1588942013.775519,235,20.559432983398438
1588942022.0981207,256,22.05597686767578
1588942034.3438895,274,23.101499557495117
1588942051.0264528,309,23.613847732543945
1588942051.0318341,311,23.64701271057129
1588942055.240899,319,23.875051498413086
1588942111.9116569,422,29.804534912109375
1588942133.2660115,461,32.8282356262207
1588942141.9614825,475,33.842506408691406
1588942192.4406166,537,37.522098541259766
1588942214.52174,580,38.960960388183594
1588942218.7724094,587,39.160030364990234
1588942245.0172367,635,40.19424819946289
1588942249.5344691,648,40.46549987792969
1588942263.0848024,672,40.881202697753906
1588942290.9564219,715,41.6389045715332
1588942295.5194762,723,41.563995361328125
1588942322.9484036,772,41.75634002685547
1588942332.3737886,786,42.04732894897461
1588942341.5478666,803,42.15190505981445
1588942346.1876154,809,42.23102569580078
1588942360.3920867,837,42.622947692871094
1588942426.4810743,946,49.59320068359375
1588942440.4872112,972,53.61332321166992
1588942480.3165956,1015,61.506492614746094
1588942513.8253436,1067,75.28221130371094
1588942538.1454968,1105,84.60353088378906
1588942581.4211974,1181,96.55089569091797
1588942631.4109485,1262,104.52218627929688
1588942665.7466853,1317,108.32073211669922
1588942665.7539217,1320,108.43518829345703
1588942675.6639838,1334,109.64579010009766
1588942680.6792822,1338,109.85633087158203
1588942709.7430604,1386,110.83063507080078
1588942714.8162978,1393,110.7070541381836
1588942740.5917869,1437,111.08081817626953
1588942760.4488018,1467,111.50204467773438
1588942812.810504,1524,112.99595642089844
1588942833.0759149,1553,114.35572052001953
1588942843.531118,1569,115.30500793457031
1588942854.2020955,1585,116.0854721069336
1588942890.3439956,1641,117.82794952392578
1588942922.0498579,1692,117.71676635742188
1588942932.219809,1710,118.91943359375
1588942937.486517,1719,118.75149536132812
1588942948.463739,1735,119.43445587158203
1588942953.899279,1738,119.54833984375
1588942980.1971116,1782,121.18696594238281
1588943023.588201,1845,122.42252349853516
1588943039.6094768,1867,123.19698333740234
1588943039.616107,1870,123.27870178222656
1588943045.1574624,1878,123.40234375
1588943072.302264,1918,124.19617462158203
1588943082.9520843,1935,124.8209457397461
1588943093.7966444,1948,125.51786041259766
1588943169.7992258,2037,127.12374114990234
1588943213.9561908,2097,125.6807632446289
1588943275.914069,2188,127.44184875488281
1588943281.8329456,2200,127.47879028320312
1588943304.765852,2232,127.23101806640625
1588943310.2811804,2238,127.26167297363281
1588943327.2675498,2258,127.97730255126953
1588943327.2814174,2263,127.91559600830078
1588943363.3330956,2308,128.7123565673828
1588943369.151238,2320,128.83164978027344
1588943397.8325722,2355,129.33705139160156
1588943420.963781,2390,129.67965698242188
1588943420.9663558,2391,129.48483276367188
1588943456.0453331,2437,129.93019104003906
1588943467.8932302,2454,130.24472045898438
1588943467.8983967,2456,130.3057098388672
1588943473.6350617,2461,130.20034790039062
1588943491.1773653,2486,130.71261596679688
1588943491.1797864,2487,130.71849060058594
1588943503.1263058,2499,130.61695861816406
1588943521.8915665,2504,130.3997344970703
1588943545.8981485,2533,130.841552734375
1588943557.5530565,2548,130.79600524902344
1588943563.4544222,2554,130.76817321777344
1588943659.7783976,2686,132.28207397460938
1588943702.2677693,2741,132.5999755859375
1588943738.625669,2790,132.85696411132812
1588943824.3216248,2897,134.09169006347656
1588943874.9739988,2968,135.65069580078125
1588943928.8103573,3012,135.55349731445312
1588943947.9576435,3039,136.0841522216797
1588943954.2841752,3042,136.3173828125
1588943997.7637608,3100,136.90061950683594
1588944048.5582805,3162,138.09625244140625
1588944099.669779,3231,137.60426330566406
1588944112.9588966,3245,137.94802856445312
1588944112.9637685,3247,137.9677276611328
1588944112.9663506,3248,137.9298553466797
1588944165.678939,3306,138.5421600341797
1588944310.9326174,3481,137.84706115722656
1588944428.4196484,3601,138.4630889892578
1588944441.8002386,3619,138.24342346191406
1588944441.8051932,3621,138.20028686523438
1588944482.156592,3671,138.2858428955078
1588944530.008104,3727,139.26426696777344
1588944543.6054168,3742,139.27066040039062
1588944591.3566775,3794,139.8744354248047
1588944605.0435507,3815,140.05445861816406
1588944611.8133152,3822,139.81283569335938
1588944710.365672,3929,140.97048950195312
1588944731.354353,3957,141.3023223876953
1588944759.6367166,3985,141.29330444335938
1588944818.6669314,4037,142.01724243164062
1588944875.6014557,4099,142.15513610839844
1588944962.428833,4197,142.81887817382812
1588944991.4982905,4228,141.7950897216797
1588944998.7603207,4233,141.98460388183594
1588945065.1889374,4305,142.60853576660156
1588945072.4947524,4318,143.11077880859375
1588945072.5002196,4320,143.04112243652344
1588945153.7191179,4401,143.37484741210938
1588945236.5210032,4493,143.4626007080078
1588945267.1248803,4510,143.36215209960938
1588945289.7688518,4531,143.38412475585938
1588945380.4179382,4629,144.7464141845703
1588945418.999206,4665,144.834716796875
1588945419.0111802,4669,144.92649841308594
1588945426.9259892,4677,145.24464416503906
1588945495.225883,4751,144.67872619628906
1588945533.6382158,4789,143.75296020507812
1588945549.1462567,4803,143.51161193847656
1588945587.5116959,4841,143.85073852539062
1588945595.217323,4853,143.74644470214844
1588945634.0494144,4895,144.62525939941406
1588945705.1999881,4963,145.0369110107422
1588945712.7860384,4972,145.10462951660156
1588945712.7943013,4975,144.8549346923828
1588945809.7423828,5051,145.34677124023438
1588945809.7493706,5053,145.28857421875
1588945866.479106,5107,145.35342407226562
1588945890.2733111,5135,145.5773468017578
1588945998.815546,5240,145.4374542236328
1588946097.3556423,5330,145.41204833984375
1588946113.5493238,5346,145.76429748535156
1588946121.700826,5360,145.77728271484375
1588946190.0639951,5421,146.07443237304688
1588946305.8221822,5518,144.64442443847656
1588946338.6156857,5550,145.5753936767578
1588946464.9999619,5665,147.2006072998047
1588946473.43007,5680,147.3714141845703
1588946523.873716,5724,148.16998291015625
1588946619.4954965,5809,147.66030883789062
1588946636.7479026,5826,147.46714782714844
1588946636.755603,5829,147.6129913330078
1588946680.405944,5865,148.13507080078125
1588946680.4240494,5872,148.44895935058594
1588946722.699758,5908,148.30059814453125
1588946748.8115797,5929,148.2837371826172
1588946812.6139874,5991,147.0138397216797
1588946854.2606065,6011,146.87277221679688
1588946984.2837708,6122,147.9849853515625
1588946993.1431708,6132,148.21041870117188
1588947073.385681,6201,147.69886779785156
1588947082.3400335,6214,147.7407684326172
1588947091.2734911,6220,147.80162048339844
1588947109.391508,6233,148.13929748535156
1588947172.3157215,6290,150.13235473632812
1588947200.0139604,6313,149.9198760986328
1588947200.0279126,6318,149.93760681152344
1588947273.2289639,6377,148.62835693359375
1588947300.493114,6401,148.67979431152344
1588947410.3087413,6497,150.35719299316406
1588947454.308152,6521,150.1808319091797
1588947509.069199,6575,150.94796752929688
1588947546.0637515,6604,151.34486389160156
1588947611.1506844,6658,151.73304748535156
1588947657.8522396,6697,151.14097595214844
1588947657.8602931,6700,151.0807342529297
1588947667.1320808,6712,151.05284118652344
1588947705.2123208,6743,150.62660217285156
1588947810.2320137,6847,149.91868591308594
1588947818.2644348,6855,149.65109252929688
1588947834.8018088,6870,149.52354431152344
1588947930.8967767,6967,150.53057861328125
1588947962.5691457,6993,150.5016632080078
1588947992.3098538,7015,150.7587890625
1588948088.619405,7107,151.87510681152344
1588948096.5690694,7115,151.66546630859375
1588948136.881683,7156,152.05197143554688
1588948202.0487616,7217,151.9587860107422
1588948226.0317278,7248,152.19647216796875
1588948290.5875509,7312,152.94667053222656
1588948322.873539,7340,152.73959350585938
1588948322.8752837,7341,152.706787109375
1588948339.0514908,7360,152.54641723632812
1588948363.5496442,7383,152.8201904296875
1588948387.7255177,7402,152.68035888671875
1588948437.417964,7451,151.9237823486328
1588948445.5149848,7461,152.04563903808594
1588948445.5218027,7464,152.05364990234375
1588948461.8651905,7479,151.9965362548828
1588948508.6696107,7512,152.67039489746094
1588948693.1302514,7688,152.74388122558594
1588948701.4848733,7694,152.7825469970703
1588948777.3756225,7761,152.6603240966797
1588948803.4261162,7789,153.24005126953125
1588948812.0396178,7799,153.24761962890625
1588948854.420921,7834,153.32859802246094
1588948923.0946271,7901,153.9499053955078
1588948958.3020134,7933,153.79415893554688
1588949019.3824654,7992,153.443603515625
1588949075.6497636,8027,154.22201538085938
1588949119.1463578,8067,153.97317504882812
1588949243.097182,8181,155.20352172851562
1588949278.587796,8216,155.2572479248047
1588949287.3524396,8222,155.28936767578125
1588949368.0051074,8291,154.5359344482422
1588949412.666657,8335,155.12191772460938
1588949448.797048,8364,155.8262176513672
1588949457.7766447,8369,155.9191131591797
1588949466.7265153,8378,155.95816040039062
1588949568.1137245,8468,156.35667419433594
1588949568.1192884,8471,156.4077606201172
1588949604.518365,8499,156.60504150390625
1588949627.7198544,8509,156.62692260742188
1588949691.4795938,8567,156.717529296875
1588949738.4012284,8602,156.89059448242188
1588949775.1825025,8636,156.9514617919922
1588949840.2279296,8696,157.0282745361328
1588949987.8114183,8820,157.57362365722656
1588949987.8186567,8823,157.6731414794922
1588950054.7253816,8879,157.62002563476562
1588950093.1917534,8905,157.33421325683594
1588950093.198192,8908,157.4374542236328
1588950121.3930423,8929,157.54200744628906
1588950121.411754,8936,157.33938598632812
1588950198.146952,8994,157.52395629882812
1588950198.1605735,9000,157.80892944335938
1588950277.2288218,9056,157.5382080078125
1588950491.2750895,9227,157.86343383789062
1588950502.8440862,9234,157.77230834960938
1588950537.5822463,9261,157.99932861328125
1588950620.5338776,9317,157.356689453125
1588950667.5248098,9349,157.45748901367188
1588950745.669646,9413,158.29806518554688
1588950745.6763542,9416,158.1494903564453
1588950775.1972437,9436,158.34449768066406
1588950815.1345506,9469,158.46827697753906
1588950927.9414573,9548,159.09933471679688
1588950938.1941493,9555,159.05714416503906
1588950948.0230398,9568,158.99545288085938
1588950977.7778926,9590,158.96250915527344
1588951028.0739858,9628,158.98712158203125
1588951067.8935356,9658,159.2659454345703
1588951097.878314,9681,159.55868530273438
1588951117.6383784,9699,159.59718322753906
1588951208.7857149,9769,159.661865234375
1588951300.5679648,9844,159.6822052001953
1588951382.531453,9908,159.65335083007812
1588951465.8992374,9973,159.28492736816406
1588951592.479311,10059,159.3459014892578
1588951623.241631,10085,159.26626586914062
1588951737.6507533,10169,159.0532684326172
1588951874.410068,10277,159.9363555908203
1588951884.7735102,10284,159.85409545898438
1588952033.8070903,10397,160.5069580078125
1588952033.8138137,10400,160.51266479492188
1588952066.4048243,10421,160.75372314453125
1588952142.5931914,10480,160.63316345214844
1588952164.1719258,10490,160.58981323242188
1588952164.1814013,10494,160.5191192626953
1588952220.1065364,10523,160.2954559326172
1588952262.8890567,10556,160.37596130371094
1588952328.188583,10608,160.8085479736328
1588952360.466728,10625,161.09439086914062
1588952371.7960649,10639,161.15301513671875
1588952393.8929656,10655,160.9850311279297
1588952415.5423443,10672,160.8302459716797
1588952470.6078732,10712,160.96151733398438
1588952536.5668263,10758,161.192138671875
1588952536.5690956,10759,161.23362731933594
1588952570.6021872,10781,161.43141174316406
1588952615.7152975,10816,161.00326538085938
1588952638.1795893,10826,160.93321228027344
1588952660.0275717,10842,161.00921630859375
1588952671.02706,10851,161.03013610839844
1588952692.8462977,10865,161.11581420898438
1588952736.687075,10903,161.3746337890625
1588952747.6127262,10906,161.36978149414062
1588952792.4333258,10940,161.650390625
1588952792.442101,10944,161.7415008544922
1588952826.6099498,10967,161.62753295898438
1588952837.705799,10973,161.45652770996094
1588952837.7095618,10975,161.46847534179688
1588952907.2561626,11015,161.62762451171875
1588952918.2392993,11021,161.6460418701172
1588952940.404233,11034,161.73150634765625
1588952940.4165154,11039,161.73379516601562
1588953029.4996536,11103,161.79185485839844
1588953062.7460418,11122,161.75164794921875
1588953073.905482,11131,161.74147033691406
1588953130.5048077,11176,161.92332458496094
1588953165.498811,11199,161.87583923339844
1588953176.6896312,11201,161.8834686279297
1588953176.6921494,11202,161.89671325683594
1588953256.8508878,11261,162.1221160888672
1588953487.3206036,11420,161.61288452148438
1588953567.6710415,11473,161.6224365234375
1588953591.644662,11493,161.70236206054688
1588953652.73794,11524,161.3634796142578
1588953664.5794835,11533,161.46881103515625
1588953687.7098947,11550,161.44650268554688
1588953711.4119093,11567,161.41030883789062
1588953757.264672,11598,161.55496215820312
1588953839.8067734,11649,161.7843780517578
1588953862.9994445,11672,161.8852081298828
1588953886.1249878,11686,161.87266540527344
1588953990.9488468,11760,162.15045166015625
1588954187.9021668,11874,162.32147216796875
1588954346.804851,11970,161.55575561523438
1588954346.8173726,11975,161.81668090820312
1588954422.4127676,12011,161.44439697265625
1588954471.5770516,12042,161.52748107910156
1588954619.100236,12139,162.44041442871094
1588954655.7821143,12165,162.33932495117188
1588954668.6099591,12169,162.31646728515625
1588954693.4116938,12185,162.4876708984375
1588954756.2893023,12227,162.44886779785156
1588954854.9149249,12291,162.65419006347656
1588954854.922466,12294,162.7894744873047
1588954880.1408067,12310,162.69473266601562
1588955029.3945148,12406,163.25035095214844
1588955117.2027562,12459,162.9474334716797
1588955283.2441657,12554,163.02188110351562
1588955463.3293433,12672,163.30865478515625
1588955515.5287948,12700,163.33609008789062
1588955605.6901932,12759,162.9388427734375
1588955683.6413174,12806,163.1969757080078
1588955800.8935633,12878,163.53514099121094
1588955839.7468925,12897,163.7323455810547
1588955905.1140156,12940,163.5614776611328
1588955931.1581433,12960,163.72789001464844
1588956051.0693977,13018,163.2386932373047
1588956077.4662225,13035,163.19912719726562
1588956117.4875102,13062,163.09072875976562
1588956156.6694214,13083,163.20509338378906
1588956169.8700604,13095,163.23057556152344
1588956196.5103605,13110,163.34091186523438
1588956209.8947933,13114,163.4176788330078
1588956236.7270951,13131,163.36318969726562
1588956289.6416707,13167,163.72210693359375
1588956355.3861873,13207,163.44557189941406
1588956408.6695344,13240,163.73907470703125
1588956596.5040848,13350,163.07098388671875
1588956691.7058012,13403,163.396728515625
1588956691.7150018,13407,163.2825164794922
1588956731.7648635,13427,163.54617309570312
1588956813.411236,13476,163.17955017089844
1588956881.9013958,13505,163.41395568847656
1588956950.6249466,13547,163.50868225097656
1588957033.3527865,13598,162.82447814941406
1588957074.4269094,13621,162.69395446777344
1588957170.782923,13680,162.60377502441406
1588957184.375631,13683,162.63137817382812
1588957293.6433053,13748,162.9852294921875
1588957349.517982,13777,163.35263061523438
1588957405.1800847,13811,163.58741760253906
1588957461.0943935,13846,163.37210083007812
1588957502.460257,13869,163.1151580810547
1588957529.9281547,13885,163.0133056640625
1588957655.3441358,13958,163.1156768798828
1588957698.7950113,13977,163.30894470214844
1588957732.1567528,13999,163.2498321533203
1588957924.9022994,14081,163.11654663085938
1588958167.5164857,14222,162.9091033935547
1588958281.820549,14288,163.24961853027344
1588958296.4213383,14295,163.14083862304688
1588958311.203477,14304,163.11166381835938
1588958353.8789487,14321,163.230224609375
1588958368.0947044,14333,163.35064697265625
1588958382.3690763,14339,163.23458862304688
1588958483.8576627,14398,162.83477783203125
1588958570.6292922,14448,162.9729461669922
1588958657.6232398,14495,163.06065368652344
1588958744.238394,14531,163.23239135742188
1588958788.1049125,14555,163.0983123779297
1588958788.1119347,14558,163.06698608398438
1588958933.8845313,14633,162.68797302246094
1588958933.900317,14639,162.7924346923828
1588958996.3077037,14669,162.9416961669922
1588959012.1752985,14678,162.90626525878906
1588959028.506976,14682,162.9358367919922
1588959028.5225334,14688,162.9054718017578
1588959222.6639657,14780,163.87979125976562
1588959222.6670992,14781,163.9058380126953
1588959237.2091749,14789,163.9085693359375
1588959252.180248,14793,163.84487915039062
1588959281.41833,14810,163.84719848632812
1588959397.8623066,14874,163.70384216308594
1588959426.8966784,14893,163.7366943359375
1588959485.8766913,14927,163.51092529296875
1588959689.3304179,15028,163.7878875732422
1588959807.7801306,15091,163.75796508789062
1588959896.87741,15137,164.01219177246094
1588959970.5711,15181,164.10678100585938
1588960000.1693017,15200,164.18463134765625
1588960133.9448113,15267,164.05966186523438
1588960238.7016096,15325,163.8184356689453
1588960283.3150058,15348,163.60006713867188
1588960434.1551197,15429,163.6686248779297
1588960525.1158054,15474,164.26600646972656
1588960525.1221538,15476,164.27218627929688
1588960599.837239,15508,164.23541259765625
1588960660.2922688,15539,164.00318908691406
1588960767.319461,15598,164.07957458496094
1588961041.2543619,15741,164.12844848632812
1588961086.9672403,15765,164.4415740966797
1588961102.4091272,15774,164.39308166503906
1588961117.5101326,15780,164.49749755859375
1588961209.423101,15826,164.59091186523438
1588961209.4301393,15829,164.6100616455078
1588961239.775251,15848,164.3745880126953
1588961505.7517748,15980,164.06161499023438
1588961537.665382,15994,164.05935668945312
1588961741.0820332,16096,163.78021240234375
1588961787.531711,16117,163.84446716308594
1588961930.6967905,16189,163.6508331298828
1588962056.6602945,16250,163.5413818359375
1588962199.8212063,16322,163.20388793945312
1588962231.6970565,16344,163.23165893554688
1588962279.6694906,16361,163.19590759277344
1588962358.1766574,16407,163.40220642089844
1588962437.6037724,16441,163.2787322998047
1588962579.4420745,16506,162.30575561523438
1588962677.2195575,16560,163.01116943359375
1588962742.5081522,16586,163.22669982910156
1588962742.5166214,16591,163.16769409179688
1588962887.5466638,16662,163.24778747558594
1588962968.040067,16698,163.59954833984375
1588963065.08205,16747,163.75872802734375
1588963194.9723191,16809,163.55615234375
1588963194.9748883,16810,163.54966735839844
1588963260.9637122,16844,163.21609497070312
1588963293.691355,16858,163.3113555908203
1588963376.3910758,16900,162.82615661621094
1588963735.7589133,17067,163.18983459472656
1588963802.7879956,17098,163.1740264892578
1588963868.869418,17132,163.19241333007812
1588964001.5679076,17193,163.5691375732422
1588964018.486504,17203,163.52980041503906
1588964085.1551034,17240,163.8775177001953
1588964102.340874,17248,163.8726043701172
1588964168.7401347,17273,163.90280151367188
1588964202.1466224,17291,164.0752716064453
1588964202.1506755,17293,164.0795440673828
1588964252.3961942,17316,164.0310821533203
1588964252.3984406,17317,164.04498291015625
1588964252.4007435,17318,164.0367889404297
1588964269.0521219,17321,164.0560760498047
1588964303.006584,17340,163.80401611328125
1588964371.1017694,17375,163.78590393066406
1588964439.4632988,17406,163.51931762695312
1588964490.2935023,17427,163.44012451171875
1588964523.9025314,17445,163.26275634765625
1588964540.5966823,17455,163.1988067626953
1588964743.9952278,17544,163.54136657714844
1588964777.9430158,17558,163.64772033691406
1588964845.4051237,17587,163.6716766357422
1588964862.7166352,17594,163.7057647705078
1588964862.7189846,17595,163.68572998046875
1588964913.7464268,17624,163.92433166503906
1588964947.6717017,17634,163.984130859375
1588964982.4419014,17654,163.82537841796875
1588965138.611956,17723,163.79995727539062
1588965241.9105768,17772,164.0910186767578
1588965311.2875688,17805,164.26461791992188
1588965398.4807007,17843,163.94760131835938
1588965644.7149873,17954,162.92991638183594
1588965697.0240617,17979,163.46913146972656
1588965697.030961,17982,163.43504333496094
1588965714.402716,17991,163.42694091796875
1588965799.104111,18019,163.3789520263672
1588965870.0978935,18054,164.0237274169922
1588965905.9446697,18066,164.0157928466797
1588966047.685491,18130,163.80844116210938
1588966082.9230528,18147,163.7457733154297
1588966223.9125986,18215,163.7307891845703
1588966276.6644664,18237,164.1916961669922
1588966348.4668603,18265,164.49993896484375
1588966456.3737414,18319,164.20606994628906
1588966762.1100087,18452,164.13265991210938
1588966762.112303,18453,164.13243103027344
1588966993.1064804,18548,162.85142517089844
1588967102.0975254,18593,162.65542602539062
1588967375.7859273,18714,164.20416259765625
1588967394.0044928,18721,164.31494140625
1588967671.685126,18846,163.66664123535156
1588967782.9213398,18894,163.52578735351562
1588967932.1852925,18959,164.16432189941406
1588967988.1434145,18978,164.43104553222656
1588967988.1551242,18983,164.56739807128906
1588968057.1594856,19006,164.7096710205078
1588968112.8681004,19028,164.73379516601562
1588968168.4523509,19049,164.18716430664062
1588968318.121442,19117,163.9136199951172
1588968450.3741338,19170,163.7105255126953
1588968583.261831,19228,163.74069213867188
1588968678.7362041,19272,164.3296661376953
1588968697.704189,19276,164.37806701660156
1588968754.1446774,19301,164.32728576660156
1588969194.6258044,19486,163.29244995117188
1588969233.4403276,19501,163.2546844482422
1588969246.7614305,19504,163.2521514892578
1588969304.1832986,19526,163.1776123046875
1588969323.1074226,19532,163.19236755371094
1588969438.7251532,19580,163.39756774902344
1588969476.8735049,19595,163.44688415527344
1588969593.3427925,19641,163.37615966796875
1588969612.6092606,19655,163.39566040039062
1588969651.537624,19666,163.41256713867188
1588969670.6777146,19675,163.55076599121094
1588969787.271276,19721,163.39401245117188
1588969806.4432175,19732,163.5696563720703
1588969825.9641652,19738,163.631591796875
1588969962.6716518,19797,163.5369873046875
1588970021.6871054,19824,163.46273803710938
1588970080.2013814,19847,163.43338012695312
1588970256.136257,19917,163.9579620361328
1588970315.49306,19939,163.69122314453125
1588970394.1488147,19972,163.71017456054688
1588970434.078351,19989,163.3273162841797
1588970453.7440739,19996,163.21072387695312
1588970566.245655,20036,162.79306030273438
1588970605.6515677,20049,162.62901306152344
1588970605.665126,20054,162.49526977539062
1588970625.4773514,20060,162.43753051757812
1588970625.484988,20063,162.35009765625
1588970824.073611,20139,162.93028259277344
1588970824.0759654,20140,162.919921875
1588970824.0806031,20142,162.96438598632812
1588970922.5842595,20184,162.98020935058594
1588970942.1666396,20187,162.8616943359375
1588971020.856759,20218,163.10763549804688
1588971080.4807422,20245,162.8811492919922
1588971080.4881425,20248,162.9386749267578
1588971100.2203398,20253,162.83224487304688
1588971239.1056578,20309,163.06253051757812
1588971279.0926783,20324,163.20870971679688
1588971298.884144,20333,163.03062438964844
1588971298.8888905,20335,163.07861328125
1588971418.9555707,20384,163.11680603027344
1588971578.7771692,20441,163.76577758789062
1588971678.8651416,20486,164.218505859375
1588971793.6781433,20527,163.769775390625
1588971834.3597991,20540,163.57960510253906
1588971834.3622482,20541,163.58348083496094
1588971894.7704957,20563,163.65196228027344
1588971894.7818081,20568,163.65863037109375
1588971934.950312,20579,163.7367401123047
1588972218.538433,20690,163.90371704101562
1588972260.1172166,20711,163.8648681640625
1588972445.4268515,20779,163.86952209472656
1588972445.4291255,20780,163.87852478027344
1588972445.4355597,20783,163.8915252685547
1588972445.4377656,20784,163.86033630371094
1588972569.312696,20832,164.1699981689453
1588972630.9571307,20856,164.28729248046875
1588972734.0837934,20889,164.64332580566406
1588972796.1640317,20914,164.5987548828125
1588972983.13996,20988,164.59750366210938
1588973101.3107977,21028,164.77288818359375
1588973121.964489,21036,164.73187255859375
1588973206.5874395,21068,164.98475646972656
1588973248.3837242,21081,165.0057373046875
1588973417.675554,21145,164.38890075683594
1588973587.1325867,21210,164.46670532226562
1588973650.3513224,21233,164.58509826660156
1588973863.0074322,21317,164.22500610351562
1588973863.0156343,21320,164.15904235839844
1588973884.5437531,21325,164.14524841308594
1588974056.5040627,21392,163.927978515625
1588974120.423994,21410,163.94480895996094
1588974314.5797951,21485,164.20986938476562
1588974436.2586415,21524,164.0432891845703
1588974436.2606494,21525,164.0202178955078
1588974869.9883435,21682,163.22401428222656
1588974978.9283936,21724,163.1219024658203
1588974978.9307926,21725,163.1421356201172
1588975152.3792596,21790,163.5507354736328
1588975174.076617,21796,163.56980895996094
1588975218.1949692,21816,163.683349609375
1588975239.9146907,21822,163.6529541015625
1588975306.889502,21843,163.5867462158203
1588975328.6277072,21849,163.51148986816406
1588975482.1977441,21909,163.7172088623047
1588975634.9495628,21968,164.24932861328125
1588975723.0382383,22000,164.34815979003906
1588975758.5836408,22007,164.36016845703125
1588976358.7807946,22221,163.89309692382812
1588976425.3376303,22246,163.8103485107422
1588976469.6246734,22259,163.9248809814453
1588976536.2958684,22286,163.9665069580078
1588976558.5360203,22293,163.8123779296875
1588976581.1099048,22304,163.61500549316406
1588976604.2493935,22309,163.659423828125
1588976626.476636,22317,163.576171875
1588976671.1416645,22331,163.6077880859375
1588976738.2527082,22359,163.51075744628906
1588976937.8766446,22428,163.09571838378906
1588976937.8837745,22431,162.90576171875
1588977071.1716688,22473,162.88851928710938
1588977174.5751152,22508,163.35537719726562
1588977287.679675,22545,164.2952880859375
1588977537.4870844,22636,164.3842010498047
1588977582.9684882,22652,164.4712371826172
1588977879.3223858,22759,164.03160095214844
1588977901.9928095,22766,164.12042236328125
1588977947.484387,22778,164.1249237060547
1588978084.706083,22829,164.16786193847656
1588978130.288745,22841,163.94381713867188
1588978384.239093,22931,163.92453002929688
1588978384.2483294,22934,163.99362182617188
1588978839.0895877,23081,163.90069580078125
1588978839.1004837,23085,163.8337860107422
1588978839.1028106,23086,163.8152618408203
1588978885.4927993,23103,163.7529754638672
1588978931.781974,23118,163.8070068359375
1588978954.875922,23128,163.91400146484375
1588979001.818926,23139,163.99884033203125
1588979001.8279397,23144,164.00865173339844
1588979024.9995568,23149,164.04566955566406
1588979118.6790934,23183,164.17291259765625
1588979165.871404,23193,164.26980590820312
1588979236.313841,23219,164.2726593017578
1588979354.442609,23264,164.0093994140625
1588979425.4523416,23287,163.87115478515625
1588979590.2586033,23338,164.14096069335938
1588979661.2802737,23362,164.3130340576172
1588979708.2510347,23381,164.29820251464844
1588979755.8374448,23395,164.00527954101562
1588979850.152105,23428,164.0985565185547
1588980196.273394,23541,163.5401611328125
1588980339.114457,23590,163.60028076171875
1588980579.0919485,23671,164.63058471679688
1588980626.6944506,23682,164.5438690185547
1588980674.6944666,23702,164.41009521484375
1588980865.8018906,23762,164.2247772216797
1588980889.8337348,23775,164.09671020507812
1588981010.4622853,23812,164.10914611816406
1588981058.5367863,23832,164.1422119140625
1588981106.6872933,23843,164.0619354248047
1588981373.6365325,23929,164.35305786132812
1588981398.2552915,23939,164.53077697753906
1588981822.7137544,24080,164.3277130126953
1588981944.6811998,24117,164.64744567871094
1588981944.6857598,24119,164.6751708984375
1588982043.4099092,24148,164.53819274902344
1588982165.4523053,24187,164.83511352539062
1588982312.0809715,24235,164.79176330566406
1588982460.8803933,24283,164.92477416992188
1588982460.8843675,24285,164.84996032714844
1588982485.7477877,24293,164.71080017089844
1588982583.8097436,24323,164.3976287841797
1588982657.5123432,24346,164.3421630859375
1588982682.1400151,24360,164.33436584472656
1588982880.6827784,24417,164.88572692871094
1588983195.360952,24513,165.06393432617188
1588983320.4355626,24558,165.1676483154297
1588983345.1846116,24562,165.1724090576172
1588983520.2680647,24622,164.83453369140625
1588983670.3081727,24668,164.88290405273438
1588983770.4209352,24698,164.7755889892578
1588983820.762455,24720,164.7262725830078
1588983845.7889535,24728,164.79446411132812
1588984248.0955086,24850,163.84715270996094
1588984323.5003386,24880,163.80511474609375
1588984399.0853055,24902,163.9189453125
1588984500.4074602,24935,164.3014373779297
1588984601.553454,24964,164.40516662597656
1588984767.6689005,25009,164.5511016845703
1588984869.8076189,25048,164.3190460205078
1588985149.9144611,25134,163.49337768554688
1588985377.9639356,25207,163.7380828857422
1588985454.1056004,25232,163.80267333984375
1588985504.8371181,25245,163.83981323242188
1588985530.2105174,25254,163.8255615234375
1588985787.670265,25333,164.55116271972656
1588985967.6770306,25392,164.54917907714844
1588986368.043367,25506,164.7258758544922
1588986419.3675835,25521,164.7118682861328
1588986653.9747717,25600,164.77587890625
1588986862.8287096,25662,164.9524383544922
1588986940.9982173,25687,164.91172790527344
1588987228.5833607,25776,165.08616638183594
1588987358.8725517,25813,165.0205535888672
1588987464.6269922,25848,164.83441162109375
1588987596.0457096,25881,164.69384765625
1588987728.8578131,25922,164.73526000976562
1588988090.8301356,26030,165.32009887695312
1588988143.9139001,26046,165.2368621826172
1588988224.6444817,26067,165.06617736816406
1588988251.0405455,26076,165.144287109375
1588988304.6800861,26092,165.1088409423828
1588988518.3958728,26155,165.5169677734375
1588988518.3982546,26156,165.521728515625
1588988572.1821468,26170,165.5993194580078
1588988920.9611785,26280,165.51791381835938
1588988975.0144172,26293,165.38356018066406
1588989002.2543657,26304,165.3514404296875
1588989354.0656302,26404,165.4223175048828
1588989571.35015,26471,165.4076690673828
1588989749.567303,26513,165.37327575683594
1588990267.9639568,26671,164.902099609375
1588990571.4372962,26755,164.80226135253906
1588990571.4426956,26757,164.78404235839844
1588990709.3119347,26797,164.6980743408203
1588990709.3144476,26798,164.66665649414062
1588990709.3169372,26799,164.65040588378906
1588990764.3325326,26815,164.74830627441406
1588990819.3554447,26828,164.859619140625
1588990819.3593323,26830,164.83132934570312
1588991178.3110802,26929,164.93569946289062
1588991693.5471594,27079,164.58786010742188
1588991917.7505715,27143,164.38433837890625
1588991945.6482813,27149,164.3619842529297
1588991974.313379,27155,164.33128356933594
1588991974.321562,27159,164.22909545898438
1588991974.3238056,27160,164.3301544189453
1588992255.748377,27235,164.35105895996094
1588992397.134805,27275,164.16934204101562
1588992595.0469227,27330,164.22933959960938
1588992965.2397428,27439,164.80357360839844
1588993021.6671212,27450,164.83335876464844
1588993050.1756487,27458,164.82211303710938
1588993235.8246214,27506,164.8672637939453
1588993321.7032168,27530,164.88949584960938
1588993464.508433,27570,164.69796752929688
1588993464.516279,27573,164.73590087890625
1588993578.357893,27604,164.93350219726562
1588993606.9379663,27614,164.90927124023438
1588993635.514726,27621,164.9023895263672
1588993692.324722,27639,165.06419372558594
1588993893.8661299,27696,164.9532012939453
1588993979.6167068,27716,165.12989807128906
1588993979.6240191,27719,165.1289520263672
1588994066.4082625,27740,165.21176147460938
1588994381.9538925,27826,165.31556701660156
1588994699.029728,27917,165.4142303466797
1588994699.0340216,27919,165.3876953125
1588994815.210473,27951,165.53990173339844
1588994901.3456142,27969,165.4571075439453
1588995933.549218,28252,165.64418029785156
1588996021.3023841,28278,165.9351043701172
1588996195.7363288,28322,166.0520477294922
1588996400.5248728,28377,165.97152709960938
1588996606.249077,28439,165.91819763183594
1588996664.9606962,28452,166.05661010742188
1588997006.389687,28544,165.78036499023438
1588997125.0962646,28573,165.8848419189453
1588997274.1061249,28612,165.70005798339844
1588997513.6783378,28677,165.58786010742188
1588998323.890983,28892,165.9668731689453
1588998625.7335062,28971,165.9188995361328
1588998716.4275813,28997,165.79978942871094
1588998820.7252429,29019,165.8426055908203
1588998881.8675609,29038,165.8166046142578
1588998972.4352133,29058,165.92434692382812
1588998972.4479396,29063,165.88815307617188
1588999032.6698222,29079,165.81692504882812
1588999094.0215294,29091,165.8264923095703
1588999154.474327,29107,165.67953491210938
1588999245.2599134,29134,165.95138549804688
1588999519.0086052,29202,166.06898498535156
1588999702.3000858,29251,165.8318328857422
1588999732.747205,29264,165.84303283691406
1588999763.2845187,29272,165.85354614257812
1589000132.021024,29367,165.496826171875
1589000409.6842809,29439,165.693115234375
1589000532.9443057,29472,165.71876525878906
1589000563.9272344,29479,165.65406799316406
1589000594.8650162,29488,165.6890411376953
1589000824.6825364,29538,165.80519104003906
1589000824.689806,29541,165.79165649414062
1589000917.6221366,29562,165.771240234375
1589000948.6597824,29574,165.8022003173828
1589001041.815266,29593,165.93411254882812
1589001104.3579676,29612,165.9551239013672
1589001635.437028,29748,165.6692657470703
1589001948.113149,29829,166.08033752441406
1589001948.1155362,29830,166.07559204101562
1589002073.5113118,29864,165.95765686035156
1589002166.727571,29883,165.81802368164062
1589002355.532189,29929,165.6527099609375
1589002638.8175347,30001,165.8043670654297
1589002651.8454328,30006,165.88072204589844
1589002747.3255734,30032,165.74063110351562
1589002936.9638684,30078,165.81979370117188
1589003000.3596704,30093,165.74627685546875
1589003189.272756,30138,165.62673950195312
1589003315.1307967,30175,165.62901306152344
1589003505.2238257,30218,165.68246459960938
1589003568.8284562,30238,165.69239807128906
1589003600.7796872,30244,165.6459503173828
1589003664.3863406,30257,165.5365753173828
1589003760.2755497,30285,165.46658325195312
1589003918.891522,30328,165.261474609375
1589004078.8772743,30368,165.3084716796875
1589004366.2505054,30435,165.2379913330078
1589004462.4509895,30460,165.251708984375
1589004495.0086813,30467,165.2498016357422
1589004495.0180268,30471,165.2691650390625
1589004931.4496725,30570,165.4844512939453
1589004931.4570675,30573,165.4293670654297
1589005092.8683736,30613,165.28565979003906
1589005222.5866528,30645,165.23500061035156
1589005482.3219845,30707,165.2508544921875
1589005547.021612,30721,165.22825622558594
1589005612.3910887,30738,165.2256317138672
1589005612.3937721,30739,165.22738647460938
1589005775.1235886,30781,165.2068328857422
1589006173.0009656,30880,165.39964294433594
1589006305.8042715,30907,165.42185974121094
1589006911.8569186,31053,165.2074737548828
1589007139.7652278,31106,165.3990020751953
1589007598.7231977,31214,165.2552490234375
1589007664.4743805,31225,165.5049591064453
1589008164.8807404,31348,165.73927307128906
1589008439.3990123,31407,165.67984008789062
1589008633.704273,31444,165.63812255859375
1589008734.2144454,31465,165.64724731445312
1589008881.259625,31502,165.63623046875
1589009048.9244123,31538,165.68206787109375
1589009048.9268434,31539,165.71092224121094
1589009149.3606493,31564,165.81439208984375
1589009416.5628781,31626,165.89373779296875
1589009719.4239757,31697,165.81275939941406
1589009820.021502,31723,165.7432098388672
1589009887.6660223,31740,165.73414611816406
1589009988.4524715,31763,165.719482421875
1589010189.177244,31809,165.92041015625
1589010459.7462196,31874,166.08828735351562
1589010493.2843952,31881,166.02435302734375
1589010527.0166273,31889,166.0747528076172
1589010728.9671092,31937,166.04898071289062
1589010762.822144,31946,166.03530883789062
1589011013.3477883,32005,165.71861267089844
1589011081.895577,32018,165.7265625
1589011695.9367955,32163,165.79330444335938
1589011732.5951707,32175,165.8292236328125
1589011900.006334,32208,165.80850219726562
1589011935.0871723,32210,165.82032775878906
1589012106.6306124,32250,165.9742431640625
1589012380.4564993,32315,166.07614135742188
1589012688.8395543,32389,165.5335235595703
1589012895.762586,32436,165.9068145751953
1589013033.703008,32472,166.33799743652344
1589013171.978037,32501,166.299560546875
1589013323.936689,32530,166.2579345703125
1589013358.0718002,32543,166.21578979492188
1589013392.0843172,32546,166.256103515625
1589013667.0332313,32612,166.0275421142578
1589013667.0399754,32615,166.07569885253906
1589013873.2345965,32658,165.7652130126953
1589014048.1565018,32697,165.72381591796875
1589014082.7107632,32707,165.72360229492188
1589014082.7173936,32710,165.64993286132812
1589014343.7400823,32763,165.47157287597656
1589014902.6774955,32895,165.5618438720703
1589014937.6157205,32902,165.5704803466797
1589014937.6181872,32903,165.5550079345703
1589014973.096877,32910,165.51588439941406
1589015255.0933268,32975,165.4764862060547
1589015421.3984663,33003,165.58978271484375
1589015466.0813022,33015,165.62948608398438
1589015547.5711143,33028,165.5099334716797
1589015583.0867653,33035,165.5259552001953
1589015938.352144,33116,165.6242218017578
1589016080.5607347,33149,165.67672729492188
1589016115.7157035,33153,165.65853881835938
1589016222.367052,33180,165.61807250976562
1589016222.3715775,33182,165.65139770507812
1589016543.3443332,33249,165.76409912109375
1589016614.3317952,33272,165.80369567871094
1589016936.8568575,33342,165.9916534423828
1589016972.4648986,33352,165.97833251953125
1589017079.7396119,33369,165.9674530029297
1589017079.7565892,33376,165.97647094726562
1589017115.5344894,33379,165.9890899658203
1589017187.6244783,33393,165.8491973876953
1589017223.414974,33404,165.69281005859375
1589017844.1829011,33540,165.29995727539062
1589018022.7155333,33577,164.90206909179688
1589018238.5429902,33632,164.9615478515625
1589018273.9722958,33639,164.77374267578125
1589018562.2735672,33704,164.9916229248047
1589018708.1606913,33729,165.0056915283203
1589018744.3530993,33738,165.147216796875
1589018780.0501103,33750,165.27322387695312
1589018887.7533023,33769,164.92359924316406
1589018961.01563,33786,164.9819793701172
1589019046.8945975,33801,165.00408935546875
1589019210.4455886,33840,165.26473999023438
1589019283.093664,33852,165.227783203125
1589019392.5890067,33877,165.31488037109375
1589019538.9540918,33907,165.24684143066406
1589019575.4256523,33914,165.18441772460938
1589019831.575619,33972,165.32301330566406
1589019868.3962104,33983,165.39353942871094
1589020065.424026,34018,165.3075714111328
1589020138.7218049,34037,165.37290954589844
1589020174.8269632,34044,165.3754119873047
1589020392.4857547,34090,165.28668212890625
1589020611.4131513,34142,165.16036987304688
1589020647.7272906,34145,165.22178649902344
1589020794.0538678,34180,165.21421813964844
1589021087.5145965,34248,165.23129272460938
1589021235.2758946,34273,165.44281005859375
1589021385.3573797,34307,165.49777221679688
1589021385.364264,34310,165.46803283691406
1589021645.1237705,34362,165.45428466796875
1589021645.1259937,34363,165.4490203857422
1589021719.0777779,34384,165.24415588378906
1589021977.6306171,34439,165.5833282470703
1589022128.8887918,34466,165.55087280273438
1589022404.5762475,34526,165.55380249023438
1589022404.5784314,34527,165.5629425048828
1589022550.5897427,34553,165.5028839111328
1589022590.4953063,34565,165.5004425048828
1589022681.105541,34580,165.45887756347656
1589022768.5166974,34600,165.48306274414062
1589022844.0919862,34609,165.45220947265625
1589022882.0758467,34618,165.4451446533203
1589022996.222316,34648,165.46774291992188
1589023263.4534142,34697,165.49612426757812
1589023492.0533326,34752,165.8112030029297
1589023642.004564,34784,165.51901245117188
1589023753.4719818,34806,165.1421356201172
1589024087.4008012,34879,164.4591522216797
1589024460.3599246,34957,165.67701721191406
1589024812.1431339,35031,165.57763671875
1589025039.3613915,35080,165.45726013183594
1589025229.05315,35116,165.39041137695312
1589025532.8821464,35178,165.587158203125
1589025761.0531223,35229,165.76629638671875
1589025876.4400713,35255,165.56211853027344
1589025914.7994282,35258,165.51220703125
1589026278.3805225,35334,165.5175323486328
1589026415.1375728,35355,165.2729034423828
1589026459.3165648,35363,165.61024475097656
1589026497.7459652,35376,165.32833862304688
1589026536.4156437,35378,165.35948181152344
1589026536.4293487,35384,165.2962646484375
1589026846.4622247,35448,165.52658081054688
1589027041.2752366,35482,165.7530517578125
1589027041.2795124,35484,165.41075134277344
1589027041.2812524,35485,165.41464233398438
1589027478.5533996,35571,165.03530883789062
1589027478.5609531,35574,165.11968994140625
1589027633.59908,35601,165.14944458007812
1589028453.7490277,35772,165.6861572265625
1589028493.2391732,35779,165.673828125
1589028649.8722692,35816,165.7452850341797
1589028807.6969512,35845,165.68247985839844
1589028846.923287,35850,165.72630310058594
1589029045.0400603,35892,165.82559204101562
1589029359.105586,35954,166.10110473632812
1589029437.806046,35971,165.93568420410156
1589029437.8077352,35972,165.9442901611328
1589029770.6205862,36038,164.68214416503906
1589029812.7826178,36046,164.49810791015625
1589029909.8599114,36058,164.5177001953125
1589030080.2873664,36095,164.50112915039062
1589030080.289304,36096,164.50411987304688
1589030119.8197696,36099,164.330810546875
1589030440.329679,36165,165.05201721191406
1589030718.0811903,36217,165.88241577148438
1589030757.403119,36232,165.97808837890625
1589030835.8352697,36247,166.12965393066406
1589030914.754126,36263,166.1981201171875
1589030993.4424427,36276,166.13397216796875
1589031151.154156,36311,166.16912841796875
1589031269.6136231,36330,166.1754150390625
1589031308.8878603,36337,166.1647186279297
1589032478.722869,36570,165.7518310546875
1589032760.8661869,36630,165.84814453125
1589032921.3110073,36660,165.92990112304688
1589033002.0935378,36679,166.04100036621094
1589033457.6562786,36768,165.7422332763672
1589033682.0102043,36807,165.7408447265625
1589033722.3130116,36811,165.69708251953125
1589033763.1105397,36820,165.81336975097656
1589033803.406839,36826,165.8912353515625
1589033926.6603987,36851,165.89964294433594
1589034212.885453,36908,165.8556671142578
1589034416.6179717,36951,165.650390625
1589034962.579461,37054,165.470458984375
1589035289.5704465,37115,165.9791259765625
1589035289.5825899,37120,165.98634338378906


==> figure source files/plot_python/csv/shprl/swimmer/1.csv <==
Wall time,Step,Value
1589162949.7894514,43,4.126549243927002
1589162949.8820996,46,3.1054182052612305
1589162962.3759327,72,3.4007532596588135
1589162974.4559104,95,3.591909408569336
1589163007.3741171,159,16.346967697143555
1589163012.2361867,168,18.56141471862793
1589163046.2915273,230,28.699481964111328
1589163050.2507079,235,29.138141632080078
1589163058.50782,256,30.056318283081055
1589163070.7312286,274,31.070934295654297
1589163087.9120328,309,32.73031234741211
1589163088.0231767,311,32.99583435058594
1589163092.1480207,319,33.17234802246094
1589163148.9830704,422,39.56832504272461
1589163172.5601478,461,40.66828155517578
1589163180.8883114,475,40.72002029418945
1589163229.9282732,537,41.3602409362793
1589163243.4742837,564,41.53559875488281
1589163252.5413263,580,42.02180099487305
1589163257.0654476,587,42.02566909790039
1589163284.3524597,635,44.44029235839844
1589163289.3818614,648,45.232078552246094
1589163299.017061,662,46.3906364440918
1589163303.471627,672,47.521114349365234
1589163330.8235533,715,50.69956970214844
1589163335.3983305,723,51.01620864868164
1589163362.9881282,772,52.58174133300781
1589163372.327792,786,53.68100357055664
1589163382.256077,803,54.325931549072266
1589163386.4886158,809,54.904727935791016
1589163400.9426758,837,57.176979064941406
1589163464.306959,946,67.84893035888672
1589163477.4743392,972,72.18338775634766
1589163517.1464107,1015,78.11417388916016
1589163549.0499141,1067,83.75193786621094
1589163571.9550288,1105,85.39506530761719
1589163611.5644088,1181,84.26282501220703
1589163657.6216247,1262,86.03489685058594
1589163689.787578,1317,89.98570251464844
1589163689.8877637,1320,90.33330535888672
1589163698.8931234,1334,91.40741729736328
1589163703.228683,1338,92.4773178100586
1589163730.2624652,1386,99.84068298339844
1589163734.5996585,1393,101.0643539428711
1589163759.0022302,1437,107.14523315429688
1589163778.6487591,1467,110.57540130615234
1589163831.8760169,1524,120.28009033203125
1589163851.631351,1553,122.76325225830078
1589163860.998406,1569,123.94258117675781
1589163870.081731,1585,125.9473876953125
1589163904.0751874,1641,128.64883422851562
1589163934.3443985,1692,136.79385375976562
1589163944.449371,1710,139.1963653564453
1589163949.7229543,1719,140.6789093017578
1589163959.7684808,1733,143.93792724609375
1589163959.824946,1735,144.16082763671875
1589163964.9095016,1738,143.9155731201172
1589163989.8232021,1782,146.18617248535156
1589164030.1709404,1845,158.9274139404297
1589164035.68139,1854,161.92291259765625
1589164046.0042508,1867,165.6136932373047
1589164046.1036217,1870,166.66143798828125
1589164051.3507297,1878,167.93264770507812
1589164078.3301551,1918,179.81842041015625
1589164089.0811946,1935,182.6311492919922
1589164100.186984,1948,183.29014587402344
1589164155.766765,2002,198.0771484375
1589164182.769058,2037,208.29762268066406
1589164220.3907511,2078,214.2889404296875
1589164240.1650333,2097,214.5806427001953
1589164316.789005,2188,226.26927185058594
1589164323.6980658,2200,229.58453369140625
1589164336.872744,2212,231.8897247314453
1589164351.1787438,2232,234.770263671875
1589164357.7186112,2238,236.44566345214844
1589164378.247726,2258,240.17941284179688
1589164378.5085726,2263,240.59774780273438
1589164414.9943666,2308,242.12896728515625
1589164420.9012442,2320,243.78785705566406
1589164449.2132828,2355,246.57725524902344
1589164472.3951418,2390,253.8811492919922
1589164472.4851923,2391,253.83973693847656
1589164508.2368655,2437,262.8087463378906
1589164519.7662563,2454,263.7069091796875
1589164519.8307161,2456,263.96044921875
1589164525.452431,2461,264.251220703125
1589164543.0997133,2486,264.69757080078125
1589164543.1316795,2487,264.931396484375
1589164554.638185,2499,265.02801513671875
1589164570.6855235,2504,265.4195251464844
1589164595.7359135,2533,266.3145446777344
1589164607.1818306,2548,266.2818298339844
1589164613.3873327,2554,266.9966125488281
1589164707.087491,2686,273.67279052734375
1589164749.4630094,2741,275.0122985839844
1589164785.8334072,2790,276.1114807128906
1589164872.17417,2897,282.79791259765625
1589164921.3537025,2968,284.2214050292969
1589164980.6283097,3012,285.57550048828125
1589164999.3475258,3039,286.7417907714844
1589165005.0445933,3042,286.5263977050781
1589165049.2902055,3100,287.4151611328125
1589165097.1376843,3162,287.8939514160156
1589165120.9757843,3197,288.80401611328125
1589165145.5018804,3231,290.1851501464844
1589165157.7733574,3245,291.1457214355469
1589165157.829825,3247,291.1845703125
1589165157.8578026,3248,291.2271423339844
1589165207.2964976,3306,293.25750732421875
1589165296.696217,3409,290.56097412109375
1589165329.8604088,3450,291.13787841796875
1589165356.6089287,3481,290.9826965332031
1589165468.4671009,3601,292.22491455078125
1589165482.6430016,3619,291.4114990234375
1589165482.7568927,3621,291.4453430175781
1589165519.5586805,3671,291.8336181640625
1589165564.9424398,3727,291.33123779296875
1589165577.3490825,3742,291.9631652832031
1589165622.176707,3794,291.7001953125
1589165637.0531247,3815,291.22052001953125
1589165644.2069092,3822,290.6206970214844
1589165747.955342,3929,291.6606140136719
1589165769.3325572,3957,290.40081787109375
1589165797.2484856,3985,290.93524169921875
1589165855.6201696,4037,291.5763244628906
1589165912.0799527,4099,293.099853515625
1589165919.0591137,4110,293.141357421875
1589165998.0210593,4197,289.4654235839844
1589166005.4856932,4203,289.1216735839844
1589166027.106132,4228,288.8487548828125
1589166034.3114662,4233,289.068603515625
1589166056.467147,4264,290.5738830566406
1589166099.6402588,4305,291.9614562988281
1589166108.0316389,4318,292.27886962890625
1589166108.089832,4320,292.27655029296875
1589166188.5365348,4401,290.5310974121094
1589166269.5914934,4493,287.05377197265625
1589166300.4049053,4510,287.2919921875
1589166322.3033483,4531,286.42047119140625
1589166412.6878498,4629,283.9271545410156
1589166450.2040775,4665,284.3244934082031
1589166450.3603256,4669,284.2000427246094
1589166458.267078,4677,283.604736328125
1589166526.7078323,4751,283.3962097167969
1589166564.8602273,4789,285.2059020996094
1589166580.5636048,4803,285.1507873535156
1589166619.845089,4841,285.52801513671875
1589166627.5854132,4853,285.70953369140625
1589166666.1630058,4895,284.57598876953125
1589166736.1184459,4963,282.6233825683594
1589166743.8434157,4972,282.9468994140625
1589166743.9459324,4975,282.8438720703125
1589166839.658574,5051,284.2435302734375
1589166839.725351,5053,284.0780029296875
1589166895.5671523,5107,283.2405090332031
1589166921.164007,5135,282.36334228515625
1589167026.0925114,5240,279.4326477050781
1589167121.519989,5330,276.9526062011719
1589167138.1808689,5346,276.80450439453125
1589167146.5283725,5360,277.63800048828125
1589167216.3946917,5421,276.2742004394531
1589167358.317224,5516,275.8181457519531
1589167358.4027398,5518,275.9649963378906
1589167400.3349648,5550,276.10943603515625
1589167551.2080908,5665,272.7033386230469
1589167562.8438532,5680,273.0661315917969
1589167627.0563898,5724,274.73602294921875
1589167745.9301085,5809,272.15008544921875
1589167772.9895122,5826,271.4017028808594
1589167773.1349459,5829,271.481201171875
1589167844.5031087,5865,271.2891845703125
1589167845.0465872,5872,271.08660888671875
1589167912.6905415,5908,270.14947509765625
1589167951.6380854,5929,270.9425048828125
1589167992.099275,5953,270.65447998046875
1589168042.653914,5991,270.6105041503906
1589168099.617532,6011,271.3341369628906
1589168274.253537,6122,267.1698303222656
1589168286.4442928,6132,266.4193115234375
1589168360.1315517,6182,262.960205078125
1589168397.380999,6201,262.39190673828125
1589168409.846665,6214,261.8486328125
1589168421.8489397,6220,261.0653381347656
1589168446.3403873,6233,260.57391357421875
1589168533.5366051,6290,261.93743896484375
1589168569.7252822,6313,262.1018371582031
1589168569.9720416,6318,262.7130432128906
1589168613.951831,6342,263.3091125488281
1589168681.8438544,6377,263.6152038574219
1589168723.1790555,6401,264.1702575683594
1589168888.4499257,6497,264.61279296875
1589168951.4539757,6521,263.738037109375
1589169031.7732062,6575,263.6238708496094
1589169086.80768,6604,263.017333984375
1589169176.8769374,6658,261.5419616699219
1589169240.6396646,6697,262.891845703125
1589169240.7832336,6700,262.6612243652344
1589169254.033985,6712,262.6000061035156
1589169303.8179827,6743,264.1711120605469
1589169471.1170924,6847,263.0829162597656
1589169483.6778486,6855,263.1033630371094
1589169510.456347,6870,263.2205505371094
1589169666.0661917,6967,266.3271789550781
1589169717.4982886,6993,266.3194274902344
1589169765.0492208,7015,265.9681091308594
1589169920.9310675,7107,264.9395751953125
1589169933.737254,7115,264.9424743652344
1589169998.803642,7156,264.29779052734375
1589170102.4716902,7217,265.1133117675781
1589170143.3296883,7248,264.4454650878906
1589170249.4193606,7312,264.28948974609375
1589170288.592634,7330,265.4744873046875
1589170300.613267,7340,265.2747497558594
1589170300.7018738,7341,265.2493896484375
1589170322.7319236,7360,265.3187561035156
1589170352.7708528,7383,266.08892822265625
1589170382.2458532,7402,265.5512390136719
1589170444.1360452,7451,267.487548828125
1589170454.5753684,7461,268.4219055175781
1589170454.674462,7464,268.25848388671875
1589170474.5357013,7479,269.2467041015625
1589170531.8963869,7512,269.16973876953125
1589170703.7408988,7645,264.1693115234375
1589170754.1131108,7688,262.17974853515625
1589170764.2908728,7694,261.9464416503906
1589170857.0878294,7761,264.2268371582031
1589170888.092965,7789,266.7959899902344
1589170898.6860034,7799,266.81463623046875
1589170950.3718355,7834,264.6991882324219
1589171033.469631,7901,266.5365905761719
1589171075.682457,7933,268.34320068359375
1589171149.0625477,7992,266.4732360839844
1589171217.3244092,8027,265.414794921875
1589171248.62477,8050,265.143798828125
1589171270.0171475,8067,264.8778076171875
1589171440.753002,8181,272.41436767578125
1589171493.157942,8216,273.51739501953125
1589171505.8323488,8222,273.74859619140625
1589171608.9632287,8291,274.671630859375
1589171662.6713326,8335,274.8570251464844
1589171705.4835126,8364,275.4504699707031
1589171715.863652,8369,275.71343994140625
1589171726.4974344,8378,275.84649658203125
1589171855.1729195,8468,273.7993469238281
1589171855.3125734,8471,273.43988037109375
1589171897.999839,8499,272.3236999511719
1589171926.0740714,8509,271.7800598144531
1589172003.4826512,8567,273.01629638671875
1589172059.1780686,8602,273.90155029296875
1589172104.473005,8635,275.3502502441406
1589172104.5131583,8636,275.3143615722656
1589172182.479869,8696,274.4985046386719
1589172359.9743922,8820,273.7727966308594
1589172360.1281831,8823,274.2550048828125
1589172438.358144,8879,273.8851013183594
1589172483.448789,8905,273.933349609375
1589172483.541593,8908,273.6146240234375
1589172517.1618702,8929,273.30596923828125
1589172517.4459,8936,273.2143249511719
1589172607.4602032,8994,272.5219421386719
1589172607.6490324,9000,271.64093017578125
1589172706.2557647,9056,270.1790771484375
1589172718.376884,9064,270.26739501953125
1589172959.5820591,9227,269.0325012207031
1589172970.9630966,9234,269.72027587890625
1589173005.9378858,9261,270.83642578125
1589173087.133136,9317,271.48077392578125
1589173132.6674323,9349,273.7197570800781
1589173226.5123894,9413,277.0414123535156
1589173226.6101496,9416,277.2006530761719
1589173261.959815,9436,277.921142578125
1589173272.373522,9443,277.63665771484375
1589173304.4337177,9469,277.8936462402344
1589173414.3479671,9539,274.94744873046875
1589173424.996153,9548,274.72808837890625
1589173435.6397042,9555,274.6916809082031
1589173446.4647515,9568,274.1811828613281
1589173478.7559912,9590,273.74462890625
1589173531.940703,9628,272.9151611328125
1589173574.6538868,9658,273.25457763671875
1589173611.030827,9681,273.4409484863281
1589173633.181404,9699,274.54449462890625
1589173730.0575254,9769,272.3216247558594
1589173830.273002,9844,268.89324951171875
1589173886.001225,9884,269.083251953125
1589173918.3755069,9908,271.0103454589844
1589174005.193043,9973,272.48101806640625
1589174132.0283225,10051,272.8412780761719
1589174132.1639767,10056,272.6103820800781
1589174143.7423067,10059,272.9613037109375
1589174177.2180595,10085,272.117919921875
1589174299.2551968,10169,273.1472473144531
1589174321.4109397,10186,273.8304138183594
1589174421.5115497,10257,271.58526611328125
1589174444.0465589,10277,272.07916259765625
1589174454.9933465,10284,271.3530578613281
1589174611.9369102,10397,272.7949523925781
1589174612.01719,10400,273.09716796875
1589174645.9808025,10421,272.07470703125
1589174724.191609,10480,271.5697021484375
1589174746.5182428,10490,271.2385559082031
1589174746.6712308,10494,271.7205810546875
1589174806.829728,10523,270.851318359375
1589174852.8626044,10556,271.277587890625
1589174921.2742426,10608,273.2601623535156
1589174958.3816235,10625,273.4748229980469
1589174972.1862912,10639,273.3676452636719
1589175000.4746466,10655,273.50421142578125
1589175029.6085248,10672,273.95849609375
1589175099.2490942,10712,274.18408203125
1589175174.0909426,10758,275.055419921875
1589175174.118873,10759,275.20098876953125
1589175208.9504797,10781,273.7259826660156
1589175256.0859118,10816,272.1304016113281
1589175278.8762758,10826,270.2471008300781
1589175302.2739415,10842,269.779296875
1589175313.9776068,10851,269.210205078125
1589175337.5104234,10865,269.8793029785156
1589175384.908233,10903,271.0782165527344
1589175396.3699634,10906,270.7470397949219
1589175443.2711606,10940,272.0085144042969
1589175443.4225147,10944,271.7353515625
1589175478.4444282,10967,272.8135681152344
1589175490.4363105,10973,272.80780029296875
1589175490.4905994,10975,272.6107482910156
1589175563.2662678,11015,273.3316345214844
1589175574.880181,11021,273.87542724609375
1589175598.5161786,11034,274.49609375
1589175598.677382,11039,274.60211181640625
1589175694.2128673,11103,275.9998474121094
1589175729.6833754,11122,275.1129150390625
1589175741.4223013,11131,275.3312683105469
1589175801.3833678,11176,275.3783874511719
1589175837.5526989,11199,274.81298828125
1589175849.132053,11201,275.16424560546875
1589175849.1605184,11202,274.90850830078125
1589175933.7538228,11261,277.534912109375
1589176174.1126494,11420,282.7513122558594
1589176259.842496,11473,284.4696044921875
1589176284.613579,11493,285.0629577636719
1589176347.212766,11524,286.44482421875
1589176359.370728,11533,286.9333190917969
1589176384.3460279,11550,286.44244384765625
1589176409.4513109,11567,286.8647766113281
1589176458.2196457,11598,288.24749755859375
1589176542.9900687,11649,290.631103515625
1589176568.085413,11672,291.8626403808594
1589176592.4854708,11686,293.2409973144531
1589176704.1521418,11760,292.7497863769531
1589176891.6426466,11874,293.2226867675781
1589177043.7213075,11970,295.8039245605469
1589177043.9204981,11975,295.3591003417969
1589177120.4504583,12011,296.7321472167969
1589177171.611346,12042,297.1088562011719
1589177329.7270277,12139,295.95721435546875
1589177368.5623693,12165,295.64666748046875
1589177381.8554857,12169,295.6150817871094
1589177407.7561042,12185,296.0387268066406
1589177475.296615,12227,296.5423583984375
1589177578.3369837,12291,295.4554443359375
1589177578.4181168,12294,295.35980224609375
1589177604.9874287,12310,295.8104248046875
1589177761.7094724,12406,297.48785400390625
1589177853.840357,12459,296.6614074707031
1589178026.1895301,12554,295.0489807128906
1589178209.9600449,12672,297.7012634277344
1589178262.754438,12700,297.41033935546875
1589178357.0027485,12759,296.9712829589844
1589178383.5970895,12775,296.4150695800781
1589178438.0994618,12806,295.49639892578125
1589178563.9791317,12878,295.7200622558594
1589178613.6946626,12897,296.63201904296875
1589178697.372579,12940,297.05279541015625
1589178731.7438402,12960,296.9504699707031
1589178864.1609676,13018,298.54486083984375
1589178892.988343,13035,298.31622314453125
1589178936.704394,13062,299.6458740234375
1589178978.8988688,13083,298.82037353515625
1589178993.1235497,13095,298.5093994140625
1589179021.5248647,13110,299.492431640625
1589179035.3577497,13114,299.3095397949219
1589179063.7522104,13131,299.53448486328125
1589179120.1364768,13167,300.0421142578125
1589179190.214527,13207,302.79083251953125
1589179246.6441119,13240,305.77911376953125
1589179443.51196,13350,308.3451843261719
1589179542.7557032,13403,308.11572265625
1589179542.8725004,13407,307.89434814453125
1589179585.3393803,13427,307.4698486328125
1589179670.79032,13476,307.2160949707031
1589179742.6099496,13505,307.5325012207031
1589179813.876354,13547,307.4123840332031
1589179900.8516486,13598,306.14599609375
1589179944.0107915,13621,306.2444152832031
1589180045.0949633,13680,306.33697509765625
1589180059.293295,13683,306.5051574707031
1589180176.013388,13748,307.9271545410156
1589180234.7872036,13777,308.450439453125
1589180292.908228,13811,308.64495849609375
1589180352.3320763,13846,308.77294921875
1589180397.4405587,13869,307.60565185546875
1589180427.1929991,13885,307.702880859375
1589180530.2325253,13938,306.17364501953125
1589180559.4269326,13958,305.765625
1589180588.3632796,13971,305.67254638671875
1589180602.749218,13977,305.85992431640625
1589180631.8985116,13999,304.75115966796875
1589180809.5923133,14081,305.26629638671875
1589181060.9271472,14222,304.1546325683594
1589181179.1998188,14288,305.25299072265625
1589181194.0210893,14295,304.97991943359375
1589181210.4461567,14304,305.3974304199219
1589181263.151721,14321,305.9534912109375
1589181280.8322468,14333,305.80621337890625
1589181298.6864407,14339,305.8493957519531
1589181418.052223,14398,305.8289794921875
1589181506.8633215,14448,306.4791564941406
1589181597.4842775,14495,308.8376770019531
1589181689.8621094,14531,309.85833740234375
1589181734.8679874,14555,310.4767761230469
1589181734.9609125,14558,310.2816467285156
1589181884.3917913,14633,310.6681823730469
1589181884.581465,14639,310.36712646484375
1589181944.755432,14669,310.0013427734375
1589181960.351757,14678,309.7684631347656
1589181975.4394734,14682,310.0398254394531
1589181975.6081011,14688,309.9693603515625
1589182160.0431035,14780,310.6565856933594
1589182160.1238842,14781,310.6328430175781
1589182178.0329988,14789,310.3831787109375
1589182196.2194784,14793,310.17449951171875
1589182234.234425,14810,311.0185852050781
1589182374.9026952,14874,312.8173522949219
1589182405.7461622,14893,313.0059509277344
1589182468.3088448,14927,312.9412536621094
1589182514.239147,14951,313.1133117675781
1589182683.2921765,15028,313.88787841796875
1589182807.5476568,15091,311.95074462890625
1589182900.7680786,15137,311.5041809082031
1589182980.3525178,15181,311.940185546875
1589183011.852895,15200,312.1609802246094
1589183153.290083,15267,313.54364013671875
1589183264.3785317,15325,313.0487976074219
1589183311.7694006,15348,313.7764587402344
1589183470.4057362,15429,314.27313232421875
1589183534.1846054,15457,314.43218994140625
1589183566.2349355,15474,314.71075439453125
1589183566.298291,15476,314.73822021484375
1589183643.33146,15508,315.29547119140625
1589183708.3275855,15539,315.0957336425781
1589183819.4911551,15598,313.01263427734375
1589184113.5958831,15741,311.2973937988281
1589184161.66271,15765,311.37884521484375
1589184177.6791434,15774,311.23931884765625
1589184193.7450302,15780,311.1025390625
1589184290.6777875,15826,310.68670654296875
1589184290.7793617,15829,310.8750305175781
1589184323.672761,15848,310.5674743652344
1589184371.9000175,15867,310.3997802734375
1589184600.6161087,15980,312.6976623535156
1589184633.7498672,15994,312.6624755859375
1589184845.373191,16096,313.7298278808594
1589184895.2988145,16117,314.00872802734375
1589185045.632209,16189,314.01611328125
1589185179.5215273,16250,314.0588684082031
1589185330.625403,16322,312.86151123046875
1589185364.8371987,16344,312.3021240234375
1589185415.160445,16361,312.1876525878906
1589185498.9119148,16407,312.4232177734375
1589185582.9416223,16441,313.2053527832031
1589185731.4230142,16506,313.95135498046875
1589185851.0486672,16560,313.3219909667969
1589185933.3500512,16586,313.47686767578125
1589185933.5929153,16591,313.43951416015625
1589186086.9792304,16662,314.2701110839844
1589186172.9297667,16698,314.0742492675781
1589186276.4649146,16747,314.8764953613281
1589186413.6075141,16809,314.21435546875
1589186413.6590133,16810,314.16119384765625
1589186482.973518,16844,313.5464172363281
1589186517.6030815,16858,314.0596618652344
1589186604.5458019,16900,314.49346923828125
1589186987.1267955,17067,316.833740234375
1589187058.244952,17098,316.8315124511719
1589187128.8111823,17132,316.587158203125
1589187268.649619,17193,317.54412841796875
1589187286.4264407,17203,318.2855224609375
1589187356.8577778,17240,319.44085693359375
1589187374.775511,17248,319.71014404296875
1589187445.6860552,17273,319.5111083984375
1589187481.8833983,17291,319.8351745605469
1589187481.9372597,17293,319.9320373535156
1589187535.943739,17316,320.2486877441406
1589187535.9824646,17317,320.29119873046875
1589187536.011717,17318,320.3496398925781
1589187554.3940432,17321,320.3924560546875
1589187590.2355714,17340,320.5473327636719
1589187662.2976596,17375,321.6833190917969
1589187733.2687812,17406,322.9424743652344
1589187786.3380234,17427,323.7922058105469
1589187822.4973922,17445,323.8331604003906
1589187840.2210553,17455,323.9781188964844
1589188052.8721752,17544,323.4333190917969
1589188089.1731293,17558,323.2559814453125
1589188142.643103,17578,323.00164794921875
1589188160.7053556,17587,322.9622802734375
1589188178.7010798,17594,322.8218994140625
1589188178.7315176,17595,322.8150329589844
1589188232.9630656,17624,323.0164489746094
1589188268.775323,17634,322.825439453125
1589188305.365045,17654,322.1314697265625
1589188468.7345114,17723,320.7052307128906
1589188592.3817904,17772,321.78131103515625
1589188592.413681,17773,321.88421630859375
1589188666.4584672,17805,322.09033203125
1589188757.3773234,17843,322.2732849121094
1589189016.9066935,17954,323.60406494140625
1589189072.9992063,17979,323.8092346191406
1589189073.1350965,17982,323.9539489746094
1589189092.2581015,17991,324.173095703125
1589189201.9961169,18019,324.3156433105469
1589189310.8742595,18054,324.23779296875
1589189364.9290793,18066,324.826171875
1589189513.4348416,18105,323.82659912109375
1589189598.139645,18130,324.3990478515625
1589189647.263329,18147,324.0830993652344
1589189840.1668465,18215,323.8653564453125
1589189916.5967085,18237,323.0281066894531
1589190019.4394672,18265,323.1003112792969
1589190160.1068904,18319,322.8759765625
1589190539.9375246,18452,326.2246398925781
1589190539.9778292,18453,326.26934814453125
1589190813.4157584,18548,325.9761657714844
1589190928.4187188,18593,326.4330749511719
1589191217.3726525,18714,325.01507568359375
1589191236.4556007,18721,325.00811767578125
1589191526.8391953,18846,327.9857482910156
1589191643.5095148,18894,327.5879211425781
1589191741.8911436,18934,327.1486511230469
1589191801.7450144,18959,327.33197021484375
1589191860.8736534,18978,327.2200927734375
1589191861.0536091,18983,326.98992919921875
1589191933.0337348,19006,327.12884521484375
1589191991.9717145,19028,326.6150207519531
1589192050.5961914,19049,325.9814758300781
1589192210.7311237,19117,325.4406433105469
1589192349.4653542,19170,326.3514709472656
1589192488.3134313,19228,326.76116943359375
1589192587.6668022,19272,325.6643981933594
1589192607.1455333,19276,325.5443420410156
1589192666.7500455,19301,324.8730773925781
1589193159.7439702,19486,325.2810363769531
1589193214.6803422,19501,325.3500671386719
1589193215.2792113,19504,325.39581298828125
1589193276.3463423,19526,324.74761962890625
1589193296.306211,19532,325.1146240234375
1589193417.2720168,19580,325.5743713378906
1589193458.580362,19595,325.7525329589844
1589193580.7882442,19641,326.3587646484375
1589193601.6453645,19655,326.37811279296875
1589193642.3786435,19666,326.5588684082031
1589193664.8333411,19675,326.8363952636719
1589193787.4463832,19721,326.9291687011719
1589193808.2757986,19732,326.78570556640625
1589193828.3803828,19738,326.7304992675781
1589193970.7132015,19797,325.9053039550781
1589194031.4933383,19824,325.8749694824219
1589194093.2446294,19847,326.0024719238281
1589194286.4064376,19917,325.94757080078125
1589194349.1857064,19939,325.63946533203125
1589194431.9268193,19972,325.626708984375
1589194473.7730162,19989,325.1783142089844
1589194494.2527635,19996,325.06854248046875
1589194613.8145714,20036,324.7944030761719
1589194655.5082123,20049,324.2848205566406
1589194655.7039087,20054,324.25982666015625
1589194676.0975626,20060,324.17730712890625
1589194676.2198017,20063,323.7841796875
1589194886.528231,20139,323.9764709472656
1589194886.5587747,20140,323.8558044433594
1589194886.6624613,20142,323.7664489746094
1589194991.6164196,20184,323.8664245605469
1589195012.9180555,20187,324.0451354980469
1589195096.4313655,20218,323.02386474609375
1589195158.9866326,20245,322.4537048339844
1589195159.0972068,20248,322.1862487792969
1589195181.1155827,20253,322.1527099609375
1589195327.1408932,20309,321.004150390625
1589195369.4202456,20324,320.6905822753906
1589195390.4243033,20333,320.6341247558594
1589195390.4834163,20335,320.5455017089844
1589195516.7161582,20384,320.57843017578125
1589195558.72759,20398,320.40850830078125
1589195685.5259213,20441,320.7373352050781
1589195790.2818487,20486,320.66876220703125
1589195909.474334,20527,321.3287048339844
1589195951.7313576,20540,321.3591613769531
1589195951.8008022,20541,321.26470947265625
1589196016.3441594,20561,322.0968322753906
1589196016.4097736,20563,322.0201721191406
1589196016.5528142,20568,322.1357421875
1589196059.3079782,20579,322.61676025390625
1589196356.3006704,20690,322.2069396972656
1589196399.0957735,20711,321.6859436035156
1589196595.4018786,20779,321.795654296875
1589196595.4377007,20780,321.8216247558594
1589196595.5959382,20783,321.83172607421875
1589196595.6325161,20784,321.8836975097656
1589196726.333012,20823,321.23291015625
1589196752.0641026,20832,320.84930419921875
1589196818.3686438,20856,320.15789794921875
1589196926.228383,20889,319.736572265625
1589196992.111467,20914,319.97576904296875
1589197078.8914065,20950,320.3750915527344
1589197188.112523,20988,320.3531799316406
1589197310.744986,21028,319.95550537109375
1589197332.9205735,21036,320.0931091308594
1589197420.002008,21068,319.4396057128906
1589197463.3943152,21081,319.2732238769531
1589197639.5432932,21145,318.55120849609375
1589197816.104163,21210,318.5867919921875
1589197882.3504329,21233,317.6112365722656
1589198105.3380075,21317,313.5495300292969
1589198105.4239078,21320,313.72369384765625
1589198127.4256783,21325,313.49090576171875
1589198305.2518175,21392,312.7263488769531
1589198372.403273,21410,311.9886169433594
1589198575.9865065,21485,312.4410095214844
1589198702.370539,21524,314.6949157714844
1589198702.3998578,21525,314.7666320800781
1589199155.5646029,21682,318.4693908691406
1589199268.2273984,21724,317.4541320800781
1589199268.2568014,21725,317.5966491699219
1589199449.4055128,21790,319.455322265625
1589199472.5007133,21796,319.6590576171875
1589199518.4416327,21816,320.3852233886719
1589199540.7663965,21822,320.2948303222656
1589199609.1345794,21843,320.6058654785156
1589199632.3592625,21849,320.800537109375
1589199793.6962836,21909,320.677734375
1589199953.0914965,21968,320.775634765625
1589200045.2162666,22000,321.44293212890625
1589200082.464037,22007,321.4714660644531
1589200739.4908998,22221,320.2825012207031
1589200809.5976653,22246,320.417236328125
1589200855.9211287,22259,320.2882385253906
1589200925.6777592,22286,320.5362548828125
1589200949.0869856,22293,320.75592041015625
1589200972.8201234,22304,320.66326904296875
1589200996.7236028,22309,321.0472106933594
1589201019.8387032,22317,321.177734375
1589201066.452882,22331,321.3289794921875
1589201137.2207506,22359,321.7369384765625
1589201348.1733956,22428,321.78741455078125
1589201348.2971265,22431,321.91351318359375
1589201490.448463,22473,321.00927734375
1589201598.752654,22508,320.2814025878906
1589201715.3593886,22545,320.7755126953125
1589201976.2892969,22636,322.3580017089844
1589202024.8383527,22652,321.89703369140625
1589202339.211098,22759,321.030029296875
1589202363.1256027,22766,321.1162109375
1589202410.6536312,22778,321.1130676269531
1589202554.277056,22829,321.4471740722656
1589202578.205915,22840,321.8439636230469
1589202601.8908846,22841,321.90576171875
1589202865.4306383,22931,323.6133117675781
1589202865.5185037,22934,323.4336853027344
1589203339.031053,23081,326.1513366699219
1589203339.151671,23085,326.09375
1589203339.1803977,23086,326.07635498046875
1589203387.5510542,23103,325.7533874511719
1589203436.5991948,23118,325.2652893066406
1589203460.776651,23128,324.99920654296875
1589203509.3201175,23139,324.6889343261719
1589203509.5058348,23144,324.7241516113281
1589203533.5057592,23149,324.579833984375
1589203558.029007,23153,324.1201171875
1589203558.2113044,23159,323.7301940917969
1589203631.1547267,23183,323.7135009765625
1589203679.8336031,23193,324.06488037109375
1589203754.613344,23219,324.6126708984375
1589203754.712658,23221,324.2764892578125
1589203899.0143795,23264,324.656494140625
1589203982.6989489,23287,323.7350158691406
1589204154.322408,23338,322.60052490234375
1589204228.1123433,23362,322.1611328125
1589204277.1628845,23381,323.0418395996094
1589204326.2701445,23395,323.10540771484375
1589204425.4747775,23428,323.9449462890625
1589204783.7562344,23541,324.1437072753906
1589204932.1430516,23590,324.165771484375
1589205130.7704017,23651,324.33477783203125
1589205181.0090802,23671,324.7120056152344
1589205230.259022,23682,324.75811767578125
1589205279.5784898,23702,325.1928405761719
1589205480.874443,23762,325.6887512207031
1589205505.8855004,23775,325.7887878417969
1589205631.3842292,23812,324.7679138183594
1589205682.005422,23832,323.6111145019531
1589205731.9845996,23843,323.2125549316406
1589206010.5763137,23929,322.8455810546875
1589206036.073755,23939,323.191162109375
1589206482.6009538,24080,326.1553955078125
1589206610.1890175,24117,326.2259826660156
1589206610.2409575,24119,326.08526611328125
1589206711.5466368,24148,326.72576904296875
1589206839.9279253,24187,326.65057373046875
1589206994.574494,24235,325.99798583984375
1589207147.576288,24283,324.90496826171875
1589207147.6481578,24285,325.04669189453125
1589207173.1903687,24293,325.09820556640625
1589207276.2633255,24323,324.7578430175781
1589207353.2216525,24346,325.11895751953125
1589207379.7484515,24360,324.85638427734375
1589207617.990091,24417,324.2646789550781
1589207947.1852386,24513,323.7118835449219
1589208076.1146302,24558,323.5603332519531
1589208101.7542129,24562,323.49053955078125
1589208283.565348,24622,324.5406188964844
1589208439.2067606,24668,324.2633972167969
1589208542.7989914,24698,323.3956604003906
1589208594.8972516,24720,324.1547546386719
1589208620.911026,24728,323.98565673828125
1589209037.8261724,24850,326.46502685546875
1589209116.1565428,24880,326.4984130859375
1589209194.1806295,24902,326.3982849121094
1589209299.0348048,24935,325.94256591796875
1589209403.7403157,24964,325.5091552734375
1589209576.1831276,25009,324.96905517578125
1589209682.5659995,25048,325.37847900390625
1589209975.015984,25134,321.99810791015625
1589210213.210005,25207,321.9960021972656
1589210293.5043185,25232,321.6847229003906
1589210346.369142,25245,321.51348876953125
1589210373.032548,25254,321.5863037109375
1589210639.9285696,25333,321.14312744140625
1589210827.021424,25392,321.4031677246094
1589211278.7496972,25506,320.8568115234375
1589211334.362785,25521,320.7001953125
1589211496.9605775,25573,320.7571716308594
1589211578.9128706,25600,320.294677734375
1589211796.3858972,25662,319.1258544921875
1589211878.2425191,25687,318.955322265625
1589212178.211681,25776,319.18438720703125
1589212314.8779163,25813,320.34478759765625
1589212424.6523051,25848,320.81878662109375
1589212561.5935209,25881,321.7175598144531
1589212702.5771194,25922,322.02569580078125
1589213072.938943,26030,320.2332763671875
1589213127.4328785,26046,319.5438232421875
1589213209.1487339,26067,318.4584655761719
1589213236.7403533,26076,318.2539367675781
1589213292.2580104,26092,318.6874084472656
1589213514.1519535,26155,320.188720703125
1589213514.1854696,26156,320.19171142578125
1589213570.6460018,26170,320.8576354980469
1589213930.687566,26280,317.9556579589844
1589213986.1877291,26293,317.79974365234375
1589214015.0918481,26304,317.5002746582031
1589214349.8233814,26394,317.19891357421875
1589214378.4020483,26404,316.9286804199219
1589214606.8433154,26471,317.2342834472656
1589214821.0715969,26513,316.7176208496094
1589215359.553972,26671,316.8157958984375
1589215671.0959,26755,315.7226257324219
1589215671.15592,26757,315.6091613769531
1589215812.3955538,26797,314.31085205078125
1589215812.4249818,26798,314.2348937988281
1589215812.4527159,26799,314.428955078125
1589215869.193093,26815,314.81805419921875
1589215926.913364,26828,314.488525390625
1589215926.9731824,26830,314.3907165527344
1589216297.7780344,26929,316.3675842285156
1589216830.6046576,27079,314.9608154296875
1589217059.9095223,27143,316.2466735839844
1589217088.5242035,27149,316.5564270019531
1589217117.002828,27155,316.3876953125
1589217117.1188264,27159,316.4090881347656
1589217117.1490715,27160,316.3939514160156
1589217404.1154108,27235,313.48748779296875
1589217548.2622192,27275,310.70318603515625
1589217751.6247046,27330,310.7803039550781
1589218127.7280092,27439,311.6971435546875
1589218185.8843608,27450,312.41241455078125
1589218217.039209,27458,313.3155822753906
1589218440.4363506,27506,314.5904541015625
1589218529.43489,27530,315.1551208496094
1589218675.9917517,27570,314.6058349609375
1589218676.114304,27573,314.64886474609375
1589218795.3117006,27604,315.314453125
1589218825.189109,27614,315.1400451660156
1589218854.4592252,27621,315.1932067871094
1589218913.0452025,27639,315.8782043457031
1589219119.1615016,27696,315.96502685546875
1589219208.0856981,27716,316.11480712890625
1589219208.1681654,27719,316.09332275390625
1589219298.3180535,27740,315.5435791015625
1589219624.508903,27826,316.6624755859375
1589219948.7292838,27917,317.2508544921875
1589219948.7973714,27919,317.077880859375
1589220069.025423,27951,316.3019104003906
1589220158.382963,27969,316.0523986816406
1589221221.0181456,28252,319.0085754394531
1589221312.2819347,28278,319.2730407714844
1589221493.343841,28322,319.7762145996094
1589221704.5785282,28377,321.6556701660156
1589221940.6219223,28439,322.26312255859375
1589222009.8115695,28452,322.3423767089844
1589222360.7938015,28544,320.37567138671875
1589222484.040295,28573,319.95355224609375
1589222637.3472946,28612,320.1551208496094
1589222884.0013359,28677,318.1600341796875
1589223715.3102834,28892,318.094970703125
1589224028.9128647,28971,319.06390380859375
1589224123.687565,28997,320.2408752441406
1589224232.8946016,29019,320.35638427734375
1589224295.6976283,29038,320.427978515625
1589224389.3660967,29058,320.2706604003906
1589224389.5599203,29063,320.0069885253906
1589224453.3627224,29079,319.66217041015625
1589224515.6112115,29091,319.8669738769531
1589224578.1856992,29107,320.0949401855469
1589224671.333751,29134,319.377685546875
1589224954.2934723,29202,320.6177673339844
1589225143.02572,29251,321.9278869628906
1589225174.5151658,29264,321.97247314453125
1589225205.9243834,29272,321.89703369140625
1589225364.3549476,29310,322.0778503417969
1589225619.2105203,29367,322.087158203125
1589225905.4707403,29439,321.5503845214844
1589226034.2009556,29472,320.57110595703125
1589226066.5961883,29479,320.53485107421875
1589226098.3081782,29488,320.9256591796875
1589226336.7248855,29538,322.6097717285156
1589226336.861843,29541,322.39202880859375
1589226432.761706,29562,322.9288635253906
1589226464.6429605,29574,323.0897521972656
1589226561.2346506,29593,322.7076721191406
1589226625.8860419,29612,322.3689270019531
1589227167.2869601,29748,322.9311218261719
1589227490.1857789,29829,322.6833801269531
1589227490.2154572,29830,322.54168701171875
1589227618.5454948,29864,323.08734130859375
1589227714.8413157,29883,323.5769958496094
1589227910.699754,29929,323.595947265625
1589228217.136286,30001,323.7137145996094
1589228217.3277798,30006,323.8695373535156
1589228314.9853423,30032,324.6671142578125
1589228509.6086793,30078,324.5923156738281
1589228574.8473709,30093,324.5942077636719
1589228770.8255668,30138,323.63262939453125
1589228902.0842195,30175,322.34124755859375
1589229117.3385687,30218,321.87030029296875
1589229195.8817782,30238,321.66143798828125
1589229229.5524845,30244,322.0538635253906
1589229294.8048036,30257,322.55792236328125
1589229393.2606416,30285,322.9423828125
1589229557.210912,30328,323.11883544921875
1589229721.0799527,30368,323.57403564453125
1589230018.7611911,30435,323.8487548828125
1589230117.162958,30460,323.7675476074219
1589230150.0076554,30467,323.8932800292969
1589230150.6520445,30471,323.7974853515625
1589230597.0408409,30570,323.16961669921875
1589230597.1661193,30573,323.4223937988281
1589230696.262052,30595,323.1570129394531
1589230762.939311,30613,323.0595703125
1589230896.697989,30645,323.4483337402344
1589231162.4950523,30707,324.11688232421875
1589231229.146722,30721,324.4443359375
1589231296.5042355,30738,324.347900390625
1589231296.5334759,30739,324.2871398925781
1589231466.5353575,30781,324.9525146484375
1589231866.476466,30880,324.4666442871094
1589232000.0624225,30907,324.428955078125
1589232622.0378592,31053,323.93536376953125
1589232890.9939375,31106,325.4449768066406
1589233335.1556096,31214,324.0965881347656
1589233404.1192045,31225,324.14630126953125
1589233919.2498045,31348,325.2998962402344
1589234159.539219,31407,325.8236389160156
1589234330.5560074,31444,326.23675537109375
1589234433.5554338,31465,325.3185119628906
1589234588.7615983,31502,324.6650695800781
1589234761.5699804,31538,323.8090515136719
1589234761.6001115,31539,323.6796569824219
1589234865.0878203,31564,323.32635498046875
1589235142.542756,31626,323.47149658203125
1589235142.7558403,31632,323.6929016113281
1589235212.15995,31647,324.03240966796875
1589235455.552605,31697,325.5610656738281
1589235560.0902097,31723,325.50347900390625
1589235629.913893,31740,325.715576171875
1589235734.6878066,31763,325.9278259277344
1589235942.991374,31809,326.7698059082031
1589236222.4606404,31874,326.3750915527344
1589236263.3354332,31881,325.9436950683594
1589236308.0511131,31889,325.7990417480469
1589236536.1758807,31937,325.90875244140625
1589236571.2912424,31946,326.1988220214844
1589236832.4303539,32005,326.14801025390625
1589236902.57855,32018,326.06658935546875
1589237535.3531835,32163,327.4729309082031
1589237570.7952368,32175,327.4967041015625
1589237713.1171443,32208,327.4501647949219
1589237748.5090106,32210,327.5330810546875
1589237925.4499123,32250,326.7943420410156
1589238210.706068,32315,326.4269714355469
1589238531.586006,32389,327.0644226074219
1589238744.27594,32436,326.1070861816406
1589238887.7756348,32472,326.49688720703125
1589239043.4413993,32501,326.51043701171875
1589239185.8364334,32530,325.8755798339844
1589239221.8845468,32543,325.9444885253906
1589239257.4034703,32546,326.217529296875
1589239544.3521433,32612,326.36602783203125
1589239544.43961,32615,326.4495849609375
1589239759.3358467,32658,326.32012939453125
1589239963.910831,32697,325.728271484375
1589240007.567502,32707,325.88238525390625
1589240007.6775453,32710,325.85919189453125
1589240262.0543501,32763,326.4377746582031
1589240770.2190053,32876,326.80352783203125
1589240842.4180703,32895,327.1217346191406
1589240878.2324321,32902,327.22979736328125
1589240878.2608013,32903,327.2685546875
1589240914.5664544,32910,327.1729431152344
1589241204.7038317,32975,327.97479248046875
1589241240.8781352,32979,327.8875427246094
1589241366.6844165,33003,327.6142272949219
1589241404.0049677,33015,327.7337951660156
1589241476.679869,33028,327.43011474609375
1589241512.8242512,33035,327.4396057128906
1589241882.6376758,33116,327.4471740722656
1589242030.0552742,33149,327.4700012207031
1589242066.5446098,33153,327.7405700683594
1589242176.7862105,33180,327.7782897949219
1589242176.8812656,33182,327.9061584472656
1589242506.5770514,33249,329.68377685546875
1589242506.8143895,33255,329.81292724609375
1589242581.1070616,33272,330.1216125488281
1589242914.0712855,33342,329.6679992675781
1589242951.1330404,33352,329.46923828125
1589243062.0982811,33369,329.5573425292969
1589243062.3600528,33376,329.5509338378906
1589243098.748309,33379,329.5471496582031
1589243172.5973601,33393,329.27777099609375
1589243209.2750645,33404,329.2035217285156
1589243887.6430879,33540,327.4059753417969
1589244074.5553098,33577,327.3052062988281
1589244299.3614874,33632,327.7682800292969
1589244336.240366,33639,327.65362548828125
1589244634.1164827,33704,328.23040771484375
1589244783.8507226,33729,327.4144287109375
1589244821.206842,33738,327.3829040527344
1589244858.8694932,33750,327.3433532714844
1589244971.1447494,33769,327.4366149902344
1589245046.720655,33786,327.2894592285156
1589245121.8648067,33801,327.2711486816406
1589245273.0200946,33840,327.6990966796875
1589245348.561549,33852,327.61151123046875
1589245461.6127992,33877,327.2123718261719
1589245612.17835,33907,327.10205078125
1589245650.0353987,33914,326.9247131347656
1589245916.3000748,33972,328.2366027832031
1589245954.2359538,33983,328.3150329589844
1589246156.9192033,34018,329.00592041015625
1589246232.3122232,34037,329.0868835449219
1589246269.8104873,34044,328.9051513671875
1589246500.999959,34090,327.9439392089844
1589246614.9145463,34114,327.9775390625
1589246728.6310706,34142,327.5373229980469
1589246766.3640847,34145,327.4937744140625
1589246919.4581528,34180,327.3109436035156
1589247271.3172464,34248,325.6492614746094
1589247424.7251601,34273,325.763427734375
1589247578.3121428,34307,325.7448425292969
1589247578.407052,34310,325.769775390625
1589247849.3621557,34362,325.7826843261719
1589247849.3909757,34363,325.7801818847656
1589247888.1895213,34371,325.570068359375
1589247927.4295378,34384,325.1408996582031
1589248199.5478945,34439,324.8367004394531
1589248354.6639605,34466,324.662109375
1589248639.8137102,34526,324.8172302246094
1589248640.3274891,34527,324.9598693847656
1589248796.5797818,34553,325.4610290527344
1589248835.4116204,34565,325.47845458984375
1589248913.860585,34580,325.9035949707031
1589248991.1970673,34600,325.844970703125
1589249068.430069,34609,325.566162109375
1589249107.146546,34618,325.7642517089844
1589249223.1300693,34648,325.4493408203125
1589249491.9534516,34697,325.77008056640625
1589249723.8310325,34752,328.0213317871094
1589249877.7565694,34784,326.9810791015625
1589249994.0484686,34806,326.9475402832031
1589250373.0884032,34879,325.97259521484375
1589250821.1720579,34952,325.5882568359375


==> figure source files/plot_python/csv/shprl/swimmer/2.csv <==
Wall time,Step,Value
1589632360.1760004,43,1.672136664390564
1589632360.2598376,46,2.0699961185455322
1589632371.2061245,72,4.051661491394043
1589632382.2287233,95,5.518043041229248
1589632411.5580873,159,17.195470809936523
1589632415.3336227,168,19.05577278137207
1589632445.6625624,230,28.3912410736084
1589632449.2349439,235,28.847843170166016
1589632456.8925767,256,30.955127716064453
1589632468.3197064,274,31.385976791381836
1589632483.2785308,309,32.18406677246094
1589632483.3790162,311,32.346343994140625
1589632487.0662239,319,32.93471145629883
1589632538.616735,422,35.56904220581055
1589632558.7688425,461,38.88237380981445
1589632567.0510108,475,41.19768142700195
1589632612.7424328,537,53.156776428222656
1589632625.86559,564,58.26350021362305
1589632634.137518,580,61.95584487915039
1589632638.435572,587,63.9052848815918
1589632662.5507643,635,69.06974792480469
1589632667.1303484,648,72.03846740722656
1589632675.557765,662,77.2719497680664
1589632680.517379,672,79.81575775146484
1589632705.500315,715,96.37486267089844
1589632709.5696888,723,100.81851196289062
1589632734.3526049,772,118.78492736816406
1589632742.3389957,786,126.1487045288086
1589632750.84722,803,133.24972534179688
1589632754.8540566,809,134.68434143066406
1589632767.0610986,837,144.65565490722656
1589632825.0868688,946,170.63623046875
1589632837.9911902,972,178.4167938232422
1589632873.3658931,1015,193.4669189453125
1589632902.3883474,1067,208.19302368164062
1589632925.271351,1105,214.84800720214844
1589632964.755273,1181,226.64065551757812
1589633008.3172522,1262,238.00790405273438
1589633039.4764156,1317,244.59451293945312
1589633039.5792553,1320,245.06529235839844
1589633048.272582,1334,247.66180419921875
1589633053.0661478,1338,248.44723510742188
1589633080.047525,1386,256.23974609375
1589633084.435804,1393,256.78863525390625
1589633107.3588486,1437,262.79351806640625
1589633126.1116068,1467,267.3677978515625
1589633174.0257614,1524,278.9034423828125
1589633193.2581425,1553,282.2250061035156
1589633202.5606954,1569,283.5242919921875
1589633212.1726449,1585,284.42950439453125
1589633245.3724523,1641,282.81976318359375
1589633273.8026693,1692,279.9405517578125
1589633282.9669693,1710,278.6033630371094
1589633287.7584782,1719,277.710693359375
1589633297.0314195,1733,276.1285705566406
1589633297.0899916,1735,275.8818359375
1589633301.7451823,1738,275.2611999511719
1589633326.7880414,1782,268.7439270019531
1589633365.4129722,1845,258.6151123046875
1589633370.3112464,1854,257.7991638183594
1589633380.661372,1867,257.5301513671875
1589633380.7429566,1870,256.9663391113281
1589633385.6100512,1878,256.65069580078125
1589633410.1338341,1918,254.2761688232422
1589633420.0951562,1935,252.60943603515625
1589633429.6321933,1948,253.69601440429688
1589633478.1567814,2002,248.13528442382812
1589633498.5436003,2037,245.31130981445312
1589633524.1032007,2078,243.3443145751953
1589633538.739918,2097,246.6424102783203
1589633594.858794,2188,249.2150421142578
1589633599.920171,2200,249.0474853515625
1589633619.8739567,2232,250.1852569580078
1589633624.7299109,2238,250.7482147216797
1589633640.1179812,2258,249.28530883789062
1589633640.3181305,2263,248.4137725830078
1589633671.145177,2308,246.599609375
1589633676.6626496,2320,247.2790069580078
1589633702.127287,2355,246.78587341308594
1589633723.9920373,2390,247.1314239501953
1589633724.0600326,2391,247.068603515625
1589633754.9841442,2437,247.66737365722656
1589633765.6550322,2454,248.288818359375
1589633765.7138908,2456,248.73220825195312
1589633770.94244,2461,249.70858764648438
1589633786.6699545,2486,251.86668395996094
1589633786.6967392,2487,251.92710876464844
1589633796.8800833,2499,251.86209106445312
1589633811.2027829,2504,251.93276977539062
1589633832.4166749,2533,252.67135620117188
1589633843.6519575,2548,254.3565673828125
1589633848.8357975,2554,254.55491638183594
1589633935.4781158,2686,258.8953552246094
1589633973.9782472,2741,267.8192443847656
1589634007.3294647,2790,272.1080627441406
1589634085.412948,2897,267.0043029785156
1589634130.5651586,2968,264.37835693359375
1589634179.5251842,3012,263.26898193359375
1589634197.2992063,3039,262.7961120605469
1589634202.5901728,3042,263.08489990234375
1589634241.4278233,3100,263.8627624511719
1589634288.0106313,3162,265.3943176269531
1589634310.9176514,3197,266.9886474609375
1589634333.6381848,3231,266.1999206542969
1589634345.4901261,3245,267.3534851074219
1589634345.547975,3247,267.0318298339844
1589634346.0775175,3248,266.85614013671875
1589634391.90922,3306,263.181640625
1589634469.8768327,3409,252.36358642578125
1589634500.1065028,3450,250.40582275390625
1589634524.2707736,3481,248.4154510498047
1589634627.4661062,3601,263.2798767089844
1589634639.282925,3619,266.6867980957031
1589634639.379521,3621,266.72528076171875
1589634676.1398394,3671,267.6065979003906
1589634719.7877183,3727,263.7611083984375
1589634731.8760355,3742,265.0382080078125
1589634775.4133003,3794,268.4344787597656
1589634787.7955122,3815,272.84283447265625
1589634793.8314147,3822,273.5251770019531
1589634882.2876906,3929,275.96295166015625
1589634901.0733895,3957,274.91717529296875
1589634926.2502122,3985,275.04998779296875
1589634977.6553464,4037,271.1928405761719
1589635028.3182888,4099,271.8432922363281
1589635106.1931632,4197,277.9590759277344
1589635112.5027633,4203,277.205810546875
1589635132.8941996,4228,276.4390869140625
1589635139.1551597,4233,276.65972900390625
1589635158.4537785,4264,277.21234130859375
1589635196.9141746,4305,280.5906982421875
1589635203.5113604,4318,280.9781799316406
1589635203.563518,4320,281.0556335449219
1589635276.4655294,4401,277.92181396484375
1589635356.3779063,4493,274.87689208984375
1589635387.3995664,4510,276.649658203125
1589635411.9721193,4531,277.8469543457031
1589635510.7779436,4629,278.8121032714844
1589635550.239819,4665,282.03741455078125
1589635550.3783047,4669,281.9556579589844
1589635556.9466026,4677,283.0802917480469
1589635618.875333,4751,281.6507873535156
1589635653.7074373,4789,279.3070373535156
1589635667.2389328,4803,278.4025573730469
1589635706.0352259,4841,282.85595703125
1589635713.0224316,4853,284.8949890136719
1589635747.596571,4895,291.60491943359375
1589635811.1071155,4963,294.43212890625
1589635818.0600789,4972,294.6565246582031
1589635818.1444042,4975,294.5671081542969
1589635903.5721169,5051,295.63421630859375
1589635903.6285148,5053,295.66455078125
1589635954.0192194,5107,294.0703125
1589635975.2488232,5135,295.9018249511719
1589636069.3133278,5240,296.9973449707031
1589636157.3570995,5330,298.5021667480469
1589636172.2211673,5346,297.8070983886719
1589636179.574691,5360,298.38299560546875
1589636238.1436467,5421,298.01690673828125
1589636340.54475,5516,297.3268127441406
1589636340.6057167,5518,297.40362548828125
1589636370.1230006,5550,298.98577880859375
1589636481.643402,5665,301.3083190917969
1589636489.5805168,5680,300.48626708984375
1589636534.4382513,5724,300.1790466308594
1589636617.7103386,5809,304.8879699707031
1589636633.3633487,5826,305.8634948730469
1589636633.449355,5829,306.0711975097656
1589636672.2247307,5865,307.091552734375
1589636672.4803169,5872,306.8138732910156
1589636710.7243748,5908,307.0360412597656
1589636733.4986665,5929,306.7996520996094
1589636788.9406538,5991,307.0760192871094
1589636825.471591,6011,308.0855407714844
1589636935.6355991,6122,312.96807861328125
1589636943.486657,6132,313.4423828125
1589636992.2979941,6182,313.7746887207031
1589637015.5994468,6201,314.06658935546875
1589637023.6157346,6214,314.77691650390625
1589637031.4726198,6220,315.0585632324219
1589637047.3405898,6233,315.5355224609375
1589637102.777072,6290,317.3448486328125
1589637127.0868666,6313,317.4057922363281
1589637127.2219954,6318,317.16632080078125
1589637152.1606512,6342,317.2674255371094
1589637191.8965676,6377,317.23040771484375
1589637216.3189657,6401,317.4242248535156
1589637314.7522025,6497,318.76409912109375
1589637354.9649436,6521,317.95166015625
1589637404.934566,6575,319.16461181640625
1589637440.003564,6604,319.2414245605469
1589637499.0865505,6658,319.9103088378906
1589637540.6622753,6697,320.037841796875
1589637541.2511518,6700,320.1393737792969
1589637549.4593902,6712,320.31634521484375
1589637583.0113137,6743,320.77996826171875
1589637694.2364407,6847,321.74945068359375
1589637702.598065,6855,321.6137390136719
1589637720.2024667,6870,321.8275146484375
1589637821.9796927,6967,322.1162414550781
1589637856.2341251,6993,322.2010803222656
1589637887.4912925,7015,322.4107971191406
1589637995.117565,7107,322.6831970214844
1589638003.623948,7115,322.56158447265625
1589638047.6599748,7156,323.2738037109375
1589638117.0519738,7217,324.0252685546875
1589638143.9094234,7248,324.625732421875
1589638214.2142417,7312,325.18072509765625
1589638240.525823,7330,324.91571044921875
1589638249.9744856,7340,324.51153564453125
1589638250.5461168,7341,324.5054931640625
1589638268.3944433,7360,323.8835754394531
1589638296.5527844,7383,323.978271484375
1589638322.3772736,7402,323.9228210449219
1589638377.063779,7451,324.4779052734375
1589638386.2314987,7461,324.7481994628906
1589638386.3184383,7464,324.511474609375
1589638404.7961988,7479,324.587158203125
1589638454.9850442,7512,325.1353454589844
1589638607.5362957,7645,327.2296447753906
1589638652.950621,7688,328.50732421875
1589638662.097811,7694,328.50811767578125
1589638745.4832466,7761,328.73150634765625
1589638774.3187997,7789,328.482666015625
1589638784.0781813,7799,328.8898010253906
1589638830.1701958,7834,329.40625
1589638905.7385013,7901,329.6187744140625
1589638944.2319186,7933,329.9125671386719
1589639022.6049416,7992,330.549072265625
1589639094.321973,8027,330.7038269042969
1589639127.638728,8050,331.0246887207031
1589639149.9190073,8067,331.0390625
1589639283.9358697,8181,330.355712890625
1589639323.6581056,8216,330.477294921875
1589639332.9618835,8222,330.4434814453125
1589639419.4446208,8291,329.79559326171875
1589639467.6448288,8335,329.1642761230469
1589639506.1467357,8364,329.1311340332031
1589639515.9558702,8369,329.1399230957031
1589639525.7088282,8378,329.3347473144531
1589639633.9912884,8468,330.6373596191406
1589639634.5992277,8471,330.70263671875
1589639673.3353746,8499,330.7848205566406
1589639697.4232278,8509,330.61651611328125
1589639766.2039366,8567,330.0837707519531
1589639815.0394967,8602,329.9637451171875
1589639855.6933508,8635,330.0849914550781
1589639855.7258158,8636,330.0655517578125
1589639925.5672662,8696,330.2500305175781
1589640084.7872,8820,331.5561218261719
1589640084.903438,8823,331.6868896484375
1589640156.171672,8879,332.0875244140625
1589640196.7826793,8905,331.9842834472656
1589640196.86715,8908,331.9920959472656
1589640227.0531697,8929,331.88848876953125
1589640227.3082657,8936,331.83026123046875
1589640308.1967409,8994,331.861572265625
1589640308.3837824,9000,331.8478088378906
1589640395.2812293,9056,332.3814392089844
1589640405.6789036,9064,332.38055419921875
1589640624.581425,9227,334.1644287109375
1589640634.8430443,9234,334.0412292480469
1589640666.2276266,9261,333.6528625488281
1589640739.5810292,9317,333.8374938964844
1589640782.158235,9349,334.3363037109375
1589640866.9744523,9413,334.7135009765625
1589640867.0658724,9416,334.7034912109375
1589640898.3709877,9436,333.8575439453125
1589640908.7249856,9443,333.55780029296875
1589640941.007971,9469,333.4437561035156
1589641050.1446588,9539,333.9347229003906
1589641060.6833448,9548,334.3710632324219
1589641071.1463294,9555,334.15093994140625
1589641081.7451663,9568,334.16351318359375
1589641113.7528057,9590,333.9393615722656
1589641167.4076874,9628,334.2957763671875
1589641209.7935014,9658,334.32012939453125
1589641242.214594,9681,334.70220947265625
1589641263.7752817,9699,335.0374450683594
1589641360.4945264,9769,334.59619140625
1589641457.5326517,9844,333.4068298339844
1589641511.0914514,9884,332.8827819824219
1589641543.7979393,9908,332.6400146484375
1589641631.0807443,9973,333.1829528808594
1589641755.222895,10051,333.86370849609375
1589641755.3730857,10056,333.83416748046875
1589641766.0945618,10059,333.9451904296875
1589641798.8859034,10085,333.81085205078125
1589641920.4576457,10169,331.9279479980469
1589641942.5632262,10186,331.9220275878906
1589642044.5360136,10257,331.9462585449219
1589642066.8694851,10277,332.2105407714844
1589642077.8471467,10284,332.2888488769531
1589642235.1736147,10397,333.56121826171875
1589642235.2514498,10400,333.5559997558594
1589642269.6950777,10421,333.3077697753906
1589642353.202501,10480,332.91357421875
1589642383.3127065,10490,332.7540283203125
1589642383.4683414,10494,332.7723083496094
1589642445.4052763,10523,333.1195068359375
1589642492.0802326,10556,332.902587890625
1589642565.3507795,10608,333.1556701660156
1589642606.4169955,10625,332.60272216796875
1589642620.493688,10639,332.7015686035156
1589642649.0650535,10655,332.7526550292969
1589642677.2756135,10672,333.3821105957031
1589642745.217298,10712,333.0055847167969
1589642815.6196716,10758,334.02276611328125
1589642815.6470127,10759,334.03460693359375
1589642852.2214732,10781,333.9637145996094
1589642899.478784,10816,334.48828125
1589642922.6705544,10826,334.5752258300781
1589642946.3816042,10842,334.58782958984375
1589642958.0237937,10851,334.9400939941406
1589642981.2439406,10865,334.98760986328125
1589643030.2861905,10903,336.3419494628906
1589643041.9185998,10906,336.6058044433594
1589643089.8033926,10940,336.9228820800781
1589643089.9520807,10944,337.1070861816406
1589643126.6022682,10967,336.8621520996094
1589643138.3492706,10973,336.6875305175781
1589643138.4282498,10975,336.6452331542969
1589643211.1054878,11015,336.3859558105469
1589643222.7731123,11021,336.43133544921875
1589643247.3690078,11034,336.0867004394531
1589643247.5163705,11039,336.2925109863281
1589643343.947294,11103,336.185546875
1589643379.920521,11122,335.54058837890625
1589643392.2996051,11131,335.56951904296875
1589643452.1000774,11176,335.3420715332031
1589643488.0075958,11199,335.3416442871094
1589643499.9047165,11201,335.28924560546875
1589643499.9338908,11202,335.2364196777344
1589643585.7774706,11261,335.62152099609375
1589643829.8839965,11420,334.67376708984375
1589643915.376663,11473,334.5647888183594
1589643940.4065726,11493,335.19708251953125
1589644002.8242347,11524,335.94586181640625
1589644015.0697112,11533,335.97125244140625
1589644040.4049752,11550,336.036865234375
1589644065.4470913,11567,336.1937255859375
1589644115.6095243,11598,335.3880920410156
1589644202.358498,11649,335.1499938964844
1589644227.6591175,11672,335.4571838378906
1589644253.6764734,11686,335.77838134765625
1589644367.105975,11760,336.0432434082031
1589644557.3096151,11874,336.50030517578125
1589644708.2659657,11970,337.9919738769531
1589644708.49849,11975,338.0389404296875
1589644786.2794192,12011,338.7333068847656
1589644838.6729798,12042,340.0612487792969
1589644992.6079059,12139,341.3834533691406
1589645031.6105027,12165,340.9853515625
1589645044.5102503,12169,340.9967041015625
1589645070.044467,12185,340.9633483886719
1589645134.3731647,12227,341.3110656738281
1589645237.403152,12291,341.6659240722656
1589645237.4870331,12294,341.6618347167969
1589645263.0125647,12310,341.6521911621094
1589645418.9030974,12406,342.1306457519531
1589645512.1240902,12459,342.578125
1589645687.1361253,12554,343.63629150390625
1589645873.8570902,12672,343.5795593261719
1589645928.4374413,12700,343.608154296875
1589646022.5819902,12759,343.6872863769531
1589646049.5894387,12775,343.5997314453125
1589646103.430722,12806,343.5254821777344
1589646238.68481,12878,343.1481628417969
1589646286.7250757,12897,343.08685302734375
1589646367.1788728,12940,342.2929382324219
1589646394.8209713,12960,342.0069580078125
1589646517.9569645,13018,341.8016052246094
1589646545.4245298,13035,342.0685729980469
1589646587.7364728,13062,342.72711181640625
1589646629.239183,13083,343.0954284667969
1589646643.4954073,13095,343.3869934082031
1589646671.1854799,13110,343.2467956542969
1589646685.2577217,13114,343.18841552734375
1589646712.4541318,13131,343.1789245605469
1589646767.9853647,13167,343.4703063964844
1589646837.0535698,13207,343.71173095703125
1589646892.4245856,13240,343.9036865234375
1589647087.3219323,13350,343.7966003417969
1589647186.5341,13403,343.57794189453125
1589647186.6449134,13407,343.68719482421875
1589647228.5196328,13427,343.456787109375
1589647313.88655,13476,343.3852844238281
1589647384.7114656,13505,342.6968078613281
1589647456.3210168,13547,342.51806640625
1589647543.2188904,13598,342.6016540527344
1589647585.9934533,13621,342.9365234375
1589647686.4718783,13680,343.4566955566406
1589647700.5771523,13683,343.44488525390625
1589647813.8788962,13748,342.60955810546875
1589647871.3446689,13777,342.4447326660156
1589647928.0763896,13811,342.8623046875
1589647985.6680655,13846,343.4219055175781
1589648028.8256378,13869,343.5835876464844
1589648057.7884367,13885,343.72955322265625
1589648159.464936,13938,344.1110534667969
1589648189.6101713,13958,344.07073974609375
1589648218.3844345,13971,343.9013977050781
1589648232.7367225,13977,343.99224853515625
1589648261.9177725,13999,344.2898864746094
1589648436.8643656,14081,344.4056396484375
1589648687.2832549,14222,343.2796936035156
1589648805.279785,14288,344.5972595214844
1589648819.8043363,14295,344.759033203125
1589648834.4897382,14304,344.7090148925781
1589648878.1663415,14321,344.6780700683594
1589648892.86013,14333,344.6307067871094
1589648907.6965647,14339,344.68463134765625
1589649011.7515206,14398,344.2611389160156
1589649101.3121164,14448,344.12689208984375
1589649191.360483,14495,344.0328674316406
1589649279.7271104,14531,343.9179382324219
1589649324.9961734,14555,343.72613525390625
1589649325.0789387,14558,343.6554260253906
1589649476.371202,14633,345.0543212890625
1589649476.5422232,14639,345.2978210449219
1589649536.9457662,14669,345.9758605957031
1589649552.1094868,14678,346.18994140625
1589649567.2235274,14682,346.219970703125
1589649567.385686,14688,346.1209716796875
1589649751.517007,14780,345.40338134765625
1589649751.5833097,14781,345.31982421875
1589649768.5614824,14789,345.44818115234375
1589649786.3370812,14793,345.43060302734375
1589649822.312064,14810,345.54827880859375
1589649967.353821,14874,345.58758544921875
1589649999.2789993,14893,345.53546142578125
1589650061.3913903,14927,345.58935546875
1589650277.3279173,15028,345.70989990234375
1589650401.5677848,15091,346.2121887207031
1589650496.4011729,15137,346.5547180175781
1589650574.5977595,15181,346.4433288574219
1589650606.855286,15200,346.64111328125
1589650750.6202624,15267,347.5976867675781
1589650861.819002,15325,347.6658630371094
1589650910.3452954,15348,347.71282958984375
1589651069.874743,15429,346.9798278808594
1589651133.925332,15457,346.9716491699219
1589651165.9630363,15474,346.881591796875
1589651166.021014,15476,346.9014587402344
1589651245.2929616,15508,347.0460510253906
1589651312.9443426,15539,346.9710998535156
1589651447.1076956,15598,347.7749328613281
1589651746.2055643,15741,347.97821044921875
1589651794.8577325,15765,348.0227966308594
1589651811.0845866,15774,348.2602233886719
1589651827.024807,15780,348.4181213378906
1589651924.3652062,15826,349.3636779785156
1589651924.4495978,15829,349.5069885253906
1589651957.5750563,15848,349.70697021484375
1589652006.4966643,15867,349.6681823730469
1589652237.3798072,15980,348.91192626953125
1589652270.7706344,15994,348.9105529785156
1589652487.9184966,16096,348.8856506347656
1589652537.5689433,16117,349.147216796875
1589652689.5461237,16189,349.0914611816406
1589652824.605956,16250,349.28753662109375
1589652975.456562,16322,348.7972717285156
1589653009.495408,16344,348.6475830078125
1589653059.9156168,16361,349.09466552734375
1589653144.628538,16407,349.28619384765625
1589653228.736115,16441,349.2672119140625
1589653380.9894905,16506,349.2520751953125
1589653503.6647394,16560,349.1741943359375
1589653580.346532,16586,349.1767883300781
1589653580.5615914,16591,349.247802734375
1589653736.1234813,16662,349.1501770019531
1589653822.8603895,16698,349.3686828613281
1589653927.1626096,16747,349.25732421875
1589654065.0630329,16809,349.3740234375
1589654065.103362,16810,349.366943359375
1589654134.5489175,16844,349.6468811035156
1589654169.0390105,16858,349.76898193359375
1589654256.7810175,16900,350.28131103515625
1589654639.1085813,17067,350.4722595214844
1589654711.0298562,17098,350.6187438964844
1589654782.1593142,17132,351.013427734375
1589654924.0873637,17193,350.7191162109375
1589654941.756253,17203,350.59979248046875
1589655013.0820131,17240,350.3635559082031
1589655031.6109293,17248,350.5340576171875
1589655103.0279024,17273,350.9989929199219
1589655138.6585083,17291,350.92205810546875
1589655138.7128592,17293,350.9815673828125
1589655191.9141002,17316,351.4852600097656
1589655191.947773,17317,351.52557373046875
1589655191.9748735,17318,351.5417175292969
1589655209.4719734,17321,351.52996826171875
1589655245.8668897,17340,351.7809753417969
1589655316.3572457,17375,351.8998718261719
1589655387.2100713,17406,352.1259765625
1589655442.2265131,17427,351.8135070800781
1589655477.6066782,17445,351.8340759277344
1589655495.3381839,17455,351.6627502441406
1589655706.7644262,17544,351.6068420410156
1589655742.8370454,17558,351.7593688964844
1589655797.9545896,17578,351.6613464355469
1589655816.2714953,17587,351.4726257324219
1589655834.330154,17594,351.46795654296875
1589655834.3616369,17595,351.5010070800781
1589655889.510335,17624,351.81414794921875
1589655925.4297142,17634,351.9471740722656
1589655962.2903924,17654,351.8271484375
1589656127.2853024,17723,351.507080078125
1589656236.5638626,17772,351.40142822265625
1589656236.5918536,17773,351.4208068847656
1589656309.6241853,17805,351.3291931152344
1589656401.4386823,17843,351.0849304199219
1589656660.3239644,17954,351.4105529785156
1589656715.7441325,17979,351.012939453125
1589656715.8711443,17982,351.0088195800781
1589656734.157689,17991,350.93939208984375
1589656823.3264186,18019,351.095458984375
1589656898.4837968,18054,351.5287780761719
1589656935.2618225,18066,351.87066650390625
1589657041.6248722,18105,351.91461181640625
1589657109.5603263,18130,351.891845703125
1589657153.6863687,18147,351.6454772949219
1589657306.061075,18215,351.6197204589844
1589657362.1610205,18237,351.6033630371094
1589657437.3134387,18265,352.0116882324219
1589657551.5980952,18319,352.3865966796875
1589657875.5476866,18452,351.23541259765625
1589657875.5768945,18453,351.19482421875
1589658118.9437215,18548,351.1147766113281
1589658233.3231976,18593,351.5387268066406
1589658523.5035837,18714,352.1075744628906
1589658542.7768283,18721,352.20001220703125
1589658834.786602,18846,351.9907531738281
1589658952.5225275,18894,351.73199462890625
1589659050.34625,18934,351.6321105957031
1589659109.739282,18959,351.32501220703125
1589659168.89019,18978,351.11346435546875
1589659169.0776634,18983,351.0416564941406
1589659244.0634458,19006,350.4810485839844
1589659304.2444084,19028,350.24627685546875
1589659363.123452,19049,350.856201171875
1589659520.6286235,19117,352.80023193359375
1589659659.7923932,19170,352.70361328125
1589659800.1088753,19228,352.51348876953125
1589659901.4156826,19272,352.76959228515625
1589659921.2774904,19276,352.70361328125
1589659982.1378517,19301,352.68280029296875
1589660441.5567842,19486,353.6371765136719
1589660495.32787,19501,353.7779846191406
1589660495.4384878,19504,353.880615234375
1589660556.2935915,19526,353.72637939453125
1589660577.7799823,19532,353.6568908691406
1589660723.8672879,19580,353.2257995605469
1589660771.609253,19595,353.0207214355469
1589660894.5075421,19641,352.9568786621094
1589660915.1024609,19655,352.84234619140625
1589660956.5091767,19666,352.8174743652344
1589660976.8288093,19675,352.7497253417969
1589661099.7295783,19721,352.86285400390625
1589661120.0686705,19732,352.799560546875
1589661140.4057555,19738,352.79656982421875
1589661284.982147,19797,352.6599426269531
1589661347.2622762,19824,352.7215881347656
1589661408.8342931,19847,352.7658386230469
1589661594.9458008,19917,352.8463439941406
1589661657.0590744,19939,352.94378662109375
1589661740.2200124,19972,352.6671447753906
1589661782.2114887,19989,352.73773193359375
1589661803.0575259,19996,352.7926025390625
1589661922.9393451,20036,353.0846252441406
1589661964.2815592,20049,352.9529113769531
1589661964.4699178,20054,353.0021057128906
1589661984.7763393,20060,352.9781799316406
1589661984.8996496,20063,353.0276184082031
1589662192.4188945,20139,352.827880859375
1589662192.4512138,20140,352.8406677246094
1589662192.5472543,20142,352.88372802734375
1589662296.6795382,20184,352.70269775390625
1589662317.2983537,20187,352.781005859375
1589662402.070923,20218,352.4185791015625
1589662464.942193,20245,352.2950744628906
1589662465.0531185,20248,352.2434997558594
1589662485.6710217,20253,352.14459228515625
1589662633.3745909,20309,352.57745361328125
1589662675.0215373,20324,352.47314453125
1589662696.4383523,20333,352.44195556640625
1589662696.4902618,20335,352.5068359375
1589662822.979436,20384,352.8769836425781
1589662864.5166144,20398,352.91845703125
1589662991.4710345,20441,352.76519775390625
1589663097.2888265,20486,352.7307434082031
1589663218.1580327,20527,352.8534240722656
1589663260.2082665,20540,352.9874267578125
1589663260.2748399,20541,353.04443359375
1589663323.6064749,20561,353.29241943359375
1589663323.6737897,20563,353.25140380859375
1589663323.8408008,20568,353.061279296875
1589663365.8903432,20579,353.2265319824219
1589663666.2293465,20690,351.9488830566406
1589663709.565658,20711,352.0249938964844
1589663904.5513465,20779,352.77215576171875
1589663904.579438,20780,352.8267517089844
1589663904.7037838,20783,352.88641357421875
1589663904.731608,20784,352.9205322265625
1589664012.126917,20823,353.0491638183594
1589664034.3855288,20832,353.1066589355469
1589664099.4264226,20856,353.195556640625
1589664213.2933037,20889,353.5091247558594
1589664292.3237865,20914,353.50970458984375
1589664392.2211647,20950,353.4903869628906
1589664503.0177572,20988,353.4360656738281
1589664625.5855832,21028,353.60906982421875
1589664648.7364743,21036,353.6973876953125
1589664737.5486937,21068,353.3638000488281
1589664781.5671759,21081,353.4285583496094
1589664957.2969182,21145,353.0162048339844
1589665134.1488938,21210,352.91436767578125
1589665200.0022871,21233,352.9930725097656
1589665421.8670964,21317,352.8692321777344
1589665421.956074,21320,352.8930969238281
1589665443.9746845,21325,352.7466125488281
1589665621.1531353,21392,352.86407470703125
1589665688.3657293,21410,352.6546630859375
1589665889.694742,21485,353.0866394042969
1589666016.5440936,21524,353.0777282714844
1589666016.5729392,21525,353.063232421875
1589666467.12083,21682,351.43896484375
1589666580.644951,21724,351.1054382324219
1589666580.6737757,21725,351.09332275390625
1589666762.944991,21790,352.031494140625
1589666785.454903,21796,352.01824951171875
1589666831.4648976,21816,352.00469970703125
1589666854.1800907,21822,352.0707702636719
1589666922.662,21843,352.1197509765625
1589666945.7115498,21849,352.1560363769531
1589667104.9139354,21909,351.34466552734375
1589667265.1032655,21968,351.65240478515625
1589667355.8702295,22000,350.855712890625
1589667392.284721,22007,351.1710510253906
1589668047.8040109,22221,347.21978759765625
1589668117.9729795,22246,346.8733215332031
1589668164.3626199,22259,347.2850036621094
1589668236.19992,22286,348.0916748046875
1589668259.9266663,22293,348.1744689941406
1589668283.6036394,22304,348.0954895019531
1589668306.93948,22309,348.1079406738281
1589668330.4466195,22317,348.1148376464844
1589668377.332748,22331,348.38232421875
1589668448.1644914,22359,349.0101318359375
1589668659.2833965,22428,349.76934814453125
1589668659.4096558,22431,349.9684753417969
1589668800.443885,22473,349.8141174316406
1589668910.3288462,22508,349.7757568359375
1589669029.877819,22545,350.2572021484375
1589669291.4281373,22636,349.56591796875
1589669338.7485096,22652,349.0718994140625
1589669648.003526,22759,347.8502197265625
1589669672.6450806,22766,347.902587890625
1589669720.0389981,22778,347.7171630859375
1589669862.7142472,22829,347.4840087890625
1589669886.44749,22840,347.575927734375
1589669909.9821243,22841,347.5079040527344
1589670172.8740234,22931,346.8804626464844
1589670172.9618878,22934,346.94891357421875
1589670647.7347708,23081,348.1759033203125
1589670647.8531792,23085,348.40679931640625
1589670647.8794434,23086,348.47723388671875
1589670696.878045,23103,348.3773193359375
1589670745.0132725,23118,348.3296203613281
1589670770.114705,23128,348.373779296875
1589670818.689153,23139,348.3579406738281
1589670819.367601,23144,348.5760803222656
1589670843.9616265,23149,348.82257080078125
1589670868.3335066,23153,348.9555969238281
1589670868.505236,23159,348.8391418457031
1589670941.0707567,23183,349.3046569824219
1589670989.3260453,23193,349.3869934082031
1589671062.429458,23219,349.9835510253906
1589671062.5312722,23221,350.0069580078125
1589671183.7386405,23264,351.21337890625
1589671257.2776473,23287,351.93572998046875
1589671436.0179284,23338,352.7674865722656
1589671524.135618,23362,352.91119384765625
1589671582.8434787,23381,352.682861328125
1589671632.0929844,23395,352.2154846191406
1589671731.8974333,23428,352.19879150390625
1589672092.5829482,23541,353.6234436035156
1589672241.3285065,23590,353.44732666015625
1589672440.9026814,23651,352.9103698730469
1589672490.3991725,23671,352.568603515625
1589672539.5524247,23682,352.41741943359375
1589672589.621618,23702,352.0460205078125
1589672791.127953,23762,352.3140563964844
1589672816.4997354,23775,352.5616760253906
1589672941.807557,23812,352.52593994140625
1589672992.2868211,23832,352.2589416503906
1589673042.9953597,23843,352.0692443847656
1589673321.3250482,23929,351.4898376464844
1589673346.3078876,23939,351.36810302734375
1589673789.1333969,24080,350.8822021484375
1589673915.3386817,24117,351.5931701660156
1589673915.4012916,24119,351.7110595703125
1589674016.723347,24148,351.6716613769531
1589674145.373077,24187,352.2176208496094
1589674299.1809661,24235,352.2372741699219
1589674452.6131716,24283,352.4295654296875
1589674452.6718276,24285,352.32537841796875
1589674478.82725,24293,352.2362365722656
1589674582.3523684,24323,352.52203369140625
1589674660.8814108,24346,352.47833251953125
1589674686.687162,24360,351.72265625
1589674893.2078667,24417,351.165771484375
1589675247.7325141,24513,351.8038635253906
1589675376.9640546,24558,352.2305603027344
1589675402.6360235,24562,352.3564453125
1589675585.0189035,24622,353.24444580078125
1589675742.1182508,24668,353.67138671875
1589675847.2296586,24698,353.4047546386719
1589675899.2546716,24720,352.9725036621094
1589675925.984316,24728,352.81231689453125
1589676349.8364737,24850,353.5981140136719
1589676429.1444209,24880,353.7530517578125
1589676508.431212,24902,353.90533447265625
1589676614.7731702,24935,353.9858093261719
1589676719.9755278,24964,353.84576416015625
1589676894.1441133,25009,353.61505126953125
1589677000.4205825,25048,353.59771728515625
1589677292.9962683,25134,352.53887939453125
1589677532.3380234,25207,351.8955078125
1589677612.651501,25232,351.64593505859375
1589677665.6155963,25245,351.90277099609375
1589677692.6675887,25254,351.8203430175781
1589677960.811917,25333,351.82928466796875
1589678148.7881336,25392,351.97564697265625
1589678569.5241325,25506,352.1771545410156
1589678628.8765469,25521,352.34490966796875
1589678819.3041465,25573,352.57232666015625
1589678901.1584978,25600,352.5091247558594
1589679120.7428608,25662,352.04058837890625
1589679202.7125692,25687,352.02392578125
1589679505.8746889,25776,349.8121643066406
1589679644.5014966,25813,348.149169921875
1589679755.4075415,25848,347.9465637207031
1589679892.2731256,25881,347.8804016113281
1589680031.0353692,25922,348.3713684082031
1589680407.6182637,26030,348.9925231933594
1589680463.4508839,26046,349.22625732421875
1589680545.9372108,26067,349.20343017578125
1589680574.942452,26076,349.45849609375
1589680630.5649922,26092,349.82574462890625
1589680853.6523669,26155,350.9149169921875
1589680853.6850748,26156,350.9034118652344
1589680909.163504,26170,351.1357421875
1589681272.6839242,26280,352.6711730957031
1589681328.8835275,26293,352.4520568847656
1589681357.0161378,26304,351.7613220214844
1589681695.8101783,26394,348.1521301269531
1589681724.5279326,26404,348.05810546875
1589681951.7841468,26471,347.54998779296875
1589682136.8076248,26513,346.78948974609375
1589682712.9079404,26671,346.280029296875
1589683029.235301,26755,344.926025390625
1589683029.2974176,26757,344.90869140625
1589683171.9397635,26797,345.0881042480469
1589683171.9664104,26798,345.1079406738281
1589683171.9951432,26799,345.2173767089844
1589683229.7804546,26815,345.07470703125
1589683287.4429889,26828,345.66064453125
1589683287.4973934,26830,345.5677185058594
1589683662.0264943,26929,349.3734436035156
1589684199.7826624,27079,348.4176330566406
1589684433.3898509,27143,349.2486877441406
1589684462.2799945,27149,349.3392333984375
1589684490.7973733,27155,349.31683349609375
1589684490.9162436,27159,349.1850280761719
1589684490.9434385,27160,349.2234191894531
1589684783.4045513,27235,350.0758056640625
1589684928.6260283,27275,349.9991455078125
1589685134.539438,27330,349.566650390625
1589685515.83339,27439,349.98468017578125
1589685574.3124723,27450,349.9276123046875
1589685604.144631,27458,349.9619140625
1589685795.9955015,27506,349.56634521484375
1589685901.0997658,27530,349.703125
1589686065.9713464,27570,350.066650390625
1589686066.09386,27573,350.1434020996094
1589686186.8350542,27604,349.940673828125
1589686216.9287603,27614,349.6614990234375
1589686248.4949515,27621,349.3631286621094
1589686307.9443626,27639,348.7243957519531
1589686518.686368,27696,348.7293395996094
1589686608.6156502,27716,349.2055358886719
1589686609.2035358,27719,349.1111145019531
1589686699.2579062,27740,349.857421875
1589687032.48856,27826,348.11773681640625
1589687362.5434527,27917,347.19970703125
1589687363.09831,27919,347.37786865234375
1589687483.909446,27951,346.70599365234375
1589687573.9729936,27969,346.667724609375
1589688661.3030646,28252,350.9797668457031
1589688753.2699637,28278,350.9618225097656
1589688938.5652864,28322,350.3922424316406
1589689152.560878,28377,350.1511535644531
1589689367.7867577,28439,350.1591491699219
1589689432.3993897,28452,349.9820556640625
1589689815.92275,28544,350.6030578613281
1589689939.273838,28573,350.29327392578125
1589690095.1548076,28612,349.77081298828125
1589690345.5035112,28677,350.0304870605469
1589691197.5635934,28892,346.64312744140625
1589691513.4115007,28971,343.1811828613281
1589691607.7872686,28997,342.7632751464844
1589691716.0036254,29019,342.6349182128906
1589691779.55329,29038,342.98370361328125
1589691874.4480522,29058,343.6214294433594
1589691874.637516,29063,343.7618408203125
1589691938.5524821,29079,343.8165588378906
1589692002.0450041,29091,344.09320068359375
1589692065.5333643,29107,344.0808410644531
1589692160.848464,29134,345.15625
1589692449.0132918,29202,345.8742370605469
1589692640.3630333,29251,346.52569580078125
1589692672.3486235,29264,346.5222473144531
1589692704.3523474,29272,346.71380615234375
1589692863.4240215,29310,347.80023193359375
1589693104.5347612,29367,347.9810791015625
1589693414.075813,29439,348.4842834472656
1589693542.480009,29472,348.966552734375
1589693575.1966083,29479,349.3123474121094
1589693607.921973,29488,349.3329772949219
1589693848.5270865,29538,350.2835388183594
1589693848.6532083,29541,350.2640380859375
1589693945.1948314,29562,350.00445556640625
1589693978.1128547,29574,349.9233093261719
1589694075.684449,29593,349.73358154296875
1589694140.8031614,29612,350.1502990722656
1589694698.0839245,29748,351.64190673828125
1589695024.0078418,29829,350.6103210449219
1589695024.0360374,29830,350.63836669921875
1589695155.5894341,29864,351.3180847167969
1589695252.647194,29883,350.9156799316406
1589695448.2123675,29929,351.1773376464844
1589695756.272313,30001,351.0175476074219
1589695756.4570236,30006,350.98931884765625
1589695855.7501357,30032,350.9678039550781
1589696054.1772592,30078,350.6004943847656
1589696119.353624,30093,350.607177734375
1589696317.4269495,30138,350.07049560546875
1589696449.696056,30175,350.5578918457031
1589696652.044562,30218,351.10101318359375
1589696732.2453084,30238,351.2713928222656
1589696772.3354907,30244,351.26434326171875
1589696846.4079287,30257,351.0111083984375
1589696946.346484,30285,351.0498046875
1589697113.0778708,30328,350.8741760253906
1589697280.9379249,30368,350.6402893066406
1589697585.7711692,30435,349.9540100097656
1589697685.7466626,30460,349.7080993652344
1589697719.742514,30467,350.0124206542969
1589697719.8966327,30471,350.0596008300781
1589698204.0419593,30570,349.8216552734375
1589698204.1835926,30573,349.8658142089844
1589698306.0762358,30595,350.150634765625
1589698374.0526128,30613,350.15020751953125
1589698509.1609194,30645,350.41998291015625
1589698780.6688974,30707,352.0268249511719
1589698847.6986165,30721,352.3384704589844
1589698914.995237,30738,352.5935363769531
1589698915.0314107,30739,352.6142272949219
1589699084.3690264,30781,352.90655517578125
1589699509.6306403,30880,351.7113342285156
1589699645.6717415,30907,352.2633972167969
1589700317.10262,31053,350.9737243652344
1589700585.359171,31106,350.5766296386719
1589701034.06743,31214,350.4214782714844
1589701103.0871437,31225,350.352783203125
1589701620.8917518,31348,351.1558837890625
1589701863.1056895,31407,351.3843078613281
1589702035.6681306,31444,351.5469970703125
1589702140.0693212,31465,352.1559143066406
1589702293.1535223,31502,351.7828674316406
1589702466.860749,31538,352.74554443359375
1589702466.8911026,31539,352.8017578125
1589702571.5828588,31564,353.1783752441406
1589702851.8735433,31626,352.6858825683594
1589702852.0884151,31632,352.6831970214844
1589702922.431376,31647,352.73516845703125
1589703171.323053,31697,353.54461669921875
1589703277.234068,31723,353.3779602050781
1589703347.5006075,31740,353.1643981933594
1589703453.1872313,31763,352.58740234375
1589703664.8016346,31809,352.3667907714844
1589703972.1055388,31874,350.689208984375
1589704014.1475232,31881,350.522216796875
1589704051.6508474,31889,350.17657470703125
1589704267.71067,31937,349.1924743652344
1589704303.2442436,31946,349.42779541015625
1589704565.8035593,32005,350.22308349609375
1589704638.438655,32018,350.91583251953125
1589705284.7229464,32163,354.8098449707031
1589705320.31783,32175,354.8882751464844
1589705463.6973908,32208,355.47857666015625
1589705499.9147153,32210,355.3696594238281
1589705679.9314568,32250,355.7430114746094
1589705965.344241,32315,355.7791748046875
1589706287.7354736,32389,355.0591125488281
1589706504.5653253,32436,354.4903869628906
1589706650.160897,32472,354.6459045410156
1589706808.638691,32501,354.1601867675781
1589706953.4344518,32530,354.3995666503906
1589706989.4821627,32543,354.455810546875
1589707025.32341,32546,354.5487976074219
1589707315.6316922,32612,354.8106384277344
1589707315.719834,32615,354.9169006347656
1589707554.1129434,32658,355.2263488769531
1589707750.6329865,32697,356.1183166503906
1589707786.9248598,32707,356.0605163574219
1589707787.0120757,32710,355.953857421875
1589708043.4892533,32763,355.6184997558594
1589708556.8988428,32876,356.4855041503906
1589708631.1748273,32895,356.447998046875
1589708667.631495,32902,356.2082214355469
1589708667.6588356,32903,356.1750793457031
1589708704.055015,32910,356.2235107421875
1589708998.0891328,32975,356.70184326171875
1589709035.4313023,32979,356.8908996582031
1589709161.4956815,33003,357.2899475097656
1589709198.6803112,33015,357.4638977050781
1589709272.1703568,33028,357.44964599609375
1589709309.197518,33035,357.55084228515625
1589709679.7435684,33116,357.3647766113281
1589709827.5921717,33149,357.1254577636719
1589709863.7645588,33153,357.299560546875
1589709974.8685305,33180,357.21331787109375
1589709974.9757066,33182,357.2502746582031
1589710306.9081302,33249,357.0380554199219
1589710307.1449068,33255,356.9919738769531
1589710382.0743763,33272,357.00787353515625
1589710715.7662902,33342,356.3392028808594
1589710753.1195953,33352,356.1169738769531
1589710863.7018704,33369,355.6786804199219
1589710863.9524608,33376,355.4083251953125
1589710901.1410205,33379,355.33721923828125
1589710975.4267719,33393,355.7182312011719
1589711012.201552,33404,355.6569519042969
1589711698.4859838,33540,356.27606201171875
1589711888.6925325,33577,357.0840759277344
1589712114.5993848,33632,357.3670654296875
1589712152.3813925,33639,357.06866455078125
1589712454.4374304,33704,356.8602600097656
1589712605.4759316,33729,356.6973571777344
1589712643.5580335,33738,356.9344482421875
1589712681.4786623,33750,356.86578369140625
1589712795.1073709,33769,356.8844299316406
1589712870.9424438,33786,356.645751953125
1589712948.026042,33801,356.2310791015625
1589713100.4569016,33840,355.9404602050781
1589713176.7137218,33852,355.75579833984375
1589713292.4514189,33877,355.6417541503906
1589713446.7597585,33907,355.61505126953125
1589713484.5372238,33914,355.6865234375
1589713752.2480555,33972,355.7160949707031
1589713790.2394657,33983,355.59759521484375
1589713995.9710379,34018,355.068115234375
1589714073.1357923,34037,355.2804260253906
1589714111.5319154,34044,355.3136901855469
1589714343.399168,34090,354.5284118652344
1589714459.38893,34114,354.4410705566406
1589714576.8906865,34142,354.21966552734375
1589714615.4206984,34145,354.2642517089844
1589714796.4420247,34180,354.39910888671875
1589715117.5363357,34248,354.5558776855469
1589715272.9752653,34273,354.6206970214844
1589715429.690574,34307,354.0792541503906
1589715429.7798667,34310,354.0217590332031
1589715701.717613,34362,353.97113037109375
1589715701.746117,34363,353.9954528808594
1589715740.7744653,34371,354.0888671875
1589715780.500395,34384,354.4524841308594
1589716054.2375226,34439,355.8837890625
1589716210.6137967,34466,356.1995544433594
1589716500.3245056,34526,356.46923828125
1589716500.356063,34527,356.38751220703125
1589716657.3165405,34553,356.2566833496094
1589716696.5467772,34565,356.5780029296875
1589716775.4730284,34580,356.7227478027344
1589716853.8884907,34600,356.708984375
1589716931.958346,34609,356.7498474121094
1589716972.5496333,34618,357.0069580078125
1589717090.6506932,34648,357.52301025390625
1589717364.0907516,34697,357.7769470214844
1589717600.2242815,34752,357.4277038574219
1589717757.9691348,34784,356.9815368652344
1589717875.8037086,34806,356.9026794433594
1589718231.558588,34879,355.44329833984375
1589718664.5953228,34957,354.9681091308594
1589718962.1451662,35009,355.4067077636719
1589719042.8227024,35031,355.84588623046875
1589719283.3388374,35080,355.79779052734375
1589719323.1634655,35088,355.7867126464844


==> figure source files/plot_python/csv/shprl/swimmer/3.csv <==
Wall time,Step,Value
1589720198.456815,43,1.6041100025177002
1589720198.8477347,46,1.4310095310211182
1589720209.3529944,72,4.137109279632568
1589720220.3097804,95,4.645900726318359
1589720249.7399056,159,15.473557472229004
1589720253.5940106,168,17.72365379333496
1589720282.7605715,230,29.78046989440918
1589720286.2717242,235,30.88445281982422
1589720293.8956263,256,31.9333438873291
1589720305.2128086,274,32.83679962158203
1589720320.4143453,309,34.0732536315918
1589720320.5062213,311,34.000732421875
1589720324.1409192,319,34.36420822143555
1589720373.4358532,422,40.18400573730469
1589720393.603257,461,42.157859802246094
1589720401.2570703,475,43.6474723815918
1589720445.9845378,537,46.54525375366211
1589720458.1490576,564,47.260860443115234
1589720465.9062161,580,46.89716720581055
1589720469.7761745,587,46.93409729003906
1589720493.6336122,635,47.885311126708984
1589720497.7851255,648,47.894676208496094
1589720505.7725377,662,48.28536605834961
1589720509.7822814,672,48.57887649536133
1589720534.7905254,715,50.64706802368164
1589720538.8713698,723,51.134849548339844
1589720564.8924322,772,52.92692184448242
1589720573.2704895,786,53.507774353027344
1589720581.8234432,803,54.575923919677734
1589720585.75755,809,54.717960357666016
1589720598.6673834,837,56.96666717529297
1589720658.6324222,946,64.94585418701172
1589720671.3548746,972,66.01665496826172
1589720701.739288,1006,66.62928771972656
1589720706.0733218,1015,66.96243286132812
1589720736.6643772,1067,68.41735076904297
1589720758.7481143,1105,68.86113739013672
1589720800.0412707,1181,70.27025604248047
1589720844.952689,1262,70.34285736083984
1589720876.7164435,1317,70.94087219238281
1589720876.7977915,1320,71.2823715209961
1589720886.408369,1334,71.82023620605469
1589720890.816404,1338,71.8881607055664
1589720918.4699209,1386,72.06207275390625
1589720922.980277,1393,72.25818634033203
1589720945.8889687,1437,73.12727355957031
1589720964.3527677,1467,73.98905944824219
1589721011.5113719,1524,74.01947784423828
1589721030.2192292,1553,72.99913024902344
1589721039.2738202,1569,73.27238464355469
1589721048.3747919,1585,73.3009033203125
1589721081.2196064,1641,73.68366241455078
1589721110.174982,1692,74.35983276367188
1589721119.3711114,1710,75.43043518066406
1589721124.7600172,1719,76.1865005493164
1589721134.136243,1733,77.70468139648438
1589721134.188986,1735,77.8367691040039
1589721138.6274338,1738,78.2046127319336
1589721162.8475575,1782,86.73696899414062
1589721201.9617927,1845,112.15828704833984
1589721207.2659333,1854,115.86859130859375
1589721216.7650993,1867,126.03219604492188
1589721216.8510282,1870,127.39754486083984
1589721221.4901881,1878,131.09849548339844
1589721245.4167573,1918,155.02989196777344
1589721255.2960305,1935,163.87939453125
1589721265.1973784,1948,170.37863159179688
1589721313.1396315,2002,182.6958770751953
1589721332.8647342,2037,188.41732788085938
1589721358.0310125,2078,193.83267211914062
1589721372.7689025,2097,195.4898223876953
1589721427.789478,2188,208.63925170898438
1589721433.1845267,2200,211.24652099609375
1589721442.8414168,2212,213.5667266845703
1589721453.355793,2232,216.13748168945312
1589721458.234955,2238,216.81590270996094
1589721473.0558372,2258,219.58981323242188
1589721473.226061,2263,220.33566284179688
1589721504.4943619,2308,227.5215606689453
1589721509.6849315,2320,229.70745849609375
1589721535.8644302,2355,237.0191192626953
1589721557.0696368,2390,242.96852111816406
1589721557.1374187,2391,243.14181518554688
1589721587.994764,2437,249.08534240722656
1589721598.7429624,2454,251.52142333984375
1589721598.8040006,2456,252.1298828125
1589721604.6932788,2461,252.81076049804688
1589721621.0151427,2486,255.97509765625
1589721621.0427487,2487,256.1457824707031
1589721631.2599669,2499,257.5403137207031
1589721644.7176661,2504,258.25909423828125
1589721665.3281882,2533,261.95159912109375
1589721675.749899,2548,264.0802001953125
1589721681.0074518,2554,264.65509033203125
1589721767.6420689,2686,276.583984375
1589721804.963676,2741,283.0884094238281
1589721816.144338,2755,284.4146728515625
1589721838.5080218,2790,287.8320617675781
1589721928.1214814,2897,290.28741455078125
1589721984.0099323,2968,292.89471435546875
1589722040.1073291,3012,294.3413391113281
1589722060.8638885,3039,294.71490478515625
1589722067.3380592,3042,294.52618408203125
1589722111.1011324,3100,293.4594421386719
1589722156.5740616,3162,290.4537353515625
1589722179.8776836,3197,290.2981872558594
1589722203.3577878,3231,290.35614013671875
1589722214.6164236,3245,291.4320373535156
1589722214.6679537,3247,291.39471435546875
1589722214.6949525,3248,291.59375
1589722261.313183,3306,292.60845947265625
1589722339.8054602,3409,291.3709716796875
1589722370.1782286,3450,290.7138671875
1589722393.6101391,3481,289.9989929199219
1589722499.6574748,3601,287.59039306640625
1589722511.59761,3619,288.04522705078125
1589722511.6924245,3621,288.0062561035156
1589722548.28763,3671,288.9016418457031
1589722591.6025825,3727,286.0130615234375
1589722603.7079055,3742,283.77105712890625
1589722646.9944267,3794,280.5508728027344
1589722659.368706,3815,280.4917907714844
1589722665.5562682,3822,280.5754089355469
1589722754.1260898,3929,280.8847351074219
1589722773.1472828,3957,280.4767761230469
1589722798.2753294,3985,280.3015441894531
1589722850.7209003,4037,277.1367492675781
1589722901.9216201,4099,276.562255859375
1589722908.7871087,4110,276.1460876464844
1589722979.2476678,4197,272.85443115234375
1589722985.8842359,4203,272.837646484375
1589723006.6775742,4228,272.611572265625
1589723013.3736782,4233,272.4349365234375
1589723032.8857925,4264,273.0779113769531
1589723071.573187,4305,273.3676452636719
1589723078.2699335,4318,273.7518615722656
1589723078.3258402,4320,273.561279296875
1589723150.258028,4401,271.61669921875
1589723224.0350173,4493,271.6376647949219
1589723252.1574183,4510,271.25823974609375
1589723271.9663281,4531,270.7397766113281
1589723351.7175143,4629,271.42926025390625
1589723385.1505308,4665,271.7574462890625
1589723385.267144,4669,271.2696838378906
1589723391.9322364,4677,271.1507263183594
1589723454.586599,4751,270.4160461425781
1589723489.8711534,4789,270.0467529296875
1589723503.4669394,4803,269.4949035644531
1589723538.7679143,4841,267.74127197265625
1589723545.7850132,4853,267.2730407714844
1589723582.79388,4895,266.4232177734375
1589723646.3331797,4963,265.5520935058594
1589723653.1582012,4972,265.9346618652344
1589723653.2388852,4975,265.8939514160156
1589723739.8608243,5051,264.8445739746094
1589723739.9158475,5053,265.03985595703125
1589723789.9419749,5107,264.80670166015625
1589723811.9342391,5135,264.7334899902344
1589723905.4322093,5240,266.4040222167969
1589723992.3756516,5330,269.09051513671875
1589724006.6532247,5346,269.6556396484375
1589724013.9510493,5360,270.38031005859375
1589724073.0077333,5421,272.06646728515625
1589724176.179785,5516,274.7718200683594
1589724176.2322505,5518,274.8841857910156
1589724206.4612997,5550,273.7542724609375
1589724244.0260112,5588,274.08270263671875
1589724322.058937,5665,276.0531005859375
1589724330.5877914,5680,276.6607971191406
1589724376.811524,5724,276.51849365234375
1589724463.4633138,5809,274.9851989746094
1589724478.6838734,5826,274.83642578125
1589724478.7635717,5829,274.8370056152344
1589724509.4911509,5863,273.2992248535156
1589724517.0851946,5865,273.46209716796875
1589724517.3067966,5872,274.09625244140625
1589724555.4976501,5908,275.1460876464844
1589724578.4406893,5929,276.1048889160156
1589724601.3210766,5953,276.69677734375
1589724633.9796546,5991,276.5621337890625
1589724671.019575,6011,275.7481384277344
1589724781.5087402,6122,278.57952880859375
1589724789.2857163,6132,278.37371826171875
1589724837.02935,6182,276.5364074707031
1589724861.5537512,6201,276.1986083984375
1589724869.9994688,6214,275.99737548828125
1589724877.6645472,6220,275.62957763671875
1589724893.255044,6233,276.3860778808594
1589724949.4415982,6290,279.2663269042969
1589724973.141872,6313,279.65234375
1589724973.2693386,6318,279.9039306640625
1589724997.832213,6342,279.7733154296875
1589725038.232426,6377,279.16143798828125
1589725062.705048,6401,279.0595397949219
1589725159.526673,6497,280.3378601074219
1589725197.8191793,6521,280.8069152832031
1589725246.9911706,6575,281.20245361328125
1589725279.287344,6604,282.8412170410156
1589725337.255515,6658,284.66693115234375
1589725378.4728823,6697,285.4518127441406
1589725378.57052,6700,285.5657653808594
1589725387.3038723,6712,285.9232177734375
1589725420.1051908,6743,286.1741638183594
1589725541.0267854,6847,290.83856201171875
1589725552.40353,6855,290.98797607421875
1589725572.811194,6870,291.1719970703125
1589725695.4725935,6967,287.5127868652344
1589725729.9872954,6993,287.783447265625
1589725760.8576617,7015,287.4524841308594
1589725863.1775503,7107,286.2452087402344
1589725871.7752695,7115,286.9604797363281
1589725914.8699512,7156,288.76861572265625
1589725985.0674698,7217,291.8311767578125
1589726011.9763694,7248,291.9613342285156
1589726085.9416392,7312,293.5943298339844
1589726113.1136124,7330,294.2929992675781
1589726121.842515,7340,294.44488525390625
1589726121.905021,7341,294.4154357910156
1589726139.303836,7360,294.388427734375
1589726165.5188332,7383,294.258056640625
1589726192.2801068,7402,294.0162048339844
1589726245.9924858,7451,293.6231384277344
1589726254.854886,7461,293.64422607421875
1589726254.9397957,7464,293.2217102050781
1589726272.802361,7479,293.3757019042969
1589726322.0206766,7512,293.2109375
1589726438.8935368,7610,291.2890319824219
1589726476.0109596,7645,290.9219970703125
1589726520.9482763,7688,291.18133544921875
1589726530.0174987,7694,291.71575927734375
1589726612.5600502,7761,292.3972473144531
1589726639.789546,7789,291.66290283203125
1589726650.2625346,7799,291.2718811035156
1589726695.7943614,7834,290.7997741699219
1589726770.0210276,7901,291.0819091796875
1589726807.1492548,7933,292.7036437988281
1589726873.8060846,7992,293.5931091308594
1589726937.5463984,8027,293.8302307128906
1589726946.9527936,8038,294.26934814453125
1589726966.2364888,8050,294.6597900390625
1589726984.631028,8067,294.9188232421875
1589727119.0239553,8181,293.67852783203125
1589727158.7081108,8216,291.91064453125
1589727168.0635123,8222,292.0960998535156
1589727253.3161013,8291,293.2772216796875
1589727300.9266655,8335,291.55352783203125
1589727338.869818,8364,289.704833984375
1589727348.5280776,8369,289.4309387207031
1589727358.5351925,8378,289.7138366699219
1589727463.9063187,8468,292.3607177734375
1589727464.0217414,8471,292.2547302246094
1589727502.4919755,8499,291.7598571777344
1589727525.283948,8509,291.3685607910156
1589727593.8609657,8567,290.4845886230469
1589727642.3660448,8602,289.8334655761719
1589727681.3016725,8635,289.95916748046875
1589727681.3278022,8636,290.0572204589844
1589727750.1875968,8696,287.4872131347656
1589727909.6036212,8820,288.0755310058594
1589727909.7254977,8823,288.14349365234375
1589727980.1391945,8879,288.662109375
1589728020.071037,8905,288.4150390625
1589728020.1548798,8908,288.392822265625
1589728051.2426825,8929,287.5743103027344
1589728051.9676068,8936,287.7016906738281
1589728133.4251554,8994,287.8390808105469
1589728133.579106,9000,287.74822998046875
1589728217.0835,9056,288.7720642089844
1589728228.1013558,9064,288.29156494140625
1589728444.7341125,9227,286.8115539550781
1589728455.0467124,9234,286.0647888183594
1589728486.8360033,9261,284.6206359863281
1589728559.317898,9317,283.25726318359375
1589728601.0644934,9349,284.1091613769531
1589728685.0104883,9413,283.4626159667969
1589728685.0891178,9416,283.614990234375
1589728716.1988783,9436,283.57330322265625
1589728727.925631,9443,283.73388671875
1589728760.0766742,9469,283.7803649902344
1589728868.63692,9539,283.7564392089844
1589728879.3694043,9548,284.44671630859375
1589728889.8133287,9555,285.0619201660156
1589728900.5067058,9568,285.302978515625
1589728932.2263482,9590,284.9953308105469
1589728985.831767,9628,285.57635498046875
1589729028.234972,9658,284.661376953125
1589729059.9883704,9681,283.75140380859375
1589729082.8824828,9699,284.3261413574219
1589729199.7974625,9769,283.0459899902344
1589729310.5587626,9844,280.62481689453125
1589729365.1066778,9884,281.5083312988281
1589729397.4419475,9908,282.11053466796875
1589729484.717524,9973,280.54315185546875
1589729608.496327,10051,281.1036682128906
1589729608.6320808,10056,281.4537658691406
1589729619.434402,10059,281.4642639160156
1589729653.270749,10085,281.4552307128906
1589729777.6179926,10169,281.1930847167969
1589729799.7443368,10186,281.277587890625
1589729901.2049923,10257,282.7783508300781
1589729924.3205247,10277,283.5125732421875
1589729936.160462,10284,283.6802673339844
1589730095.173398,10397,283.5517578125
1589730095.2525935,10400,283.3100891113281
1589730129.2397466,10421,282.758544921875
1589730210.0281682,10480,281.8345947265625
1589730232.4571872,10490,282.12164306640625
1589730232.5979004,10494,282.5424499511719
1589730291.9696274,10523,283.2862854003906
1589730337.8978775,10556,283.8831787109375
1589730406.2191722,10608,283.48846435546875
1589730440.6927006,10625,283.536865234375
1589730452.1409237,10639,283.4897155761719
1589730475.6753318,10655,283.39105224609375
1589730499.3022037,10672,284.02996826171875
1589730557.2424479,10712,285.0300598144531
1589730626.6077518,10758,283.45074462890625
1589730626.6362252,10759,283.5198974609375
1589730661.6164222,10781,283.25457763671875
1589730673.1063168,10788,283.1148681640625
1589730708.7215657,10816,282.5137023925781
1589730733.2654643,10826,282.1602478027344
1589730756.932156,10842,281.82537841796875
1589730768.6083355,10851,281.63385009765625
1589730791.9692476,10865,281.9294128417969
1589730840.1050727,10903,280.6629333496094
1589730852.3183215,10906,280.3448181152344
1589730900.6003845,10940,280.46966552734375
1589730900.7524564,10944,280.34088134765625
1589730935.7867024,10967,279.6634826660156
1589730947.5942879,10973,279.4640808105469
1589730947.6521823,10975,279.4434814453125
1589731020.9714,11015,279.140380859375
1589731032.7671952,11021,278.6448669433594
1589731056.7146251,11034,277.4227600097656
1589731056.845459,11039,277.55303955078125
1589731152.2439246,11103,276.5357360839844
1589731187.883243,11122,276.09527587890625
1589731200.5905523,11131,275.7929992675781
1589731261.4871676,11176,275.54510498046875
1589731298.8249905,11199,275.43829345703125
1589731310.6130764,11201,275.3380432128906
1589731310.6423736,11202,275.2080383300781
1589731396.13154,11261,277.8907470703125
1589731641.2540476,11420,281.45263671875
1589731728.178493,11473,280.9364013671875
1589731753.1452353,11493,281.0083923339844
1589731815.8828163,11524,281.54254150390625
1589731828.2501829,11533,281.80908203125
1589731852.8600593,11550,282.3323974609375
1589731877.7690377,11567,282.29559326171875
1589731927.9388285,11598,281.79595947265625
1589732014.4352617,11649,282.1717529296875
1589732040.494361,11672,282.2305603027344
1589732065.2944825,11686,281.8381042480469
1589732178.11166,11760,282.1832275390625
1589732367.6971412,11874,283.8088684082031
1589732521.2267478,11970,280.255859375
1589732521.3953269,11975,280.4045104980469
1589732598.6978369,12011,279.9579162597656
1589732649.4705026,12042,279.6065368652344
1589732830.546272,12139,277.9790954589844
1589732875.9899445,12165,278.9173583984375
1589732888.8067703,12169,279.1006774902344
1589732915.1970568,12185,280.4049377441406
1589732980.829469,12227,280.5309143066406
1589733084.9648097,12291,279.8409423828125
1589733085.0420024,12294,279.95538330078125
1589733110.898075,12310,279.476806640625
1589733271.2164998,12406,278.7752990722656
1589733365.6107028,12459,281.66131591796875
1589733540.795894,12554,280.2003479003906
1589733730.815123,12672,278.8708190917969
1589733785.536529,12700,279.19677734375
1589733879.51408,12759,279.62255859375
1589733907.3466082,12775,279.3807678222656
1589733961.0357106,12806,279.9499816894531
1589734083.7143037,12878,279.87109375
1589734124.012743,12897,280.0339050292969
1589734193.3917801,12940,279.75482177734375
1589734222.2590942,12960,279.623779296875
1589734345.6520443,13018,279.19873046875
1589734373.4772203,13035,278.689453125
1589734415.4002767,13062,278.0982360839844
1589734456.7886174,13083,277.6615905761719
1589734470.4716184,13095,277.4166259765625
1589734497.6854393,13110,277.1614685058594
1589734511.224806,13114,277.179443359375
1589734538.7212646,13131,277.31951904296875
1589734593.6678624,13167,277.37066650390625
1589734662.7209244,13207,277.0327453613281
1589734717.5213811,13240,276.0494384765625
1589734911.9824097,13350,277.5003662109375
1589735011.6504438,13403,277.6048583984375
1589735011.7945368,13407,277.7115173339844
1589735053.5234623,13427,277.8656921386719
1589735139.7383401,13476,276.922607421875
1589735209.5772634,13505,276.140625
1589735280.7487576,13547,275.2149353027344
1589735366.874954,13598,276.5278015136719
1589735410.259116,13621,275.5425109863281
1589735510.1751473,13680,276.19732666015625
1589735524.610124,13683,276.1295166015625
1589735640.6410425,13748,278.6066589355469
1589735698.7647712,13777,278.5665283203125
1589735755.897547,13811,278.9378967285156
1589735814.2995284,13846,277.6070556640625
1589735858.4109917,13869,277.30938720703125
1589735887.719695,13885,276.09881591796875
1589735990.4430351,13938,275.1177062988281
1589736020.150949,13958,274.35369873046875
1589736049.3301458,13971,273.9569091796875
1589736063.7352726,13977,274.0040283203125
1589736092.8398876,13999,273.7452392578125
1589736268.598991,14081,275.3363037109375
1589736552.2163057,14222,276.12457275390625
1589736671.2614741,14288,276.245361328125
1589736686.5040154,14295,276.0715637207031
1589736701.5131686,14304,275.782470703125
1589736747.263827,14321,275.5583190917969
1589736762.3466308,14333,274.952392578125
1589736777.4975884,14339,274.93060302734375
1589736882.7114413,14398,273.1732177734375
1589736973.5402641,14448,273.2356262207031
1589737064.4690614,14495,273.41766357421875
1589737152.8841314,14531,273.1064147949219
1589737198.255067,14555,274.2369689941406
1589737198.340171,14558,274.3889465332031
1589737353.2805207,14633,274.522216796875
1589737353.443112,14639,274.6399841308594
1589737413.9319623,14669,274.0543518066406
1589737429.1246955,14678,274.2889404296875
1589737444.4263866,14682,274.3180236816406
1589737444.5881612,14688,274.1224060058594
1589737628.795839,14780,272.4656066894531
1589737628.8776317,14781,272.4280090332031
1589737644.0610719,14789,272.5660400390625
1589737659.3016667,14793,272.7362976074219
1589737689.8430364,14810,273.0533142089844
1589737813.4021482,14874,271.933349609375
1589737844.5096345,14893,270.6091613769531
1589737906.807143,14927,270.36199951171875
1589737953.4572077,14951,269.7544860839844
1589738122.242388,15028,272.8081359863281
1589738247.6111114,15091,274.0811462402344
1589738343.077852,15137,274.2856750488281
1589738421.3836315,15181,274.1512145996094
1589738453.2040718,15200,274.4761047363281
1589738594.3446145,15267,274.2146911621094
1589738705.798939,15325,273.3963928222656
1589738753.2734957,15348,273.68841552734375
1589738912.1360114,15429,272.0042419433594
1589738975.75645,15457,270.4228210449219
1589739007.9057603,15474,270.21148681640625
1589739007.958958,15476,270.04339599609375
1589739085.9311655,15508,270.025146484375
1589739150.0566652,15539,268.55810546875
1589739264.7655618,15598,265.2561950683594
1589739560.3531148,15741,267.7361755371094
1589739609.293634,15765,266.1356201171875
1589739625.4953096,15774,266.00115966796875
1589739641.6187918,15780,265.85760498046875
1589739740.9407318,15826,263.54327392578125
1589739741.0182076,15829,263.170166015625
1589739774.2611287,15848,262.5795593261719
1589739823.230298,15867,262.814208984375
1589740095.2591836,15980,264.99249267578125
1589740128.7744782,15994,265.9749755859375
1589740344.4689302,16096,267.9227294921875
1589740395.575888,16117,268.31793212890625
1589740549.0089338,16189,267.787841796875
1589740565.6464212,16199,267.72894287109375
1589740682.5385487,16250,267.1595458984375
1589740835.6717408,16322,264.5485534667969
1589740869.5030084,16344,263.7636413574219
1589740920.3287146,16361,263.7605895996094
1589741006.0933735,16407,263.58477783203125
1589741090.6619196,16441,262.91058349609375
1589741240.564398,16506,262.9755554199219
1589741342.356682,16560,265.500244140625
1589741411.3584652,16586,266.7930908203125
1589741411.5555277,16591,266.9435119628906
1589741565.5233068,16662,267.7896423339844
1589741651.459868,16698,268.3609924316406
1589741757.497043,16747,269.1418151855469
1589741897.4241426,16809,270.3874816894531
1589741897.4567592,16810,270.4789733886719
1589741966.600852,16844,270.1754455566406
1589742001.296569,16858,269.88934326171875
1589742088.8399441,16900,270.2052001953125
1589742470.835174,17067,271.1051330566406
1589742541.4912412,17098,271.92840576171875
1589742612.824405,17132,271.0191650390625
1589742754.3181918,17193,270.3726501464844
1589742772.0131218,17203,270.60601806640625
1589742844.7168808,17240,270.9504699707031
1589742862.3853164,17248,271.1235046386719
1589742933.7459574,17273,272.0633239746094
1589742969.526038,17291,272.9035339355469
1589742969.578492,17293,273.113525390625
1589743024.5916166,17316,273.5002746582031
1589743024.623594,17317,273.5483703613281
1589743024.6491468,17318,273.6613464355469
1589743042.4899662,17321,274.0039978027344
1589743078.4568803,17340,274.5005798339844
1589743151.262131,17375,276.0325622558594
1589743223.0821092,17406,276.2393798828125
1589743276.2740786,17427,276.25909423828125
1589743313.931452,17445,276.5180358886719
1589743331.743441,17455,275.9909362792969
1589743559.9540706,17544,268.5978088378906
1589743603.93321,17558,267.23046875
1589743668.323918,17578,265.9593811035156
1589743688.2859952,17587,265.4404602050781
1589743706.4434812,17594,265.5691223144531
1589743706.4692667,17595,265.5498962402344
1589743761.5942416,17624,264.7865295410156
1589743797.6608794,17634,264.507080078125
1589743834.161515,17654,265.1458740234375
1589744001.1779327,17723,268.068359375
1589744111.8110793,17772,269.44659423828125
1589744111.8343792,17773,269.74127197265625
1589744186.0521939,17805,271.8625793457031
1589744279.402216,17843,272.8489685058594
1589744538.4454129,17954,272.8073425292969
1589744593.9715323,17979,273.1534118652344
1589744594.0888453,17982,272.8315734863281
1589744612.7474387,17991,272.5628356933594
1589744700.307669,18019,271.3895568847656
1589744774.7288873,18054,270.4009704589844
1589744811.6211057,18066,270.9840393066406
1589744905.525535,18105,271.80499267578125
1589744961.9135864,18130,272.77520751953125
1589744999.7020142,18147,273.2082824707031
1589745150.894562,18215,273.1488342285156
1589745207.1816225,18237,272.75653076171875
1589745283.0462425,18265,273.2421875
1589745398.8250892,18319,274.53826904296875
1589745722.1453447,18452,274.3563537597656
1589745722.1727188,18453,274.1977233886719
1589745964.5105858,18548,274.4947204589844
1589746079.2636302,18593,275.317138671875
1589746370.1180844,18714,275.45318603515625
1589746389.5569775,18721,275.453125
1589746682.2643971,18846,274.8254699707031
1589746800.1042113,18894,275.053955078125
1589746897.6276016,18934,275.27703857421875
1589746957.0228472,18959,274.9898986816406
1589747016.582432,18978,274.7875671386719
1589747016.758971,18983,274.7701721191406
1589747088.8220391,19006,273.96002197265625
1589747159.6382272,19028,273.8741760253906
1589747233.1397655,19049,274.1239929199219
1589747402.1406276,19117,273.7496643066406
1589747544.4645526,19170,272.39508056640625
1589747685.405021,19228,272.21661376953125
1589747784.938546,19272,272.0166015625
1589747804.7552013,19276,271.76715087890625
1589747865.0401273,19301,271.3282775878906
1589748328.2448533,19486,272.8131408691406
1589748381.8549182,19501,271.6770324707031
1589748381.955438,19504,271.37841796875
1589748442.5930595,19526,270.38873291015625
1589748462.5704994,19532,270.3588562011719
1589748584.2505193,19580,270.35009765625
1589748625.156374,19595,270.4742126464844
1589748725.883551,19635,270.9792175292969
1589748745.9573555,19641,270.87200927734375
1589748766.4363532,19655,270.7841796875
1589748807.2788424,19666,270.3431091308594
1589748827.563133,19675,269.68817138671875
1589748949.233904,19721,267.1350402832031
1589748969.8665104,19732,267.0887756347656
1589748990.0895705,19738,267.1195373535156
1589749133.7649467,19797,265.9412536621094
1589749195.5223722,19824,267.2759704589844
1589749256.9320273,19847,267.88311767578125
1589749442.9487817,19917,267.0155334472656
1589749505.2282386,19939,267.5169372558594
1589749587.4009967,19972,268.8466796875
1589749628.4475503,19989,269.2068786621094
1589749649.6844928,19996,269.2680969238281
1589749768.6342187,20036,267.7701721191406
1589749809.9135022,20049,267.43890380859375
1589749810.090992,20054,267.2328186035156
1589749830.9691417,20060,266.9185791015625
1589749831.0938213,20063,266.6219482421875
1589750040.1381683,20139,266.53955078125
1589750040.1663487,20140,266.4991760253906
1589750040.257692,20142,266.48846435546875
1589750144.39988,20184,267.10491943359375
1589750165.1557386,20187,266.8731689453125
1589750248.6138628,20218,266.3800964355469
1589750311.0098064,20245,268.1963806152344
1589750311.1024024,20248,268.286376953125
1589750331.8705723,20253,268.7755432128906
1589750478.1619093,20309,269.5745544433594
1589750519.9233923,20324,270.029296875
1589750541.0543225,20333,269.3632507324219
1589750541.1062996,20335,269.3067321777344
1589750670.5919354,20384,270.2407531738281
1589750715.8466947,20398,270.75433349609375
1589750867.477806,20441,272.5230407714844
1589750978.3642778,20486,272.7347106933594
1589751100.2242603,20527,272.43206787109375
1589751142.550967,20540,272.2503967285156
1589751142.615113,20541,272.3140869140625
1589751206.1339965,20561,272.8723449707031
1589751206.1912663,20563,272.7765808105469
1589751206.3261633,20568,272.3359375
1589751248.2835395,20579,272.6641845703125
1589751547.9190836,20690,273.60723876953125
1589751590.8484495,20711,273.7725524902344
1589751787.037869,20779,272.74163818359375
1589751787.0682085,20780,272.6520690917969
1589751787.2087052,20783,272.77947998046875
1589751787.2385378,20784,272.86480712890625
1589751895.366968,20823,271.81158447265625
1589751917.1103637,20832,272.0333557128906
1589751982.9748368,20856,272.9913330078125
1589752091.644619,20889,273.9320068359375
1589752156.4962595,20914,275.0641174316406
1589752243.6697204,20950,275.3617248535156
1589752354.4563901,20988,275.0062561035156
1589752477.3054817,21028,275.4132080078125
1589752499.0106108,21036,275.9480285644531
1589752586.586334,21068,277.4023132324219
1589752630.5903764,21081,276.6642761230469
1589752807.180578,21145,274.1917419433594
1589752984.9962752,21210,274.65704345703125
1589753051.7279916,21233,274.3866882324219
1589753274.8185163,21317,270.7575988769531
1589753274.8980231,21320,270.6060485839844
1589753297.2891154,21325,270.8819580078125
1589753475.7233102,21392,270.7640380859375
1589753543.6489153,21410,270.3600158691406
1589753745.5723858,21485,269.0491638183594
1589753871.1265557,21524,268.1331787109375
1589753871.153382,21525,268.124755859375
1589754334.257974,21682,270.76934814453125
1589754469.6296477,21724,269.80908203125
1589754469.6597981,21725,269.83099365234375
1589754658.8435776,21790,267.9092712402344
1589754682.0670347,21796,268.3115234375
1589754727.8129048,21816,268.5442199707031
1589754750.7823918,21822,268.00701904296875
1589754819.117894,21843,268.1099853515625
1589754841.5894735,21849,268.5295104980469
1589755001.4060934,21909,268.58038330078125
1589755162.3511028,21968,268.9800109863281
1589755254.6348236,22000,269.4456787109375
1589755291.0365248,22007,269.5042724609375
1589755915.4414065,22221,266.29095458984375
1589755984.9214022,22246,266.6490173339844
1589756031.4945567,22259,266.2946472167969
1589756102.6559532,22286,265.9619140625
1589756125.9934103,22293,266.2453918457031
1589756149.8533862,22304,266.2076416015625
1589756173.21048,22309,266.10223388671875
1589756197.0142248,22317,265.86102294921875
1589756244.8472145,22331,265.2604064941406
1589756315.1528115,22359,264.14190673828125
1589756525.5121377,22428,260.2596130371094
1589756525.6284869,22431,260.2032775878906
1589756666.9257812,22473,259.3412780761719
1589756775.0556436,22508,260.06011962890625
1589756893.5129223,22545,260.9336242675781
1589757155.025074,22636,257.44708251953125
1589757202.665089,22652,258.2006530761719
1589757513.2295122,22759,259.4920654296875
1589757537.0290012,22766,259.6578369140625
1589757584.8661928,22778,260.7747802734375
1589757729.6947224,22829,263.12518310546875
1589757753.8731549,22840,263.69879150390625
1589757778.0760422,22841,263.7929992675781
1589758070.294621,22931,264.5617370605469
1589758070.3896062,22934,264.3760986328125
1589758550.5205164,23081,263.28912353515625
1589758550.6393523,23085,263.39898681640625
1589758550.6668608,23086,263.5523986816406
1589758599.6314719,23103,263.6104736328125
1589758647.945878,23118,264.0881652832031
1589758672.5718637,23128,264.4723815917969
1589758721.0559664,23139,264.17303466796875
1589758721.2292106,23144,264.20025634765625
1589758745.9166703,23149,264.2512512207031
1589758770.0113437,23153,264.2193908691406
1589758770.1783135,23159,264.36993408203125
1589758843.7519326,23183,263.7331848144531
1589758892.2477977,23193,263.3176574707031
1589758966.317778,23219,262.40594482421875
1589758966.4140615,23221,262.35467529296875
1589759088.2646763,23264,260.1821594238281
1589759161.3127162,23287,259.3207092285156
1589759332.741142,23338,258.6313171386719
1589759406.534599,23362,259.84429931640625
1589759455.8358114,23381,260.6629333496094
1589759504.4795654,23395,261.3202209472656
1589759603.9311683,23428,262.55426025390625
1589759964.1951673,23541,263.4261169433594
1589760113.5396993,23590,264.3302917480469
1589760314.4497697,23651,263.0613098144531
1589760364.2649422,23671,262.26092529296875
1589760414.0979545,23682,262.1625671386719
1589760464.2893343,23702,262.2005920410156
1589760664.9476137,23762,263.7252502441406
1589760690.1251662,23775,263.8609619140625
1589760817.8756208,23812,263.66986083984375
1589760869.3428319,23832,264.0005187988281
1589760919.8758414,23843,263.8582763671875
1589761197.261545,23929,258.7514953613281
1589761222.2737312,23939,259.1919860839844
1589761698.8511102,24080,262.6762390136719
1589761828.5245063,24117,262.5835876464844
1589761828.5783012,24119,262.36724853515625
1589761931.6364565,24148,262.2521667480469
1589762060.4317338,24187,261.625732421875
1589762215.6096,24235,262.6080017089844
1589762369.9645803,24283,262.8681945800781
1589762370.0183203,24285,262.8243713378906
1589762395.8386133,24293,262.48681640625
1589762498.5589414,24323,260.67437744140625
1589762576.235391,24346,259.6095275878906
1589762603.206123,24360,259.47088623046875
1589762810.4342542,24417,259.5844421386719
1589763178.8406854,24513,256.7397766113281
1589763319.2811103,24558,256.04931640625
1589763347.3449686,24562,255.7301483154297
1589763545.0612252,24622,253.63156127929688
1589763715.8231199,24668,253.34042358398438
1589763832.052724,24698,253.3524627685547
1589763898.3469117,24720,253.6838836669922
1589763930.263377,24728,253.7672576904297
1589764178.4841814,24791,258.0958251953125
1589764425.4542346,24850,260.44244384765625
1589764511.5028658,24880,260.7923889160156
1589764599.9676325,24902,259.89776611328125
1589764719.2653537,24935,259.4344787597656
1589764838.2839694,24964,259.72833251953125
1589765031.410616,25009,261.0209655761719
1589765153.6145165,25048,259.5416259765625
1589765501.3962612,25134,259.2236633300781
1589765770.2794106,25207,257.71527099609375
1589765860.0615659,25232,256.8215637207031
1589765919.9372168,25245,256.5953063964844
1589765949.6899948,25254,256.21087646484375
1589766251.317122,25333,252.91943359375
1589766461.1150734,25392,250.56524658203125
1589766935.7193263,25506,251.80006408691406
1589767020.9755013,25521,252.44178771972656
1589767307.710748,25573,253.22328186035156
1589767414.8732278,25600,253.7593994140625
1589767701.0626926,25662,253.2623748779297
1589767806.5423248,25687,252.51443481445312
1589768150.464949,25776,254.01565551757812
1589768297.7128634,25813,254.1564178466797
1589768414.5929508,25848,254.2203369140625
1589768562.182611,25881,254.07411193847656
1589768712.2323234,25922,255.30946350097656
1589769159.1442046,26030,255.00399780273438
1589769220.5621977,26046,255.4545440673828
1589769312.3884032,26067,253.1646728515625
1589769342.2175896,26076,252.3331756591797
1589769402.20074,26092,252.027587890625
1589769642.2720506,26155,249.46731567382812
1589769642.2991555,26156,249.6725616455078
1589769702.4730632,26170,250.62435913085938
1589770092.588462,26280,254.77517700195312
1589770152.4731734,26293,254.39553833007812
1589770183.4537678,26304,254.06204223632812
1589770571.722086,26394,248.42816162109375
1589770602.3637288,26404,247.6728515625
1589770888.744209,26471,241.24891662597656
1589771137.405545,26513,240.46212768554688
1589771875.9812956,26671,241.3041229248047
1589772070.079114,26709,242.4886932373047
1589772306.4838927,26755,245.6206817626953
1589772306.5686932,26757,245.99978637695312
1589772546.644752,26797,247.13449096679688
1589772546.6916564,26798,247.17648315429688
1589772546.7427561,26799,247.30055236816406
1589772635.7576504,26815,248.0010528564453
1589772716.6501102,26828,247.94630432128906
1589772716.747946,26830,248.00244140625
1589773238.0355337,26929,248.0164031982422
1589773975.4966943,27079,254.0469970703125
1589774294.6659708,27143,249.478515625
1589774335.2606072,27149,249.6392059326172
1589774377.1314237,27155,249.51283264160156
1589774377.30885,27159,249.22149658203125
1589774377.3630652,27160,249.10302734375
1589774781.6050541,27235,246.00717163085938
1589774984.6673224,27275,245.99777221679688
1589775268.6035433,27330,249.46351623535156
1589775798.7195513,27439,254.31072998046875
1589775879.4818714,27450,253.9942626953125
1589775920.1166584,27458,254.15933227539062
1589776230.1730793,27506,254.24237060546875
1589776348.0187747,27530,254.73143005371094
1589776532.9394555,27570,255.21292114257812
1589776533.0875647,27573,255.23585510253906
1589776666.5351532,27604,254.77403259277344
1589776697.7977588,27614,255.10671997070312
1589776729.2819893,27621,254.3318634033203
1589776794.0717373,27639,254.41542053222656
1589777030.3943558,27696,254.2856903076172
1589777131.2388613,27716,253.27386474609375
1589777131.3329186,27719,253.6259765625
1589777232.9483564,27740,252.843017578125
1589777606.6796892,27826,253.1681671142578
1589777978.2602715,27917,252.3795166015625
1589777978.3295095,27919,252.33680725097656
1589778125.835531,27951,253.49856567382812
1589778220.7253654,27969,253.1478271484375
1589779370.8464081,28252,239.78707885742188
1589779465.3179371,28278,236.60186767578125
1589779679.1741676,28322,235.4703826904297
1589779910.2007775,28377,238.99591064453125
1589780131.8084764,28439,238.50306701660156
1589780196.1956668,28452,238.6845703125
1589780556.0779238,28544,239.74537658691406
1589780681.6764133,28573,240.00546264648438
1589780838.6759584,28612,238.67581176757812
1589781090.4847314,28677,240.21656799316406
1589781943.8175979,28892,244.8573760986328
1589782263.6587045,28971,243.7639923095703
1589782359.323837,28997,243.45254516601562
1589782468.687619,29019,243.42221069335938
1589782532.0142355,29038,243.97157287597656
1589782627.8559132,29058,245.22158813476562
1589782628.0399961,29063,244.76962280273438
1589782692.0316668,29079,244.80023193359375
1589782756.2692385,29091,245.52391052246094
1589782819.7648337,29107,246.29486083984375
1589782914.7520287,29134,246.62686157226562
1589783223.1395056,29202,246.9260711669922
1589783436.421197,29251,244.05787658691406
1589783469.2654362,29264,242.72203063964844
1589783502.318898,29272,242.9661865234375
1589783664.3490114,29310,244.94512939453125
1589783892.3326216,29367,246.34764099121094
1589784186.4581373,29439,245.5127410888672
1589784316.577379,29472,246.0023956298828
1589784348.5959735,29479,246.53697204589844
1589784380.8436556,29488,247.13201904296875
1589784623.5076756,29538,249.37451171875
1589784623.6311502,29541,249.77716064453125
1589784720.3949947,29562,250.77810668945312
1589784753.5329137,29574,250.73895263671875
1589784851.1472344,29593,250.14071655273438
1589784916.5756967,29612,250.9029998779297
1589785474.4544487,29748,252.65020751953125
1589785806.2050889,29829,250.10414123535156
1589785806.2314003,29830,250.11700439453125
1589785938.5775955,29864,250.92457580566406
1589786039.0163174,29883,250.8452911376953
1589786236.5939467,29929,248.61575317382812
1589786548.9991846,30001,241.28179931640625
1589786549.1679618,30006,241.1019744873047
1589786649.3904881,30032,240.4189453125
1589786871.419243,30078,239.83978271484375
1589786949.100312,30093,238.48052978515625
1589787150.3331642,30138,237.74630737304688
1589787285.4812374,30175,238.32920837402344
1589787486.5337732,30218,235.8454132080078
1589787553.4859421,30238,234.83566284179688
1589787586.8441164,30244,234.43460083007812
1589787653.5741496,30257,232.82643127441406
1589787755.1988823,30285,231.40354919433594
1589787924.3920577,30328,230.58853149414062
1589788093.4078846,30368,230.10397338867188
1589788330.7187858,30422,229.60015869140625
1589788398.2869728,30435,228.96929931640625
1589788499.0584407,30460,230.23797607421875
1589788536.2136395,30467,231.19073486328125
1589788536.3877778,30471,231.78219604492188
1589789076.6923492,30570,237.6109161376953
1589789076.847905,30573,237.32337951660156
1589789189.1063514,30595,237.3938751220703
1589789258.7461135,30613,238.35037231445312
1589789395.7359433,30645,239.34573364257812
1589789669.5773923,30707,238.78048706054688
1589789737.4013407,30721,238.0604248046875
1589789805.7141316,30738,237.40463256835938
1589789805.7429755,30739,237.3856658935547
1589789976.9631934,30781,237.27565002441406
1589790397.3223839,30880,234.5077362060547
1589790559.613706,30907,236.24229431152344
1589791194.2961683,31053,238.33502197265625
1589791435.8735487,31106,237.26266479492188
1589791885.3733766,31214,235.79734802246094
1589791955.0076218,31225,235.7414093017578
1589792478.7208269,31348,236.12771606445312
1589792722.859774,31407,232.61734008789062
1589792897.8360353,31444,227.0245819091797
1589793002.687135,31465,224.67417907714844
1589793156.3051214,31502,221.99696350097656
1589793332.0338104,31538,220.7864990234375
1589793332.0644038,31539,221.03672790527344
1589793437.037436,31564,222.1730194091797
1589793717.6748946,31626,231.24725341796875
1589793717.8969126,31632,231.5998077392578
1589793788.9920192,31647,232.02378845214844
1589794053.3924243,31697,228.48106384277344
1589794175.5481093,31723,226.57167053222656
1589794247.1366594,31740,226.66799926757812
1589794353.5548418,31763,228.00241088867188
1589794566.3008542,31809,229.91148376464844
1589794852.9674034,31874,232.6507110595703
1589794889.8467581,31881,233.37408447265625
1589794924.931937,31889,232.9975128173828
1589795139.2590203,31937,232.41976928710938
1589795175.0967278,31946,231.3923797607422
1589795438.2938468,32005,232.1146240234375
1589795510.352072,32018,231.9990234375
1589796164.62733,32163,230.83116149902344
1589796201.2933505,32175,230.4141387939453
1589796346.4721901,32208,230.6695098876953
1589796382.5574415,32210,230.50299072265625
1589796564.188668,32250,229.6509246826172
1589796855.3111165,32315,230.99301147460938
1589797182.4652557,32389,232.5421905517578
1589797416.5062647,32436,234.08140563964844
1589797565.8880105,32472,234.32684326171875
1589797758.6341171,32501,235.33087158203125
1589797906.6934104,32530,237.03501892089844
1589797944.1191044,32543,237.4624786376953
1589797980.7525477,32546,237.2570343017578
1589798274.6520936,32612,241.66795349121094
1589798274.7370818,32615,241.48231506347656
1589798494.2151287,32658,242.2448272705078
1589798678.5263844,32697,239.3406982421875
1589798715.4936445,32707,238.416259765625
1589798715.581044,32710,237.94776916503906
1589798971.7816644,32763,234.65167236328125
1589799488.1376107,32876,233.8848114013672
1589799562.7145498,32895,232.77981567382812
1589799600.029297,32902,232.47315979003906
1589799600.0692952,32903,232.6243438720703
1589799637.2009554,32910,232.5749053955078
1589799934.1490664,32975,232.75758361816406
1589799970.7932227,32979,233.12738037109375
1589800095.28116,33003,233.93487548828125
1589800133.244071,33015,234.34622192382812
1589800206.8257005,33028,233.76202392578125
1589800244.046894,33035,233.6687774658203
1589800620.7453942,33116,235.91839599609375
1589800771.6893413,33149,236.74884033203125
1589800809.224147,33153,236.83627319335938
1589800920.7425308,33180,235.93942260742188
1589800920.8345585,33182,235.7602996826172
1589801281.6092508,33249,235.63528442382812
1589801281.8651052,33255,235.54129028320312
1589801371.0941389,33272,236.80389404296875
1589801720.4971395,33342,244.5247039794922
1589801757.9647875,33352,246.02142333984375
1589801871.2831588,33369,248.3426971435547
1589801871.519255,33376,248.4532928466797
1589801911.4046528,33379,248.49232482910156
1589801986.596866,33393,248.8783721923828
1589802024.224806,33404,248.56298828125
1589802680.9013433,33540,246.1973419189453
1589802872.7108345,33577,248.44297790527344
1589803103.4512067,33632,249.37744140625
1589803141.915507,33639,249.60182189941406
1589803453.4069052,33704,249.71533203125
1589803603.6694562,33729,249.18270874023438
1589803641.945537,33738,248.77340698242188
1589803680.328703,33750,248.5935516357422
1589803794.5227964,33769,248.7335205078125
1589803870.7717874,33786,247.83309936523438
1589803946.6467822,33801,247.12664794921875
1589804101.1573496,33840,245.50787353515625
1589804177.3108346,33852,245.1282501220703
1589804291.9364483,33877,244.76998901367188
1589804443.9498653,33907,246.9038543701172
1589804482.6145825,33914,247.39208984375
1589804760.4138567,33972,251.6221160888672
1589804804.5293458,33983,251.58433532714844
1589805040.236978,34018,250.70782470703125
1589805117.6531441,34037,250.3456573486328
1589805156.6183581,34044,250.3319549560547
1589805387.96547,34090,250.57777404785156
1589805504.5220687,34114,251.4955596923828
1589805620.0951319,34142,252.70059204101562
1589805659.4123778,34145,252.09103393554688
1589805813.3577037,34180,251.6846466064453
1589806125.1531568,34248,251.3685302734375
1589806281.8484962,34273,252.23785400390625
1589806441.6393464,34307,250.23146057128906
1589806441.7307198,34310,250.0758819580078
1589806716.1673033,34362,245.7550506591797
1589806716.1993818,34363,245.4556427001953
1589806755.0664532,34371,244.8006134033203
1589806794.8336277,34384,244.08114624023438
1589807068.0062346,34439,247.46115112304688
1589807223.727886,34466,249.60768127441406
1589807512.4735124,34526,246.28530883789062
1589807512.4996936,34527,246.10694885253906
1589807512.5255775,34528,246.23941040039062


==> figure source files/plot_python/csv/shprl/swimmer/4.csv <==
Wall time,Step,Value
1589429076.537293,43,0.401295930147171
1589429077.1129575,46,0.1633722335100174
1589429087.6862032,72,3.826047420501709
1589429098.375652,95,4.26222038269043
1589429128.2973263,159,13.931103706359863
1589429132.4405775,168,13.316123962402344
1589429162.936066,230,19.7916202545166
1589429166.4788103,235,20.041234970092773
1589429174.7233298,256,22.233213424682617
1589429185.8782432,274,23.521488189697266
1589429201.1775346,309,24.61058235168457
1589429201.2966783,311,24.595748901367188
1589429205.0954702,319,24.732614517211914
1589429255.858601,422,26.45271110534668
1589429275.8322434,461,27.553199768066406
1589429283.575771,475,27.460525512695312
1589429329.347716,537,32.74119186401367
1589429341.3843184,564,33.597957611083984
1589429349.1598122,580,34.668495178222656
1589429353.1310482,587,35.493019104003906
1589429378.800318,635,37.69782257080078
1589429383.1955848,648,38.46439743041992
1589429391.8899271,662,39.45388412475586
1589429396.0237472,672,40.69257736206055
1589429420.2861726,715,43.737457275390625
1589429424.3836324,723,44.114219665527344
1589429450.7058403,772,48.022064208984375
1589429459.494656,786,49.48096466064453
1589429468.5114253,803,50.94280242919922
1589429472.9925222,809,51.03932189941406
1589429486.1363282,837,52.85776901245117
1589429546.765486,946,57.68739700317383
1589429559.4801207,972,58.10875701904297
1589429590.449324,1006,59.54588317871094
1589429594.7771387,1015,59.39180374145508
1589429625.4739125,1067,59.857967376708984
1589429647.469827,1105,61.21046447753906
1589429688.6996372,1181,66.3825912475586
1589429733.8897657,1262,67.86125183105469
1589429765.6549509,1317,67.8397216796875
1589429765.7472749,1320,68.16159057617188
1589429774.5614586,1334,68.31536102294922
1589429778.8305671,1338,68.62381744384766
1589429805.9669397,1386,68.21593475341797
1589429810.456305,1393,67.70484161376953
1589429834.6379554,1437,67.49668884277344
1589429853.0518122,1467,68.59098052978516
1589429900.8933644,1524,70.89774322509766
1589429919.9971695,1553,71.19127655029297
1589429930.1276686,1569,71.83082580566406
1589429939.8231106,1585,71.44673919677734
1589429974.100584,1641,73.78180694580078
1589430004.9351876,1692,81.34133911132812
1589430014.2292998,1710,85.78257751464844
1589430019.9785569,1719,87.54949188232422
1589430029.4481547,1733,90.29490661621094
1589430029.5025623,1735,90.18309020996094
1589430034.0592632,1738,90.63216400146484
1589430058.3277197,1782,101.08441925048828
1589430097.0800586,1845,114.9827880859375
1589430101.9840379,1854,118.70198822021484
1589430111.6976972,1867,120.78350830078125
1589430111.790945,1870,119.92628479003906
1589430116.8313677,1878,121.94689178466797
1589430141.043033,1918,135.86465454101562
1589430150.7632291,1935,140.7685089111328
1589430161.185954,1948,143.44833374023438
1589430211.3140688,2002,161.78488159179688
1589430231.2585764,2037,168.9324493408203
1589430257.112154,2078,185.4314422607422
1589430272.1751714,2097,189.4375457763672
1589430329.5323198,2188,202.7934112548828
1589430334.6521277,2200,203.9120635986328
1589430345.017191,2212,203.2229766845703
1589430355.8772793,2232,204.7843017578125
1589430360.9196627,2238,204.7564239501953
1589430376.2318978,2258,207.5593719482422
1589430376.4179919,2263,208.694580078125
1589430407.6475503,2308,216.68115234375
1589430412.91636,2320,220.02651977539062
1589430439.0956914,2355,222.61685180664062
1589430460.3024054,2390,223.4679412841797
1589430460.3686252,2391,223.33184814453125
1589430491.0724022,2437,227.70315551757812
1589430501.3885715,2454,227.96875
1589430501.4443817,2456,228.06298828125
1589430506.5295599,2461,229.01507568359375
1589430522.5041173,2486,230.65171813964844
1589430522.5315402,2487,230.9631805419922
1589430532.6994574,2499,232.2591552734375
1589430547.7884443,2504,231.7768096923828
1589430569.6194522,2533,229.62667846679688
1589430580.5867922,2548,229.99989318847656
1589430585.7359388,2554,230.06915283203125
1589430674.6423264,2686,230.9064483642578
1589430714.5895033,2741,227.66883850097656
1589430725.2172859,2755,227.22451782226562
1589430747.287316,2790,228.5059814453125
1589430825.0280163,2897,238.02978515625
1589430870.266396,2968,241.72470092773438
1589430925.0387032,3012,242.88882446289062
1589430945.3126962,3039,240.91159057617188
1589430952.1092768,3042,241.1216278076172
1589431001.5238986,3100,245.84820556640625
1589431056.888195,3162,249.71617126464844
1589431085.549437,3197,249.27772521972656
1589431113.1805415,3231,248.6066131591797
1589431125.118995,3245,248.2268829345703
1589431125.1725888,3247,248.21121215820312
1589431125.201508,3248,248.22647094726562
1589431171.9599879,3306,247.9389190673828
1589431249.6379735,3409,246.2474365234375
1589431280.4026582,3450,244.15460205078125
1589431304.3929145,3481,244.65542602539062
1589431408.1600785,3601,245.89877319335938
1589431420.408048,3619,247.9728546142578
1589431420.4980779,3621,247.9959716796875
1589431457.374781,3671,255.14212036132812
1589431502.1096835,3727,261.0122375488281
1589431514.6578438,3742,260.6230163574219
1589431558.2288938,3794,261.75103759765625
1589431570.8947208,3815,261.6648254394531
1589431576.8928018,3822,261.1549072265625
1589431613.4928377,3865,263.2163391113281
1589431664.7708676,3929,268.0826110839844
1589431684.4872863,3957,270.2728271484375
1589431709.6608267,3985,270.87579345703125
1589431762.0929844,4037,270.9729309082031
1589431813.5782473,4099,271.47528076171875
1589431820.0051768,4110,271.52117919921875
1589431892.0071476,4197,271.9947814941406
1589431898.3216355,4203,271.5646667480469
1589431918.1866283,4228,270.9960632324219
1589431924.4767656,4233,270.7049255371094
1589431944.4454837,4264,271.6156921386719
1589431983.6874044,4305,272.15814208984375
1589431990.4707694,4318,272.8196105957031
1589431990.5251439,4320,272.9721984863281
1589432063.8737924,4401,273.3863525390625
1589432138.6452553,4493,275.1498718261719
1589432164.7522733,4510,274.7281799316406
1589432185.602795,4531,275.2001037597656
1589432270.0891862,4629,276.6518249511719
1589432304.188336,4665,277.8648681640625
1589432304.3312829,4669,278.0496826171875
1589432311.4386885,4677,277.9859313964844
1589432374.5894403,4751,278.9293518066406
1589432408.9973924,4789,278.536865234375
1589432422.6665604,4803,278.49713134765625
1589432457.646441,4841,278.0172119140625
1589432464.7175374,4853,278.0261535644531
1589432500.9697943,4895,278.55950927734375
1589432564.2531798,4963,279.3103332519531
1589432571.1299026,4972,279.1918029785156
1589432571.2143383,4975,279.3583679199219
1589432657.0420752,5051,278.4145202636719
1589432657.0953138,5053,278.48919677734375
1589432708.7189207,5107,279.125
1589432730.1369164,5135,279.203857421875
1589432823.3488927,5240,280.97430419921875
1589432910.5787523,5330,280.9267272949219
1589432925.355375,5346,280.991455078125
1589432932.7895014,5360,281.3718566894531
1589432991.0458114,5421,280.38311767578125
1589433014.5981588,5443,281.1011047363281
1589433097.313548,5516,280.1769104003906
1589433097.3623662,5518,280.3298645019531
1589433127.2282553,5550,280.1860656738281
1589433164.729537,5588,279.52655029296875
1589433239.606025,5665,279.5574035644531
1589433247.4196372,5680,280.1662902832031
1589433292.324424,5724,279.5644836425781
1589433377.7811403,5809,278.7451171875
1589433393.7909453,5826,279.34234619140625
1589433393.9008217,5829,279.314697265625
1589433424.6174047,5863,278.7013244628906
1589433432.0846236,5865,278.75091552734375
1589433432.3290155,5872,279.0569763183594
1589433471.946839,5908,280.1447448730469
1589433495.386014,5929,280.5604553222656
1589433519.2215185,5953,280.7264404296875
1589433549.9352424,5991,281.1271667480469
1589433587.2835011,6011,280.65411376953125
1589433696.8785565,6122,277.7691955566406
1589433704.7877982,6132,277.62408447265625
1589433753.6715968,6182,279.33251953125
1589433777.5602162,6201,280.8409118652344
1589433785.6148407,6214,281.54852294921875
1589433793.4972508,6220,282.0904846191406
1589433809.6264586,6233,282.471923828125
1589433865.9518707,6290,280.8757629394531
1589433890.1399581,6313,278.9397277832031
1589433890.2695718,6318,278.4366149902344
1589433915.0180953,6342,277.1562194824219
1589433955.49202,6377,277.6269226074219
1589433980.0916123,6401,277.95379638671875
1589434078.2434711,6497,278.5398254394531
1589434116.8209324,6521,278.29217529296875
1589434167.4823256,6575,280.2761535644531
1589434201.1004589,6604,280.4857177734375
1589434258.4671652,6658,279.7857666015625
1589434299.9129074,6697,277.5971984863281
1589434300.016293,6700,277.81573486328125
1589434308.3374085,6712,276.8955078125
1589434341.3964264,6743,276.28765869140625
1589434450.0795329,6847,272.9079284667969
1589434458.4640734,6855,271.95831298828125
1589434475.4957108,6870,271.4707946777344
1589434596.9569747,6967,274.49542236328125
1589434638.5151186,6993,275.26251220703125
1589434675.700415,7015,276.0190734863281
1589434784.957668,7107,278.09735107421875
1589434793.5550148,7115,277.6768493652344
1589434837.1817276,7156,275.6026306152344
1589434909.167161,7217,276.2551574707031
1589434935.8295863,7248,277.5625915527344
1589435005.9331284,7312,275.6234130859375
1589435031.70789,7330,274.9880065917969
1589435040.4957652,7340,274.73809814453125
1589435040.5588884,7341,274.7975158691406
1589435058.4435978,7360,274.0899658203125
1589435085.1643205,7383,274.3838806152344
1589435111.5084956,7402,275.97564697265625
1589435165.083561,7451,277.84173583984375
1589435173.9684184,7461,278.3910827636719
1589435174.0515342,7464,278.33740234375
1589435191.7865882,7479,278.677734375
1589435240.3389473,7512,278.69244384765625
1589435355.956206,7610,282.406494140625
1589435393.4098125,7645,283.00701904296875
1589435439.237661,7688,283.6467590332031
1589435448.4119546,7694,284.15802001953125
1589435530.1455538,7761,283.3946228027344
1589435557.542168,7789,282.50018310546875
1589435566.6354055,7799,282.2254638671875
1589435612.405013,7834,282.9131774902344
1589435685.9796646,7901,283.7236328125
1589435723.094405,7933,285.15899658203125
1589435789.9406753,7992,287.29193115234375
1589435850.020694,8027,288.2773742675781
1589435859.8004067,8038,288.0979919433594
1589435877.9636338,8050,288.97259521484375
1589435897.1827736,8067,288.2219543457031
1589436032.434644,8181,290.9520263671875
1589436071.5680995,8216,290.68182373046875
1589436081.1345387,8222,290.7411193847656
1589436169.1403587,8291,291.7903747558594
1589436217.689063,8335,290.95330810546875
1589436257.521451,8364,290.5108947753906
1589436267.1819456,8369,290.36029052734375
1589436276.960753,8378,290.0633239746094
1589436385.6858425,8468,290.1506042480469
1589436385.8034937,8471,290.5009460449219
1589436425.460802,8499,289.43701171875
1589436450.2482908,8509,288.67156982421875
1589436518.706738,8567,288.1359558105469
1589436568.5386446,8602,288.8341064453125
1589436607.7172353,8635,289.7689208984375
1589436607.7459419,8636,290.03179931640625
1589436677.1690764,8696,289.0750427246094
1589436834.7279067,8820,288.5872497558594
1589436834.8534482,8823,288.5347595214844
1589436904.508777,8879,286.24847412109375
1589436943.9809334,8905,286.8652038574219
1589436944.074469,8908,287.1014404296875
1589436974.2347345,8929,287.8656311035156
1589436974.4598162,8936,288.20794677734375
1589437004.9546423,8959,289.2414245605469
1589437055.684749,8994,288.5190734863281
1589437055.842927,9000,288.3619384765625
1589437140.8537388,9056,288.7576904296875
1589437150.960458,9064,288.8992614746094
1589437367.5942955,9227,290.74322509765625
1589437377.7843845,9234,290.9537048339844
1589437410.0608103,9261,291.470947265625
1589437482.4388049,9317,290.6314392089844
1589437523.845925,9349,289.4753723144531
1589437607.4655442,9413,289.8020935058594
1589437607.547812,9416,289.9073791503906
1589437638.7303708,9436,290.79925537109375
1589437649.3848188,9443,291.1293029785156
1589437681.2625363,9469,292.2760009765625
1589437791.1299887,9539,291.1690979003906
1589437801.9521575,9548,291.2500305175781
1589437812.6245725,9555,291.1451110839844
1589437823.5098674,9568,290.9793701171875
1589437855.7673326,9590,290.9296569824219
1589437909.7119577,9628,291.47283935546875
1589437953.7251346,9658,291.2352600097656
1589437986.079882,9681,291.6095886230469
1589438007.6324093,9699,291.77587890625
1589438106.6501691,9769,293.62591552734375
1589438225.5454834,9841,294.1949157714844
1589438225.6445315,9844,294.0005798339844
1589438291.1420333,9884,294.3136291503906
1589438326.2098048,9908,293.72418212890625
1589438415.3833442,9973,293.0419616699219
1589438538.7886522,10051,294.3699951171875
1589438538.9362795,10056,294.56036376953125
1589438549.7658417,10059,294.4869689941406
1589438583.0248005,10085,294.3625793457031
1589438648.577596,10129,294.26800537109375
1589438705.9561484,10169,293.69940185546875
1589438728.4911861,10186,293.6053771972656
1589438830.5256479,10257,292.02020263671875
1589438853.906597,10277,292.08355712890625
1589438865.087044,10284,292.40863037109375
1589439022.6017003,10397,292.5351867675781
1589439022.68065,10400,292.1791076660156
1589439056.6641238,10421,292.2444152832031
1589439137.2711966,10480,293.5689392089844
1589439159.766464,10490,293.5461730957031
1589439159.9233816,10494,293.4741516113281
1589439221.314724,10523,293.39874267578125
1589439267.3933055,10556,292.8499450683594
1589439336.5056758,10608,290.7298278808594
1589439370.8070843,10625,289.9642028808594
1589439382.3813279,10639,289.486572265625
1589439405.3326442,10655,288.7494812011719
1589439428.566622,10672,289.1383361816406
1589439486.5478182,10712,287.94842529296875
1589439556.5753572,10758,287.5333557128906
1589439556.6013913,10759,287.6741638183594
1589439591.1436596,10781,287.8175048828125
1589439602.632526,10788,287.8377990722656
1589439637.1920106,10816,288.1492004394531
1589439660.328385,10826,288.3465881347656
1589439683.565328,10842,288.860595703125
1589439695.1416993,10851,289.2689514160156
1589439718.2919755,10865,289.7887878417969
1589439765.4998467,10903,290.92877197265625
1589439776.870512,10906,291.19818115234375
1589439825.3066876,10940,292.2200622558594
1589439825.4568186,10944,292.44696044921875
1589439861.651037,10967,292.6856384277344
1589439873.746222,10973,292.9051513671875
1589439873.7963188,10975,293.0409240722656
1589439947.672126,11015,294.17364501953125
1589439959.9580884,11021,294.31011962890625
1589439984.2595317,11034,294.14776611328125
1589439984.4149396,11039,294.4333190917969
1589440081.2835054,11103,295.9819030761719
1589440117.9478488,11122,296.3277893066406
1589440130.427535,11131,296.244140625
1589440191.0595927,11176,296.3194274902344
1589440227.3867092,11199,296.1246032714844
1589440239.238123,11201,296.24810791015625
1589440239.2670543,11202,296.1845397949219
1589440324.246959,11261,296.0169677734375
1589440568.3028324,11420,291.2547912597656
1589440653.46418,11473,294.5235290527344
1589440678.095545,11493,294.8681640625
1589440740.358041,11524,295.17926025390625
1589440752.5126667,11533,294.23455810546875
1589440777.4269872,11550,293.7203063964844
1589440803.3090456,11567,293.5243835449219
1589440852.9524143,11598,292.7856750488281
1589440941.0063307,11649,291.992431640625
1589440966.5485063,11672,291.779296875
1589440990.8456032,11686,292.4681396484375
1589441103.9413505,11760,295.300537109375
1589441325.8250036,11874,295.0473327636719
1589441480.6964853,11970,294.0716857910156
1589441480.9225154,11975,294.45318603515625
1589441559.0939574,12011,293.80438232421875
1589441611.2419288,12042,292.7545166015625
1589441778.9179842,12139,292.6000671386719
1589441827.7240467,12165,292.835693359375
1589441842.8639174,12169,293.0497741699219
1589441874.3800883,12185,294.1106872558594
1589441945.1303484,12227,294.4939270019531
1589442049.3287113,12291,294.83251953125
1589442049.4083507,12294,294.8987731933594
1589442076.0160432,12310,294.8564758300781
1589442233.278616,12406,295.1407775878906
1589442326.147237,12459,294.86700439453125
1589442498.5176606,12554,294.2153015136719
1589442617.543889,12626,296.1752014160156
1589442684.2995648,12672,296.97802734375
1589442738.4402077,12700,295.7691345214844
1589442834.2063687,12759,295.3939514160156
1589442861.5725746,12775,294.9968566894531
1589442917.394917,12806,295.7715148925781
1589443039.5855365,12878,296.8963317871094
1589443079.8765635,12897,297.3149108886719
1589443147.072119,12940,297.7461242675781
1589443175.0396483,12960,298.4732360839844
1589443296.509149,13018,297.5906677246094
1589443324.1642978,13035,297.96099853515625
1589443365.6034117,13062,297.9656677246094
1589443406.2743428,13083,297.44708251953125
1589443420.0851004,13095,297.5387878417969
1589443447.7461815,13110,297.26263427734375
1589443461.2448237,13114,297.50518798828125
1589443488.9452727,13131,297.3848571777344
1589443544.370084,13167,296.89459228515625
1589443613.1369226,13207,296.526123046875
1589443668.2800312,13240,296.33465576171875
1589443861.9192731,13350,296.89959716796875
1589443959.0431504,13403,296.23974609375
1589443959.1717947,13407,295.8787536621094
1589444001.3967943,13427,295.4169006347656
1589444086.7435231,13476,293.46978759765625
1589444158.5099206,13505,291.89630126953125
1589444229.81463,13547,290.844970703125
1589444317.1325653,13598,292.5098571777344
1589444360.5193818,13621,294.29180908203125
1589444462.9356985,13680,294.9991149902344
1589444477.3607519,13683,295.1071472167969
1589444593.3207014,13748,294.9097595214844
1589444650.5518923,13777,296.55609130859375
1589444708.895346,13811,296.8121337890625
1589444767.382279,13846,295.9295959472656
1589444811.3037505,13869,295.29156494140625
1589444839.901323,13885,294.4495849609375
1589444941.8108113,13938,293.2879943847656
1589444972.9009,13958,292.93609619140625
1589444987.806768,13961,292.953857421875
1589445002.364257,13971,292.40948486328125
1589445016.7923124,13977,292.5443420410156
1589445046.7859712,13999,292.7155456542969
1589445220.7974648,14081,291.9432067871094
1589445503.8719976,14222,293.5340881347656
1589445625.130668,14288,292.2747802734375
1589445639.5905607,14289,292.3375549316406
1589445639.7987561,14295,292.31793212890625
1589445654.7978876,14304,292.8009033203125
1589445699.045412,14321,293.3600158691406
1589445713.9813335,14333,293.1990661621094
1589445729.2335505,14339,293.3507385253906
1589445834.005657,14398,292.3468933105469
1589445923.7220933,14448,290.9499816894531
1589446013.6929755,14495,290.81500244140625
1589446102.5844162,14531,290.5435485839844
1589446147.307907,14555,290.7379150390625
1589446147.391055,14558,290.8581237792969
1589446298.8217545,14633,289.33734130859375
1589446298.9857936,14639,289.5431823730469
1589446359.693961,14669,290.5138244628906
1589446374.7535532,14678,291.0761413574219
1589446389.9602592,14682,291.4113464355469
1589446390.1219296,14688,291.78448486328125
1589446572.8823092,14780,296.8371276855469
1589446572.945303,14781,296.8287048339844
1589446588.0791812,14789,296.78363037109375
1589446603.2835896,14793,296.8651123046875
1589446633.5407243,14810,296.8714294433594
1589446755.7187717,14874,297.0491638183594
1589446786.8678584,14893,296.80389404296875
1589446849.1900856,14926,296.2810363769531
1589446849.2160048,14927,296.21331787109375
1589446895.2157195,14951,296.1521301269531
1589447064.2360184,15028,294.7015075683594
1589447189.5312135,15091,293.3722229003906
1589447283.2914195,15137,292.9503479003906
1589447363.694871,15181,293.1588439941406
1589447395.1073518,15200,292.7354431152344
1589447537.651726,15267,290.5799255371094
1589447648.7592366,15325,288.6789855957031
1589447696.2179077,15348,288.5152282714844
1589447858.3704195,15429,291.56884765625
1589447922.7991042,15457,291.6739501953125
1589447954.3893702,15474,291.9056701660156
1589447954.4472039,15476,291.70391845703125
1589448032.7351043,15508,290.45635986328125
1589448097.4747021,15539,289.78173828125
1589448213.8190362,15598,290.1418151855469
1589448509.686275,15741,292.704833984375
1589448558.3489141,15765,292.9524841308594
1589448574.7340982,15774,293.19464111328125
1589448591.8750918,15780,292.7569274902344
1589448691.372056,15826,292.8213195800781
1589448691.4621153,15829,293.07489013671875
1589448724.016923,15848,293.5415344238281
1589448773.1455452,15867,292.7306823730469
1589449021.7600365,15980,292.47552490234375
1589449060.813183,15994,292.6968688964844
1589449285.4107888,16096,290.5741882324219
1589449335.7174346,16117,289.63360595703125
1589449485.8334334,16189,291.5876770019531
1589449502.5941906,16199,291.5570983886719
1589449622.7212727,16250,290.431640625
1589449774.0395696,16322,289.1673278808594
1589449807.623485,16344,290.170166015625
1589449857.7925928,16361,290.4646301269531
1589449942.2614021,16407,291.922607421875
1589450028.2270188,16441,291.1846008300781
1589450177.5881262,16506,289.2627258300781
1589450279.2455227,16560,288.0057678222656
1589450347.3960168,16586,287.36663818359375
1589450347.5857475,16591,286.6190490722656
1589450501.1064987,16662,288.6612243652344
1589450585.564097,16698,289.282470703125
1589450688.49337,16747,289.3135986328125
1589450827.370327,16809,288.347412109375
1589450827.3989036,16810,288.5269470214844
1589450897.4365566,16844,289.70703125
1589450932.6997573,16858,290.1485290527344
1589451020.6297832,16900,291.3578796386719
1589451403.8064406,17067,293.82513427734375
1589451474.344258,17098,293.0603942871094
1589451545.380146,17132,292.7237854003906
1589451687.7889278,17193,292.8065490722656
1589451705.5311587,17203,292.7453918457031
1589451776.721578,17240,292.7643737792969
1589451794.2509177,17248,292.35968017578125
1589451864.642743,17273,293.5788269042969
1589451900.770477,17291,294.34307861328125
1589451900.822694,17293,294.5134582519531
1589451954.9213524,17316,295.2655029296875
1589451954.9502032,17317,295.3858947753906
1589451954.9794397,17318,295.31689453125
1589451972.6989503,17321,295.5120544433594
1589452008.421361,17340,296.73046875
1589452079.6225328,17375,295.4933166503906
1589452153.168288,17406,293.6437072753906
1589452207.7554522,17427,292.67938232421875
1589452244.684963,17445,292.1711730957031
1589452262.95663,17455,292.7929992675781
1589452477.7797687,17544,291.12896728515625
1589452515.5693839,17558,290.8710021972656
1589452535.792383,17564,291.15032958984375
1589452579.4774497,17578,291.0633850097656
1589452601.7620807,17587,291.05914306640625
1589452624.079835,17594,291.2922668457031
1589452624.1132832,17595,291.31689453125
1589452689.1442232,17624,292.78662109375
1589452730.0621133,17634,292.5766906738281
1589452766.4801078,17654,293.0087890625
1589452929.998542,17723,294.6060791015625
1589453039.0253518,17772,296.1308288574219
1589453039.0500493,17773,296.3024597167969
1589453112.3398101,17805,295.9107360839844
1589453202.8904371,17843,295.74212646484375
1589453459.833998,17954,296.5844421386719
1589453478.3669996,17963,296.4400634765625
1589453515.6499689,17979,296.8046569824219
1589453515.7688565,17982,296.4405212402344
1589453535.4716256,17991,296.2681579589844
1589453623.5074584,18019,294.2969055175781
1589453697.871842,18054,293.68927001953125
1589453734.8746958,18066,293.5997619628906
1589453827.4098208,18105,294.3732604980469
1589453882.9677982,18130,293.9354248046875
1589453920.6236553,18147,293.5909118652344
1589454070.2388391,18215,291.3120422363281
1589454126.7177875,18237,290.88751220703125
1589454200.8045733,18265,290.73828125
1589454313.4769046,18319,289.7776184082031
1589454425.8124323,18363,289.7636413574219
1589454633.9729397,18452,294.97528076171875
1589454634.0003223,18453,295.1607666015625
1589454876.49165,18548,293.957275390625
1589454991.5855694,18593,295.54547119140625
1589455281.7361012,18714,292.9537658691406
1589455300.7980926,18721,293.453125
1589455359.0506618,18750,293.5945739746094
1589455590.277444,18846,295.5230712890625
1589455707.0879228,18894,295.78778076171875
1589455805.7864072,18934,295.2257385253906
1589455865.505726,18959,295.3166809082031
1589455923.478708,18978,294.30810546875
1589455923.6526148,18983,294.1331481933594
1589455994.9758968,19006,293.98223876953125
1589456053.3514354,19028,293.3232116699219
1589456112.0726025,19049,293.16461181640625
1589456301.421295,19117,293.2304992675781
1589456449.4464207,19170,289.4595947265625
1589456598.5433767,19228,289.37261962890625
1589456721.7773795,19272,290.45709228515625
1589456745.9710524,19276,290.4264831542969
1589456808.4003208,19301,289.7622375488281
1589457270.117174,19486,293.3811340332031
1589457324.6280084,19501,293.36822509765625
1589457324.7305768,19504,293.4515380859375
1589457385.122963,19526,294.0970764160156
1589457405.2363493,19532,294.068603515625
1589457526.8799877,19580,294.6134338378906
1589457568.6412532,19595,294.8536682128906
1589457671.6989236,19635,294.4752197265625
1589457691.9946454,19641,294.4637451171875
1589457712.658986,19655,294.0694274902344
1589457753.3572278,19666,294.4219665527344
1589457773.4987776,19675,294.8241271972656
1589457895.0024238,19721,294.5979919433594
1589457895.2067916,19728,294.8063659667969
1589457915.5026278,19732,294.5603942871094
1589457935.5360556,19738,294.5398254394531
1589458078.3954065,19797,293.13665771484375
1589458140.014016,19824,293.0211181640625
1589458202.0986025,19847,293.1090393066406
1589458386.97647,19917,295.07476806640625
1589458448.6650589,19939,295.8417053222656
1589458533.0553198,19972,296.0179138183594
1589458575.5320055,19989,295.9813537597656
1589458596.655884,19996,295.9643249511719
1589458717.687681,20036,296.3354797363281
1589458759.5232701,20049,296.5641784667969
1589458759.6987658,20054,296.41119384765625
1589458781.1621263,20060,296.108154296875
1589458781.2795143,20063,295.9813232421875
1589458990.4312248,20139,295.1953430175781
1589458990.4592974,20140,295.2109375
1589458990.5532172,20142,295.24334716796875
1589459094.3739605,20184,293.88116455078125
1589459115.0411947,20187,294.0155029296875
1589459197.903825,20218,292.1666259765625
1589459260.8786654,20245,291.4141845703125
1589459260.9752097,20248,291.2813720703125
1589459281.6343615,20253,291.3109436035156
1589459429.1560597,20309,292.7646789550781
1589459470.9176352,20324,293.0856628417969
1589459491.8238788,20333,293.11773681640625
1589459491.8791597,20335,293.45281982421875
1589459596.5991337,20374,293.90301513671875
1589459618.5180414,20384,293.53411865234375
1589459660.3483832,20398,293.79693603515625
1589459796.9561274,20441,292.8748474121094
1589459924.8933203,20486,293.5585021972656
1589460050.1138165,20527,293.8752746582031
1589460092.7841663,20540,294.02581787109375
1589460092.8716004,20541,294.00506591796875
1589460156.7443955,20561,293.24395751953125
1589460156.8248637,20563,293.2249755859375
1589460156.9804654,20568,293.0765380859375
1589460200.439567,20579,293.55853271484375
1589460504.01985,20690,290.8839111328125
1589460548.728503,20711,290.947509765625
1589460742.5489762,20779,290.54931640625
1589460742.5759165,20780,290.58270263671875
1589460742.6961071,20783,290.4718017578125
1589460742.7221053,20784,290.39990234375
1589460852.0861568,20823,291.3299865722656
1589460874.2907794,20832,291.4157409667969
1589460939.3871737,20856,291.59246826171875
1589461047.3559177,20889,292.0685119628906
1589461113.045084,20914,290.9944152832031
1589461199.5012772,20950,291.03997802734375
1589461308.0037951,20988,292.2042541503906
1589461430.1652718,21028,293.0588073730469
1589461451.8783658,21036,292.66302490234375
1589461540.3619716,21068,292.30035400390625
1589461583.9134598,21081,291.48419189453125
1589461760.0976613,21145,291.9015808105469
1589461936.3254614,21210,290.8615417480469
1589462002.689861,21233,290.3937683105469
1589462224.2199535,21317,290.99249267578125
1589462224.3061972,21320,291.2861633300781
1589462246.0234745,21325,291.4898681640625
1589462423.9715052,21392,293.7862548828125
1589462490.888568,21410,293.71636962890625
1589462694.764385,21485,292.80230712890625
1589462821.63855,21524,292.1116638183594
1589462821.664126,21525,291.9898986816406
1589463279.3357425,21682,291.989013671875
1589463408.6369839,21724,290.4295959472656
1589463408.6869555,21725,290.6690979003906
1589463546.1852899,21766,291.2667236328125
1589463615.8201468,21790,290.9592590332031
1589463638.900949,21796,290.9350891113281
1589463687.5678382,21816,291.1306457519531
1589463711.2471483,21822,290.82733154296875
1589463780.3327355,21843,291.0517272949219
1589463803.2337275,21849,290.97442626953125
1589463967.3241158,21909,291.60955810546875
1589464131.6195626,21968,289.516357421875
1589464226.742971,22000,288.70263671875
1589464264.9643292,22007,287.9394836425781
1589464910.4914675,22221,291.8262023925781
1589464981.1207838,22246,292.1204528808594
1589465028.690365,22259,292.5998229980469
1589465100.623687,22286,292.01922607421875
1589465124.348802,22293,292.1588134765625
1589465148.703345,22304,291.9717102050781
1589465172.9717512,22309,292.0982971191406
1589465197.5317419,22317,292.370849609375
1589465244.946471,22331,291.7773132324219
1589465316.1628435,22359,291.1808166503906
1589465530.647086,22428,289.1952209472656
1589465530.7671747,22431,289.24639892578125
1589465672.2770057,22473,287.27178955078125
1589465782.4188113,22508,287.803466796875
1589465900.623186,22545,288.14813232421875
1589466163.6858869,22636,288.5712585449219
1589466211.0601568,22652,289.41973876953125
1589466524.0359683,22759,290.3153381347656
1589466548.1242394,22766,290.0106506347656
1589466596.225838,22778,289.9539794921875
1589466742.2202618,22829,289.3785095214844
1589466766.8510203,22840,289.4356384277344
1589466791.2740533,22841,289.162841796875
1589466791.417812,22846,288.9487609863281
1589467100.8769941,22931,287.7196960449219
1589467101.0143745,22934,287.94012451171875
1589467596.2270393,23081,290.814453125
1589467596.3422964,23085,290.68267822265625
1589467596.3701901,23086,290.71722412109375
1589467644.5413895,23103,290.1875
1589467693.4218025,23118,290.2186279296875
1589467717.5039816,23128,290.4808654785156
1589467765.9941552,23139,290.5490417480469
1589467766.173599,23144,290.7054443359375
1589467790.255533,23149,290.4871520996094
1589467814.768643,23153,290.64825439453125
1589467814.9473076,23159,290.8326721191406
1589467888.2449455,23183,290.019775390625
1589467937.1114535,23193,289.4515686035156
1589468010.166961,23219,289.1397705078125
1589468010.2609355,23221,289.11956787109375
1589468133.657634,23264,289.03875732421875
1589468212.9082577,23287,289.4538879394531
1589468387.1909838,23338,289.3660583496094
1589468462.9488652,23362,289.9539489746094
1589468512.8025732,23381,289.6504211425781
1589468563.0501914,23395,289.4967346191406
1589468661.8916974,23428,290.22930908203125
1589469025.7531967,23541,289.4697265625
1589469177.0703213,23590,288.82708740234375
1589469376.33493,23651,289.70819091796875
1589469426.6102889,23671,289.51788330078125
1589469477.1295698,23682,289.73834228515625
1589469527.0137253,23702,290.0234069824219
1589469728.218026,23762,288.68670654296875
1589469753.768922,23775,288.7661437988281
1589469881.081055,23812,287.9432067871094
1589469931.5242083,23832,288.0377502441406
1589469981.419665,23843,288.48333740234375
1589470258.991088,23929,289.1579895019531
1589470284.193582,23939,289.22747802734375
1589470764.7231798,24080,288.0367736816406
1589470893.5513058,24117,286.90234375
1589470893.6021173,24119,286.8749084472656
1589470996.4038513,24148,286.5746154785156
1589471126.4272137,24187,287.303955078125
1589471280.1148334,24235,287.306396484375
1589471434.359755,24283,287.5144958496094
1589471434.4112396,24285,287.5242919921875
1589471460.5103724,24293,286.9694519042969
1589471564.1985526,24323,287.5386047363281
1589471642.130541,24346,287.2777099609375
1589471668.5958319,24360,287.2249450683594
1589471875.4797425,24417,286.1622314453125
1589472204.068199,24513,287.9651794433594
1589472334.0662076,24558,288.5891418457031
1589472359.7306232,24562,288.41290283203125
1589472542.1572301,24622,288.7385559082031
1589472698.4345946,24668,287.32659912109375
1589472802.6414804,24698,287.7112731933594
1589472854.572068,24720,287.37115478515625
1589472881.0711472,24728,287.69012451171875
1589473090.3444662,24791,287.4051208496094
1589473298.5289204,24850,287.67803955078125
1589473377.0625458,24880,286.969482421875
1589473455.4524682,24902,286.3274841308594
1589473560.9823964,24935,286.5920104980469
1589473665.8736289,24964,287.7547302246094
1589473838.6942601,25009,287.95257568359375
1589473945.945104,25048,287.0270080566406
1589474256.478615,25134,287.7176818847656
1589474513.6012626,25207,286.85113525390625
1589474595.193279,25232,286.82550048828125
1589474648.8782322,25245,286.3616027832031
1589474675.45433,25252,285.46356201171875
1589474675.5045226,25254,285.25860595703125
1589474946.2456903,25333,281.624755859375
1589475136.6170301,25392,283.4976501464844
1589475557.3581007,25506,285.08380126953125
1589475611.6706195,25521,285.77410888671875
1589475775.0612648,25573,287.4199523925781
1589475857.5779305,25600,287.6438293457031
1589476078.2407882,25662,286.3966064453125
1589476161.609921,25687,286.6728210449219
1589476463.560636,25776,286.2474060058594
1589476603.959339,25813,285.6248474121094
1589476714.677221,25848,285.935791015625
1589476769.6350646,25864,286.7854309082031
1589476852.435696,25881,286.5701599121094
1589476991.3654985,25922,287.1867980957031
1589477365.4817548,26030,286.5272216796875
1589477421.5142066,26046,286.5085754394531
1589477506.5359776,26067,286.18670654296875
1589477535.176689,26076,286.3909606933594
1589477591.4718702,26092,286.86962890625
1589477827.3956125,26155,286.2572021484375
1589477827.431985,26156,286.19927978515625
1589477895.2046478,26170,285.24554443359375
1589478273.0569398,26280,286.1408386230469
1589478329.5087516,26293,286.0841979980469
1589478357.5772321,26304,286.533447265625
1589478694.473388,26394,289.8289794921875
1589478722.9293866,26404,289.85760498046875
1589478751.0232189,26410,289.808349609375
1589478949.1944861,26471,289.1044921875
1589479133.9433138,26513,288.2276916503906
1589479686.4264982,26671,282.0314025878906
1589479829.6140194,26709,283.7804260253906
1589480000.3822725,26755,283.2158508300781
1589480000.4401534,26757,283.13702392578125
1589480143.4588623,26797,280.693115234375
1589480143.4839997,26798,280.6571960449219
1589480143.5098846,26799,280.6454772949219
1589480201.294363,26815,281.05059814453125
1589480259.3205078,26828,281.62347412109375
1589480259.3746753,26830,281.4647521972656
1589480634.2501748,26929,288.408935546875
1589481173.547947,27079,288.86456298828125
1589481415.8664455,27143,288.4197692871094
1589481452.3193655,27149,288.3612365722656
1589481487.1570122,27155,288.1975402832031
1589481487.3014307,27159,288.2054443359375
1589481487.3415153,27160,288.349853515625
1589481794.7705517,27235,287.649169921875
1589481942.0308666,27275,285.7739562988281
1589482146.6198976,27330,283.3449401855469
1589482530.5694692,27439,281.8678894042969
1589482589.0412834,27450,281.37957763671875
1589482618.1670341,27458,281.1244812011719
1589482809.562513,27506,280.59552001953125
1589482899.6571844,27530,280.0723876953125
1589483048.707534,27570,280.2826232910156
1589483048.830324,27573,280.50872802734375
1589483168.4002821,27604,280.4905700683594
1589483198.5643091,27614,281.2392578125
1589483229.8553615,27621,281.5016174316406
1589483289.657321,27639,281.90423583984375
1589483498.0723915,27696,284.639404296875
1589483587.3655276,27716,284.7102355957031
1589483587.4498894,27719,284.6192932128906
1589483676.4612854,27740,286.05572509765625
1589484006.477421,27826,286.55413818359375
1589484341.911829,27917,286.1178283691406
1589484341.9664347,27919,286.2164001464844
1589484463.7066073,27951,285.8177795410156
1589484556.3621824,27969,286.5384216308594
1589484639.9615028,27992,286.9854431152344
1589485843.3309443,28252,287.3153991699219
1589485936.6346927,28278,287.00457763671875
1589486120.0049849,28322,286.96490478515625
1589486335.9400048,28377,286.59649658203125
1589486552.3289812,28439,287.55499267578125
1589486614.0176032,28452,286.1863708496094
1589486981.3549218,28544,285.88397216796875
1589487106.3594398,28573,287.29473876953125
1589487262.4051294,28612,288.05267333984375
1589487513.2917964,28677,288.7914733886719
1589488357.8101208,28892,287.4758605957031
1589488694.8011868,28971,288.18341064453125
1589488803.2334847,28997,288.5220947265625
1589488912.3263116,29019,289.6530456542969
1589488975.7602334,29038,290.6224060058594
1589489070.4233325,29058,291.014892578125
1589489070.6094506,29063,290.7997131347656
1589489134.299496,29079,290.2092590332031
1589489197.7281466,29091,289.7662048339844
1589489260.9828472,29107,289.435302734375
1589489355.8013558,29134,288.73699951171875
1589489641.9183588,29202,286.8037109375
1589489833.699413,29251,285.2198791503906
1589489865.9382904,29264,283.91778564453125
1589489898.3520994,29272,283.84344482421875
1589490068.6384103,29310,281.5799255371094
1589490292.1125467,29367,278.4385070800781
1589490582.1921995,29439,278.4173889160156
1589490712.5186892,29472,278.5003356933594
1589490744.6294858,29479,278.8108215332031
1589490777.0970912,29488,278.44940185546875
1589491016.4673584,29538,277.6495361328125
1589491016.5904484,29541,277.49188232421875
1589491113.5917795,29562,278.53912353515625
1589491145.8019235,29574,279.0984802246094
1589491242.4610295,29593,280.41412353515625
1589491307.4345171,29612,281.6720275878906
1589491859.8317685,29748,288.4896545410156
1589492189.5756536,29829,289.69598388671875
1589492189.6178179,29830,289.5235290527344
1589492228.4016511,29834,289.3616027832031
1589492349.1024246,29864,288.7731018066406
1589492451.2284803,29883,288.6815490722656
1589492648.8937347,29929,289.2044677734375
1589492957.2495837,30001,290.7230224609375
1589492957.4270716,30006,290.7575988769531
1589493056.7097628,30032,290.67022705078125
1589493252.4420962,30078,291.7689208984375
1589493318.78935,30093,291.9107666015625
1589493516.3675015,30138,293.70263671875
1589493647.9515984,30175,293.85748291015625
1589493845.9493382,30218,293.65301513671875
1589493913.6273565,30238,294.40472412109375
1589493946.9810264,30244,294.2863464355469
1589494013.5133939,30257,294.350341796875
1589494113.2241607,30285,294.53143310546875
1589494278.9849901,30328,294.6341247558594
1589494445.6668847,30368,292.7586975097656
1589494680.8124416,30422,291.1262512207031
1589494747.2547946,30435,290.3257751464844
1589494847.5897589,30460,290.47113037109375
1589494880.7966,30467,290.30572509765625
1589494881.4357061,30471,289.953369140625
1589495328.8899834,30570,288.22186279296875
1589495329.015028,30573,288.8262939453125
1589495429.8861089,30595,288.6945495605469
1589495497.188661,30613,288.8468933105469
1589495632.0326695,30645,289.77117919921875
1589495929.1209016,30707,287.3625183105469
1589496005.9099224,30721,286.8409729003906
1589496073.946358,30738,286.63116455078125
1589496073.9802604,30739,286.5745849609375
1589496246.3799636,30781,289.70513916015625
1589496657.8496888,30880,294.45355224609375
1589496795.2622397,30907,294.60284423828125
1589497173.5263555,30998,295.7045593261719
1589497431.1100821,31053,298.58721923828125
1589497674.639494,31106,298.0931701660156
1589498124.0139627,31214,297.33013916015625
1589498192.6555068,31225,296.98931884765625
1589498715.3379123,31348,297.85296630859375
1589498961.1535614,31407,297.3666076660156
1589499136.3530324,31444,295.8229064941406
1589499242.292662,31465,294.9516906738281
1589499399.577252,31502,293.7803649902344
1589499611.2379513,31538,293.4489440917969
1589499611.2639577,31539,293.4498291015625
1589499717.223327,31564,292.2937316894531
1589499998.4715047,31626,291.53253173828125
1589499998.6823118,31632,291.6324462890625
1589500068.8516653,31647,290.6344299316406
1589500313.0704775,31697,289.832275390625
1589500419.4492896,31723,289.8675537109375
1589500490.4112003,31740,289.13958740234375
1589500597.0792751,31763,289.53173828125
1589500809.7326412,31809,289.54412841796875
1589501092.7637942,31874,289.5892639160156
1589501128.111928,31881,288.8764343261719
1589501163.476646,31889,288.70550537109375
1589501375.9127078,31937,287.4287109375
1589501411.7474103,31946,287.1770935058594
1589501588.040106,31985,287.15606689453125
1589501673.1821604,32005,287.6622314453125
1589501745.7198768,32018,288.5831298828125
1589502101.9838674,32101,293.6208190917969
1589502389.9250607,32163,293.4378967285156
1589502426.0782282,32175,293.109619140625
1589502571.6553297,32208,291.26214599609375
1589502607.4706488,32210,290.9444274902344
1589502787.4207537,32250,290.3407287597656
1589503092.4998574,32315,291.30078125
1589503441.1930425,32389,293.3440246582031
1589503659.0727794,32436,294.333740234375
1589503804.8269584,32472,294.6002197265625
1589503964.7285388,32501,293.7059631347656
1589504111.601689,32530,293.7401123046875
1589504148.031737,32543,293.5727233886719
1589504184.1740694,32546,293.4627990722656
1589504475.514304,32612,291.6562194824219
1589504475.5932984,32615,291.5096130371094
1589504693.095293,32658,290.62457275390625
1589504876.3969991,32697,290.9659729003906
1589504913.0144665,32707,291.5679931640625
1589504913.1001432,32710,291.4810791015625
1589505169.8163164,32763,291.42596435546875
1589505684.1651587,32876,293.5570373535156
1589505684.2225473,32878,293.4668273925781
1589505757.7670822,32895,292.9833984375
1589505794.5114405,32902,292.56817626953125
1589505794.5378816,32903,292.5952453613281
1589505831.0439847,32910,292.5412292480469
1589506125.1785529,32975,293.0814514160156
1589506161.7169151,32979,292.8567810058594
1589506287.5872967,33003,292.7545471191406
1589506325.0208209,33015,292.3725280761719
1589506401.4906662,33028,292.5177307128906
1589506441.55006,33035,292.6521301269531
1589506851.052437,33116,291.47723388671875
1589506998.9822505,33149,291.51318359375
1589507036.0956688,33153,291.43707275390625
1589507147.5835617,33180,291.6861267089844
1589507147.6890502,33182,291.67205810546875
1589507483.5311995,33249,293.5677185058594
1589507483.749102,33255,293.86431884765625
1589507558.4563534,33272,294.22943115234375
1589507893.800948,33342,292.6265563964844
1589507931.210637,33352,292.64288330078125
1589508043.383244,33369,292.2032165527344
1589508043.6303825,33376,292.0290222167969
1589508081.3800905,33379,292.0263977050781
1589508118.9007847,33386,292.416748046875
1589508156.5041711,33393,292.44952392578125
1589508194.057293,33404,292.322998046875
1589508849.2829518,33540,289.793701171875
1589509038.2979727,33577,290.3246154785156
1589509266.9484541,33632,288.26617431640625
1589509304.7883105,33639,287.74871826171875
1589509609.0163827,33704,285.3395080566406
1589509768.2514374,33729,285.51800537109375
1589509806.2336912,33738,286.58917236328125
1589509844.0626998,33750,287.0816955566406
1589509983.0544744,33769,288.0700988769531
1589510060.9402387,33786,289.2545471191406
1589510139.415055,33801,290.24871826171875
1589510178.055498,33816,290.6644592285156


==> figure source files/plot_python/csv/shprl/walker/0.csv <==
Wall time,Step,Value
1589284418.5875103,43,-751.6242065429688
1589284418.5908184,46,-757.3089599609375
1589284427.127139,72,-740.1082153320312
1589284437.5089073,95,-745.9669189453125
1589284466.98553,159,-732.658447265625
1589284470.666872,168,-732.5677490234375
1589284499.0688136,230,-752.8646240234375
1589284502.5520399,235,-755.2230834960938
1589284509.9257648,256,-746.4204711914062
1589284520.919407,274,-733.8016967773438
1589284535.7422342,309,-704.4793701171875
1589284535.7455745,311,-711.8652954101562
1589284539.6129508,319,-698.4723510742188
1589284588.594084,422,-653.09033203125
1589284608.6298366,461,-639.7671508789062
1589284615.5246177,475,-642.5274047851562
1589284648.4128425,537,-664.8547973632812
1589284663.3961544,580,-692.35400390625
1589284666.3767679,587,-683.8607177734375
1589284684.6812243,635,-670.4918823242188
1589284687.8667617,648,-667.2156982421875
1589284697.0668252,672,-657.6655883789062
1589284715.4466636,715,-628.1278076171875
1589284718.5517588,723,-619.9000854492188
1589284739.6094112,772,-589.1971435546875
1589284746.6023061,786,-601.9298095703125
1589284754.636456,803,-608.4511108398438
1589284758.2795396,809,-624.794921875
1589284767.9404557,837,-634.3106689453125
1589284819.0366156,946,-578.1392822265625
1589284828.8929589,972,-560.0454711914062
1589284853.166249,1015,-565.0075073242188
1589284876.3297443,1067,-547.5692138671875
1589284892.9225173,1105,-527.7655029296875
1589284923.515689,1181,-507.71429443359375
1589284958.0358245,1262,-501.4895324707031
1589284983.1878622,1317,-493.892333984375
1589284983.1933026,1320,-491.4769592285156
1589284990.9259117,1334,-474.8658142089844
1589284995.6532915,1338,-471.2386474609375
1589285020.6729352,1386,-434.7148742675781
1589285024.2602508,1393,-429.21453857421875
1589285042.4051297,1437,-436.59765625
1589285059.6282003,1467,-424.6415100097656
1589285096.0244915,1524,-411.9364013671875
1589285112.1061423,1553,-412.5835876464844
1589285119.6072323,1569,-412.84503173828125
1589285127.347546,1585,-406.458740234375
1589285154.821424,1641,-375.7308654785156
1589285179.0393417,1692,-353.8125305175781
1589285187.479165,1710,-352.7645263671875
1589285191.651437,1719,-359.9634704589844
1589285199.4921374,1735,-368.78399658203125
1589285203.4012573,1738,-372.6060485839844
1589285223.0987914,1782,-369.11322021484375
1589285254.948242,1845,-363.6957702636719
1589285267.2187517,1867,-358.1875915527344
1589285267.2244728,1870,-356.5931396484375
1589285271.2119846,1878,-352.6789855957031
1589285291.2449434,1918,-338.08099365234375
1589285299.2261198,1935,-342.19561767578125
1589285307.3406084,1948,-331.9526672363281
1589285362.1631992,2037,-338.3238525390625
1589285395.713051,2097,-299.31402587890625
1589285443.2741346,2188,-318.27105712890625
1589285447.7803586,2200,-320.2957458496094
1589285465.043279,2232,-322.13739013671875
1589285469.143036,2238,-316.0649108886719
1589285481.9763498,2258,-299.2083740234375
1589285481.9837847,2263,-292.35052490234375
1589285507.5568783,2308,-213.33889770507812
1589285511.8181357,2320,-201.98800659179688
1589285534.1569998,2355,-189.26710510253906
1589285554.6085212,2390,-205.88967895507812
1589285554.6109169,2391,-203.5704803466797
1589285584.4104521,2437,-214.10023498535156
1589285594.3636823,2454,-185.02670288085938
1589285594.3670816,2456,-194.47386169433594
1589285599.2349343,2461,-179.02236938476562
1589285614.1287036,2486,-144.50613403320312
1589285614.1304357,2487,-144.24525451660156
1589285624.5700223,2499,-133.51051330566406
1589285632.7617314,2504,-126.41107177734375
1589285653.9129753,2533,-69.59906768798828
1589285666.6267114,2548,-68.75323486328125
1589285671.8373744,2554,-59.601409912109375
1589285756.188372,2686,-41.57396697998047
1589285792.1796455,2741,-25.607994079589844
1589285823.1367671,2790,-6.709911823272705
1589285897.983062,2897,127.0363998413086
1589285941.2542067,2968,91.54756927490234
1589286001.539984,3039,116.8034896850586
1589286007.1516364,3042,123.37715911865234
1589286043.5438569,3100,140.796630859375
1589286085.006144,3162,142.79278564453125
1589286126.4946136,3231,189.86669921875
1589286136.9782586,3245,208.19508361816406
1589286136.9823008,3247,217.11428833007812
1589286136.98411,3248,214.1440887451172
1589286179.2475183,3306,242.2266082763672
1589286302.638501,3481,265.8091735839844
1589286396.1893778,3601,265.2426452636719
1589286407.3592894,3619,265.4206848144531
1589286407.3639202,3621,259.7377014160156
1589286442.0059073,3671,247.4135284423828
1589286483.482605,3727,302.73565673828125
1589286494.7313843,3742,306.5663757324219
1589286536.0829265,3794,341.5367736816406
1589286547.2128727,3815,301.9603576660156
1589286552.8886642,3822,308.7678527832031
1589286639.4046018,3929,353.5716857910156
1589286657.5938275,3957,331.837890625
1589286681.1539433,3985,335.3028259277344
1589286725.4470406,4037,323.78643798828125
1589286773.4877076,4099,357.3564147949219
1589286849.1960201,4197,364.66046142578125
1589286875.7787852,4228,404.74169921875
1589286881.7903438,4233,413.76409912109375
1589286937.2113504,4305,389.48968505859375
1589286943.3746974,4318,367.29388427734375
1589286943.3783457,4320,367.5743408203125
1589287010.8485117,4401,529.330322265625
1589287079.9976344,4493,507.22943115234375
1589287101.2109258,4510,533.689208984375
1589287120.8904798,4531,511.44708251953125
1589287196.764322,4629,527.3652954101562
1589287228.8848586,4665,557.095703125
1589287228.8954463,4669,546.88134765625
1589287234.9171166,4677,539.8450317382812
1589287289.8993022,4751,561.1951904296875
1589287321.642403,4789,539.0501098632812
1589287334.4828084,4803,585.7132568359375
1589287366.3197083,4841,561.026611328125
1589287372.8572428,4853,540.9354858398438
1589287404.9484973,4895,600.2029418945312
1589287463.1573799,4963,648.7969360351562
1589287469.4651253,4972,662.8068237304688
1589287469.470994,4975,663.5449829101562
1589287540.135566,5051,682.6874389648438
1589287540.1390717,5053,680.6951293945312
1589287584.3363364,5107,657.522705078125
1589287603.3038542,5135,654.9462890625
1589287686.4542556,5240,665.1279907226562
1589287767.3515222,5330,705.4821166992188
1589287781.0099072,5346,684.48583984375
1589287787.647693,5360,703.1005249023438
1589287841.1214051,5421,635.9301147460938
1589287927.1394672,5518,671.1358032226562
1589287953.2512603,5550,724.107666015625
1589288053.7853024,5665,733.9462890625
1589288062.5589068,5680,681.5751953125
1589288104.7294824,5724,746.7217407226562
1589288180.2486465,5809,813.7133178710938
1589288194.0209143,5826,807.5684814453125
1589288194.0277708,5829,827.3602905273438
1589288229.2694786,5865,789.2448120117188
1589288229.2817237,5872,804.5467529296875
1589288265.1588483,5908,811.4756469726562
1589288287.31791,5929,811.5946655273438
1589288340.3953402,5991,800.0657348632812
1589288381.467498,6011,767.8259887695312
1589288491.18014,6122,822.644775390625
1589288498.6873195,6132,834.3477172851562
1589288563.9954214,6201,810.8262329101562
1589288570.8884306,6214,817.4981689453125
1589288578.0372257,6220,812.541259765625
1589288592.6682894,6233,797.562744140625
1589288641.6439524,6290,907.5106811523438
1589288664.4081006,6313,840.3887329101562
1589288664.4250097,6318,844.7884521484375
1589288722.3877106,6377,837.7765502929688
1589288743.5362504,6401,858.6627807617188
1589288858.7894635,6521,789.4201049804688
1589288902.2787647,6575,796.8367309570312
1589288931.6055381,6604,777.1901245117188
1589288984.2325723,6658,807.1897583007812
1589289021.0435073,6697,815.3665161132812
1589289021.050278,6700,817.1840209960938
1589289028.4813056,6712,848.3301391601562
1589289057.9997256,6743,870.0106811523438
1589289153.6893902,6847,818.87744140625
1589289161.1818612,6855,850.9812622070312
1589289175.971703,6870,876.4805297851562
1589289267.3963568,6967,857.2034301757812
1589289297.2517953,6993,844.310791015625
1589289320.5664964,7015,916.4527587890625
1589289410.423639,7107,978.70849609375
1589289417.8965592,7115,970.9176025390625
1589289455.7179546,7156,974.2579345703125
1589289538.8156686,7248,893.30126953125
1589289601.9757333,7312,842.5830688476562
1589289633.591767,7340,852.6115112304688
1589289633.5936658,7341,847.4599609375
1589289650.497124,7360,871.9590454101562
1589289675.3121872,7383,895.6087036132812
1589289699.8983562,7402,930.7260131835938
1589289749.316738,7451,946.326171875
1589289757.7637336,7461,951.9627685546875
1589289757.7706969,7464,946.5560913085938
1589289774.3489504,7479,972.1980590820312
1589289816.7337015,7512,898.8916015625
1589289980.2715764,7688,996.9159545898438
1589289987.7446759,7694,1002.196044921875
1589290054.2062554,7761,1017.8692626953125
1589290076.2261398,7789,935.6881713867188
1589290083.6922436,7799,969.9668579101562
1589290124.2617064,7834,1008.2376708984375
1589290184.7530916,7901,970.1001586914062
1589290215.0974042,7933,929.0936889648438
1589290267.038819,7992,972.1334228515625
1589290313.2244096,8027,985.94384765625
1589290352.119059,8067,954.7520751953125
1589290458.5449767,8181,923.0731201171875
1589290490.7012708,8216,975.126708984375
1589290498.582501,8222,1000.8554077148438
1589290565.7024155,8291,992.0905151367188
1589290604.039899,8335,1032.5487060546875
1589290636.6313019,8364,1075.47607421875
1589290644.7045674,8369,1068.934326171875
1589290652.5796251,8378,1038.292236328125
1589290740.1443317,8468,1131.262451171875
1589290740.149428,8471,1129.3406982421875
1589290772.99757,8499,1179.83642578125
1589290791.5962098,8509,1185.4710693359375
1589290845.9397798,8567,1075.643310546875
1589290885.3733454,8602,1032.373046875
1589290917.4997725,8636,1044.9857177734375
1589290973.2082999,8696,1147.697021484375
1589291104.9650674,8820,1158.2396240234375
1589291104.9699724,8823,1165.989013671875
1589291161.6304128,8879,1168.1026611328125
1589291193.8046215,8905,1201.174560546875
1589291193.8093653,8908,1213.4722900390625
1589291218.2735803,8929,1209.9779052734375
1589291218.2851233,8936,1189.867431640625
1589291283.8199544,8994,1206.23388671875
1589291283.8286912,9000,1202.4669189453125
1589291350.7120695,9056,1235.71484375
1589291557.183344,9227,1127.09326171875
1589291567.149615,9234,1145.1756591796875
1589291597.3855796,9261,1232.6676025390625
1589291667.0752897,9317,1178.78125
1589291709.1967592,9349,1096.1832275390625
1589291787.1932933,9413,1098.9053955078125
1589291787.1982756,9416,1108.437255859375
1589291815.1537685,9436,1163.823486328125
1589291853.2781224,9469,1238.15576171875
1589291953.694802,9548,1204.8359375
1589291962.5793655,9555,1220.64404296875
1589291971.718817,9568,1194.1650390625
1589292046.5104573,9628,1232.7991943359375
1589292081.4131289,9658,1248.7509765625
1589292106.7477677,9681,1216.660400390625
1589292123.7834988,9699,1188.821044921875
1589292202.5698817,9769,1236.026123046875
1589292283.5996065,9844,1310.76611328125
1589292356.4458396,9908,1265.609375
1589292430.597166,9973,1303.3172607421875
1589292541.4179685,10059,1290.9542236328125
1589292569.460653,10085,1368.8092041015625
1589292676.859595,10169,1408.5869140625
1589292801.2034745,10277,1317.6617431640625
1589292810.6460643,10284,1253.895751953125
1589292949.1328657,10397,1175.9000244140625
1589292949.1373696,10400,1189.8988037109375
1589292978.2013762,10421,1173.1678466796875
1589293046.0212564,10480,1254.275390625
1589293065.3760388,10490,1211.2083740234375
1589293065.3859699,10494,1227.539794921875
1589293123.1389086,10523,1254.3221435546875
1589293241.6658847,10608,1316.5272216796875
1589293277.7700257,10625,1322.5283203125
1589293289.1351154,10639,1294.2044677734375
1589293312.2273543,10655,1250.5799560546875
1589293335.4621086,10672,1272.4560546875
1589293393.5994945,10712,1259.06201171875
1589293461.0275288,10758,1267.1431884765625
1589293461.0290744,10759,1262.703125
1589293490.4679236,10781,1281.0789794921875
1589293527.3559272,10816,1275.8724365234375
1589293564.5441332,10842,1312.6060791015625
1589293574.0702496,10851,1323.966796875
1589293592.439326,10865,1348.26806640625
1589293630.1084092,10903,1288.2633056640625
1589293639.5962415,10906,1291.0194091796875
1589293677.1437397,10940,1258.7659912109375
1589293677.1494443,10944,1252.499755859375
1589293705.2418997,10967,1199.4952392578125
1589293714.7022083,10973,1225.5084228515625
1589293714.7054307,10975,1247.1270751953125
1589293770.5663707,11015,1294.333251953125
1589293780.5471334,11021,1277.6473388671875
1589293799.2902896,11034,1326.9365234375
1589293799.2976835,11039,1327.145263671875
1589293874.5234861,11103,1313.6708984375
1589293903.346649,11122,1342.291015625
1589293912.8043704,11131,1304.1400146484375
1589293960.357566,11176,1369.6622314453125
1589293989.6752758,11199,1390.5330810546875
1589293999.2502327,11201,1403.048095703125
1589293999.251891,11202,1405.6422119140625
1589294067.2335231,11261,1465.904296875
1589294254.9620638,11420,1417.2010498046875
1589294321.6840928,11473,1445.3740234375
1589294340.6605964,11493,1421.712646484375
1589294386.3071895,11524,1354.60986328125
1589294395.622526,11533,1336.3763427734375
1589294414.7723048,11550,1343.3739013671875
1589294433.8893588,11567,1300.7706298828125
1589294471.9625263,11598,1318.887451171875
1589294539.5465536,11649,1345.8145751953125
1589294558.7992723,11672,1310.9656982421875
1589294577.8773067,11686,1336.4288330078125
1589294671.6892664,11760,1349.6005859375
1589294823.9649172,11874,1344.3770751953125
1589294945.7957683,11970,1312.2808837890625
1589294945.8040926,11975,1323.348388671875
1589295005.1578941,12011,1361.3275146484375
1589295044.6795022,12042,1357.27734375
1589295163.124085,12139,1350.32958984375
1589295193.2633493,12165,1326.1007080078125
1589295203.3714595,12169,1331.537353515625
1589295224.1191635,12185,1263.6851806640625
1589295277.5457523,12227,1261.768310546875
1589295358.819891,12291,1357.4906005859375
1589295358.8261468,12294,1383.5140380859375
1589295379.821062,12310,1357.322021484375
1589295501.992217,12406,1422.1759033203125
1589295577.4532728,12459,1489.114990234375
1589295715.6868615,12554,1442.1888427734375
1589295868.1419547,12672,1305.427734375
1589295910.3104827,12700,1276.5133056640625
1589295986.6730566,12759,1409.6497802734375
1589296051.1143734,12806,1427.96875
1589296147.6090462,12878,1455.6458740234375
1589296179.869913,12897,1480.794189453125
1589296234.342394,12940,1481.78466796875
1589296256.4666219,12960,1492.3568115234375
1589296348.4266825,13018,1454.0341796875
1589296369.4427261,13035,1469.9786376953125
1589296401.1252036,13062,1441.167724609375
1589296432.7155864,13083,1476.19091796875
1589296443.298902,13095,1471.92236328125
1589296464.4243312,13110,1468.8951416015625
1589296475.2475433,13114,1454.55224609375
1589296496.3755028,13131,1463.5916748046875
1589296538.4767222,13167,1488.8123779296875
1589296591.4996464,13207,1536.453369140625
1589296634.1539845,13240,1492.0216064453125
1589296781.8313696,13350,1365.022705078125
1589296856.2934442,13403,1474.6766357421875
1589296856.2991083,13407,1465.777099609375
1589296888.005365,13427,1491.4268798828125
1589296951.9779093,13476,1565.0128173828125
1589297004.1392941,13505,1556.1143798828125
1589297061.1430464,13547,1539.13330078125
1589297134.9621055,13598,1462.3994140625
1589297169.6416364,13621,1376.42578125
1589297248.8230004,13680,1476.1651611328125
1589297260.000651,13683,1467.153076171875
1589297351.7750657,13748,1496.399169921875
1589297397.3494198,13777,1487.975341796875
1589297443.0170689,13811,1516.0235595703125
1589297488.8032696,13846,1513.288818359375
1589297524.976437,13869,1484.9180908203125
1589297550.6792138,13885,1499.5513916015625
1589297658.5593946,13958,1521.2340087890625
1589297694.5508914,13977,1473.16796875
1589297718.1608386,13999,1410.7947998046875
1589297860.358105,14081,1541.544189453125
1589298063.87328,14222,1522.8067626953125
1589298161.9546533,14288,1570.7054443359375
1589298174.1163201,14295,1618.5838623046875
1589298186.2491205,14304,1651.6754150390625
1589298222.9495146,14321,1694.8037109375
1589298235.0398304,14333,1631.4046630859375
1589298247.266218,14339,1634.621826171875
1589298333.1527202,14398,1662.510009765625
1589298406.208262,14448,1626.2213134765625
1589298481.5544162,14495,1605.3619384765625
1589298553.4831028,14531,1623.1390380859375
1589298590.6735826,14555,1596.4544677734375
1589298590.679025,14558,1626.111083984375
1589298715.074486,14633,1525.616943359375
1589298715.085154,14639,1504.6204833984375
1589298765.3885648,14669,1493.6795654296875
1589298777.656107,14678,1480.3369140625
1589298790.0349739,14682,1485.6165771484375
1589298790.0452232,14688,1542.738525390625
1589298940.8142862,14780,1658.2034912109375
1589298940.8158011,14781,1661.017333984375
1589298953.3765051,14789,1625.4571533203125
1589298965.862219,14793,1579.044677734375
1589298990.973267,14810,1569.8448486328125
1589299091.8373575,14874,1615.0303955078125
1589299117.0640666,14893,1651.731689453125
1589299167.33535,14927,1704.8873291015625
1589299343.140622,15028,1642.288818359375
1589299445.2349606,15091,1646.7525634765625
1589299522.305981,15137,1722.37890625
1589299586.3513515,15181,1786.6685791015625
1589299612.3372655,15200,1731.4173583984375
1589299731.4840283,15267,1596.763916015625
1589299822.0600421,15325,1610.02783203125
1589299858.475166,15348,1662.1806640625
1589300056.2031987,15474,1703.832275390625
1589300056.206272,15476,1711.575927734375
1589300114.484534,15508,1734.512451171875
1589300163.6705356,15539,1709.827392578125
1589300255.3597608,15598,1699.465087890625
1589300495.7567272,15741,1632.59375
1589300536.3167734,15765,1648.602783203125
1589300549.2391121,15774,1589.8128662109375
1589300562.6869998,15780,1598.4505615234375
1589300643.0656593,15826,1729.622314453125
1589300643.070744,15829,1723.7991943359375
1589300897.589219,15980,1715.29443359375
1589300924.9139218,15994,1718.885498046875
1589301102.0245547,16096,1717.6690673828125
1589301144.9897811,16117,1777.6773681640625
1589301376.3119805,16250,1746.7554931640625
1589301499.1749103,16322,1785.2979736328125
1589301526.4134111,16344,1796.7994384765625
1589301568.648069,16361,1761.7305908203125
1589301639.8734655,16407,1666.0379638671875
1589301710.319976,16441,1641.7568359375
1589301835.2391667,16506,1789.0906982421875
1589301920.850956,16560,1738.235107421875
1589301978.0915613,16586,1810.753173828125
1589301978.1019824,16591,1800.2999267578125
1589302108.6202447,16662,1805.038818359375
1589302179.6311915,16698,1829.0614013671875
1589302266.3511329,16747,1866.259521484375
1589302382.9019172,16809,1793.8729248046875
1589302382.9036589,16810,1798.5628662109375
1589302441.0868232,16844,1718.9404296875
1589302470.1657012,16858,1717.4912109375
1589302543.9685419,16900,1797.9329833984375
1589302860.8792386,17067,1842.8031005859375
1589302915.940867,17098,1791.8829345703125
1589302969.81349,17132,1767.5673828125
1589303083.4253438,17193,1806.8018798828125
1589303097.90079,17203,1751.2490234375
1589303155.23019,17240,1740.623779296875
1589303169.7559597,17248,1793.590087890625
1589303227.1473236,17273,1816.6878662109375
1589303256.6126506,17291,1830.73388671875
1589303256.6175306,17293,1865.40478515625
1589303300.732698,17316,1975.9561767578125
1589303300.73418,17317,1975.9752197265625
1589303300.7358088,17318,1973.20947265625
1589303315.084653,17321,1973.328125
1589303344.0309768,17340,1951.736572265625
1589303401.7917883,17375,1908.3533935546875
1589303459.6417742,17406,1960.730712890625
1589303532.1753507,17445,2021.06201171875
1589303547.0618737,17455,2002.970458984375
1589303716.8441203,17544,1882.4212646484375
1589303746.0571268,17558,1854.0765380859375
1589303804.4354472,17587,1763.826904296875
1589303819.0117457,17594,1774.145263671875
1589303819.0135336,17595,1771.5281982421875
1589303863.6823463,17624,1764.0013427734375
1589303892.9561324,17634,1749.8492431640625
1589303922.1133387,17654,1790.3397216796875
1589304058.1697416,17723,1748.2193603515625
1589304149.8228443,17772,1852.144287109375
1589304209.5395522,17805,1886.649658203125
1589304284.40092,17843,1823.06201171875
1589304498.0978534,17954,1956.4046630859375
1589304543.4675844,17979,1932.4703369140625
1589304543.4728498,17982,1950.349365234375
1589304558.431475,17991,1968.7098388671875
1589304630.1076465,18019,2043.9478759765625
1589304691.4409816,18054,2016.357666015625
1589304721.8155987,18066,2008.64501953125
1589304848.1569529,18130,1883.642333984375
1589304881.6867588,18147,1943.271240234375
1589305002.8254597,18215,1787.30224609375
1589305051.4730275,18237,1799.7593994140625
1589305112.3725216,18265,1807.940673828125
1589305204.3427691,18319,1846.0040283203125
1589305474.8001132,18452,1841.3544921875
1589305474.8018076,18453,1844.362548828125
1589305676.932031,18548,1888.6055908203125
1589305772.0482876,18593,1947.9659423828125
1589306006.8877523,18714,1957.025634765625
1589306022.3571045,18721,1981.40576171875
1589306261.179426,18846,1927.5179443359375
1589306359.1605258,18894,2043.0576171875
1589306490.0529766,18959,1982.5849609375
1589306540.044986,18978,2005.2144775390625
1589306540.0556028,18983,2004.5487060546875
1589306599.2563074,19006,1927.2901611328125
1589306649.126832,19028,1924.48779296875
1589306698.83126,19049,1965.300048828125
1589306820.885691,19117,1977.118896484375
1589306929.0928268,19170,1994.787109375
1589307041.5837545,19228,1994.7371826171875
1589307121.114428,19272,2002.7529296875
1589307137.0128405,19276,1987.1221923828125
1589307186.156702,19301,1936.6944580078125
1589307547.201038,19486,2052.38037109375
1589307577.7267678,19501,1931.2332763671875
1589307586.909543,19504,1905.4117431640625
1589307634.1226134,19526,1874.401123046875
1589307649.5811365,19532,1858.1019287109375
1589307740.8806841,19580,1932.41845703125
1589307771.2611778,19595,1965.716064453125
1589307863.5151484,19641,2019.2144775390625
1589307878.8002808,19655,2008.9046630859375
1589307909.0893793,19666,1999.619140625
1589308016.0433195,19721,1931.0966796875
1589308031.321485,19732,1933.9849853515625
1589308046.461575,19738,1930.2635498046875
1589308153.7318802,19797,2009.8577880859375
1589308199.6539547,19824,2057.583740234375
1589308245.8661008,19847,2113.4189453125
1589308385.0966706,19917,2106.208984375
1589308431.6272006,19939,2049.60693359375
1589308493.9606678,19972,2111.319580078125
1589308525.0593314,19989,2036.3707275390625
1589308540.395475,19996,2053.8984375
1589308627.3573565,20036,2075.00244140625
1589308658.5550914,20049,2090.78076171875
1589308658.5632434,20054,2026.94091796875
1589308674.1377866,20060,2003.4322509765625
1589308674.1421657,20063,2002.955810546875
1589308830.8162806,20139,2012.9796142578125
1589308830.8178387,20140,2019.3299560546875
1589308830.8212714,20142,2016.8118896484375
1589308925.0325117,20187,2032.0380859375
1589308988.0094419,20218,2099.320068359375
1589309035.3085997,20245,2093.105224609375
1589309035.3134959,20248,2100.10009765625
1589309051.1987915,20253,2134.8662109375
1589309162.0679789,20309,2174.304443359375
1589309193.9609907,20324,2207.457763671875
1589309209.8688288,20333,2226.31396484375
1589309209.8716662,20335,2221.1572265625
1589309305.299122,20384,2217.9658203125
1589309432.8434134,20441,2121.819091796875
1589309512.7390773,20486,1999.344970703125
1589309602.41215,20527,2018.3702392578125
1589309634.6216106,20540,2015.3804931640625
1589309634.6232367,20541,2017.6376953125
1589309682.7447999,20563,1974.6744384765625
1589309682.7525811,20568,2011.5704345703125
1589309714.7573543,20579,2080.341552734375
1589309940.167731,20690,2072.984130859375
1589309972.742401,20711,2092.021240234375
1589310118.8372042,20780,2016.4007568359375
1589310118.841425,20783,2028.4678955078125
1589310118.8428032,20784,2030.9310302734375
1589310215.8530002,20832,2061.65478515625
1589310264.3062186,20856,2135.5703125
1589310346.1625443,20889,2117.46728515625
1589310395.7021449,20914,2171.001953125
1589310543.3986177,20988,2104.33349609375
1589310635.2820392,21028,2041.8331298828125
1589310651.778815,21036,2037.1964111328125
1589310718.5472207,21068,2059.9482421875
1589310751.588848,21081,2102.908203125
1589310885.9626515,21145,2139.86181640625
1589311020.6419482,21210,2207.052001953125
1589311071.7143836,21233,2185.94873046875
1589311240.1675553,21317,2053.579345703125
1589311240.1718678,21320,2041.6663818359375
1589311257.3519464,21325,2092.130615234375
1589311394.5747256,21392,2116.202392578125
1589311446.2112849,21410,2126.39404296875
1589311638.158572,21485,2187.42333984375
1589311757.9838443,21524,2217.424072265625
1589311757.9863064,21525,2217.088134765625
1589312194.4566824,21682,2114.03466796875
1589312304.24114,21724,2126.328857421875
1589312304.2432501,21725,2139.092529296875
1589312479.6002188,21790,2214.82763671875
1589312501.7037845,21796,2169.98486328125
1589312545.7938097,21816,2221.055908203125
1589312567.7920232,21822,2201.3974609375
1589312633.9123392,21843,2196.544189453125
1589312655.9492981,21849,2199.3017578125
1589312810.8222604,21909,2011.335205078125
1589312965.8445694,21968,2093.93212890625
1589313054.1582005,22000,2191.93994140625
1589313085.7732224,22007,2182.850341796875
1589313689.3094115,22221,2189.91552734375
1589313757.3618023,22246,2158.840087890625
1589313802.5157006,22259,2150.5390625
1589313870.3763278,22286,2191.18896484375
1589313893.107541,22293,2172.70947265625
1589313938.130616,22309,2189.19091796875
1589313960.868366,22317,2210.574951171875
1589314006.2596147,22331,2186.491455078125
1589314074.3955975,22359,2193.231201171875
1589314278.3445437,22428,2320.263427734375
1589314278.3512638,22431,2310.71533203125
1589314413.304968,22473,2376.81591796875
1589314515.3888319,22508,2371.27734375
1589314629.225103,22545,2373.654541015625
1589314881.0667357,22636,2401.052734375
1589314926.8851342,22652,2438.02001953125
1589315226.0818307,22759,2453.01904296875
1589315248.931795,22766,2427.469970703125
1589315295.1504788,22778,2384.446044921875
1589315434.4582407,22829,2372.751953125
1589315480.7357068,22841,2388.4130859375
1589315737.7659063,22931,2311.523193359375
1589315737.7728753,22934,2331.769775390625
1589316192.718769,23081,2501.75
1589316192.7285676,23085,2458.054931640625
1589316192.7307186,23086,2458.72412109375
1589316239.1789768,23103,2367.43408203125
1589316286.1388075,23118,2421.406005859375
1589316309.6930537,23128,2382.758056640625
1589316356.742724,23139,2344.270263671875
1589316356.7536385,23144,2373.5625
1589316380.287942,23149,2345.50341796875
1589316474.8253055,23183,2314.598876953125
1589316522.1857588,23193,2365.873779296875
1589316593.4863243,23219,2314.11328125
1589316711.7029624,23264,2296.243408203125
1589316782.7774658,23287,2206.97265625
1589316948.676687,23338,2354.035888671875
1589317020.3460658,23362,2423.33740234375
1589317068.1473243,23381,2520.56005859375
1589317116.010354,23395,2495.353515625
1589317211.227574,23428,2474.718505859375
1589317555.8554919,23541,2331.976806640625
1589317700.0602295,23590,2374.53857421875
1589317939.2540898,23671,2347.290283203125
1589317987.6472447,23682,2306.62939453125
1589318036.4277527,23702,2239.25537109375
1589318229.3029768,23762,2231.052490234375
1589318253.4869478,23775,2255.6787109375
1589318375.475897,23812,2189.06298828125
1589318424.1425607,23832,2223.121337890625
1589318472.5220695,23843,2278.38916015625
1589318765.7983515,23939,2340.361083984375
1589319193.1447246,24080,2291.58154296875
1589319316.7911875,24119,2353.063232421875
1589319416.1022077,24148,2367.826171875
1589319540.3954434,24187,2505.465576171875
1589319690.3555918,24235,2513.58935546875
1589319840.5242789,24283,2415.85888671875
1589319840.5288434,24285,2414.1015625
1589319865.78872,24293,2363.091552734375
1589319966.6526308,24323,2413.284912109375
1589320041.947878,24346,2385.849853515625
1589320067.088057,24360,2333.16552734375
1589320267.6313043,24417,2335.889892578125
1589320579.1772969,24513,2413.48486328125
1589320705.0489368,24558,2523.88916015625
1589320730.2931938,24562,2574.015380859375
1589320907.3821008,24622,2422.84619140625
1589321058.9272404,24668,2342.780029296875
1589321160.410629,24698,2459.5029296875
1589321211.2737615,24720,2477.6396484375
1589321236.1803043,24728,2508.231201171875
1589321643.9388254,24850,2445.3583984375
1589321720.743241,24880,2439.92724609375
1589321797.12844,24902,2363.863525390625
1589321899.9213011,24935,2445.04638671875
1589322167.9414437,25009,2520.852783203125
1589322270.631645,25048,2510.68603515625
1589322555.4090538,25134,2410.76806640625
1589322788.5247157,25207,2408.79833984375
1589322866.9220378,25232,2415.132080078125
1589322918.4829485,25245,2398.795654296875
1589322944.6055884,25254,2370.495361328125
1589323205.7685485,25333,2291.429443359375
1589323387.5665178,25392,2342.750732421875
1589323797.838526,25506,2531.527099609375
1589323850.7053363,25521,2513.61279296875
1589324088.934264,25600,2312.3515625
1589324300.93371,25662,2285.397705078125
1589324379.9691446,25687,2302.599853515625
1589324671.9647024,25776,2284.05029296875
1589324805.765018,25813,2338.590576171875
1589324912.4951026,25848,2345.09912109375
1589325046.87335,25881,2408.6181640625
1589325180.8687897,25922,2473.334228515625
1589325541.0869389,26030,2393.38525390625
1589325594.8542159,26046,2407.421142578125
1589325675.7212725,26067,2306.072509765625
1589325702.9676483,26076,2323.334228515625
1589325757.4009352,26092,2336.45166015625
1589325973.6200514,26155,2371.244873046875
1589325973.6224482,26156,2366.812255859375
1589326025.5674152,26170,2391.502685546875
1589326377.1356876,26280,2469.145263671875
1589326432.0557284,26293,2403.791015625
1589326459.064368,26304,2414.423828125
1589326815.9523716,26404,2514.456787109375
1589327037.100491,26471,2399.81787109375
1589327214.5935223,26513,2337.797607421875
1589327743.4842482,26671,2460.181396484375
1589328051.0480847,26755,2533.99169921875
1589328051.0524538,26757,2527.785400390625
1589328190.1580682,26797,2490.92822265625
1589328190.1612408,26798,2477.2392578125
1589328190.1636138,26799,2484.59423828125
1589328246.2727923,26815,2461.150146484375
1589328302.0148935,26828,2415.10888671875
1589328302.0189686,26830,2411.90234375
1589328669.4136183,26929,2519.194580078125
1589329188.980061,27079,2431.168212890625
1589329415.195644,27143,2475.47412109375
1589329443.2340486,27149,2460.486572265625
1589329471.4057386,27155,2477.95703125
1589329471.4151316,27159,2506.87109375
1589329471.4172552,27160,2498.1796875
1589329756.655434,27235,2502.031494140625
1589329897.1907995,27275,2394.885498046875
1589330099.1564534,27330,2369.09716796875
1589330470.905367,27439,2672.966552734375
1589330528.9063053,27450,2631.98388671875
1589330557.7494595,27458,2646.244873046875
1589330742.3901503,27506,2593.326904296875
1589330828.5427787,27530,2547.536865234375
1589330973.923935,27570,2564.8388671875
1589330973.9315903,27573,2585.069091796875
1589331090.7238104,27604,2638.040771484375
1589331119.783529,27614,2612.56884765625
1589331148.9508123,27621,2552.975830078125
1589331207.3039896,27639,2585.038330078125
1589331410.610216,27696,2545.0537109375
1589331498.0799675,27716,2569.15185546875
1589331498.0859385,27719,2588.748779296875
1589331585.8006496,27740,2560.27294921875
1589331907.5261836,27826,2438.7646484375
1589332232.5487027,27917,2355.662841796875
1589332232.552998,27919,2339.1806640625
1589332351.2785993,27951,2407.563232421875
1589332439.1659987,27969,2459.6552734375
1589333488.3251936,28252,2467.1142578125
1589333577.5275233,28278,2457.78466796875
1589333755.7078521,28322,2472.100341796875
1589333965.524739,28377,2492.677978515625
1589334176.4674382,28439,2570.526123046875
1589334236.1886964,28452,2601.951416015625
1589334580.5982356,28544,2670.942138671875
1589334702.1717532,28573,2604.2021484375
1589334853.8566213,28612,2632.845947265625
1589335095.1983678,28677,2486.35107421875
1589335916.9315524,28892,2548.211181640625
1589336227.2567737,28971,2388.339111328125
1589336319.8137555,28997,2444.055908203125
1589336423.6311324,29019,2534.468017578125
1589336485.1381345,29038,2631.1064453125
1589336578.6063702,29058,2687.64306640625
1589336578.6185079,29063,2708.539794921875
1589336640.6549685,29079,2739.3779296875
1589336702.7744086,29091,2671.396484375
1589336764.809144,29107,2688.265869140625
1589336859.2377493,29134,2597.18798828125
1589337136.1143012,29202,2599.192138671875
1589337322.6518888,29251,2534.480224609375
1589337354.0106869,29264,2558.440673828125
1589337384.7410693,29272,2514.51123046875
1589337761.001895,29367,2575.39404296875
1589338043.1509397,29439,2525.30078125
1589338169.2538157,29472,2500.38134765625
1589338200.5805483,29479,2539.635986328125
1589338232.2596538,29488,2570.766845703125
1589338462.0696688,29538,2560.2490234375
1589338462.0769525,29541,2568.394287109375
1589338556.113894,29562,2555.2841796875
1589338587.7359507,29574,2558.790771484375
1589338682.9379447,29593,2503.256591796875
1589338745.942511,29612,2446.695068359375
1589339286.238856,29748,2594.735107421875
1589339603.2053618,29829,2433.63525390625
1589339603.2076714,29830,2441.43115234375
1589339729.9677885,29864,2467.272705078125
1589339825.7617767,29883,2569.11767578125
1589340018.0012562,29929,2654.671142578125
1589340309.9762874,30001,2554.06201171875
1589340319.542984,30006,2578.38037109375
1589340416.2761292,30032,2523.466796875
1589340610.7812417,30078,2529.817138671875
1589340675.2949271,30093,2548.498779296875
1589340866.9906225,30138,2546.37744140625
1589340980.4577098,30175,2491.82763671875
1589341136.1286225,30218,2464.075439453125
1589341187.8888884,30238,2477.0888671875
1589341214.0022113,30244,2473.050537109375
1589341265.6303983,30257,2561.8857421875
1589341347.7972214,30285,2623.598876953125
1589341479.6728985,30328,2699.5078125
1589341888.1316993,30435,2459.104248046875
1589341974.791403,30460,2494.790771484375
1589342002.7199068,30467,2512.02685546875
1589342002.7267635,30471,2543.613037109375
1589342356.9537385,30570,2554.5107421875
1589342356.958319,30573,2554.198974609375
1589342486.6065576,30613,2669.11767578125
1589342796.1498733,30707,2666.500244140625
1589342848.5179982,30721,2636.668701171875
1589342900.4525697,30738,2551.8232421875
1589342900.4543564,30739,2547.882568359375
1589343030.3854434,30781,2584.725830078125
1589343342.3138933,30880,2665.685302734375
1589343929.5703366,31053,2819.4462890625
1589344114.0583196,31106,2761.820556640625
1589344464.79732,31214,2746.789794921875
1589344517.731738,31225,2746.933349609375
1589344918.6639724,31348,2698.02392578125
1589345107.4638846,31407,2533.35009765625
1589345242.1820877,31444,2546.83935546875
1589345322.4668996,31465,2600.510009765625
1589345439.434435,31502,2770.747314453125
1589345576.1205487,31538,2730.990478515625
1589345576.1221595,31539,2759.743408203125
1589345656.6817577,31564,2793.30126953125
1589345874.8907862,31626,2760.118896484375
1589346119.349929,31697,2740.337890625
1589346201.8527567,31723,2725.41357421875
1589346256.3394864,31740,2710.5224609375
1589346338.378967,31763,2697.8544921875
1589346502.6535325,31809,2751.587158203125
1589346728.9287724,31874,2742.174560546875
1589346756.7549062,31881,2729.426025390625
1589346785.1069884,31889,2749.71875
1589346948.8393319,31937,2843.391845703125
1589346976.0375392,31946,2862.68701171875
1589347182.7996817,32005,2704.969970703125
1589347238.8673449,32018,2754.30712890625
1589347736.5684245,32163,2603.33984375
1589347764.1569498,32175,2671.948486328125
1589347875.6229799,32208,2789.28515625
1589347903.1653242,32210,2781.546630859375
1589348046.5987465,32250,2910.39599609375
1589348268.9565566,32315,2826.410400390625
1589348523.9820259,32389,2752.509765625
1589348699.3133438,32436,2777.150390625
1589348812.3662188,32472,2791.335205078125
1589348924.247788,32501,2738.9716796875
1589349046.4002507,32530,2693.468505859375
1589349074.6149044,32543,2739.3662109375
1589349102.7499032,32546,2724.964599609375
1589349331.2343702,32612,2771.55322265625
1589349331.238686,32615,2780.203125
1589349500.3575764,32658,2737.147705078125
1589349641.3456054,32697,2721.087646484375
1589349669.5463543,32707,2680.86572265625
1589349871.4475362,32763,2594.7255859375
1589350334.6468942,32895,2803.77294921875
1589350362.865489,32902,2788.65087890625
1589350362.8668501,32903,2793.259033203125
1589350391.1857529,32910,2777.50537109375
1589350622.877602,32975,2917.048583984375
1589350746.174929,33003,2821.5361328125
1589350775.3983774,33015,2860.853759765625
1589350833.102187,33028,2753.010009765625
1589350861.4432654,33035,2738.47216796875
1589351260.998295,33149,2746.83447265625
1589351289.3491178,33153,2755.977294921875
1589351375.2682939,33180,2834.026123046875
1589351375.2712026,33182,2834.827880859375
1589351634.6721532,33249,2762.5087890625
1589351695.2526248,33272,2762.3271484375
1589351954.2034986,33342,2684.325927734375
1589351987.2432978,33352,2703.579345703125
1589352076.6211205,33369,2729.177734375
1589352076.6315296,33376,2699.086181640625
1589352105.287743,33379,2703.61865234375
1589352163.1355054,33393,2697.909423828125
1589352192.1717894,33404,2755.718994140625
1589352695.900995,33540,2666.4775390625
1589352842.63703,33577,2667.397705078125
1589353018.4589326,33632,2751.6083984375
1589353048.4606392,33639,2819.989013671875
1589353285.7725618,33704,3014.197021484375
1589353403.0572634,33729,2872.0869140625
1589353432.3909576,33738,2838.685546875
1589353461.1214042,33750,2776.4892578125
1589353549.5174448,33769,2818.380859375
1589353608.3827941,33786,2862.005615234375
1589353666.2633543,33801,2755.392822265625
1589353784.610349,33840,2866.95751953125
1589353842.7891653,33852,2965.836181640625
1589353930.6126804,33877,2818.47509765625
1589354048.9300818,33907,2821.17626953125
1589354078.8456297,33914,2823.607177734375
1589354286.497071,33972,2788.1328125
1589354475.08504,34018,2818.79150390625
1589354534.0343392,34037,2817.529296875
1589354563.4660103,34044,2829.077392578125
1589354742.7568996,34090,2817.337646484375
1589354920.5024972,34142,2777.251953125
1589354950.2539103,34145,2777.276123046875
1589355069.7502105,34180,2729.948486328125
1589355310.7668395,34248,2871.75732421875
1589355429.6835463,34273,2901.683837890625
1589355548.1989276,34307,2813.154541015625
1589355548.2036452,34310,2793.32666015625
1589355759.8963006,34362,2773.67138671875
1589355759.8978615,34363,2777.748046875
1589355820.2154603,34384,2739.845458984375
1589356031.4264014,34439,2828.37890625
1589356151.6345744,34466,2830.564453125
1589356374.2717903,34526,2751.811279296875
1589356374.2733161,34527,2756.130859375
1589356503.7666588,34553,2787.3486328125
1589356535.5719182,34565,2809.7138671875
1589356598.80755,34580,2878.2021484375
1589356662.0406458,34600,2889.90625
1589356725.2237947,34609,2897.10986328125
1589356757.4958384,34618,2809.689208984375
1589356852.2657263,34648,2747.708984375
1589357075.0677683,34697,2671.659423828125
1589357265.0874336,34752,2731.99658203125
1589357393.2883537,34784,2823.259765625
1589357488.7896543,34806,2837.861083984375
1589357777.6330845,34879,2659.325927734375
1589358102.535121,34957,2921.246337890625
1589358404.1266358,35031,2816.626220703125
1589358589.7723055,35080,2731.15478515625
1589358749.5170097,35116,2683.909912109375
1589359000.8252084,35178,2804.12109375
1589359277.8048997,35255,2969.160400390625
1589359308.6346362,35258,2987.670166015625
1589359586.7534337,35334,2701.12744140625
1589359679.068238,35355,2648.66015625
1589359709.8967037,35363,2662.497314453125
1589359742.2953665,35376,2618.0224609375
1589359773.0590043,35378,2639.5390625
1589359773.067609,35384,2673.324462890625
1589360021.7335017,35448,2764.6708984375
1589360177.003579,35482,2848.62646484375
1589360177.006664,35484,2852.089599609375
1589360177.008752,35485,2840.14501953125
1589360531.693581,35571,2737.39111328125
1589360531.699027,35574,2743.211669921875
1589360656.9299529,35601,2803.676025390625
1589361361.6086538,35772,2861.802490234375
1589361398.921141,35779,2859.19287109375
1589361552.2037501,35816,2888.350341796875
1589361681.5885031,35845,2845.55126953125
1589361712.7113485,35850,2804.813232421875
1589361871.6332712,35892,2795.265869140625
1589362124.4073112,35954,2737.095703125
1589362187.8921566,35971,2729.565673828125
1589362187.893122,35972,2721.119384765625
1589362451.1799881,36038,2754.09033203125
1589362482.6146488,36046,2745.47314453125
1589362546.269286,36058,2708.69287109375
1589362671.9370644,36095,2730.41845703125
1589362671.9385755,36096,2735.71826171875
1589362703.635062,36099,2758.4423828125
1589362958.9004793,36165,2571.003662109375
1589363183.1410134,36217,2751.953369140625
1589363214.939968,36232,2782.59033203125
1589363278.907624,36247,2850.64013671875
1589363344.4034264,36263,2869.96142578125
1589363408.4398756,36276,2812.371337890625
1589363536.5780518,36311,2749.1318359375
1589363633.0635076,36330,2688.4912109375
1589363665.5162344,36337,2715.79150390625
1589364672.904696,36570,2854.404296875
1589364934.8174129,36630,2750.387939453125
1589365076.2292252,36660,2763.27587890625
1589365148.3971128,36679,2762.7080078125
1589365532.8944874,36768,2584.92138671875
1589365708.6566699,36807,2762.64599609375
1589365745.1293309,36811,2775.377197265625
1589365780.297762,36820,2731.37255859375
1589365815.3692284,36826,2726.6171875
1589365919.5027468,36851,2800.193359375
1589366168.3359907,36908,2849.3310546875
1589366344.533907,36951,2756.900390625
1589366820.8275256,37054,3037.47265625
1589367102.645443,37115,2882.07861328125
1589367371.1607852,37170,2742.872802734375
1589367521.83011,37203,2791.232421875
1589367671.9019845,37240,2836.50732421875
1589367994.8249562,37312,2906.172607421875
1589368030.2379243,37318,2869.367431640625
1589368065.8682556,37327,2801.84716796875
1589368330.888947,37381,2809.411376953125
1589368683.1190846,37456,2828.8564453125
1589368758.2889712,37466,2844.57568359375
1589368872.8376997,37490,2936.86572265625
1589368872.8478072,37496,3015.021240234375
1589369217.6763024,37562,2750.953857421875
1589369632.9815712,37650,2819.38623046875
1589369781.5522501,37685,2883.25732421875
1589370078.0504713,37746,2801.310302734375
1589370152.3504038,37765,2834.29150390625
1589370337.9090235,37808,2836.36474609375
1589370675.8465464,37877,2692.827392578125
1589370975.2137015,37942,2814.594970703125
1589371086.3491712,37964,2777.01806640625
1589371687.8005357,38092,2931.022705078125
1589372173.7397459,38193,2865.4365234375
1589372402.7771463,38248,2938.21630859375
1589372477.1912925,38263,2911.23828125
1589372775.1811469,38328,2918.6552734375


==> figure source files/plot_python/csv/shprl/walker/1.csv <==
Wall time,Step,Value
1588864852.650887,43,-806.3969116210938
1588864852.7362633,46,-802.1602172851562
1588864863.8426073,72,-767.529296875
1588864874.7611642,95,-747.8787231445312
1588864905.2115662,159,-708.6206665039062
1588864909.6090152,168,-710.4486083984375
1588864941.701363,230,-728.563720703125
1588864946.369223,235,-728.5767822265625
1588864955.2307065,256,-748.6373901367188
1588864966.5112615,274,-732.0698852539062
1588864983.6098266,309,-709.6732788085938
1588864983.7123287,311,-707.001220703125
1588864987.3319764,319,-710.2448120117188
1588865040.7078252,422,-717.6856689453125
1588865061.2752142,461,-703.0234375
1588865069.6806326,475,-696.5451049804688
1588865118.3159795,537,-667.064453125
1588865139.9120395,580,-660.00390625
1588865144.4714742,587,-671.3135375976562
1588865171.2309115,635,-672.265380859375
1588865177.767411,648,-671.7404174804688
1588865191.2686462,672,-674.5194702148438
1588865218.3811066,715,-702.9232788085938
1588865223.3342404,723,-698.6093139648438
1588865253.744195,772,-719.2678833007812
1588865264.3750424,786,-724.0119018554688
1588865274.0126011,803,-699.6077270507812
1588865278.39165,809,-698.1388549804688
1588865293.0488846,837,-704.5596923828125
1588865361.6613426,946,-670.75048828125
1588865376.8494565,972,-652.8201904296875
1588865409.7828314,1015,-632.1751708984375
1588865444.9962316,1067,-650.3818969726562
1588865470.0864549,1105,-654.41650390625
1588865515.6641622,1181,-671.42822265625
1588865567.1488461,1262,-644.9925537109375
1588865601.8226974,1317,-619.489501953125
1588865601.8978915,1320,-614.9570922851562
1588865612.5528722,1334,-609.3363647460938
1588865617.300367,1338,-610.631103515625
1588865649.428321,1386,-612.4716796875
1588865654.6693034,1393,-612.743408203125
1588865683.1899045,1437,-617.8078002929688
1588865705.0927632,1467,-594.8153686523438
1588865752.3720772,1524,-583.2355346679688
1588865771.922872,1553,-562.1411743164062
1588865782.3783467,1569,-547.1368408203125
1588865792.7271667,1585,-524.0723876953125
1588865830.6397586,1641,-501.94171142578125
1588865864.585122,1692,-497.7247314453125
1588865875.1823301,1710,-492.4976501464844
1588865881.5381274,1719,-467.034423828125
1588865894.8750129,1735,-444.4030456542969
1588865899.6722453,1738,-439.4841003417969
1588865927.150107,1782,-431.694091796875
1588865969.1373942,1845,-475.1127014160156
1588865985.369193,1867,-460.0802307128906
1588865985.9371843,1870,-462.58502197265625
1588865991.7540014,1878,-457.9503479003906
1588866018.9719298,1918,-412.2383728027344
1588866031.2434142,1935,-390.2558898925781
1588866042.5297358,1948,-384.8478698730469
1588866110.810795,2037,-345.69036865234375
1588866156.9685962,2097,-342.8795471191406
1588866216.709812,2188,-358.4306945800781
1588866222.7829702,2200,-366.10565185546875
1588866246.5962381,2232,-378.8786315917969
1588866251.7822068,2238,-382.189208984375
1588866268.533968,2258,-383.770263671875
1588866268.7393277,2263,-390.5378112792969
1588866304.6673863,2308,-380.6009521484375
1588866310.941583,2320,-371.30889892578125
1588866340.1450205,2355,-379.7333679199219
1588866362.8480537,2390,-409.93048095703125
1588866362.9227014,2391,-408.7354736328125
1588866400.6673186,2437,-390.86090087890625
1588866412.419837,2454,-381.2564392089844
1588866412.4757612,2456,-382.3227233886719
1588866419.6234915,2461,-382.9034118652344
1588866440.9034607,2486,-369.2173156738281
1588866440.9390533,2487,-367.2497863769531
1588866452.670924,2499,-374.1020202636719
1588866462.1608016,2504,-372.4239807128906
1588866486.8180847,2533,-378.3232727050781
1588866498.404014,2548,-379.42291259765625
1588866503.9098868,2554,-387.3494873046875
1588866600.215059,2686,-379.3507385253906
1588866642.723939,2741,-405.71514892578125
1588866679.2644753,2790,-391.4623718261719
1588866763.820238,2897,-353.20123291015625
1588866814.5517788,2968,-386.37640380859375
1588866878.9356806,3039,-381.1717224121094
1588866885.0692074,3042,-380.28179931640625
1588866931.028807,3100,-355.12530517578125
1588866981.25148,3162,-381.2191467285156
1588867030.1190908,3231,-314.0279541015625
1588867042.8518412,3245,-301.7424011230469
1588867042.9054415,3247,-301.1789855957031
1588867042.9318516,3248,-300.6352844238281
1588867095.3310516,3306,-305.0980224609375
1588867242.7005756,3481,-270.9732666015625
1588867360.7606275,3601,-253.60731506347656
1588867373.9401355,3619,-266.9181213378906
1588867374.0484335,3621,-268.5234069824219
1588867413.599344,3671,-274.2327575683594
1588867460.5185277,3727,-215.0813751220703
1588867474.6446407,3742,-224.46530151367188
1588867522.2719982,3794,-265.66363525390625
1588867536.908936,3815,-274.9771423339844
1588867543.4074228,3822,-283.0757751464844
1588867638.7687724,3929,-195.44021606445312
1588867661.3662992,3957,-210.6687774658203
1588867688.4519672,3985,-227.2777862548828
1588867741.6993794,4037,-227.9243621826172
1588867799.6282666,4099,-256.40203857421875
1588867882.8594964,4197,-210.2762451171875
1588867910.427465,4228,-240.18496704101562
1588867917.1463637,4233,-231.28099060058594
1588867981.1001813,4305,-204.6991424560547
1588867988.2101586,4318,-195.42974853515625
1588867988.2664003,4320,-192.5274658203125
1588868063.524111,4401,-188.09286499023438
1588868144.430306,4493,-108.4635009765625
1588868168.958537,4510,-126.24605560302734
1588868190.4671032,4531,-125.59612274169922
1588868276.3184593,4629,-171.32652282714844
1588868312.3490434,4665,-216.1219482421875
1588868312.459828,4669,-194.50746154785156
1588868320.0303833,4677,-194.62594604492188
1588868386.3457012,4751,-112.47383880615234
1588868422.1893957,4789,-103.88009643554688
1588868437.7390115,4803,-90.49337005615234
1588868477.0250616,4841,-120.29267883300781
1588868484.1047564,4853,-100.6102523803711
1588868519.68896,4895,-71.8018798828125
1588868585.7742524,4963,-9.26334285736084
1588868593.106121,4972,3.3312807083129883
1588868593.1953714,4975,-3.107290267944336
1588868679.9284973,5051,-44.08051681518555
1588868680.480644,5053,-41.290985107421875
1588868734.5602407,5107,-84.50765228271484
1588868757.5764377,5135,-63.73112487792969
1588868857.0647116,5240,40.934715270996094
1588868952.8079085,5330,-33.30192184448242
1588868968.2788837,5346,-6.024397850036621
1588868977.0007753,5360,-5.089724540710449
1588869040.855578,5421,-17.294292449951172
1588869143.9944267,5518,62.93442153930664
1588869175.9954906,5550,92.25096893310547
1588869297.1599224,5665,51.09288024902344
1588869304.9620254,5680,27.551815032958984
1588869353.9940617,5724,4.741472244262695
1588869440.7125058,5809,33.691829681396484
1588869458.1898587,5826,35.12735366821289
1588869458.2705705,5829,46.179691314697266
1588869497.1471102,5865,138.64732360839844
1588869497.8938506,5872,129.8289337158203
1588869536.7457042,5908,175.72572326660156
1588869559.806307,5929,136.09619140625
1588869615.6471179,5991,75.47140502929688
1588869651.2850666,6011,36.50157928466797
1588869763.4968905,6122,78.7789077758789
1588869771.8781798,6132,69.67497253417969
1588869845.0600905,6201,65.90309143066406
1588869853.695019,6214,75.97296142578125
1588869861.6788204,6220,81.87704467773438
1588869878.5285273,6233,84.79966735839844
1588869940.572348,6290,219.1473846435547
1588869965.3724697,6313,167.04470825195312
1588869965.5309029,6318,160.04666137695312
1588870036.7112582,6377,168.6162567138672
1588870063.3581338,6401,195.07984924316406
1588870165.6481087,6497,140.67739868164062
1588870203.6222103,6521,172.28700256347656
1588870257.0176308,6575,269.0229187011719
1588870292.8336425,6604,292.4400939941406
1588870350.5898538,6658,242.87130737304688
1588870392.4992306,6697,184.9334716796875
1588870392.588387,6700,174.1099090576172
1588870402.7201054,6712,187.99136352539062
1588870436.3116305,6743,182.91734313964844
1588870547.541942,6847,130.9243927001953
1588870557.5608387,6855,130.179443359375
1588870573.9277315,6870,171.60365295410156
1588870682.2581573,6967,95.46720123291016
1588870715.9909751,6993,156.2099151611328
1588870745.0256476,7015,148.2148895263672
1588870850.108874,7107,329.5936279296875
1588870859.0328712,7115,320.25048828125
1588870902.3167665,7156,332.50872802734375
1588870998.7598584,7248,368.8144226074219
1588871069.1225345,7312,345.5187683105469
1588871104.0686011,7340,334.76495361328125
1588871104.149422,7341,332.8241271972656
1588871121.6366625,7360,315.13983154296875
1588871150.0878677,7383,298.762939453125
1588871176.2562516,7402,279.9599914550781
1588871229.7895913,7451,285.28704833984375
1588871239.5140193,7461,301.427734375
1588871239.59305,7464,305.83233642578125
1588871257.6141436,7479,369.1720886230469
1588871301.7226994,7512,318.0775451660156
1588871502.5474894,7688,372.4288024902344
1588871511.3799431,7694,341.6180419921875
1588871591.2390833,7761,392.7054748535156
1588871618.3433485,7789,373.47308349609375
1588871627.710143,7799,426.2088623046875
1588871671.8699894,7834,462.9769287109375
1588871748.8426883,7901,467.152587890625
1588871785.9128604,7933,436.5871276855469
1588871850.4870892,7992,389.75701904296875
1588871908.611238,8027,402.47198486328125
1588871955.047995,8067,395.3343505859375
1588872089.0103517,8181,413.03253173828125
1588872126.581983,8216,410.4143981933594
1588872135.8390305,8222,413.33673095703125
1588872220.4152825,8291,502.97418212890625
1588872267.665483,8335,468.3936462402344
1588872304.1290011,8364,533.4660034179688
1588872312.8821461,8369,526.1881713867188
1588872321.8208692,8378,524.041259765625
1588872421.5340672,8468,541.6035766601562
1588872421.6621654,8471,541.459716796875
1588872456.5568275,8499,563.8405151367188
1588872474.3309946,8509,588.7426147460938
1588872537.1923256,8567,575.5617065429688
1588872582.004842,8602,602.3406372070312
1588872617.823058,8636,563.3363647460938
1588872682.8448503,8696,625.0293579101562
1588872829.1337783,8820,517.8960571289062
1588872829.265656,8823,542.2168579101562
1588872896.641446,8879,685.908203125
1588872932.35634,8905,652.4906616210938
1588872932.4409184,8908,648.4733276367188
1588872962.0817301,8929,728.62841796875
1588872962.8207378,8936,723.5730590820312
1588873036.309243,8994,722.8743286132812
1588873036.9718983,9000,720.1531982421875
1588873110.5991583,9056,623.580810546875
1588873317.360359,9227,658.6835327148438
1588873327.0029652,9234,639.8829956054688
1588873355.4431624,9261,615.9750366210938
1588873423.3492773,9317,593.4244995117188
1588873461.9870474,9349,594.71728515625
1588873537.5043902,9413,617.1085815429688
1588873538.0886588,9416,598.8208618164062
1588873567.2090878,9436,559.6041259765625
1588873604.8429916,9469,647.171875
1588873713.644219,9548,569.841064453125
1588873723.463892,9555,572.0967407226562
1588873733.3441932,9568,552.3034057617188
1588873813.6196187,9628,655.10888671875
1588873852.0711296,9658,679.3480834960938
1588873881.8059373,9681,646.35888671875
1588873901.0627193,9699,609.21044921875
1588873988.2865865,9769,650.7387084960938
1588874077.3700743,9844,596.8540649414062
1588874157.8840346,9908,658.57861328125
1588874237.2027493,9973,666.4210815429688
1588874355.4754105,10059,669.0086669921875
1588874386.699232,10085,724.6710205078125
1588874499.4312582,10169,665.6302490234375
1588874632.9920034,10277,700.7372436523438
1588874643.5098047,10284,686.3153686523438
1588874786.257015,10397,737.013671875
1588874786.3381357,10400,737.6080322265625
1588874818.6309628,10421,741.36767578125
1588874893.6133592,10480,757.1935424804688
1588874913.5043154,10490,757.0200805664062
1588874913.6643336,10494,750.4012451171875
1588874963.5588243,10523,765.32958984375
1588875005.0807538,10556,849.6749877929688
1588875067.8192143,10608,865.3460693359375
1588875098.390119,10625,847.1865844726562
1588875109.0224657,10639,819.6004028320312
1588875130.8004894,10655,783.5079345703125
1588875151.2007282,10672,782.11962890625
1588875202.9997337,10712,719.5890502929688
1588875267.3699427,10758,858.899169921875
1588875267.393343,10759,856.3383178710938
1588875299.2781942,10781,884.483154296875
1588875342.2043571,10816,854.6360473632812
1588875384.686475,10842,854.1868286132812
1588875395.7847543,10851,822.0919799804688
1588875416.8501337,10865,798.136962890625
1588875463.0160205,10903,848.3226928710938
1588875473.3005245,10906,833.5888671875
1588875517.9888234,10940,824.7135620117188
1588875518.1461346,10944,824.224853515625
1588875550.2126617,10967,861.3173217773438
1588875560.653605,10973,865.9564208984375
1588875560.7075455,10975,864.1243896484375
1588875623.1147778,11015,885.3482055664062
1588875634.45034,11021,881.9100952148438
1588875656.6352115,11034,929.1943359375
1588875656.7603106,11039,938.2876586914062
1588875744.5114098,11103,918.043701171875
1588875777.4391968,11122,933.5963745117188
1588875788.5553994,11131,892.2138671875
1588875842.9298823,11176,826.5968627929688
1588875875.7734904,11199,833.873291015625
1588875886.2926838,11201,832.2486572265625
1588875886.3220754,11202,833.8598022460938
1588875972.6021185,11261,934.01953125
1588876250.7339137,11420,921.5446166992188
1588876347.5738063,11473,907.718505859375
1588876375.5243838,11493,935.8834228515625
1588876443.5012832,11524,912.0367431640625
1588876457.4188433,11533,918.5149536132812
1588876485.8398824,11550,882.4528198242188
1588876515.072624,11567,907.9197998046875
1588876571.2416804,11598,923.0764770507812
1588876670.2405288,11649,951.9973754882812
1588876699.5222936,11672,900.2071533203125
1588876727.8402193,11686,904.4666748046875
1588876856.6155632,11760,893.1013793945312
1588877072.1132274,11874,866.3675537109375
1588877243.4879935,11970,946.30908203125
1588877244.041825,11975,976.8137817382812
1588877327.4940743,12011,1013.5232543945312
1588877384.5526774,12042,966.5595703125
1588877559.5227797,12139,951.5936889648438
1588877602.3669636,12165,877.109375
1588877616.9598973,12169,891.1570434570312
1588877646.5778356,12185,834.8806762695312
1588877719.6278698,12227,940.5768432617188
1588877838.5964131,12291,956.6632080078125
1588877838.7006087,12294,951.2333374023438
1588877868.190845,12310,929.0634155273438
1588878046.2216961,12406,963.2196044921875
1588878147.4972937,12459,984.0546264648438
1588878341.4856045,12554,1045.21533203125
1588878551.2740846,12672,987.3681640625
1588878611.4170046,12700,1039.5909423828125
1588878717.5820663,12759,1076.774658203125
1588878808.1989496,12806,973.2927856445312
1588878946.0714612,12878,980.3372802734375
1588878992.504058,12897,975.0241088867188
1588879069.88796,12940,956.771484375
1588879101.0191085,12960,999.9218139648438
1588879233.3817413,13018,1068.48388671875
1588879264.337035,13035,1045.201416015625
1588879310.3380687,13062,1060.400146484375
1588879356.60016,13083,1016.9701538085938
1588879371.9342237,13095,1020.528564453125
1588879401.6858501,13110,1015.6857299804688
1588879416.6881356,13114,1017.5889892578125
1588879447.4647315,13131,1044.6400146484375
1588879509.4296353,13167,998.1946411132812
1588879586.96409,13207,967.39013671875
1588879648.263206,13240,948.3699951171875
1588879866.0876744,13350,980.319091796875
1588879977.5331388,13403,1079.1832275390625
1588879977.6735823,13407,1070.42041015625
1588880024.7153137,13427,1083.641357421875
1588880118.4275994,13476,1108.2332763671875
1588880192.1052933,13505,1042.6954345703125
1588880271.0654638,13547,1017.8383178710938
1588880366.928852,13598,1020.425537109375
1588880415.356152,13621,1019.3577270507812
1588880529.0607648,13680,1112.8016357421875
1588880544.6048663,13683,1129.963623046875
1588880677.0682297,13748,1118.96826171875
1588880742.090693,13777,1119.3934326171875
1588880808.8312318,13811,1001.6047973632812
1588880874.054226,13846,1080.977294921875
1588880922.406683,13869,1038.476318359375
1588880954.111771,13885,1011.6934814453125
1588881101.1366496,13958,936.1185913085938
1588881149.0086598,13977,978.0504150390625
1588881181.671442,13999,1037.1470947265625
1588881372.4417784,14081,1050.1431884765625
1588881636.3237526,14222,1038.12451171875
1588881760.8564813,14288,1115.99755859375
1588881776.1745903,14295,1124.0150146484375
1588881791.9678638,14304,1145.33154296875
1588881835.9399683,14321,1198.187255859375
1588881851.64599,14333,1206.080810546875
1588881866.757843,14339,1215.839111328125
1588881980.5948236,14398,1140.881591796875
1588882072.6558545,14448,1111.8619384765625
1588882164.8245761,14495,1132.1407470703125
1588882250.9295764,14531,1161.056396484375
1588882298.6193836,14555,1145.7745361328125
1588882298.7301161,14558,1132.9171142578125
1588882454.693454,14633,1085.0318603515625
1588882455.3852782,14639,1049.3079833984375
1588882517.5936174,14669,1077.1639404296875
1588882533.1908019,14678,1073.3538818359375
1588882548.5832822,14682,1065.1187744140625
1588882548.7745717,14688,1049.218017578125
1588882739.449401,14780,1056.8397216796875
1588882739.537825,14781,1051.985595703125
1588882756.2481952,14789,1095.2581787109375
1588882771.4941282,14793,1099.2568359375
1588882802.160841,14810,1098.7867431640625
1588882929.1068947,14874,1150.591552734375
1588882960.7816348,14893,1105.7391357421875
1588883024.029324,14927,1087.3662109375
1588883241.0354962,15028,1182.274169921875
1588883368.4236066,15091,1192.58740234375
1588883465.3211482,15137,1118.21044921875
1588883546.1636746,15181,1175.5594482421875
1588883579.3160574,15200,1190.1619873046875
1588883724.5000134,15267,1202.4334716796875
1588883840.0022762,15325,1155.4288330078125
1588883887.8349319,15348,1214.2646484375
1588884151.516756,15474,1185.796630859375
1588884151.5848923,15476,1183.26953125
1588884228.3793952,15508,1251.105712890625
1588884292.8707848,15539,1213.8546142578125
1588884408.6408503,15598,1335.281982421875
1588884705.990652,15741,1279.5213623046875
1588884755.699296,15765,1241.502685546875
1588884772.0509243,15774,1194.1865234375
1588884789.0086753,15780,1207.318359375
1588884889.7454941,15826,1239.3455810546875
1588884889.841072,15829,1232.5914306640625
1588884923.1639528,15848,1180.6951904296875
1588885207.4118078,15980,1290.49560546875
1588885240.9250243,15994,1262.86181640625
1588885452.325869,16096,1257.121826171875
1588885503.3916125,16117,1243.4404296875
1588885791.383334,16250,1199.376220703125
1588885946.5466375,16322,1261.6856689453125
1588885980.6275277,16344,1293.00244140625
1588886032.179887,16361,1354.15966796875
1588886118.9270277,16407,1269.5347900390625
1588886205.2540853,16441,1307.107421875
1588886353.930519,16506,1234.6400146484375
1588886456.3916306,16560,1218.8040771484375
1588886525.481317,16586,1240.673828125
1588886526.1946447,16591,1241.30712890625
1588886682.1352372,16662,1225.1416015625
1588886769.057459,16698,1235.84130859375
1588886873.086113,16747,1263.64208984375
1588887011.8863227,16809,1344.7279052734375
1588887011.9260845,16810,1325.6356201171875
1588887085.3824482,16844,1254.5826416015625
1588887120.9381275,16858,1266.12451171875
1588887209.1631708,16900,1281.2279052734375
1588887590.2045758,17067,1335.4261474609375
1588887663.2992566,17098,1381.8607177734375
1588887735.3184853,17132,1419.8865966796875
1588887876.5199974,17193,1306.7169189453125
1588887895.777294,17203,1333.27880859375
1588887968.0328975,17240,1244.56005859375
1588887985.8912823,17248,1252.79541015625
1588888057.871132,17273,1284.9825439453125
1588888093.0615244,17291,1281.031005859375
1588888093.125892,17293,1277.9095458984375
1588888146.7298238,17316,1297.6414794921875
1588888146.760628,17317,1298.908447265625
1588888146.7920911,17318,1301.3819580078125
1588888165.2582674,17321,1314.52294921875
1588888201.3816643,17340,1351.2451171875
1588888273.5040314,17375,1392.204833984375
1588888345.2047725,17406,1421.450439453125
1588888435.260618,17445,1406.650390625
1588888453.0877967,17455,1390.51513671875
1588888665.361187,17544,1265.2003173828125
1588888701.3311708,17558,1298.413330078125
1588888774.1986065,17587,1351.5560302734375
1588888793.1356108,17594,1369.4853515625
1588888793.1788692,17595,1367.062255859375
1588888846.7529585,17624,1398.1385498046875
1588888883.22225,17634,1375.194580078125
1588888919.1695192,17654,1354.072998046875
1588889083.8914409,17723,1376.2049560546875
1588889195.9157681,17772,1274.1373291015625
1588889269.4280274,17805,1261.1910400390625
1588889361.6130161,17843,1291.6248779296875
1588889623.4344273,17954,1327.732177734375
1588889679.8236847,17979,1327.357177734375
1588889680.483602,17982,1323.0626220703125
1588889699.304783,17991,1275.3226318359375
1588889788.741423,18019,1356.138671875
1588889864.2275043,18054,1340.50341796875
1588889901.1688213,18066,1356.0732421875
1588890051.6317892,18130,1370.1063232421875
1588890088.5314302,18147,1369.93798828125
1588890239.1134818,18215,1200.66650390625
1588890294.994228,18237,1251.228271484375
1588890370.1823118,18265,1276.8035888671875
1588890484.5545194,18319,1379.501953125
1588890807.0998611,18452,1269.5128173828125
1588890807.1312642,18453,1271.317626953125
1588891047.5205877,18548,1407.536376953125
1588891162.6174872,18593,1424.0814208984375
1588891452.4523122,18714,1360.5406494140625
1588891472.0177963,18721,1343.4605712890625
1588891763.9789417,18846,1437.8525390625
1588891882.727843,18894,1453.8240966796875
1588892038.749561,18959,1437.9241943359375
1588892096.7424934,18978,1418.82275390625
1588892096.9529753,18983,1395.8121337890625
1588892166.2527757,19006,1393.7908935546875
1588892224.2990677,19028,1392.0006103515625
1588892283.5256133,19049,1383.341796875
1588892443.8208919,19117,1499.341552734375
1588892582.733378,19170,1436.0487060546875
1588892720.6395614,19228,1373.1903076171875
1588892819.197302,19272,1374.74072265625
1588892838.7391336,19276,1391.00634765625
1588892898.9379947,19301,1418.9373779296875
1588893356.758829,19486,1440.5931396484375
1588893409.0299406,19501,1467.2698974609375
1588893409.128536,19504,1466.2294921875
1588893469.1026514,19526,1477.895751953125
1588893489.0663238,19532,1452.1253662109375
1588893610.0631168,19580,1330.75146484375
1588893649.8745959,19595,1406.4786376953125
1588893771.0984914,19641,1426.0277099609375
1588893791.4989765,19655,1473.5745849609375
1588893832.36357,19666,1458.5943603515625
1588893976.0420637,19721,1510.876953125
1588893996.0925586,19732,1476.7862548828125
1588894016.1580958,19738,1472.0225830078125
1588894158.3964586,19797,1332.4783935546875
1588894219.683111,19824,1344.127197265625
1588894281.81056,19847,1353.329345703125
1588894467.168652,19917,1396.510009765625
1588894528.292874,19939,1489.2578125
1588894611.292061,19972,1432.37939453125
1588894652.7849712,19989,1475.6373291015625
1588894672.860279,19996,1474.072998046875
1588894785.7339659,20036,1503.5760498046875
1588894826.3471148,20049,1506.1080322265625
1588894826.5950558,20054,1484.9578857421875
1588894847.3869476,20060,1486.97509765625
1588894847.5443952,20063,1494.1197509765625
1588895055.672188,20139,1564.684326171875
1588895055.702633,20140,1554.3922119140625
1588895055.8247933,20142,1533.9014892578125
1588895180.6647704,20187,1456.8564453125
1588895263.3586006,20218,1481.48779296875
1588895325.3614125,20245,1490.6302490234375
1588895325.4566393,20248,1479.323974609375
1588895346.0983572,20253,1453.579345703125
1588895493.9938216,20309,1469.1636962890625
1588895535.5941725,20324,1417.2510986328125
1588895556.5182564,20333,1445.5010986328125
1588895556.5835292,20335,1455.925537109375
1588895680.90535,20384,1437.6341552734375
1588895849.6545813,20441,1460.99609375
1588895956.5612338,20486,1492.0250244140625
1588896070.5957544,20527,1524.4696044921875
1588896112.3617153,20540,1555.790771484375
1588896112.4514475,20541,1564.38427734375
1588896175.6315975,20563,1560.0950927734375
1588896175.7892694,20568,1577.40869140625
1588896217.9123108,20579,1584.9779052734375
1588896517.5968666,20690,1446.6578369140625
1588896560.3526967,20711,1479.232421875
1588896752.827778,20779,1583.6634521484375
1588896752.8629646,20780,1583.0687255859375
1588896753.027917,20783,1604.909423828125
1588896753.0573938,20784,1601.98681640625
1588896881.6524253,20832,1534.0615234375
1588896946.4305708,20856,1563.2161865234375
1588897053.2831683,20889,1533.1986083984375
1588897117.3282468,20914,1573.517333984375
1588897315.8995593,20988,1586.8502197265625
1588897436.114964,21028,1527.8009033203125
1588897458.2989068,21036,1534.5205078125
1588897546.7145686,21068,1491.3870849609375
1588897590.9831455,21081,1525.17138671875
1588897768.0270984,21145,1568.7259521484375
1588897946.934653,21210,1555.95751953125
1588898014.562977,21233,1575.68359375
1588898239.9007638,21317,1498.7989501953125
1588898240.0037334,21320,1499.6181640625
1588898261.897108,21325,1470.5450439453125
1588898440.1110194,21392,1446.0609130859375
1588898507.6652381,21410,1415.3995361328125
1588898690.4437127,21485,1474.815673828125
1588898791.2013454,21524,1496.746337890625
1588898791.224866,21525,1485.95849609375
1588899163.0642014,21682,1478.86328125
1588899255.1716764,21724,1524.1732177734375
1588899255.20258,21725,1516.7388916015625
1588899405.132792,21790,1450.8953857421875
1588899423.4195874,21796,1464.7470703125
1588899460.295751,21816,1521.46826171875
1588899478.8611295,21822,1530.4237060546875
1588899533.8389945,21843,1565.322021484375
1588899552.8382719,21849,1561.2725830078125
1588899682.800344,21909,1664.2606201171875
1588899815.660676,21968,1616.6104736328125
1588899889.7380815,22000,1589.6947021484375
1588899917.0160446,22007,1582.3575439453125
1588900420.3630135,22221,1659.410888671875
1588900476.4409366,22246,1663.1778564453125
1588900513.251276,22259,1688.8646240234375
1588900569.2258344,22286,1663.012939453125
1588900587.9316266,22293,1656.410400390625
1588900624.4469652,22309,1615.63623046875
1588900643.3451848,22317,1606.9154052734375
1588900681.306894,22331,1617.187744140625
1588900737.5219893,22359,1631.0469970703125
1588900906.0602956,22428,1598.6719970703125
1588900906.1820457,22431,1618.83203125
1588901019.82748,22473,1596.5726318359375
1588901104.1741326,22508,1494.2138671875
1588901198.053233,22545,1393.600341796875
1588901406.9612212,22636,1544.54248046875
1588901444.8800495,22652,1570.0426025390625
1588901693.088621,22759,1677.3885498046875
1588901712.1083608,22766,1685.2540283203125
1588901749.686165,22778,1755.82568359375
1588901866.8086565,22829,1706.84814453125
1588901904.9120407,22841,1657.34619140625
1588902119.236579,22931,1534.2098388671875
1588902119.31279,22934,1524.488037109375
1588902496.1908255,23081,1605.5301513671875
1588902496.8097553,23085,1588.1783447265625
1588902496.836426,23086,1581.4993896484375
1588902535.2472625,23103,1486.783447265625
1588902573.9197938,23118,1533.62548828125
1588902593.1228218,23128,1520.1363525390625
1588902632.5988162,23139,1529.6822509765625
1588902632.7672503,23144,1533.8389892578125
1588902652.49392,23149,1543.28515625
1588902731.5775387,23183,1630.9134521484375
1588902770.142855,23193,1679.714599609375
1588902843.2983475,23219,1690.512451171875
1588902967.3650608,23264,1701.74755859375
1588903040.79602,23287,1603.7679443359375
1588903212.7431943,23338,1564.4183349609375
1588903286.7114415,23362,1506.779052734375
1588903336.2243335,23381,1527.9765625
1588903384.9745271,23395,1563.3826904296875
1588903482.3042634,23428,1603.9888916015625
1588903836.7855558,23541,1534.0660400390625
1588903983.7911146,23590,1652.58984375
1588904232.6203225,23671,1741.777099609375
1588904282.311873,23682,1711.368896484375
1588904332.5905075,23702,1626.6671142578125
1588904529.3437731,23762,1592.952880859375
1588904555.3155987,23775,1653.518798828125
1588904678.844433,23812,1718.8311767578125
1588904728.9626782,23832,1740.6680908203125
1588904779.1828504,23843,1739.4443359375
1588905048.3149729,23939,1709.434814453125
1588905406.0871994,24080,1645.1380615234375
1588905516.4379854,24119,1628.1634521484375
1588905603.5042963,24148,1630.842529296875
1588905709.5590572,24187,1729.705322265625
1588905834.9732554,24235,1783.9453125
1588905956.2131712,24283,1767.0509033203125
1588905956.2646866,24285,1770.2666015625
1588905976.4988406,24293,1704.9696044921875
1588906058.251068,24323,1782.24169921875
1588906119.2777724,24346,1775.6031494140625
1588906139.759458,24360,1733.0245361328125
1588906303.837741,24417,1708.9996337890625
1588906576.2006905,24513,1696.7672119140625
1588906685.9465811,24558,1758.415283203125
1588906706.5576363,24562,1773.779541015625
1588906852.5031242,24622,1791.6893310546875
1588906977.0072882,24668,1662.385498046875
1588907060.4502907,24698,1710.1446533203125
1588907102.228136,24720,1759.2393798828125
1588907122.7451952,24728,1751.393798828125
1588907463.2260098,24850,1689.0845947265625
1588907526.9573634,24880,1711.56396484375
1588907591.4030662,24902,1742.0355224609375
1588907677.0301366,24935,1684.366943359375
1588907898.6894903,25009,1557.02734375
1588907986.7888236,25048,1609.9427490234375
1588908223.4219918,25134,1691.0538330078125
1588908418.4232702,25207,1756.0062255859375
1588908482.9739158,25232,1678.6927490234375
1588908525.7997801,25245,1623.2965087890625
1588908546.8608754,25254,1621.826416015625
1588908765.1505864,25333,1710.66162109375
1588908914.4416463,25392,1613.291748046875
1588909245.2054672,25506,1688.4996337890625
1588909288.170609,25521,1654.7666015625
1588909485.2884905,25600,1668.826904296875
1588909661.1595502,25662,1669.41552734375
1588909727.962655,25687,1675.964111328125
1588909970.923389,25776,1619.629150390625
1588910080.8821075,25813,1622.4530029296875
1588910168.9385672,25848,1625.497314453125
1588910278.8795907,25881,1716.3448486328125
1588910388.378284,25922,1724.98779296875
1588910687.263301,26030,1597.03515625
1588910733.1190662,26046,1614.9974365234375
1588910798.313402,26067,1637.3203125
1588910820.168021,26076,1637.392822265625
1588910864.182803,26092,1638.1834716796875
1588911042.4619658,26155,1681.916015625
1588911042.4876888,26156,1686.5771484375
1588911087.5397265,26170,1703.71044921875
1588911382.076779,26280,1743.6563720703125
1588911427.5053782,26293,1775.3865966796875
1588911451.1730802,26304,1783.2138671875
1588911744.0250378,26404,1721.5068359375
1588911925.1913524,26471,1748.4180908203125
1588912071.1123166,26513,1840.661865234375
1588912508.306231,26671,1698.271728515625
1588912761.6499228,26755,1842.1849365234375
1588912761.701401,26757,1846.13720703125
1588912879.2712994,26797,1760.223876953125
1588912879.2983916,26798,1737.82666015625
1588912879.325082,26799,1723.5770263671875
1588912927.5282776,26815,1687.8919677734375
1588912973.2277613,26828,1703.3104248046875
1588912973.2772129,26830,1720.0897216796875
1588913276.0158277,26929,1821.958740234375
1588913702.102125,27079,1747.141357421875
1588913887.0375462,27143,1860.8033447265625
1588913910.000935,27149,1838.146728515625
1588913932.9824402,27155,1857.548583984375
1588913933.084302,27159,1844.53662109375
1588913933.1080847,27160,1844.193359375
1588914165.6377487,27235,1799.509521484375
1588914281.892757,27275,1781.78662109375
1588914446.4204838,27330,1880.2884521484375
1588914754.9968653,27439,1703.494384765625
1588914801.0882032,27450,1705.423828125
1588914824.722148,27458,1710.4454345703125
1588914979.6080549,27506,1736.084228515625
1588915051.2432427,27530,1796.1673583984375
1588915171.205948,27570,1772.493408203125
1588915171.33677,27573,1762.15185546875
1588915269.5811172,27604,1825.6243896484375
1588915293.7955816,27614,1833.199951171875
1588915317.4260893,27621,1782.24609375
1588915366.1855707,27639,1790.2344970703125
1588915536.6388235,27696,1815.9188232421875
1588915609.0033987,27716,1842.680419921875
1588915609.5870717,27719,1864.126953125
1588915681.8360174,27740,1878.3934326171875
1588915946.0416121,27826,1801.7890625
1588916208.949199,27917,1740.9029541015625
1588916208.9997404,27919,1729.61279296875
1588916305.1473024,27951,1785.34912109375
1588916378.0744572,27969,1717.5067138671875
1588917252.2567549,28252,1863.73876953125
1588917325.4963112,28278,1897.6722412109375
1588917471.7580297,28322,1827.7952880859375
1588917643.984282,28377,1766.50048828125
1588917815.7781944,28439,1886.0086669921875
1588917864.6376295,28452,1929.5028076171875
1588918141.0237174,28544,1916.4556884765625
1588918239.7152908,28573,1925.998046875
1588918362.5500834,28612,1878.5687255859375
1588918568.0514786,28677,1900.1861572265625
1588919290.0489562,28892,1954.8367919921875
1588919548.8458586,28971,1888.7188720703125
1588919624.8676298,28997,1812.82958984375
1588919712.293099,29019,1888.3839111328125
1588919763.7840092,29038,1890.0345458984375
1588919840.5053394,29058,1857.625732421875
1588919841.1575725,29063,1844.3631591796875
1588919893.1940196,29079,1825.6632080078125
1588919948.4656498,29091,1854.681396484375
1588920000.075396,29107,1844.45947265625
1588920079.3030038,29134,1829.051025390625
1588920312.1290064,29202,1811.2120361328125
1588920471.6805317,29251,1807.648681640625
1588920496.774234,29264,1788.0401611328125
1588920522.027559,29272,1774.044921875
1588920827.4555304,29367,1772.537109375
1588921076.6010072,29439,1846.7713623046875
1588921194.919833,29472,1946.687255859375
1588921224.6429622,29479,1950.5003662109375
1588921254.0644534,29488,1947.1241455078125
1588921472.7935934,29538,1913.0450439453125
1588921472.9278295,29541,1911.70947265625
1588921559.200865,29562,1898.742919921875
1588921588.9404953,29574,1911.6402587890625
1588921674.8198242,29593,1951.143310546875
1588921732.056699,29612,1948.208251953125
1588922209.185453,29748,1902.3289794921875
1588922463.5232456,29829,1737.9376220703125
1588922463.5489728,29830,1738.385986328125
1588922565.8648086,29864,1788.5946044921875
1588922642.2569294,29883,1811.9913330078125
1588922798.0794332,29929,1792.0787353515625
1588923040.111934,30001,1890.185302734375
1588923040.2467809,30006,1868.65869140625
1588923118.9466918,30032,1868.4849853515625
1588923272.8329403,30078,1768.9393310546875
1588923325.2255185,30093,1758.3277587890625
1588923479.961608,30138,1817.74658203125
1588923584.3627203,30175,1938.5880126953125
1588923738.8476496,30218,1945.228271484375
1588923791.7605867,30238,1904.6014404296875
1588923818.774986,30244,1884.3726806640625
1588923870.4450483,30257,1853.417236328125
1588923949.6818216,30285,1872.3927001953125
1588924080.4780335,30328,1865.4564208984375
1588924447.8513923,30435,1987.4949951171875
1588924526.516668,30460,1933.6910400390625
1588924553.0220623,30467,1942.18212890625
1588924553.175097,30471,1935.3543701171875
1588924908.1775835,30570,1879.3399658203125
1588924908.3067005,30573,1883.8526611328125
1588925041.0968935,30613,1887.5679931640625
1588925355.5394628,30707,2009.3741455078125
1588925407.931325,30721,2016.5535888671875
1588925460.1922624,30738,2020.2947998046875
1588925460.220617,30739,2015.27880859375
1588925593.629343,30781,1929.51416015625
1588925972.3882325,30880,1836.7060546875
1588926092.7574337,30907,1874.9388427734375
1588926606.6392138,31053,1953.315185546875
1588926803.8563397,31106,1875.8233642578125
1588927181.7740996,31214,1859.0594482421875
1588927239.8804555,31225,1871.4818115234375
1588927677.7373722,31348,1853.8209228515625
1588927881.1880605,31407,1819.348876953125
1588928029.0101373,31444,1928.2276611328125
1588928116.3808115,31465,1915.44482421875
1588928242.8563468,31502,2015.1639404296875
1588928388.4319086,31538,1958.27294921875
1588928388.4620562,31539,1962.578125
1588928476.596564,31564,1900.245849609375
1588928711.303811,31626,1972.3387451171875
1588928976.1820588,31697,1957.9130859375
1588929063.83642,31723,1883.6475830078125
1588929122.5633523,31740,1912.9713134765625
1588929211.0336008,31763,1968.486083984375
1588929386.3638554,31809,2068.91796875
1588929622.5667548,31874,1928.63720703125
1588929651.1643124,31881,1934.8975830078125
1588929680.4526818,31889,1931.2266845703125
1588929861.3561437,31937,1953.4898681640625
1588929891.7986283,31946,1985.778564453125
1588930118.703232,32005,2092.517333984375
1588930181.242116,32018,2101.91015625
1588930721.856302,32163,1918.65771484375
1588930750.7157557,32175,1914.436767578125
1588930864.2000797,32208,1903.6590576171875
1588930892.3453624,32210,1894.56396484375
1588931036.5430055,32250,1888.3701171875
1588931263.3750148,32315,1875.9423828125
1588931522.1333303,32389,1979.94970703125
1588931693.1015837,32436,1932.5770263671875
1588931807.8126035,32472,1914.248779296875
1588931934.8322818,32501,1836.2099609375
1588932055.243146,32530,1877.5380859375
1588932085.4827042,32543,1905.914794921875
1588932116.6641853,32546,1889.0189208984375
1588932359.6452656,32612,2023.610107421875
1588932359.7324016,32615,2000.6624755859375
1588932542.2634583,32658,2020.3980712890625
1588932694.496388,32697,1988.682373046875
1588932724.488541,32707,1964.03125
1588932953.9524465,32763,2017.7562255859375
1588933459.3924503,32895,1898.6744384765625
1588933488.6967752,32902,1888.8936767578125
1588933488.7210374,32903,1887.1837158203125
1588933519.012312,32910,1874.4224853515625
1588933759.6835966,32975,1866.6640625
1588933891.221965,33003,1937.180419921875
1588933921.246934,33015,1979.3873291015625
1588933978.8909469,33028,1997.2237548828125
1588934008.047377,33035,1979.80908203125
1588934414.2582874,33149,1986.314453125
1588934443.0097916,33153,1991.19873046875
1588934530.8962533,33180,1981.3424072265625
1588934531.0042644,33182,1973.130859375
1588934794.695827,33249,2001.666015625
1588934853.7416675,33272,1968.82763671875
1588935118.3314595,33342,1957.1141357421875
1588935147.484284,33352,1970.7235107421875
1588935237.5655813,33369,1991.318603515625
1588935238.8183215,33376,1973.872802734375
1588935268.0048096,33379,1985.8946533203125
1588935327.1065643,33393,1990.667236328125
1588935356.9706905,33404,1987.84423828125
1588935897.079902,33540,2051.08154296875
1588936047.41666,33577,1973.033447265625
1588936242.7988722,33632,1958.337890625
1588936276.2848833,33639,1976.0875244140625
1588936534.1027007,33704,2032.39013671875
1588936662.5642815,33729,2031.1927490234375
1588936693.1564531,33738,2062.42919921875
1588936723.9608803,33750,2108.607177734375
1588936815.7084904,33769,2091.75244140625
1588936881.5649703,33786,2102.681396484375
1588936942.6870363,33801,2111.348876953125
1588937072.6706731,33840,2063.218017578125
1588937139.459517,33852,2048.786865234375
1588937235.3797858,33877,2013.591552734375
1588937363.889999,33907,2086.079345703125
1588937395.716231,33914,2081.965576171875
1588937617.5845187,33972,2141.58203125
1588937816.180226,34018,2015.4249267578125
1588937881.8175662,34037,2007.9232177734375
1588937916.3296165,34044,1970.2891845703125
1588938111.2108629,34090,1967.5172119140625
1588938294.7298698,34142,2020.2984619140625
1588938324.5733428,34145,2016.60009765625
1588938446.2828195,34180,2027.424072265625
1588938689.2007813,34248,2006.7847900390625
1588938811.7412517,34273,1994.529052734375
1588938940.2636602,34307,1978.228759765625
1588938940.3523972,34310,1961.404296875
1588939185.0487175,34362,2088.37353515625
1588939185.08088,34363,2088.387939453125
1588939253.5741997,34384,2067.0546875
1588939489.1349654,34439,2052.770263671875
1588939611.6740234,34466,2036.10107421875
1588939834.3271239,34526,2047.5006103515625
1588939834.353518,34527,2050.98291015625
1588939956.0730472,34553,2042.883056640625
1588939986.5490432,34565,2020.4326171875
1588940048.7163181,34580,2049.666015625
1588940111.3939753,34600,2086.59423828125
1588940173.6241782,34609,2114.099609375
1588940204.0377395,34618,2134.025390625
1588940296.9263232,34648,2070.435302734375
1588940512.603565,34697,2045.3177490234375
1588940697.8296669,34752,2051.1923828125
1588940821.4754186,34784,2059.0556640625
1588940913.732814,34806,2013.4705810546875
1588941194.2219472,34879,1962.447509765625
1588941503.6533432,34957,2028.9248046875
1588941795.0157864,35031,2134.861572265625
1588941981.8342721,35080,1986.74365234375
1588942149.0547233,35116,1987.2056884765625
1588942411.25611,35178,2039.664306640625
1588942706.949431,35255,2147.798828125
1588942742.7759619,35258,2151.268310546875
1588943051.460373,35334,1981.5091552734375
1588943154.2976024,35355,2004.0963134765625
1588943188.0461595,35363,1979.2547607421875
1588943221.7392595,35376,2072.912353515625
1588943254.0638132,35378,2072.14453125
1588943255.312973,35384,2070.365966796875
1588943533.6482441,35448,2077.75390625
1588943698.9567297,35482,2039.06640625
1588943699.0102472,35484,2035.8392333984375
1588943699.0342174,35485,2028.581787109375
1588944093.154675,35571,2085.90185546875
1588944093.2427046,35574,2096.1318359375
1588944224.750622,35601,2045.7733154296875
1588944920.4254797,35772,2121.26708984375
1588944953.3313234,35779,2131.012451171875
1588945086.2601354,35816,2064.53857421875
1588945215.7579377,35845,2048.586181640625
1588945247.793732,35850,2077.94189453125
1588945410.8970356,35892,2044.125244140625
1588945674.5403228,35954,2024.1029052734375
1588945738.532871,35971,2042.8560791015625
1588945738.5600097,35972,2043.9599609375
1588946007.731321,36038,1985.110107421875
1588946039.8185036,36046,1987.71923828125
1588946104.081994,36058,1954.5003662109375
1588946235.820658,36095,2039.1893310546875
1588946235.8451412,36096,2039.601318359375
1588946267.9646938,36099,2052.48828125
1588946533.2978342,36165,1984.632080078125
1588946764.1259875,36217,2037.2171630859375
1588946798.3369362,36232,2056.81787109375
1588946864.4806516,36247,2095.11962890625
1588946930.2294993,36263,2089.210693359375
1588946996.171261,36276,2104.453369140625
1588947128.313954,36311,2001.427490234375
1588947228.3663762,36330,2047.9462890625
1588947260.2585132,36337,2042.5299072265625
1588948224.340193,36570,2063.075927734375
1588948457.2275705,36630,2045.6259765625
1588948590.9146173,36660,1979.0430908203125
1588948661.8613503,36679,2047.0911865234375
1588949053.8934743,36768,2047.6341552734375
1588949231.0632272,36807,2024.52001953125
1588949267.0324676,36811,2022.321533203125
1588949302.5704224,36820,2055.813720703125
1588949337.411924,36826,2064.363525390625
1588949444.270884,36851,2123.750244140625
1588949697.7194893,36908,2076.3623046875
1588949877.655027,36951,2115.76171875
1588950346.1059213,37054,2091.61767578125
1588950632.8356504,37115,2109.4404296875
1588950890.4202988,37170,2072.952392578125
1588951039.9632528,37203,2065.792724609375
1588951189.85603,37240,2139.747802734375
1588951525.4348402,37312,2173.156982421875
1588951562.356164,37318,2162.16943359375
1588951599.073742,37327,2148.03564453125
1588951859.741475,37381,2170.26953125
1588952186.8234286,37456,2200.84912109375
1588952258.8179102,37466,2208.650634765625
1588952367.3290138,37490,2183.50732421875
1588952367.5566866,37496,2185.495849609375
1588952706.7470102,37562,2055.700927734375
1588953107.429197,37650,2128.083251953125
1588953253.9268868,37685,2132.620849609375
1588953547.2654262,37746,1986.3006591796875
1588953621.2155178,37765,1995.968017578125
1588953806.0540771,37808,2009.625732421875
1588954137.9972217,37877,2073.114990234375
1588954440.901027,37942,2096.064453125
1588954440.957546,37944,2085.698974609375


==> figure source files/plot_python/csv/shprl/walker/2.csv <==
Wall time,Step,Value
1588954946.6737468,43,-766.6502075195312
1588954946.747671,46,-762.823486328125
1588954958.1184177,72,-738.4659423828125
1588954968.5379627,95,-739.620849609375
1588954998.3582783,159,-730.8038330078125
1588955002.1898768,168,-738.0140991210938
1588955031.448024,230,-722.0009155273438
1588955035.1603253,235,-715.1036376953125
1588955041.9598775,256,-730.2021484375
1588955052.3290727,274,-717.6995239257812
1588955070.46135,309,-710.6098022460938
1588955070.5632443,311,-709.2492065429688
1588955073.7880714,319,-711.549072265625
1588955124.4373844,422,-744.2091674804688
1588955143.4254231,461,-721.025634765625
1588955151.3756778,475,-719.0706787109375
1588955190.1396985,537,-679.0039672851562
1588955212.1697633,580,-688.4404296875
1588955216.8674166,587,-686.74658203125
1588955240.668232,635,-695.4614868164062
1588955244.5482237,648,-681.494384765625
1588955256.555077,672,-669.7291870117188
1588955279.6963375,715,-646.90087890625
1588955283.938834,723,-656.9755249023438
1588955307.563229,772,-656.7953491210938
1588955315.9561722,786,-651.2589721679688
1588955324.1032982,803,-637.233642578125
1588955327.6879632,809,-640.9484252929688
1588955341.0547757,837,-597.1577758789062
1588955398.0844712,946,-588.2457885742188
1588955412.6011722,972,-587.4041137695312
1588955441.5234191,1015,-598.4453735351562
1588955469.4994287,1067,-622.699951171875
1588955491.006311,1105,-633.4974975585938
1588955530.0886035,1181,-598.0086059570312
1588955575.4494002,1262,-595.4880981445312
1588955607.1315842,1317,-575.2709350585938
1588955607.6972194,1320,-577.81298828125
1588955616.2067628,1334,-586.060302734375
1588955620.1942005,1338,-586.1166381835938
1588955647.1764724,1386,-606.439697265625
1588955651.2918336,1393,-611.70458984375
1588955675.4905522,1437,-575.911376953125
1588955693.422978,1467,-558.5061645507812
1588955732.7101414,1524,-542.205322265625
1588955749.6200304,1553,-545.6642456054688
1588955757.70362,1569,-534.7291259765625
1588955766.1399922,1585,-543.9734497070312
1588955797.1322858,1641,-533.4351196289062
1588955824.9588943,1692,-521.777099609375
1588955834.5275378,1710,-507.1159362792969
1588955838.887628,1719,-507.3716125488281
1588955848.2817075,1735,-494.00323486328125
1588955852.3809707,1738,-491.66888427734375
1588955874.7919998,1782,-501.197509765625
1588955910.8834877,1845,-476.3140563964844
1588955923.5771194,1867,-472.4841003417969
1588955923.655079,1870,-465.2472839355469
1588955928.079694,1878,-459.4172668457031
1588955949.9853406,1918,-454.3068542480469
1588955958.6778827,1935,-436.2353515625
1588955969.481549,1948,-434.64227294921875
1588956029.6954398,2037,-444.9444274902344
1588956067.7786894,2097,-435.3404846191406
1588956119.3637636,2188,-431.2734375
1588956124.9963512,2200,-416.8492126464844
1588956144.3282576,2232,-423.53302001953125
1588956148.991224,2238,-415.22119140625
1588956162.1230881,2258,-411.2506408691406
1588956162.294917,2263,-406.1319580078125
1588956190.5633028,2308,-400.6092224121094
1588956195.377914,2320,-366.04754638671875
1588956219.7695518,2355,-350.49932861328125
1588956242.1227806,2390,-335.02105712890625
1588956242.1977265,2391,-335.5643005371094
1588956272.785539,2437,-337.5898742675781
1588956282.3966205,2454,-336.0621643066406
1588956282.4436982,2456,-334.69500732421875
1588956286.9880364,2461,-339.90496826171875
1588956301.876024,2486,-352.921875
1588956301.899693,2487,-350.3602294921875
1588956311.4510984,2499,-347.355712890625
1588956320.4513361,2504,-358.408203125
1588956340.5457032,2533,-370.8577575683594
1588956350.2999825,2548,-365.7692565917969
1588956354.949473,2554,-362.78436279296875
1588956439.1214988,2686,-316.3736877441406
1588956474.24274,2741,-326.9305114746094
1588956505.1709702,2790,-337.0377197265625
1588956581.4770763,2897,-281.682373046875
1588956626.343287,2968,-325.12213134765625
1588956684.7703187,3039,-364.5699462890625
1588956690.318161,3042,-359.1560974121094
1588956729.0822875,3100,-302.444580078125
1588956775.4180512,3162,-259.107666015625
1588956819.6758113,3231,-220.54562377929688
1588956830.3514922,3245,-210.7191925048828
1588956830.4047785,3247,-220.38975524902344
1588956830.4289045,3248,-224.3426513671875
1588956875.9652083,3306,-206.50111389160156
1588957002.5684292,3481,-218.7296905517578
1588957102.5181174,3601,-184.0797576904297
1588957113.6485415,3619,-215.0666961669922
1588957114.241115,3621,-209.09054565429688
1588957150.7346585,3671,-220.86102294921875
1588957194.637535,3727,-214.22604370117188
1588957207.266626,3742,-182.7362518310547
1588957249.6673632,3794,-174.6700439453125
1588957262.099242,3815,-163.3415985107422
1588957267.4597814,3822,-157.1717987060547
1588957345.32547,3929,-180.67320251464844
1588957362.9322627,3957,-170.96328735351562
1588957385.4032617,3985,-177.1955108642578
1588957432.0051508,4037,-149.51541137695312
1588957478.2998862,4099,-87.38005065917969
1588957547.5904298,4197,-106.21653747558594
1588957570.9368804,4228,-107.64511108398438
1588957576.4261262,4233,-102.75841522216797
1588957629.985653,4305,-69.90717315673828
1588957635.6194894,4318,-83.92393493652344
1588957635.6643229,4320,-88.5924301147461
1588957697.5563931,4401,-82.77519989013672
1588957763.3389397,4493,-48.25017547607422
1588957784.7232141,4510,-26.98691177368164
1588957802.623847,4531,-57.09866714477539
1588957872.7757328,4629,34.841163635253906
1588957903.1730201,4665,64.11829376220703
1588957903.2749999,4669,57.91521453857422
1588957908.6433513,4677,42.902462005615234
1588957961.0131664,4751,13.009095191955566
1588957991.1244013,4789,40.767822265625
1588958002.4152253,4803,36.05187225341797
1588958034.0926397,4841,42.97938537597656
1588958040.390729,4853,55.523136138916016
1588958071.7169187,4895,-8.182720184326172
1588958126.8414145,4963,13.605602264404297
1588958132.8812628,4972,0.6591426730155945
1588958132.9564447,4975,0.5430300235748291
1588958205.281118,5051,43.97050857543945
1588958205.3442667,5053,41.026123046875
1588958253.6771953,5107,121.05854797363281
1588958274.7796664,5135,125.76014709472656
1588958364.1283522,5240,69.38380432128906
1588958450.3998537,5330,64.71717834472656
1588958465.1129162,5346,61.60721969604492
1588958473.5853975,5360,89.28142547607422
1588958530.0688226,5421,77.2391128540039
1588958625.8677776,5518,217.99024963378906
1588958652.7363892,5550,141.96078491210938
1588958760.429267,5665,211.3765106201172
1588958768.5084846,5680,166.09371948242188
1588958812.0555186,5724,155.7953643798828
1588958886.396894,5809,173.26467895507812
1588958901.8962734,5826,137.1979217529297
1588958901.9723537,5829,144.76889038085938
1588958939.6170902,5865,106.4474868774414
1588958940.3521366,5872,91.84049224853516
1588958977.6658626,5908,114.94952392578125
1588959001.1371574,5929,155.20411682128906
1588959059.7395248,5991,237.0705108642578
1588959092.8564484,6011,227.8565673828125
1588959198.7177646,6122,246.9113006591797
1588959206.031095,6132,233.97903442382812
1588959273.57183,6201,270.2171936035156
1588959281.5565293,6214,291.2944641113281
1588959288.722229,6220,300.913818359375
1588959304.1475825,6233,261.5232849121094
1588959357.6143913,6290,222.81715393066406
1588959379.4137118,6313,187.76376342773438
1588959379.5634549,6318,166.9088897705078
1588959438.6977565,6377,139.56149291992188
1588959462.3683221,6401,130.80435180664062
1588959558.5938923,6497,184.72642517089844
1588959591.4719455,6521,187.82257080078125
1588959637.0931344,6575,184.41136169433594
1588959667.8232732,6604,175.74180603027344
1588959717.0324054,6658,238.741943359375
1588959754.2237852,6697,254.66879272460938
1588959754.7940142,6700,270.0688171386719
1588959762.298594,6712,311.294189453125
1588959790.405482,6743,256.9190673828125
1588959883.1145015,6847,289.5373840332031
1588959890.6157827,6855,290.5656433105469
1588959905.2540324,6870,276.64947509765625
1588959998.925638,6967,259.4111022949219
1588960028.7655773,6993,269.3766784667969
1588960052.963751,7015,290.0898742675781
1588960143.9020386,7107,339.57122802734375
1588960151.2214181,7115,366.779296875
1588960190.3957498,7156,355.65863037109375
1588960277.8551154,7248,398.56536865234375
1588960340.309606,7312,334.24554443359375
1588960371.5051634,7340,367.93701171875
1588960371.579551,7341,362.76800537109375
1588960386.8128612,7360,351.8759765625
1588960410.7191107,7383,361.1138000488281
1588960434.1994052,7402,398.549560546875
1588960484.1972528,7451,334.2335205078125
1588960492.0754626,7461,346.18597412109375
1588960492.5710588,7464,326.4580993652344
1588960507.923124,7479,313.330078125
1588960550.3375964,7512,311.6183776855469
1588960723.6464195,7688,441.4623718261719
1588960731.1770034,7694,426.0555419921875
1588960803.8140492,7761,453.539306640625
1588960828.3800588,7789,505.2143859863281
1588960837.132221,7799,496.43988037109375
1588960877.5595925,7834,520.7279052734375
1588960941.5042892,7901,514.6839599609375
1588960973.436046,7933,485.667236328125
1588961031.1393213,7992,569.2410888671875
1588961081.3787398,8027,565.3016357421875
1588961122.0094957,8067,576.885986328125
1588961236.7552538,8181,589.5811157226562
1588961269.0494065,8216,537.45458984375
1588961276.9620245,8222,563.1094360351562
1588961352.1537437,8291,670.2534790039062
1588961395.221524,8335,630.5921020507812
1588961428.182184,8364,625.7545776367188
1588961436.560209,8369,647.9190063476562
1588961444.5363533,8378,620.6234741210938
1588961536.1417172,8468,556.9235229492188
1588961536.2670655,8471,543.9268798828125
1588961569.642132,8499,611.9198608398438
1588961587.477384,8509,590.4405517578125
1588961646.263355,8567,651.7383422851562
1588961690.4933949,8602,612.54150390625
1588961726.0312562,8636,648.6610107421875
1588961784.9589376,8696,613.0484619140625
1588961921.8768322,8820,674.9540405273438
1588961922.0021,8823,668.736572265625
1588961982.7341177,8879,694.1630249023438
1588962017.1305377,8905,756.2857666015625
1588962017.2206674,8908,766.4913330078125
1588962043.094333,8929,814.5223388671875
1588962043.798667,8936,831.0692749023438
1588962113.8983693,8994,859.9965209960938
1588962114.54965,9000,837.6655883789062
1588962186.0805993,9056,847.0675048828125
1588962380.7840636,9227,753.7154541015625
1588962389.8495803,9234,762.6891479492188
1588962416.9382777,9261,832.2544555664062
1588962481.7275782,9317,788.9550170898438
1588962519.0829525,9349,716.9957275390625
1588962592.2262604,9413,793.7564086914062
1588962592.318872,9416,785.5604858398438
1588962620.1566746,9436,790.3411865234375
1588962656.43963,9469,792.130859375
1588962757.0561242,9548,707.693115234375
1588962765.8092697,9555,683.6803588867188
1588962774.7291322,9568,717.5118408203125
1588962848.7717052,9628,776.3402709960938
1588962884.3553813,9658,861.0422973632812
1588962911.118232,9681,817.1243896484375
1588962930.5486789,9699,800.7345581054688
1588963013.5934093,9769,748.6280517578125
1588963097.1769617,9844,889.8603515625
1588963172.3637617,9908,920.7234497070312
1588963249.7589128,9973,912.6454467773438
1588963362.4231172,10059,1027.79638671875
1588963390.6373987,10085,1012.1682739257812
1588963497.8225536,10169,783.0137329101562
1588963622.905731,10277,919.2704467773438
1588963632.2404153,10284,901.4758911132812
1588963767.7592967,10397,963.0157470703125
1588963767.8309908,10400,970.7633056640625
1588963797.2042837,10421,950.3655395507812
1588963867.578994,10480,883.0860595703125
1588963886.883432,10490,897.0994262695312
1588963887.030084,10494,932.8411254882812
1588963934.5456624,10523,893.5320434570312
1588963974.585117,10556,897.47607421875
1588964035.0985777,10608,889.2474975585938
1588964064.6781547,10625,909.62451171875
1588964074.517307,10639,861.462646484375
1588964093.88839,10655,878.458740234375
1588964114.2248025,10672,922.0923461914062
1588964164.6082866,10712,908.0806884765625
1588964222.8829963,10758,1006.5283813476562
1588964222.9052377,10759,1006.447998046875
1588964254.2018013,10781,900.8389892578125
1588964296.0069978,10816,850.3513793945312
1588964315.6508384,10826,882.2708129882812
1588964335.5699904,10842,936.1427612304688
1588964345.8243675,10851,939.6509399414062
1588964365.407892,10865,990.0946655273438
1588964404.8026032,10903,1115.17431640625
1588964414.8305917,10906,1123.4603271484375
1588964461.4700294,10940,1119.3314208984375
1588964461.6516166,10944,1124.038818359375
1588964499.5886898,10967,1157.3492431640625
1588964512.3903966,10973,1195.501708984375
1588964512.451547,10975,1206.1982421875
1588964585.2229767,11015,1188.57177734375
1588964598.6846967,11021,1197.7822265625
1588964623.8667252,11034,1182.27001953125
1588964624.0405893,11039,1163.787353515625
1588964724.5201235,11103,1010.44921875
1588964761.2186258,11122,979.7139892578125
1588964773.666052,11131,980.7356567382812
1588964836.9688892,11176,988.437744140625
1588964874.8008902,11199,1051.0029296875
1588964887.211736,11201,1031.2142333984375
1588964887.250509,11202,1047.6900634765625
1588964977.5821908,11261,1096.4224853515625
1588965234.131369,11420,1038.2584228515625
1588965326.5920525,11473,1080.615478515625
1588965352.423684,11493,1116.7144775390625
1588965415.6153846,11524,1139.3851318359375
1588965428.5613472,11533,1140.2413330078125
1588965454.4978147,11550,1128.2822265625
1588965479.6486807,11567,1101.820068359375
1588965531.7918525,11598,1051.5975341796875
1588965623.242247,11649,1184.08544921875
1588965650.321897,11672,1214.4952392578125
1588965677.8487873,11686,1233.752197265625
1588965798.9927578,11760,1210.38916015625
1588965998.5731814,11874,1294.0555419921875
1588966158.6767607,11970,1259.4122314453125
1588966158.9032745,11975,1263.828369140625
1588966234.985079,12011,1184.0418701171875
1588966289.7781415,12042,1153.2861328125
1588966452.316513,12139,1254.7159423828125
1588966493.6399486,12165,1283.1907958984375
1588966506.558203,12169,1316.39111328125
1588966533.437464,12185,1318.6761474609375
1588966600.5794568,12227,1282.4818115234375
1588966708.7880082,12291,1224.7095947265625
1588966708.878409,12294,1225.2734375
1588966736.0073552,12310,1270.028076171875
1588966900.9311104,12406,1453.654541015625
1588966997.3040333,12459,1445.366943359375
1588967172.018548,12554,1506.05029296875
1588967369.2883546,12672,1277.654541015625
1588967424.8410442,12700,1284.19921875
1588967522.0000696,12759,1407.4644775390625
1588967605.5796626,12806,1482.751220703125
1588967732.573825,12878,1403.970703125
1588967774.1607304,12897,1436.8941650390625
1588967845.513584,12940,1457.1253662109375
1588967874.6306174,12960,1495.1329345703125
1588968000.956907,13018,1384.1016845703125
1588968029.628296,13035,1414.3831787109375
1588968073.2117789,13062,1335.390625
1588968115.92091,13083,1392.726806640625
1588968129.9513028,13095,1393.09716796875
1588968159.0687861,13110,1470.8564453125
1588968173.1247952,13114,1474.4593505859375
1588968202.1793702,13131,1414.5660400390625
1588968259.7615438,13167,1464.025146484375
1588968332.8639622,13207,1477.214599609375
1588968390.8889575,13240,1515.3555908203125
1588968593.231531,13350,1414.17529296875
1588968696.3740723,13403,1451.953857421875
1588968696.501159,13407,1427.1279296875
1588968739.3421028,13427,1440.6824951171875
1588968827.6100047,13476,1582.853271484375
1588968896.4381084,13505,1619.1588134765625
1588968969.5004575,13547,1656.28271484375
1588969058.4014127,13598,1454.4256591796875
1588969103.2959902,13621,1478.7567138671875
1588969205.7956188,13680,1526.7978515625
1588969220.0992646,13683,1533.2027587890625
1588969338.332024,13748,1635.07568359375
1588969397.1601171,13777,1701.8099365234375
1588969457.8650882,13811,1752.702392578125
1588969517.464087,13846,1723.5313720703125
1588969561.4636753,13869,1691.986572265625
1588969591.4851584,13885,1680.8780517578125
1588969727.9406228,13958,1572.1690673828125
1588969773.2169504,13977,1561.84423828125
1588969803.5725784,13999,1505.470947265625
1588969979.3493872,14081,1661.2821044921875
1588970239.6471512,14222,1667.707275390625
1588970361.7891154,14288,1676.7655029296875
1588970376.9600058,14295,1664.94580078125
1588970392.5233839,14304,1611.151123046875
1588970438.9325511,14321,1582.99658203125
1588970454.2406046,14333,1571.3682861328125
1588970469.80533,14339,1551.5279541015625
1588970577.0666769,14398,1613.75634765625
1588970669.6777618,14448,1712.910400390625
1588970762.5341868,14495,1633.03271484375
1588970850.4870384,14531,1626.55419921875
1588970897.0054042,14555,1616.7657470703125
1588970897.1128483,14558,1580.6256103515625
1588971051.03341,14633,1659.760498046875
1588971051.2405994,14639,1687.4219970703125
1588971113.7452812,14669,1716.29052734375
1588971129.1822891,14678,1703.3023681640625
1588971144.4577537,14682,1696.2952880859375
1588971144.659747,14688,1685.9930419921875
1588971333.9112172,14780,1762.0360107421875
1588971334.0046318,14781,1760.1065673828125
1588971349.4146426,14789,1760.3414306640625
1588971366.211081,14793,1782.8603515625
1588971397.2809684,14810,1800.8447265625
1588971525.2955918,14874,1766.0352783203125
1588971556.2563715,14893,1809.60595703125
1588971619.9360445,14927,1887.37060546875
1588971835.3062222,15028,1813.275146484375
1588971963.2835743,15091,1886.4095458984375
1588972058.9103978,15137,1800.0213623046875
1588972139.1688213,15181,1796.0450439453125
1588972171.8122923,15200,1788.380615234375
1588972316.416445,15267,1880.75439453125
1588972428.522702,15325,1865.6309814453125
1588972476.7549055,15348,1886.0589599609375
1588972637.6778107,15429,1823.5943603515625
1588972735.5554147,15474,1752.9091796875
1588972735.6187491,15476,1763.1546630859375
1588972812.0405898,15508,1755.145263671875
1588972877.5707314,15539,1763.5262451171875
1588972993.4036555,15598,1848.507080078125
1588973294.022041,15741,1791.1568603515625
1588973343.9907358,15765,1889.131591796875
1588973360.659362,15774,1901.5892333984375
1588973377.504649,15780,1901.135009765625
1588973478.6358173,15826,1901.7772216796875
1588973478.7377183,15829,1869.3394775390625
1588973511.9643378,15848,1863.38916015625
1588973794.590915,15980,1788.0045166015625
1588973827.7678568,15994,1821.0379638671875
1588974040.4376292,16096,2010.885009765625
1588974091.9957845,16117,1999.479248046875
1588974243.846995,16189,1860.7882080078125
1588974381.508923,16250,1936.92822265625
1588974534.7974787,16322,1982.1533203125
1588974568.1790795,16344,1972.870849609375
1588974619.5408995,16361,1989.58544921875
1588974706.3865216,16407,1944.0155029296875
1588974790.938757,16441,1822.4688720703125
1588974935.7198563,16506,1743.6405029296875
1588975039.1035962,16560,1929.051513671875
1588975107.5495973,16586,1943.1949462890625
1588975108.268002,16591,1964.6983642578125
1588975264.267297,16662,2087.689453125
1588975350.2756498,16698,2159.7890625
1588975454.271101,16747,2080.887451171875
1588975593.479332,16809,2045.3399658203125
1588975593.517952,16810,2039.7003173828125
1588975663.6012025,16844,2110.2958984375
1588975697.6885145,16858,2111.492919921875
1588975785.0230756,16900,2138.1181640625
1588976166.3082755,17067,2203.7177734375
1588976236.7023818,17098,2280.11376953125
1588976307.1958077,17132,2272.649169921875
1588976448.5322382,17193,2154.5205078125
1588976466.5684817,17203,2172.996337890625
1588976538.2769473,17240,2174.740478515625
1588976556.0591824,17248,2196.23193359375
1588976626.9358947,17273,2210.69970703125
1588976663.0993636,17291,2218.47265625
1588976663.1691072,17293,2220.4033203125
1588976718.5805542,17316,2220.039794921875
1588976718.612035,17317,2201.5322265625
1588976718.6435943,17318,2190.70654296875
1588976736.2303226,17321,2181.23291015625
1588976772.3738337,17340,2179.3837890625
1588976844.0654676,17375,2224.74658203125
1588976917.3349373,17406,2213.548828125
1588976971.3730946,17427,2248.602294921875
1588977006.9717963,17445,2212.106201171875
1588977025.3359966,17455,2187.27685546875
1588977235.3037968,17544,2283.44921875
1588977271.7416046,17558,2281.794921875
1588977344.1624591,17587,2299.48681640625
1588977362.7921693,17594,2293.01513671875
1588977362.840211,17595,2284.0986328125
1588977419.1051128,17624,2262.38330078125
1588977455.864272,17634,2238.076416015625
1588977493.0999405,17654,2159.36669921875
1588977657.2394297,17723,2136.75537109375
1588977769.6237004,17772,2198.147216796875
1588977843.1441722,17805,2148.781494140625
1588977935.822466,17843,2194.609130859375
1588978195.4576638,17954,2334.63330078125
1588978251.6731231,17979,2227.60791015625
1588978251.8318446,17982,2257.013916015625
1588978270.499097,17991,2230.29052734375
1588978356.8574004,18019,2244.945068359375
1588978433.4737446,18054,2190.916015625
1588978470.0245554,18066,2209.83837890625
1588978620.1244507,18130,2365.873046875
1588978657.256246,18147,2353.011474609375
1588978806.1355286,18215,2382.11376953125
1588978862.486884,18237,2358.93505859375
1588978937.195916,18265,2275.3828125
1588979051.8223221,18319,2295.402099609375
1588979376.9186108,18452,2358.529541015625
1588979376.952044,18453,2361.96826171875
1588979617.5678024,18548,2388.3203125
1588979733.2933497,18593,2303.375732421875
1588980026.805524,18714,2361.61083984375
1588980045.9289722,18721,2377.886474609375
1588980336.2848463,18846,2350.87255859375
1588980453.3428257,18894,2479.559326171875
1588980608.6946428,18959,2490.23291015625
1588980667.596984,18978,2500.220947265625
1588980667.815446,18983,2469.285400390625
1588980735.7018309,19006,2431.69677734375
1588980793.7743177,19028,2368.31884765625
1588980852.066812,19049,2360.766357421875
1588981008.0564823,19117,2338.730224609375
1588981146.8271213,19170,2406.0556640625
1588981285.9402885,19228,2509.654296875
1588981384.9176497,19272,2587.3974609375
1588981404.4793305,19276,2559.41552734375
1588981463.7970223,19301,2560.360595703125
1588981926.4420862,19486,2408.632568359375
1588981976.4069796,19501,2360.51806640625
1588981976.505293,19504,2377.247802734375
1588982037.5109496,19526,2289.265625
1588982057.1525555,19532,2341.826171875
1588982178.6239715,19580,2629.48486328125
1588982219.7881699,19595,2728.165283203125
1588982340.3813424,19641,2739.458984375
1588982360.6683812,19655,2720.75830078125
1588982401.1463873,19666,2677.194580078125
1588982543.4301608,19721,2673.12255859375
1588982564.0336092,19732,2627.6640625
1588982584.9725568,19738,2667.6318359375
1588982728.31492,19797,2639.108642578125
1588982788.473771,19824,2708.611328125
1588982849.7859697,19847,2682.17919921875
1588983035.7592928,19917,2650.771240234375
1588983096.7662659,19939,2613.87353515625
1588983180.8693495,19972,2647.528564453125
1588983222.3520713,19989,2649.991943359375
1588983242.8391309,19996,2614.709716796875
1588983356.4643893,20036,2688.462890625
1588983396.8696973,20049,2703.311279296875
1588983397.0998166,20054,2718.76025390625
1588983417.8474674,20060,2744.671875
1588983418.003128,20063,2739.605224609375
1588983627.5081263,20139,2877.23388671875
1588983627.5409288,20140,2879.571533203125
1588983627.6712632,20142,2884.13720703125
1588983731.963746,20184,2761.8974609375
1588983751.6728845,20187,2761.977294921875
1588983835.7224834,20218,2863.620849609375
1588983899.0756516,20245,2841.64892578125
1588983899.173906,20248,2849.966064453125
1588983920.324014,20253,2826.226806640625
1588984067.5698838,20309,2782.66650390625
1588984109.9354305,20324,2778.63623046875
1588984130.6717334,20333,2761.865234375
1588984130.7349463,20335,2754.822021484375
1588984256.301735,20384,2925.654296875
1588984428.321526,20441,2924.829345703125
1588984533.3400443,20486,3018.991943359375
1588984648.9674847,20527,3018.91650390625
1588984690.6389945,20540,3057.83251953125
1588984690.7295198,20541,3055.020263671875
1588984754.2178695,20563,2992.715576171875
1588984754.3749604,20568,2995.6875
1588984796.870558,20579,2945.83251953125
1588985098.8011088,20690,2927.98046875
1588985141.9153123,20711,2896.75146484375
1588985333.7750354,20779,2901.136474609375
1588985333.8063867,20780,2893.626220703125
1588985333.9509528,20783,2888.095703125
1588985333.9786768,20784,2916.228759765625
1588985463.0075576,20832,3027.3369140625
1588985528.3706374,20856,3059.297607421875
1588985635.7855651,20889,2965.833740234375
1588985701.784642,20914,2959.375
1588985897.8046253,20988,2992.381103515625
1588986017.845017,21028,3047.406494140625
1588986039.4857867,21036,3011.89306640625
1588986127.3766556,21068,3068.8916015625
1588986171.9563427,21081,3158.2783203125
1588986348.7417157,21145,3113.686279296875
1588986526.1840487,21210,3149.074951171875
1588986592.026266,21233,3130.507080078125
1588986813.2091057,21317,3053.662353515625
1588986813.3048353,21320,3056.070556640625
1588986835.1161354,21325,3099.144287109375
1588987011.7353232,21392,3164.49951171875
1588987078.0972552,21410,3155.6015625
1588987277.083721,21485,3052.6953125
1588987398.3976579,21524,2985.492431640625
1588987398.4287877,21525,2976.888427734375
1588987848.9616132,21682,2976.959716796875
1588987962.576341,21724,3061.82763671875
1588987962.6076245,21725,3065.29931640625
1588988144.6724617,21790,2939.92578125
1588988167.5225015,21796,2929.377685546875
1588988212.515162,21816,2977.552001953125
1588988235.2330236,21822,2940.800048828125
1588988304.0182486,21843,3051.279541015625
1588988326.7275107,21849,3084.74365234375
1588988487.864089,21909,3191.09619140625
1588988649.9379666,21968,3168.646240234375
1588988742.035784,22000,3234.021484375
1588988774.2596583,22007,3222.499267578125
1588989399.5016096,22221,3443.693359375
1588989469.8220277,22246,3409.614013671875
1588989516.3189092,22259,3456.62158203125
1588989585.6481965,22286,3399.623291015625
1588989608.939153,22293,3370.067138671875
1588989655.9533691,22309,3380.44921875
1588989679.5772324,22317,3369.128662109375
1588989725.9422555,22331,3352.29931640625
1588989795.888797,22359,3325.272216796875
1588990005.3413808,22428,3471.016845703125
1588990005.5037875,22431,3463.030517578125
1588990146.5142415,22473,3489.083984375
1588990251.1871822,22508,3487.51123046875
1588990370.6105719,22545,3458.118896484375
1588990633.0085952,22636,3379.74072265625
1588990680.872739,22652,3463.633544921875
1588990991.5914702,22759,3442.63916015625
1588991017.1337454,22766,3455.356201171875
1588991062.0786076,22778,3463.49072265625
1588991206.83259,22829,3504.222900390625
1588991254.3965993,22841,3483.64306640625
1588991518.8382747,22931,3478.319580078125
1588991518.9384394,22934,3481.828857421875
1588991988.1428683,23081,3564.1025390625
1588991988.295678,23085,3580.1064453125
1588991988.3287892,23086,3571.5908203125
1588992038.3832984,23103,3586.03369140625
1588992086.9687939,23118,3586.615966796875
1588992111.1274672,23128,3591.2431640625
1588992159.083061,23139,3598.76708984375
1588992159.3127637,23144,3577.32080078125
1588992183.2276628,23149,3569.87890625
1588992280.032761,23183,3476.89794921875
1588992328.5554638,23193,3468.8798828125
1588992400.645927,23219,3434.690673828125
1588992525.4385767,23264,3391.915283203125
1588992599.320187,23287,3490.192138671875
1588992770.2293355,23338,3526.652587890625
1588992844.3783436,23362,3552.949462890625
1588992894.017522,23381,3559.099853515625
1588992942.8784623,23395,3587.43359375
1588993042.205735,23428,3592.57568359375
1588993398.1045744,23541,3599.536865234375
1588993547.2263832,23590,3569.837158203125
1588993793.9312468,23671,3668.739501953125
1588993843.15227,23682,3673.627685546875
1588993891.7734735,23702,3633.343505859375
1588994088.4945738,23762,3484.1884765625
1588994113.2728958,23775,3473.898681640625
1588994237.0726058,23812,3437.787841796875
1588994286.509681,23832,3465.330322265625
1588994337.1367388,23843,3524.30029296875
1588994638.6658297,23939,3538.835693359375
1588995080.5135338,24080,3599.035888671875
1588995208.3355155,24119,3644.128173828125
1588995310.6128361,24148,3596.6572265625
1588995438.0535986,24187,3618.51123046875
1588995593.971618,24235,3624.56201171875
1588995745.8598573,24283,3679.53076171875
1588995745.9249144,24285,3671.089111328125
1588995771.6445925,24293,3711.572998046875
1588995873.0394924,24323,3730.110595703125
1588995948.0194626,24346,3741.5263671875
1588995973.4741933,24360,3739.58935546875
1588996176.7878444,24417,3713.73388671875
1588996494.1311069,24513,3595.759765625
1588996621.652118,24558,3682.158447265625
1588996647.4625392,24562,3686.574462890625
1588996828.9079773,24622,3606.08984375
1588996983.6404715,24668,3592.90185546875
1588997087.1223025,24698,3694.014404296875
1588997138.3071575,24720,3751.60107421875
1588997164.3796468,24728,3747.833984375
1588997578.8784156,24850,3764.212158203125
1588997657.2432704,24880,3720.66357421875
1588997735.029,24902,3732.40771484375
1588997839.376291,24935,3704.351806640625
1588998111.0161173,25009,3637.46435546875
1588998216.254562,25048,3665.063232421875
1588998504.382784,25134,3702.559326171875
1588998745.1006691,25207,3703.466064453125
1588998823.6462064,25232,3707.638916015625
1588998876.260406,25245,3716.4052734375
1588998902.6069534,25254,3685.537841796875
1588999172.309756,25333,3751.026611328125
1588999361.9898694,25392,3725.141845703125
1588999773.097109,25506,3711.337158203125
1588999826.8705063,25521,3717.326171875
1589000070.828988,25600,3590.551025390625
1589000289.947315,25662,3682.35302734375
1589000371.943644,25687,3725.209716796875
1589000671.6107519,25776,3817.973876953125
1589000807.1199765,25813,3798.7421875
1589000916.203546,25848,3817.39013671875
1589001049.3995402,25881,3797.947998046875
1589001186.6784205,25922,3790.158447265625
1589001553.2225904,26030,3706.452880859375
1589001607.3827915,26046,3745.570068359375
1589001690.3642187,26067,3690.1884765625
1589001717.4610837,26076,3671.8916015625
1589001772.6470973,26092,3692.41650390625
1589001996.610377,26155,3769.8603515625
1589001996.646014,26156,3746.464111328125
1589002050.6416345,26170,3746.717529296875
1589002410.2619612,26280,3693.276611328125
1589002465.764658,26293,3654.29638671875
1589002493.5649493,26304,3703.36865234375
1589002858.1007216,26404,3696.07861328125
1589003082.3401773,26471,3859.221435546875
1589003259.9233105,26513,3909.727783203125
1589003796.1591325,26671,3798.8427734375
1589004110.0939853,26755,3987.134521484375
1589004110.1568873,26757,3994.5009765625
1589004251.4126604,26797,3948.78173828125
1589004251.4433527,26798,3947.21875
1589004251.4779048,26799,3947.097412109375
1589004307.195563,26815,3976.541748046875
1589004365.085502,26828,3964.443359375
1589004365.1551514,26830,3958.677490234375
1589004733.8360007,26929,3827.778076171875
1589005250.8299143,27079,3904.77587890625
1589005437.5229602,27143,3961.679443359375
1589005460.4946353,27149,3974.2763671875
1589005483.4435859,27155,3988.43017578125
1589005483.547407,27159,3935.740966796875
1589005483.5746067,27160,3932.42822265625
1589005715.2492363,27235,3928.958740234375
1589005831.4195101,27275,3978.828369140625
1589005995.843225,27330,3924.047119140625
1589006315.21791,27439,3935.9931640625
1589006364.0514834,27450,3945.63720703125
1589006388.7670057,27458,3944.338623046875
1589006545.1110327,27506,3944.8515625
1589006620.1125638,27530,3936.92041015625
1589006743.7701812,27570,3926.90771484375
1589006743.9127803,27573,3925.398193359375
1589006843.3531203,27604,3967.8623046875
1589006869.0590448,27614,3988.903564453125
1589006893.5014422,27621,3994.577880859375
1589006943.0000017,27639,4007.921630859375
1589007117.1658514,27696,3857.5439453125
1589007191.6867332,27716,3882.705078125
1589007191.7708113,27719,3885.935302734375
1589007266.7351003,27740,3860.970458984375
1589007544.19109,27826,4015.01171875
1589007820.0789795,27917,3914.970703125
1589007820.1361704,27919,3909.94384765625
1589007921.4054077,27951,3898.83544921875
1589007996.9448664,27969,3946.390625
1589008887.0405664,28252,3842.0830078125
1589008968.5348234,28278,3886.2333984375
1589009129.1136777,28322,4019.361328125
1589009307.8301659,28377,3968.191650390625
1589009485.3568075,28439,4007.821044921875
1589009534.0072281,28452,4028.028564453125
1589009811.115812,28544,4046.570068359375
1589009909.1652715,28573,4008.915771484375
1589010031.7527888,28612,3896.516357421875
1589010228.7504668,28677,3902.44482421875
1589010899.5005612,28892,3893.025390625
1589011157.313794,28971,4061.009765625
1589011248.497401,28997,4067.906982421875
1589011340.5873914,29019,4105.6953125
1589011392.7000194,29038,4105.49853515625
1589011469.143718,29058,4046.349365234375
1589011469.807218,29063,4020.396728515625
1589011524.1917515,29079,4010.636962890625
1589011575.749888,29091,4002.454833984375
1589011631.7416246,29107,3954.265380859375
1589011713.3955135,29134,3923.85107421875
1589011969.1714976,29202,4011.005859375
1589012130.4525032,29251,3993.462158203125
1589012158.0880806,29264,3942.98583984375
1589012184.0496647,29272,3970.214599609375
1589012508.9484918,29367,4066.007080078125
1589012750.3203506,29439,4151.46435546875
1589012856.8229818,29472,4155.30029296875
1589012883.3677862,29479,4155.203125
1589012910.0246964,29488,4163.87548828125
1589013101.5940158,29538,4132.3466796875
1589013101.7275624,29541,4138.65087890625
1589013178.255879,29562,4182.20703125
1589013203.736266,29574,4182.03857421875
1589013281.2758915,29593,4140.54150390625
1589013332.657425,29612,4149.029296875
1589013774.258135,29748,4159.20263671875
1589014033.7282472,29829,4165.05419921875
1589014033.7511563,29830,4162.4716796875
1589014137.557571,29864,4122.849609375
1589014215.8310387,29883,4133.3798828125
1589014373.4164042,29929,4075.076171875
1589014614.445313,30001,4047.043212890625
1589014614.5716362,30006,4088.992431640625
1589014692.2062674,30032,4100.34716796875
1589014849.2162862,30078,4224.37255859375
1589014900.8954508,30093,4214.94580078125
1589015055.3594425,30138,4092.95654296875
1589015159.2932043,30175,4087.67529296875
1589015316.451138,30218,4159.43359375
1589015368.2987053,30238,4197.65966796875
1589015393.9648716,30244,4200.333984375
1589015446.452308,30257,4207.2607421875
1589015525.0147686,30285,4144.80615234375
1589015656.8026748,30328,4216.0244140625
1589015788.566041,30368,4207.525390625
1589016023.7144856,30435,4155.982421875
1589016103.1615844,30460,4163.2568359375
1589016129.8881085,30467,4157.79248046875
1589016130.5377758,30471,4188.7255859375
1589016486.2469304,30570,4154.45703125
1589016486.3747697,30573,4167.83935546875
1589016622.8096707,30613,4084.530029296875
1589016954.168172,30707,4111.66064453125
1589017010.8555684,30721,4100.66015625
1589017067.0139503,30738,4159.18896484375
1589017067.0454712,30739,4158.76513671875
1589017209.7067387,30781,4186.9296875
1589017549.8324645,30880,4176.7412109375
1589017662.382986,30907,4186.36328125
1589018183.226664,31053,4212.3359375
1589018384.7829378,31106,4222.27001953125
1589018769.260368,31214,4124.603515625
1589018828.6545606,31225,4143.11279296875
1589019277.1698568,31348,4280.9013671875
1589019487.5662963,31407,4237.44091796875
1589019633.6005776,31444,4196.10302734375
1589019722.525877,31465,4171.3505859375
1589019851.5631225,31502,4135.90966796875
1589020004.4242485,31538,4185.853515625
1589020004.4542856,31539,4184.767578125
1589020094.0211673,31564,4181.02490234375
1589020334.8672698,31626,4264.3046875
1589020586.888055,31697,4299.65380859375
1589020670.0416229,31723,4227.26611328125
1589020725.9712434,31740,4216.17431640625
1589020810.5832572,31763,4242.30029296875
1589020977.7891555,31809,4250.46044921875
1589021209.4450502,31874,4171.08349609375
1589021238.2070599,31881,4201.7177734375
1589021268.1882215,31889,4225.4638671875
1589021446.0128562,31937,4149.45849609375
1589021475.1955357,31946,4181.5
1589021690.9189672,32005,4086.81689453125
1589021749.836169,32018,4055.859375
1589022293.1496632,32163,4110.6875
1589022322.970648,32175,4143.91162109375
1589022437.416573,32208,4096.9287109375
1589022465.5624666,32210,4099.71923828125
1589022607.0848093,32250,4195.9921875
1589022836.2670734,32315,4129.66845703125
1589023097.0713603,32389,4220.07568359375
1589023270.7061408,32436,4201.619140625
1589023385.8772948,32472,4207.6689453125
1589023511.0937402,32501,4163.0126953125
1589023629.4096448,32530,4166.07861328125
1589023660.2387993,32543,4080.4736328125
1589023689.6588836,32546,4087.283203125
1589023930.0699112,32612,4085.268798828125
1589023930.152541,32615,4088.65771484375
1589024109.396932,32658,4202.0078125
1589024262.764107,32697,4131.21337890625
1589024293.0360904,32707,4122.3134765625
1589024512.7053545,32763,4147.12548828125
1589025001.2739525,32895,4244.17626953125
1589025031.583508,32902,4234.42236328125
1589025031.6109993,32903,4187.4912109375
1589025061.880699,32910,4195.0927734375
1589025303.267457,32975,4111.32568359375
1589025436.285647,33003,4202.96435546875
1589025467.3714833,33015,4172.693359375
1589025530.657969,33028,4191.87744140625
1589025561.619481,33035,4182.6826171875
1589025869.2831402,33116,4241.20751953125
1589025988.968663,33149,4242.3662109375
1589026018.4999266,33153,4243.02587890625
1589026109.4197872,33180,4301.07177734375
1589026109.520606,33182,4307.66552734375
1589026386.3907425,33249,4363.77734375
1589026445.6923494,33272,4332.9130859375
1589026719.0059307,33342,4326.56689453125
1589026748.7333794,33352,4338.47216796875
1589026840.9775257,33369,4357.408203125
1589026841.2427177,33376,4358.00537109375
1589026871.8948886,33379,4350.9638671875
1589026932.5311413,33393,4352.71484375
1589026963.4175916,33404,4346.12109375
1589027494.4770122,33540,4261.22021484375
1589027646.9323518,33577,4243.23388671875
1589027832.3407521,33632,4305.763671875
1589027863.250149,33639,4303.3408203125
1589028106.1389399,33704,4280.9560546875
1589028229.8759458,33729,4276.0595703125
1589028260.4058435,33738,4270.18408203125
1589028291.2031882,33750,4210.78515625
1589028384.4723077,33769,4305.5751953125
1589028446.65738,33786,4291.31201171875
1589028509.2325807,33801,4339.3359375
1589028635.0182118,33840,4250.94140625
1589028698.5560532,33852,4296.5888671875
1589028791.5166726,33877,4235.4306640625
1589028915.3570006,33907,4270.310546875
1589028945.6000009,33914,4281.291015625
1589029167.8091557,33972,4386.12109375
1589029375.8856437,34018,4447.26953125
1589029439.1602042,34037,4389.76025390625
1589029471.3154583,34044,4373.73876953125
1589029660.5201108,34090,4278.6455078125
1589029855.3292372,34142,4374.16455078125
1589029884.9143138,34145,4401.220703125
1589030009.9326499,34180,4318.92431640625
1589030260.3684335,34248,4300.248046875
1589030387.1632874,34273,4416.63134765625
1589030515.2689872,34307,4431.955078125
1589030515.352302,34310,4441.75146484375
1589030734.5717912,34362,4295.22705078125
1589030734.5980165,34363,4289.1708984375
1589030798.098684,34384,4218.68896484375
1589031031.049698,34439,4138.17041015625
1589031158.5169053,34466,4225.74951171875
1589031397.7290523,34526,4380.7890625
1589031397.755045,34527,4379.814453125
1589031523.766405,34553,4450.32470703125
1589031555.0498924,34565,4424.68896484375
1589031621.046936,34580,4425.12939453125
1589031685.9958258,34600,4418.4892578125
1589031750.0526013,34609,4422.40185546875
1589031782.2786062,34618,4430.1455078125
1589031880.971656,34648,4384.89208984375
1589032107.1928353,34697,4226.33740234375
1589032300.3411355,34752,4257.00390625
1589032429.0585618,34784,4283.55859375
1589032523.6132028,34806,4257.7294921875
1589032811.7052119,34879,4303.50634765625
1589033141.6122694,34957,4280.1005859375
1589033439.7115872,35031,4281.68994140625
1589033630.8956847,35080,4180.4912109375
1589033791.82486,35116,4229.46728515625
1589034045.7969968,35178,4278.43212890625
1589034332.1374564,35255,4372.95361328125
1589034363.082375,35258,4372.78125
1589034647.768185,35334,4373.3251953125
1589034743.8534746,35355,4386.13623046875
1589034775.9365044,35363,4402.015625
1589034807.9571166,35376,4395.26171875
1589034839.7233407,35378,4385.09130859375
1589034840.600463,35384,4294.69384765625
1589035096.6036685,35448,4291.7958984375
1589035255.540682,35482,4305.03955078125
1589035255.5915694,35484,4357.701171875
1589035255.6181436,35485,4363.20947265625
1589035620.2899578,35571,4348.34765625
1589035620.3744252,35574,4332.21875
1589035749.7350466,35601,4313.50830078125
1589036428.4726162,35772,4260.9462890625
1589036461.4817595,35779,4260.78271484375
1589036590.4557512,35816,4230.939453125
1589036720.4694924,35845,4272.88330078125
1589036752.4260967,35850,4257.802734375
1589036915.0747864,35892,4269.498046875
1589037182.3567848,35954,4327.48828125
1589037250.5842414,35971,4346.9521484375
1589037250.6122148,35972,4356.35546875
1589037536.0847232,36038,4349.2138671875
1589037570.178743,36046,4287.9736328125
1589037638.3687527,36058,4292.71533203125
1589037775.9899411,36095,4265.2470703125
1589037776.0172086,36096,4256.4052734375
1589037809.981128,36099,4255.64892578125
1589038086.7925425,36165,4284.4453125
1589038328.037823,36217,4254.02001953125
1589038365.44727,36232,4245.69091796875
1589038435.5731788,36247,4264.9892578125
1589038504.8509147,36263,4198.94384765625
1589038573.568437,36276,4214.71826171875
1589038714.9201343,36311,4318.48291015625
1589038813.8959239,36330,4331.23095703125
1589038846.9211166,36337,4346.41357421875
1589039815.1450143,36570,4353.80859375
1589040057.168839,36630,4375.39013671875
1589040198.4818976,36660,4323.9619140625
1589040268.2785015,36679,4358.4287109375
1589040658.7330906,36768,4251.3037109375
1589040838.4781804,36807,4252.41552734375
1589040874.04449,36811,4278.765625
1589040909.8605728,36820,4327.70654296875
1589040945.4030359,36826,4256.130859375
1589041051.490389,36851,4259.66650390625
1589041301.816758,36908,4267.7939453125
1589041481.9714146,36951,4277.6591796875
1589041958.6954045,37054,4188.66650390625
1589042247.7312536,37115,4295.38671875
1589042501.0813925,37170,4395.01953125
1589042647.4541202,37203,4358.08935546875
1589042794.8771644,37240,4336.1376953125
1589043121.741164,37312,4410.7890625
1589043157.9843469,37318,4411.35205078125
1589043193.7791889,37327,4381.92529296875
1589043439.4585726,37381,4404.8759765625
1589043774.628394,37456,4312.8837890625
1589043848.7585952,37466,4311.15087890625
1589043961.8555973,37490,4296.796875
1589043962.074966,37496,4314.54443359375
1589044300.8422632,37562,4337.87939453125
1589044338.5119028,37576,4347.41455078125


==> figure source files/plot_python/csv/shprl/walker/3.csv <==
Wall time,Step,Value
1589044861.854937,43,-750.2703857421875
1589044861.926983,46,-750.9232788085938
1589044872.5687232,72,-740.0081176757812
1589044884.8249393,95,-740.5914306640625
1589044918.4418375,159,-732.0181274414062
1589044922.5696034,168,-736.3621215820312
1589044952.8053362,230,-752.23681640625
1589044956.399663,235,-751.4183349609375
1589044965.4030318,256,-740.7154541015625
1589044976.315288,274,-747.7877807617188
1589044992.3823476,309,-744.3099365234375
1589044992.4798067,311,-741.4535522460938
1589044995.8477938,319,-740.0548095703125
1589045047.7975638,422,-685.695556640625
1589045065.2211654,461,-661.9750366210938
1589045073.6257186,475,-674.0152587890625
1589045112.7787874,537,-722.9756469726562
1589045133.030173,580,-710.9263305664062
1589045136.7699475,587,-693.7367553710938
1589045160.136605,635,-676.9224243164062
1589045163.9603608,648,-661.3243408203125
1589045176.059602,672,-615.9514770507812
1589045201.713473,715,-561.3096923828125
1589045205.4647672,723,-563.706787109375
1589045229.2312982,772,-504.1020812988281
1589045237.1858976,786,-509.97796630859375
1589045244.786168,803,-488.4637756347656
1589045249.3801875,809,-498.9261474609375
1589045265.2485278,837,-479.599609375
1589045322.8438685,946,-406.1208190917969
1589045334.8120646,972,-390.770751953125
1589045364.1679137,1015,-359.1439208984375
1589045393.8288648,1067,-345.413330078125
1589045414.5907025,1105,-355.99481201171875
1589045451.259009,1181,-365.0068664550781
1589045493.0120082,1262,-295.83624267578125
1589045523.2249765,1317,-262.5526428222656
1589045523.2941198,1320,-260.0303955078125
1589045531.3488,1334,-226.84576416015625
1589045536.017858,1338,-220.79977416992188
1589045561.613169,1386,-235.30796813964844
1589045566.247244,1393,-224.0896453857422
1589045588.171856,1437,-263.1395263671875
1589045605.9551015,1467,-246.22657775878906
1589045645.7590191,1524,-176.72119140625
1589045662.2452726,1553,-158.1031951904297
1589045671.272423,1569,-140.5851287841797
1589045680.320075,1585,-118.03626251220703
1589045712.392916,1641,-96.3155288696289
1589045739.3988223,1692,-140.23606872558594
1589045749.071139,1710,-92.10417938232422
1589045753.9159305,1719,-105.7652587890625
1589045764.106931,1735,-103.10575103759766
1589045768.4069948,1738,-107.78253936767578
1589045791.7279992,1782,-42.49274444580078
1589045827.8098574,1845,-60.80998229980469
1589045841.1799772,1867,-58.388187408447266
1589045841.3522084,1870,-54.299381256103516
1589045846.6576471,1878,-52.31900405883789
1589045873.4208415,1918,11.01150131225586
1589045884.1455445,1935,29.04279899597168
1589045892.6916013,1948,30.499296188354492
1589045955.5835211,2037,111.57933807373047
1589045996.3968818,2097,102.3110580444336
1589046050.314147,2188,179.7648468017578
1589046055.1898365,2200,159.34878540039062
1589046075.2799077,2232,152.084716796875
1589046079.7619398,2238,134.7830047607422
1589046094.4994943,2258,108.8921127319336
1589046094.6736395,2263,97.4083480834961
1589046125.1764188,2308,183.57846069335938
1589046129.9317057,2320,196.07203674316406
1589046155.6962006,2355,198.2783203125
1589046176.1581476,2390,210.59963989257812
1589046176.2287695,2391,213.93809509277344
1589046206.3472993,2437,236.15170288085938
1589046216.418342,2454,250.88636779785156
1589046216.4754467,2456,248.95751953125
1589046221.7708333,2461,262.802001953125
1589046236.918275,2486,267.0438537597656
1589046236.9455678,2487,263.97039794921875
1589046246.478067,2499,269.3392639160156
1589046256.4705753,2504,269.913818359375
1589046277.2033882,2533,291.4915771484375
1589046286.8171604,2548,315.0184631347656
1589046291.8888385,2554,314.5795593261719
1589046378.823006,2686,362.0576171875
1589046412.065317,2741,383.5088195800781
1589046440.5773907,2790,348.406494140625
1589046508.6650395,2897,411.6017150878906
1589046550.1242309,2968,351.6688537597656
1589046605.16004,3039,418.1087341308594
1589046609.6629398,3042,434.8684387207031
1589046646.2130501,3100,394.35931396484375
1589046687.8547013,3162,473.9256286621094
1589046728.0280755,3231,521.7047119140625
1589046737.606653,3245,530.9373779296875
1589046738.160047,3247,543.1689453125
1589046738.1839547,3248,538.14599609375
1589046778.892315,3306,542.2468872070312
1589046893.1843154,3481,570.9652099609375
1589046982.2357702,3601,563.1011962890625
1589046992.9707348,3619,531.3179321289062
1589046993.069472,3621,535.6322631835938
1589047024.7917707,3671,515.0140991210938
1589047061.9168348,3727,537.4698486328125
1589047073.0067372,3742,547.7462768554688
1589047109.9687479,3794,550.27392578125
1589047121.8699784,3815,560.838623046875
1589047126.9812336,3822,579.2593383789062
1589047204.053531,3929,707.0270385742188
1589047220.1915002,3957,705.2232055664062
1589047242.978632,3985,655.2282104492188
1589047287.5240164,4037,556.2044067382812
1589047335.8253622,4099,657.1244506835938
1589047410.3678615,4197,764.8370971679688
1589047434.520895,4228,737.2919311523438
1589047440.2365746,4233,723.984375
1589047494.432822,4305,749.7116088867188
1589047501.1111493,4318,731.564453125
1589047501.170467,4320,737.59375
1589047570.5331523,4401,679.0748901367188
1589047644.089888,4493,726.5939331054688
1589047666.3614736,4510,715.8302001953125
1589047685.92274,4531,737.9940185546875
1589047761.0010507,4629,733.977783203125
1589047792.3717244,4665,690.3238525390625
1589047792.4721415,4669,681.526611328125
1589047798.8731363,4677,679.6286010742188
1589047856.114963,4751,738.8539428710938
1589047888.16177,4789,742.3812255859375
1589047901.8330643,4803,729.2090454101562
1589047933.7746341,4841,686.9158935546875
1589047940.1655345,4853,651.9112548828125
1589047973.8920789,4895,633.1762084960938
1589048032.797196,4963,676.1541137695312
1589048039.9965384,4972,673.1524658203125
1589048040.075687,4975,687.0584716796875
1589048115.9453816,5051,793.7738037109375
1589048115.994167,5053,798.3206787109375
1589048161.5169547,5107,794.6415405273438
1589048181.1471493,5135,764.3368530273438
1589048268.8435566,5240,779.435546875
1589048349.908016,5330,678.86328125
1589048363.520436,5346,663.3364868164062
1589048370.3789256,5360,693.5051879882812
1589048423.8595605,5421,739.3048095703125
1589048513.6236231,5518,790.5742797851562
1589048540.6617396,5550,845.9073486328125
1589048642.3058958,5665,761.5384521484375
1589048650.2935107,5680,740.293212890625
1589048691.96116,5724,878.4829711914062
1589048766.2187645,5809,855.289306640625
1589048779.267268,5826,834.7149047851562
1589048779.3434846,5829,841.5528564453125
1589048815.7137468,5865,841.8272094726562
1589048815.9438066,5872,807.624267578125
1589048852.7279632,5908,770.2576904296875
1589048873.276534,5929,775.0074462890625
1589048921.0924945,5991,780.2630004882812
1589048950.8123372,6011,796.6026000976562
1589049047.4112227,6122,836.871826171875
1589049055.124891,6132,854.6062622070312
1589049121.1988075,6201,860.6596069335938
1589049128.852718,6214,879.896728515625
1589049135.6213033,6220,872.8561401367188
1589049150.2673445,6233,876.0037841796875
1589049202.4942133,6290,871.6099243164062
1589049225.0110583,6313,848.7801513671875
1589049225.1443694,6318,860.3147583007812
1589049283.79157,6377,911.3489379882812
1589049305.9462779,6401,937.2234497070312
1589049392.1060138,6497,824.9588623046875
1589049423.1862397,6521,885.86572265625
1589049469.2172925,6575,936.339111328125
1589049498.7490697,6604,980.6510009765625
1589049551.1788774,6658,909.8330688476562
1589049587.6945217,6697,857.463134765625
1589049588.2731214,6700,859.2952880859375
1589049595.814639,6712,845.0755615234375
1589049625.1738298,6743,751.5260009765625
1589049722.2473605,6847,812.137451171875
1589049730.1176026,6855,815.623291015625
1589049745.0442455,6870,800.4612426757812
1589049836.3830738,6967,962.45703125
1589049865.5507197,6993,917.7388305664062
1589049890.9239857,7015,876.8314819335938
1589049980.5934806,7107,932.2351684570312
1589049988.215624,7115,936.8637084960938
1589050026.4117925,7156,992.0275268554688
1589050111.0284717,7248,950.3522338867188
1589050173.9638977,7312,978.4947509765625
1589050203.7024882,7340,984.853759765625
1589050203.7723436,7341,987.7610473632812
1589050219.0917573,7360,973.2886962890625
1589050242.7391243,7383,991.7522583007812
1589050265.1024466,7402,942.9044799804688
1589050311.3976429,7451,900.81494140625
1589050319.3089354,7461,933.8099975585938
1589050319.3762705,7464,944.8653564453125
1589050334.8369212,7479,948.7791748046875
1589050374.9603229,7512,956.3667602539062
1589050547.280671,7688,1020.4799194335938
1589050554.8710997,7694,1001.4581909179688
1589050624.8260376,7761,993.0975341796875
1589050648.9770865,7789,976.8627319335938
1589050656.618806,7799,947.1624755859375
1589050695.8662364,7834,1037.260498046875
1589050760.4881368,7901,1060.2633056640625
1589050794.0732925,7933,1061.24560546875
1589050850.440793,7992,1027.4139404296875
1589050900.4661782,8027,998.586181640625
1589050940.3752215,8067,1062.10205078125
1589051054.7390878,8181,1043.0089111328125
1589051087.2557075,8216,1090.8837890625
1589051095.556462,8222,1085.155517578125
1589051170.2772048,8291,1022.0255126953125
1589051210.9784951,8335,949.4414672851562
1589051243.7597573,8364,921.9573974609375
1589051251.6343455,8369,945.31201171875
1589051260.2490532,8378,966.0093383789062
1589051350.4178102,8468,1044.828369140625
1589051351.5334296,8471,1036.8131103515625
1589051385.6254976,8499,1033.8392333984375
1589051404.206347,8509,1030.896728515625
1589051462.0494964,8567,1014.2097778320312
1589051505.3600154,8602,995.017333984375
1589051538.6883278,8636,951.3450317382812
1589051598.3380349,8696,859.7017822265625
1589051735.5626595,8820,1011.605712890625
1589051735.6820617,8823,1010.296630859375
1589051797.8351889,8879,1067.5010986328125
1589051831.9784095,8905,1035.0596923828125
1589051832.056282,8908,1056.4266357421875
1589051857.7473903,8929,1024.6578369140625
1589051858.4691215,8936,1030.899169921875
1589051927.768934,8994,1010.8450317382812
1589051927.9130135,9000,1027.1492919921875
1589051997.5671825,9056,1037.85009765625
1589052195.0345979,9227,1029.4534912109375
1589052203.6160471,9234,1029.2796630859375
1589052230.1134582,9261,1031.9625244140625
1589052292.3008792,9317,1048.7679443359375
1589052327.145592,9349,1035.946533203125
1589052398.5390992,9413,1001.9494018554688
1589052398.6088111,9416,994.0472412109375
1589052426.6820962,9436,987.5363159179688
1589052462.3880765,9469,1013.080322265625
1589052561.7153232,9548,1003.9267578125
1589052570.4488678,9555,1038.2333984375
1589052579.4334915,9568,1040.9134521484375
1589052651.8439536,9628,954.3068237304688
1589052687.7282598,9658,925.3248901367188
1589052716.2583632,9681,1022.9111938476562
1589052734.4875417,9699,1040.9925537109375
1589052818.0987341,9769,1003.718017578125
1589052903.240996,9844,1058.945556640625
1589052979.8197877,9908,1066.87548828125
1589053054.0626972,9973,1071.7681884765625
1589053165.498609,10059,1025.7113037109375
1589053193.8533916,10085,1024.9647216796875
1589053296.8236341,10169,1064.010498046875
1589053419.756734,10277,958.9632568359375
1589053428.9836092,10284,979.067138671875
1589053599.0836573,10397,1041.3056640625
1589053599.1689386,10400,1043.9749755859375
1589053635.60031,10421,1093.2191162109375
1589053719.6482894,10480,1202.9676513671875
1589053743.941621,10490,1213.223388671875
1589053744.1306643,10494,1217.8050537109375
1589053801.3921394,10523,1136.73486328125
1589053848.563819,10556,1128.388427734375
1589053921.9228523,10608,1110.37255859375
1589053959.513802,10625,1116.056396484375
1589053973.231251,10639,1139.781494140625
1589053998.3040469,10655,1129.818115234375
1589054022.3714795,10672,1195.7110595703125
1589054082.5573733,10712,1275.2437744140625
1589054158.2990427,10758,1253.7578125
1589054158.3281467,10759,1252.157958984375
1589054195.1202738,10781,1193.9149169921875
1589054245.4145043,10816,1143.9913330078125
1589054269.7561812,10826,1139.384033203125
1589054294.7693503,10842,1081.0753173828125
1589054307.0204656,10851,1044.2750244140625
1589054331.6211011,10865,1042.626953125
1589054380.3442044,10903,1075.8218994140625
1589054392.2800887,10906,1082.2703857421875
1589054441.9916706,10940,1157.3160400390625
1589054442.1706474,10944,1165.6370849609375
1589054479.287017,10967,1213.8306884765625
1589054492.03812,10973,1162.5848388671875
1589054492.0951319,10975,1158.0689697265625
1589054563.4828045,11015,1164.70361328125
1589054575.6918755,11021,1163.7359619140625
1589054600.7953024,11034,1114.0064697265625
1589054600.9577541,11039,1123.5848388671875
1589054704.9246032,11103,1164.4217529296875
1589054743.1797087,11122,1116.684326171875
1589054755.7318041,11131,1124.9150390625
1589054819.657034,11176,1128.34912109375
1589054858.4391086,11199,1181.69482421875
1589054870.6478853,11201,1185.2445068359375
1589054870.686062,11202,1172.396484375
1589054960.3862545,11261,1188.80419921875
1589055215.1927307,11420,1146.47900390625
1589055304.7463777,11473,1162.8343505859375
1589055330.5614388,11493,1131.2808837890625
1589055391.5407507,11524,1100.4537353515625
1589055404.4234579,11533,1087.109619140625
1589055431.3047519,11550,1122.772705078125
1589055458.5462086,11567,1092.7822265625
1589055511.2401893,11598,1171.99365234375
1589055602.5861933,11649,1190.8702392578125
1589055630.560082,11672,1162.115234375
1589055656.2905793,11686,1153.391357421875
1589055775.2920554,11760,1269.2789306640625
1589055971.7038608,11874,1214.2913818359375
1589056132.6617632,11970,1155.6103515625
1589056132.8778172,11975,1131.6695556640625
1589056209.6257102,12011,1141.0587158203125
1589056262.204206,12042,1186.814453125
1589056423.1055768,12139,1157.431884765625
1589056465.99217,12165,1141.0987548828125
1589056479.4941556,12169,1138.5894775390625
1589056506.5789168,12185,1125.536376953125
1589056573.979275,12227,1191.085693359375
1589056681.8911722,12291,1215.4534912109375
1589056681.9873714,12294,1218.1224365234375
1589056708.6493227,12310,1231.7386474609375
1589056873.0968142,12406,1182.445556640625
1589056968.8607607,12459,1311.6849365234375
1589057142.9543114,12554,1294.946533203125
1589057337.224946,12672,1237.517822265625
1589057392.496788,12700,1250.0799560546875
1589057490.875034,12759,1239.64990234375
1589057576.0862362,12806,1278.97705078125
1589057703.0441256,12878,1308.528564453125
1589057744.319417,12897,1301.8525390625
1589057816.0821326,12940,1358.36669921875
1589057845.084382,12960,1279.297119140625
1589057966.9377947,13018,1152.94873046875
1589057995.7138708,13035,1205.580078125
1589058039.2560804,13062,1207.896240234375
1589058081.6214004,13083,1237.6529541015625
1589058096.0402818,13095,1219.7413330078125
1589058124.3265014,13110,1234.580078125
1589058139.5183067,13114,1213.155517578125
1589058168.141311,13131,1156.531494140625
1589058225.51712,13167,1205.3104248046875
1589058296.6656086,13207,1308.455810546875
1589058354.0931864,13240,1384.9854736328125
1589058555.663689,13350,1333.214599609375
1589058657.0069962,13403,1259.42822265625
1589058657.6284168,13407,1242.05810546875
1589058701.393253,13427,1222.910400390625
1589058788.9774628,13476,1189.171630859375
1589058856.6729019,13505,1209.7342529296875
1589058928.9935012,13547,1241.4908447265625
1589059016.072644,13598,1312.9658203125
1589059059.7059982,13621,1327.226806640625
1589059162.7601097,13680,1249.1383056640625
1589059177.6759834,13683,1257.2421875
1589059296.2243714,13748,1310.27294921875
1589059355.8044536,13777,1297.025146484375
1589059414.928476,13811,1264.265380859375
1589059474.4063709,13846,1231.9508056640625
1589059518.5900671,13869,1275.8016357421875
1589059548.6443448,13885,1304.8544921875
1589059682.5155797,13958,1345.92041015625
1589059727.1854355,13977,1285.21240234375
1589059758.896621,13999,1295.8009033203125
1589059935.1779287,14081,1401.437744140625
1589060193.5399194,14222,1286.87744140625
1589060319.6208854,14288,1333.75927734375
1589060334.6232157,14295,1345.96484375
1589060350.481598,14304,1333.3924560546875
1589060396.8471606,14321,1359.408935546875
1589060412.1111186,14333,1368.3995361328125
1589060427.472728,14339,1358.727783203125
1589060536.0635076,14398,1331.4483642578125
1589060628.7551541,14448,1346.4173583984375
1589060721.9623077,14495,1308.1119384765625
1589060808.6209586,14531,1308.009765625
1589060855.1180747,14555,1330.74462890625
1589060855.2164223,14558,1344.2989501953125
1589061010.2350216,14633,1335.1962890625
1589061010.8980641,14639,1324.189453125
1589061073.6432605,14669,1203.814697265625
1589061089.648076,14678,1200.1224365234375
1589061104.7633648,14682,1194.335693359375
1589061104.9438934,14688,1206.84326171875
1589061292.2910194,14780,1305.5933837890625
1589061292.385872,14781,1302.3525390625
1589061307.9763293,14789,1313.3311767578125
1589061323.7489908,14793,1330.11474609375
1589061355.7498956,14810,1355.94482421875
1589061481.4027622,14874,1356.532470703125
1589061512.2434316,14893,1332.5245361328125
1589061574.9669056,14927,1284.4058837890625
1589061789.4480946,15028,1314.0181884765625
1589061915.8871377,15091,1278.177490234375
1589062011.6349423,15137,1241.197509765625
1589062091.8859794,15181,1199.6632080078125
1589062123.8326662,15200,1236.611083984375
1589062268.7407136,15267,1339.6888427734375
1589062382.7262754,15325,1261.9901123046875
1589062430.3950052,15348,1241.1029052734375
1589062591.6536615,15429,1345.8380126953125
1589062688.4512177,15474,1318.7041015625
1589062688.5152154,15476,1324.6148681640625
1589062762.5776699,15508,1295.7353515625
1589062829.1645172,15539,1336.652587890625
1589062944.2064118,15598,1342.81298828125
1589063240.4122536,15741,1279.3447265625
1589063289.4260418,15765,1340.553466796875
1589063306.6380785,15774,1357.51318359375
1589063323.3290641,15780,1406.0067138671875
1589063421.819449,15826,1401.234130859375
1589063422.4074283,15829,1389.191650390625
1589063454.9265778,15848,1367.06005859375
1589063737.9455519,15980,1312.33740234375
1589063771.166143,15994,1275.666259765625
1589063982.4147925,16096,1319.7056884765625
1589064032.3271184,16117,1327.9090576171875
1589064184.4702575,16189,1327.1917724609375
1589064320.7554955,16250,1308.5709228515625
1589064472.7786174,16322,1372.546875
1589064508.3948543,16344,1357.6385498046875
1589064558.7396514,16361,1339.40966796875
1589064642.758262,16407,1371.874755859375
1589064726.8680542,16441,1368.24853515625
1589064875.0218236,16506,1326.28955078125
1589064976.939125,16560,1347.970703125
1589065046.1314034,16586,1363.491943359375
1589065046.3437111,16591,1360.559326171875
1589065203.5169165,16662,1440.67919921875
1589065290.6998541,16698,1401.8853759765625
1589065395.4977605,16747,1292.33056640625
1589065535.8027165,16809,1301.3519287109375
1589065535.8427513,16810,1302.527099609375
1589065605.8321147,16844,1320.681396484375
1589065640.3875294,16858,1349.8978271484375
1589065728.2873313,16900,1360.4110107421875
1589066108.5606394,17067,1322.9085693359375
1589066180.3705163,17098,1371.7764892578125
1589066251.2875822,17132,1413.7520751953125
1589066393.7437592,17193,1308.43408203125
1589066411.9335716,17203,1332.4764404296875
1589066485.3904927,17240,1274.8662109375
1589066503.6565514,17248,1246.5792236328125
1589066574.5207992,17273,1245.0323486328125
1589066610.2929926,17291,1258.1915283203125
1589066610.3570614,17293,1264.8900146484375
1589066664.647555,17316,1229.239013671875
1589066664.67794,17317,1221.44677734375
1589066664.7068386,17318,1242.4539794921875
1589066682.8499177,17321,1228.9385986328125
1589066718.744695,17340,1283.821533203125
1589066790.7643068,17375,1333.9853515625
1589066861.995689,17406,1357.8009033203125
1589066915.396718,17427,1338.103759765625
1589066951.6265912,17445,1268.81884765625
1589066969.3724208,17455,1268.873779296875
1589067175.5556965,17544,1357.5396728515625
1589067213.2253761,17558,1401.3515625
1589067285.105589,17587,1375.395751953125
1589067302.8350737,17594,1391.8553466796875
1589067302.8762898,17595,1397.6578369140625
1589067358.5292203,17624,1351.2607421875
1589067394.7614095,17634,1343.3544921875
1589067430.8390808,17654,1365.268310546875
1589067597.35989,17723,1345.784912109375
1589067707.4790046,17772,1241.4847412109375
1589067782.534646,17805,1268.404296875
1589067876.6354651,17843,1308.185546875
1589068136.2647047,17954,1338.2449951171875
1589068191.567161,17979,1330.840576171875
1589068193.2028723,17982,1335.965087890625
1589068212.3449624,17991,1335.24462890625
1589068295.1670008,18019,1367.5203857421875
1589068369.4737582,18054,1246.5545654296875
1589068406.9802692,18066,1250.250732421875
1589068556.2368848,18130,1251.5311279296875
1589068594.1924071,18147,1309.96533203125
1589068744.742806,18215,1221.279296875
1589068801.2268472,18237,1288.27099609375
1589068875.580864,18265,1331.197265625
1589068989.6966298,18319,1372.1817626953125
1589069311.6999385,18452,1305.20654296875
1589069311.733495,18453,1301.0709228515625
1589069549.0507407,18548,1376.0322265625
1589069662.6839442,18593,1311.7645263671875
1589069950.9211378,18714,1292.5474853515625
1589069970.0255234,18721,1314.7742919921875
1589070262.6876132,18846,1356.325439453125
1589070378.507459,18894,1383.3365478515625
1589070534.5221672,18959,1327.3863525390625
1589070592.296322,18978,1336.9803466796875
1589070592.5068035,18983,1347.666748046875
1589070661.9348745,19006,1377.0419921875
1589070721.9889913,19028,1383.4576416015625
1589070780.4327304,19049,1460.25732421875
1589070937.0771973,19117,1359.67236328125
1589071074.2301023,19170,1345.5911865234375
1589071211.862678,19228,1300.468505859375
1589071310.7121909,19272,1362.1102294921875
1589071330.111977,19276,1391.409912109375
1589071390.1594765,19301,1454.099853515625
1589071848.4607408,19486,1357.1353759765625
1589071897.3261294,19501,1345.845703125
1589071897.899724,19504,1329.89697265625
1589071957.88889,19526,1326.146728515625
1589071977.5983274,19532,1340.533203125
1589072099.573911,19580,1411.505859375
1589072139.3841114,19595,1428.5091552734375
1589072260.9602265,19641,1479.2322998046875
1589072281.6076722,19655,1432.452880859375
1589072322.6560328,19666,1435.1353759765625
1589072465.1280332,19721,1364.80126953125
1589072485.0285554,19732,1376.46728515625
1589072505.5309055,19738,1379.6214599609375
1589072647.4173224,19797,1399.578369140625
1589072708.5726762,19824,1394.2083740234375
1589072769.339785,19847,1413.6170654296875
1589072953.0899417,19917,1331.9334716796875
1589073014.2375944,19939,1372.25048828125
1589073095.751443,19972,1379.730224609375
1589073136.3628063,19989,1418.236083984375
1589073156.675574,19996,1451.6907958984375
1589073270.2277696,20036,1444.1885986328125
1589073310.4210548,20049,1434.5950927734375
1589073311.1374152,20054,1446.8414306640625
1589073331.2686074,20060,1430.9364013671875
1589073331.4299762,20063,1429.81640625
1589073536.0645075,20139,1361.9600830078125
1589073536.0933983,20140,1359.339111328125
1589073536.2196293,20142,1371.3341064453125
1589073640.1554823,20184,1405.4371337890625
1589073660.452886,20187,1403.9625244140625
1589073742.8353598,20218,1424.376708984375
1589073805.0320294,20245,1392.0045166015625
1589073805.6086628,20248,1399.302734375
1589073825.892466,20253,1383.6505126953125
1589073973.6938677,20309,1451.6026611328125
1589074015.8733127,20324,1494.1307373046875
1589074036.974962,20333,1484.245849609375
1589074037.030313,20335,1490.47900390625
1589074162.4328117,20384,1498.3218994140625
1589074330.1668575,20441,1487.9140625
1589074435.092721,20486,1421.2098388671875
1589074550.7138948,20527,1354.9410400390625
1589074594.9400165,20540,1349.7626953125
1589074595.0315475,20541,1341.9697265625
1589074658.4406805,20563,1353.5462646484375
1589074659.0543797,20568,1346.9444580078125
1589074700.5325766,20579,1376.5289306640625
1589074999.557864,20690,1393.4881591796875
1589075043.3086555,20711,1379.676025390625
1589075235.0512588,20779,1387.8570556640625
1589075235.080042,20780,1391.9954833984375
1589075235.2285619,20783,1417.7550048828125
1589075235.2575533,20784,1422.9752197265625
1589075363.927622,20832,1482.0565185546875
1589075428.3092775,20856,1465.2303466796875
1589075534.0833848,20889,1420.5438232421875
1589075598.4178522,20914,1434.42333984375
1589075792.3841143,20988,1425.71337890625
1589075911.7771485,21028,1431.7476806640625
1589075933.679805,21036,1436.514892578125
1589076020.8849208,21068,1439.3701171875
1589076065.104155,21081,1460.4815673828125
1589076240.7157495,21145,1482.8031005859375
1589076414.9207377,21210,1515.5611572265625
1589076481.362969,21233,1532.69287109375
1589076701.879176,21317,1476.8741455078125
1589076702.457057,21320,1491.9027099609375
1589076724.121681,21325,1485.704345703125
1589076901.4805002,21392,1486.2998046875
1589076967.335371,21410,1486.3228759765625
1589077172.2320518,21485,1431.34130859375
1589077292.588807,21524,1435.5325927734375
1589077292.6202242,21525,1430.641845703125
1589077746.5181286,21682,1555.97412109375
1589077858.8684723,21724,1471.7822265625
1589077858.898727,21725,1469.173095703125
1589078041.0661232,21790,1341.6563720703125
1589078064.0795264,21796,1346.8775634765625
1589078109.2695792,21816,1332.8858642578125
1589078131.4093893,21822,1333.40966796875
1589078199.3365364,21843,1330.8648681640625
1589078221.6123815,21849,1350.962646484375
1589078380.7287471,21909,1503.162353515625
1589078541.991005,21968,1482.2901611328125
1589078632.8596761,22000,1463.79345703125
1589078665.2604125,22007,1472.82958984375
1589079287.411547,22221,1564.2122802734375
1589079356.429083,22246,1553.7200927734375
1589079401.6690354,22259,1568.2774658203125
1589079471.126361,22286,1605.1583251953125
1589079494.3641129,22293,1609.135498046875
1589079540.2930114,22309,1561.2469482421875
1589079563.2680643,22317,1571.1458740234375
1589079609.8216157,22331,1550.5167236328125
1589079679.1888888,22359,1490.4454345703125
1589079887.4625494,22428,1506.21240234375
1589079887.6117554,22431,1502.9302978515625
1589080026.6904352,22473,1487.9229736328125
1589080130.4364333,22508,1510.412353515625
1589080246.2218447,22545,1529.6005859375
1589080503.5355792,22636,1593.9432373046875
1589080550.5924108,22652,1565.9219970703125
1589080855.8628886,22759,1534.131591796875
1589080879.0694973,22766,1537.9951171875
1589080927.0983179,22778,1562.2030029296875
1589081069.7008252,22829,1520.971435546875
1589081117.6312673,22841,1507.993408203125
1589081378.4063048,22931,1527.5084228515625
1589081378.9874701,22934,1550.7392578125
1589081845.6139896,23081,1486.553955078125
1589081845.7653518,23085,1477.91748046875
1589081845.7974243,23086,1469.4920654296875
1589081894.356817,23103,1534.3477783203125
1589081941.846484,23118,1468.9248046875
1589081965.3918052,23128,1442.8160400390625
1589082013.5814526,23139,1464.7822265625
1589082014.7872648,23144,1478.90185546875
1589082038.8159578,23149,1490.9769287109375
1589082135.251343,23183,1487.580078125
1589082182.8746238,23193,1438.7567138671875
1589082254.9530294,23219,1499.1839599609375
1589082375.638703,23264,1483.904296875
1589082448.4639246,23287,1446.8702392578125
1589082618.165203,23338,1447.86376953125
1589082689.5430944,23362,1455.7396240234375
1589082738.6355028,23381,1506.83447265625
1589082787.2728584,23395,1430.06591796875
1589082885.3284404,23428,1426.2388916015625
1589083241.1845396,23541,1499.19580078125
1589083388.452476,23590,1493.736328125
1589083635.1644714,23671,1466.289306640625
1589083684.946685,23682,1452.2786865234375
1589083735.166714,23702,1474.041015625
1589083934.9780047,23762,1521.9498291015625
1589083959.9436793,23775,1530.1756591796875
1589084086.5549057,23812,1552.4212646484375
1589084135.8209646,23832,1529.248046875
1589084185.3675709,23843,1476.451171875
1589084485.581035,23939,1622.2940673828125
1589084922.7247968,24080,1558.78125
1589085048.094924,24119,1546.1370849609375
1589085149.219145,24148,1511.363037109375
1589085275.9655964,24187,1529.8939208984375
1589085428.101673,24235,1484.7357177734375
1589085580.2947845,24283,1393.4112548828125
1589085580.3574288,24285,1390.0733642578125
1589085605.659097,24293,1396.2166748046875
1589085709.1283302,24323,1397.4766845703125
1589085785.1426685,24346,1397.0167236328125
1589085811.4483898,24360,1418.329833984375
1589086015.6280663,24417,1444.333984375
1589086336.0621588,24513,1535.701171875
1589086464.199744,24558,1521.61474609375
1589086489.1853738,24562,1518.9110107421875
1589086669.6755974,24622,1495.517822265625
1589086822.6889977,24668,1464.23974609375
1589086925.3769784,24698,1418.464599609375
1589086976.959195,24720,1440.679443359375
1589087002.9507217,24728,1418.8857421875
1589087414.9863865,24850,1546.9490966796875
1589087493.292454,24880,1553.0550537109375
1589087571.7979162,24902,1569.91845703125
1589087676.9338343,24935,1479.2174072265625
1589087949.0508225,25009,1477.692626953125
1589088056.0839982,25048,1519.574951171875
1589088345.0697083,25134,1562.3585205078125
1589088583.1831374,25207,1622.5850830078125
1589088664.062802,25232,1618.5377197265625
1589088717.6961646,25245,1577.173095703125
1589088743.6201012,25254,1556.0975341796875
1589089005.210191,25333,1473.25830078125
1589089195.5889242,25392,1523.1702880859375
1589089605.8366022,25506,1551.264892578125
1589089659.7956288,25521,1551.270751953125
1589089903.1372297,25600,1620.91259765625
1589090117.9517455,25662,1632.4656982421875
1589090198.7003803,25687,1612.546142578125
1589090494.8009863,25776,1619.642822265625
1589090632.2605968,25813,1522.6995849609375
1589090741.7621784,25848,1621.89501953125
1589090878.6550791,25881,1629.312255859375
1589091015.9778166,25922,1662.655029296875
1589091383.165971,26030,1588.466796875
1589091438.1178987,26046,1533.0850830078125
1589091519.7172058,26067,1495.6964111328125
1589091547.9772906,26076,1486.409912109375
1589091603.0169315,26092,1489.2364501953125
1589091824.0454144,26155,1582.4005126953125
1589091824.0773122,26156,1585.4461669921875
1589091879.1842635,26170,1643.761474609375
1589092240.0543697,26280,1596.95263671875
1589092294.2520032,26293,1605.9755859375
1589092317.6682413,26304,1553.3465576171875
1589092610.173495,26404,1532.7906494140625
1589092791.4947395,26471,1524.080322265625
1589092936.463353,26513,1546.3150634765625
1589093388.921523,26671,1603.2249755859375
1589093650.9344802,26755,1572.0386962890625
1589093650.9863722,26757,1568.2008056640625
1589093771.877927,26797,1595.5848388671875
1589093771.9041703,26798,1588.985595703125
1589093771.9296107,26799,1587.0960693359375
1589093821.5908074,26815,1531.47119140625
1589093870.368761,26828,1549.4346923828125
1589093870.4194126,26830,1533.8531494140625
1589094185.4040918,26929,1619.1470947265625
1589094629.7832074,27079,1615.77978515625
1589094822.219639,27143,1524.0201416015625
1589094845.8636482,27149,1555.9981689453125
1589094870.0215497,27155,1566.853759765625
1589094870.1236846,27159,1597.6654052734375
1589094870.643038,27160,1592.457763671875
1589095110.2111523,27235,1723.2593994140625
1589095230.2970397,27275,1618.2755126953125
1589095398.215546,27330,1522.071044921875
1589095707.6343396,27439,1561.391357421875
1589095755.1360955,27450,1562.886474609375
1589095779.0935776,27458,1576.1019287109375
1589095935.087124,27506,1554.0281982421875
1589096008.1577685,27530,1545.4515380859375
1589096130.64336,27570,1594.1771240234375
1589096130.771396,27573,1608.0491943359375
1589096232.2194915,27604,1627.9390869140625
1589096257.3638654,27614,1617.510498046875
1589096282.1440992,27621,1647.5443115234375
1589096339.1852982,27639,1689.0255126953125
1589096514.965935,27696,1661.5250244140625
1589096588.5003552,27716,1689.460693359375
1589096589.086407,27719,1696.55859375
1589096664.1333425,27740,1649.012939453125
1589096936.922059,27826,1522.0711669921875
1589097235.2566836,27917,1673.5626220703125
1589097235.3050354,27919,1683.0821533203125
1589097338.2447069,27951,1693.1689453125
1589097414.7289023,27969,1710.6627197265625
1589098316.085731,28252,1620.7880859375
1589098390.3759542,28278,1692.8270263671875
1589098534.085401,28322,1748.138671875
1589098704.669619,28377,1787.2794189453125
1589098877.0931518,28439,1715.4189453125
1589098926.135437,28452,1677.6917724609375
1589099217.2431781,28544,1626.1829833984375
1589099318.7237213,28573,1704.853515625
1589099446.0753324,28612,1656.430419921875
1589099659.242597,28677,1730.1597900390625
1589100333.9270957,28892,1655.29931640625
1589100587.6591928,28971,1622.1265869140625
1589100665.8451324,28997,1664.4747314453125
1589100753.0728717,29019,1651.0115966796875
1589100807.5478005,29038,1668.2030029296875
1589100885.7430475,29058,1639.525390625
1589100885.9230013,29063,1661.9305419921875
1589100938.665162,29079,1624.36328125
1589100992.9549334,29091,1611.08251953125
1589101045.1863844,29107,1589.1593017578125
1589101120.907697,29134,1625.5496826171875
1589101342.612042,29202,1442.315673828125
1589101492.8939283,29251,1626.0633544921875
1589101518.207332,29264,1727.918212890625
1589101543.313578,29272,1736.50439453125
1589101853.2595465,29367,1735.940185546875
1589102087.8182318,29439,1725.314453125
1589102188.4941185,29472,1598.614501953125
1589102213.5408359,29479,1548.037841796875
1589102239.363374,29488,1543.46142578125
1589102437.6692061,29538,1516.305419921875
1589102438.2966974,29541,1532.118408203125
1589102517.997733,29562,1528.2022705078125
1589102544.8695393,29574,1631.206298828125
1589102628.1516554,29593,1730.318603515625
1589102683.335175,29612,1796.52392578125
1589103137.8650107,29748,1809.5673828125
1589103408.1633723,29829,1659.6033935546875
1589103408.1884072,29830,1668.5849609375
1589103519.0352569,29864,1714.704345703125
1589103600.1185424,29883,1724.1492919921875
1589103758.5326335,29929,1680.7974853515625
1589104001.0714283,30001,1648.8038330078125
1589104001.1834092,30006,1656.40380859375
1589104080.0512426,30032,1671.458251953125
1589104234.624645,30078,1730.60400390625
1589104285.8349838,30093,1674.5390625
1589104438.55214,30138,1726.78076171875
1589104541.6237462,30175,1663.2064208984375
1589104696.5049043,30218,1656.87841796875
1589104749.1089687,30238,1643.7362060546875
1589104774.999464,30244,1645.02099609375
1589104827.7888813,30257,1667.5560302734375
1589104906.7554898,30285,1735.3955078125
1589105036.8405187,30328,1860.4593505859375
1589105165.2176561,30368,1830.1722412109375
1589105400.4055202,30435,1782.650146484375
1589105477.2679214,30460,1788.388916015625
1589105503.4150972,30467,1789.468017578125
1589105503.5599632,30471,1803.8675537109375
1589105863.4353042,30570,1617.1973876953125
1589105863.5659554,30573,1623.919189453125
1589106017.6459267,30613,1684.37890625
1589106362.5263414,30707,1591.0242919921875
1589106422.3361135,30721,1563.676513671875
1589106476.046677,30738,1569.6280517578125
1589106476.0721881,30739,1559.2314453125
1589106617.46973,30781,1609.84619140625
1589106952.787208,30880,1789.2266845703125
1589107064.9172916,30907,1726.2503662109375
1589107573.892029,31053,1695.0428466796875
1589107761.9855204,31106,1784.834228515625
1589108124.1358092,31214,1765.6019287109375
1589108178.7627723,31225,1735.5213623046875
1589108590.8973594,31348,1755.9111328125
1589108785.8700037,31407,1740.4708251953125
1589108925.0198286,31444,1777.5047607421875
1589109008.500124,31465,1752.1220703125
1589109131.4160507,31502,1683.6175537109375
1589109272.0017715,31538,1664.83935546875
1589109272.0313008,31539,1662.7760009765625
1589109356.004385,31564,1673.9471435546875
1589109582.0413568,31626,1758.8359375
1589109838.046542,31697,1702.4776611328125
1589109924.610567,31723,1638.9051513671875
1589109981.0775497,31740,1687.1044921875
1589110067.3657236,31763,1726.85400390625
1589110239.0795505,31809,1935.7919921875
1589110467.837855,31874,1862.73681640625
1589110497.2103286,31881,1812.6929931640625
1589110525.7759242,31889,1811.3232421875
1589110699.6170597,31937,1701.0810546875
1589110727.8474226,31946,1683.801025390625
1589110952.865069,32005,1787.976318359375
1589111022.8845835,32018,1763.3182373046875
1589111556.3406239,32163,1709.4017333984375
1589111585.2819588,32175,1726.4637451171875
1589111698.5124216,32208,1763.835205078125
1589111726.8190458,32210,1769.699462890625
1589111867.6325898,32250,1852.472900390625
1589112101.4101589,32315,1813.580322265625
1589112355.909703,32389,1792.5050048828125
1589112523.3429322,32436,1744.39794921875
1589112637.5013778,32472,1865.397216796875
1589112759.814438,32501,1858.783935546875
1589112872.371521,32530,1856.166259765625
1589112900.3960347,32543,1882.2659912109375
1589112928.1249976,32546,1869.544921875
1589113174.4887068,32612,1766.64453125
1589113174.5630774,32615,1761.4439697265625
1589113354.2589421,32658,1782.2335205078125
1589113503.4772532,32697,1718.7659912109375
1589113532.1959724,32707,1721.464111328125
1589113735.0869772,32763,1701.7169189453125
1589114191.7515335,32895,1844.742431640625
1589114219.842303,32902,1854.1697998046875
1589114219.8683052,32903,1840.2645263671875
1589114249.144964,32910,1832.6075439453125
1589114480.688589,32975,1833.3194580078125
1589114604.7950492,33003,1825.6611328125
1589114639.5776422,33015,1873.876708984375
1589114703.4184089,33028,1895.9775390625
1589114735.6161447,33035,1886.7257080078125
1589115049.87561,33116,1817.5921630859375
1589115182.6976712,33149,1921.818603515625
1589115213.959264,33153,1930.6251220703125
1589115307.9581363,33180,1767.47509765625
1589115308.0985084,33182,1757.4537353515625
1589115585.3363812,33249,1778.3848876953125
1589115648.9560955,33272,1796.5267333984375
1589115933.3711085,33342,1764.5924072265625
1589115964.298173,33352,1721.233154296875
1589116058.6571155,33369,1706.9405517578125
1589116058.9000828,33376,1708.797119140625
1589116089.1928358,33379,1709.992431640625
1589116150.0587845,33393,1761.0533447265625
1589116180.930873,33404,1762.705810546875
1589116724.6480584,33540,1707.689208984375
1589116882.9550276,33577,1728.1322021484375
1589117059.4655707,33632,1789.51171875
1589117089.2174823,33639,1758.78125
1589117323.758407,33704,1729.3438720703125
1589117441.949424,33729,1814.529541015625
1589117472.0829968,33738,1845.173828125
1589117501.424047,33750,1885.189208984375
1589117588.9838853,33769,1871.7913818359375
1589117648.0378165,33786,1887.8465576171875
1589117706.3719006,33801,1883.3687744140625
1589117824.407122,33840,1780.222900390625
1589117883.4763029,33852,1813.435546875
1589117972.838856,33877,1764.9683837890625
1589118092.0755384,33907,1801.511474609375
1589118121.2716408,33914,1770.361572265625
1589118328.7362149,33972,1890.3671875
1589118516.930911,34018,1826.3831787109375
1589118576.4355273,34037,1831.34619140625
1589118606.4828136,34044,1842.723876953125
1589118786.4859211,34090,1933.2828369140625
1589118980.706065,34142,1889.795654296875
1589119012.1489866,34145,1868.8975830078125
1589119139.5478046,34180,1822.51318359375
1589119393.665738,34248,1954.332763671875
1589119520.2087455,34273,1873.8173828125
1589119652.100617,34307,1666.041748046875
1589119652.1803634,34310,1676.9088134765625
1589119896.2483613,34362,1613.142822265625
1589119896.2817051,34363,1605.3902587890625
1589119975.1246946,34384,1620.806640625
1589120233.788167,34439,1814.8448486328125
1589120379.6611004,34466,1874.0928955078125
1589120646.5518565,34526,1733.9622802734375
1589120646.5799243,34527,1735.4061279296875
1589120806.4756336,34553,1740.1226806640625
1589120840.8960721,34565,1722.0035400390625
1589120905.934966,34580,1741.58740234375
1589120970.4953525,34600,1749.708740234375
1589121036.284232,34609,1724.974853515625
1589121068.913373,34618,1672.5572509765625
1589121166.019472,34648,1705.7037353515625
1589121390.947605,34697,1754.1005859375
1589121585.3795354,34752,1783.46240234375
1589121718.7612662,34784,1798.201416015625
1589121818.1784077,34806,1756.4053955078125
1589122116.9457095,34879,1753.60400390625
1589122449.926683,34957,1757.756103515625
1589122801.8403268,35031,1872.3521728515625
1589123025.9965158,35080,1884.689697265625
1589123199.1837122,35116,1882.3927001953125
1589123464.156008,35178,1843.109130859375
1589123752.6667056,35255,1968.8480224609375
1589123783.5689397,35258,1940.8416748046875
1589124083.3013968,35334,1739.9501953125
1589124185.3239045,35355,1684.3941650390625
1589124221.910012,35363,1753.8834228515625
1589124257.0873315,35376,1740.3448486328125
1589124293.4057786,35378,1755.00048828125
1589124293.6609337,35384,1735.6982421875
1589124562.9391892,35448,1778.8701171875
1589124729.8798685,35482,1698.833251953125
1589124730.4350235,35484,1697.988037109375
1589124730.462868,35485,1700.8408203125
1589125123.587754,35571,1864.203369140625
1589125123.6730533,35574,1834.3994140625
1589125260.2125425,35601,1838.800537109375
1589125969.7709448,35772,1756.5401611328125
1589126002.9891093,35779,1793.3353271484375
1589126138.598923,35816,1843.4715576171875
1589126274.6863792,35845,1808.5306396484375
1589126308.7319918,35850,1828.2076416015625
1589126477.3593106,35892,1883.210205078125
1589126749.406068,35954,1868.56591796875
1589126817.9859972,35971,1847.9234619140625
1589126818.0166092,35972,1846.4603271484375
1589127102.5220234,36038,1858.2969970703125
1589127137.2324522,36046,1840.5843505859375
1589127205.9547238,36058,1825.8243408203125
1589127342.37295,36095,1848.7606201171875
1589127342.3984928,36096,1845.125
1589127376.3602192,36099,1879.4136962890625
1589127652.1252763,36165,1968.077880859375
1589127895.4416776,36217,1957.7298583984375
1589127930.5138748,36232,1931.3966064453125
1589128001.1948767,36247,1894.427734375
1589128070.6478653,36263,1874.8582763671875
1589128139.2942522,36276,1934.9793701171875
1589128279.0308533,36311,1895.271728515625
1589128385.0420272,36330,1869.955810546875
1589128420.2705498,36337,1915.2462158203125
1589129439.9308748,36570,1874.3834228515625
1589129690.5998132,36630,1897.3365478515625
1589129834.788125,36660,1925.7139892578125
1589129907.4993894,36679,1887.7701416015625
1589130293.9331646,36768,1883.734375
1589130474.8469577,36807,1853.878173828125
1589130509.7725072,36811,1878.1246337890625
1589130544.8354418,36820,1866.6602783203125
1589130580.1417825,36826,1856.0233154296875
1589130688.3166635,36851,1852.65576171875
1589130951.5407166,36908,1840.3433837890625
1589131130.078657,36951,1830.099609375
1589131592.7237005,37054,1823.6552734375
1589131859.191896,37115,1785.6046142578125
1589132092.7480183,37170,1764.830322265625
1589132225.3007045,37203,1784.7962646484375
1589132358.77231,37240,1808.23291015625
1589132661.2349348,37312,1779.1607666015625
1589132694.787952,37318,1763.40625
1589132729.5321143,37327,1769.0035400390625
1589132962.0819957,37381,1667.1529541015625
1589133263.6811857,37456,1730.8289794921875
1589133330.8416965,37466,1744.55517578125
1589133431.7568958,37490,1795.74853515625
1589133431.9447453,37496,1799.9625244140625
1589133745.9914052,37562,1735.6846923828125
1589133949.1474378,37616,1763.7083740234375


==> figure source files/plot_python/csv/shprl/walker/4.csv <==
Wall time,Step,Value
1589134467.799337,43,-763.3636474609375
1589134467.8685317,46,-761.5787963867188
1589134476.9742463,72,-761.5975341796875
1589134488.3434353,95,-745.015625
1589134513.925673,159,-733.4868774414062
1589134517.3599045,168,-730.2261962890625
1589134542.009164,230,-704.419677734375
1589134545.3473585,235,-710.32763671875
1589134552.9487243,256,-706.300048828125
1589134562.4025886,274,-692.1038208007812
1589134576.6364007,309,-703.3662719726562
1589134576.7269752,311,-705.8623046875
1589134581.1288207,319,-730.76953125
1589134624.4874542,422,-705.414794921875
1589134641.9152648,461,-677.2838745117188
1589134647.9802754,475,-682.3138427734375
1589134685.4871047,537,-586.398193359375
1589134702.7074022,580,-556.3103637695312
1589134706.8035,587,-568.6854858398438
1589134728.1926196,635,-551.0022583007812
1589134732.0922601,648,-550.2835693359375
1589134742.345371,672,-564.1513061523438
1589134763.505858,715,-524.4404907226562
1589134767.3115737,723,-534.963623046875
1589134788.5015488,772,-481.27630615234375
1589134795.446019,786,-452.6634826660156
1589134803.6344361,803,-444.4237060546875
1589134806.8239725,809,-428.6474304199219
1589134817.1116707,837,-415.7528076171875
1589134870.7664976,946,-379.54034423828125
1589134882.358082,972,-351.61016845703125
1589134910.3743458,1015,-359.77105712890625
1589134937.1061866,1067,-363.1624755859375
1589134957.704476,1105,-342.0567321777344
1589134994.567029,1181,-361.9894104003906
1589135035.70302,1262,-363.6248779296875
1589135062.4143164,1317,-385.7481994628906
1589135062.4847221,1320,-389.13800048828125
1589135070.7850256,1334,-401.1451416015625
1589135074.3927772,1338,-405.25115966796875
1589135098.0934963,1386,-405.26800537109375
1589135102.2702608,1393,-406.34210205078125
1589135124.2912385,1437,-386.593017578125
1589135146.3454492,1467,-385.1555480957031
1589135197.2668033,1524,-338.53399658203125
1589135220.608637,1553,-331.1107482910156
1589135231.2461424,1569,-327.11956787109375
1589135242.0734391,1585,-336.3200988769531
1589135281.8912814,1641,-295.3973083496094
1589135316.6674857,1692,-286.1890563964844
1589135327.594138,1710,-296.181884765625
1589135333.1106331,1719,-299.17779541015625
1589135345.088629,1735,-306.74560546875
1589135350.4517791,1738,-309.8982849121094
1589135379.1732235,1782,-290.4384765625
1589135424.5242884,1845,-259.810791015625
1589135441.1377952,1867,-266.7110290527344
1589135441.222333,1870,-270.525390625
1589135447.1182096,1878,-279.4538269042969
1589135476.026363,1918,-267.4566345214844
1589135487.7346268,1935,-272.68670654296875
1589135498.7608893,1948,-277.88092041015625
1589135572.5803545,2037,-258.43438720703125
1589135620.6232667,2097,-251.95999145507812
1589135687.6960566,2188,-244.32228088378906
1589135693.5712552,2200,-227.7160186767578
1589135717.3354034,2232,-230.26852416992188
1589135723.5407078,2238,-230.0146026611328
1589135741.4117513,2258,-228.16928100585938
1589135742.1248116,2263,-228.64617919921875
1589135777.4818325,2308,-236.52569580078125
1589135783.7753985,2320,-237.233154296875
1589135815.3420434,2355,-230.62356567382812
1589135839.1323829,2390,-230.38824462890625
1589135839.216836,2391,-232.99241638183594
1589135875.1755087,2437,-205.35769653320312
1589135887.1728096,2454,-192.06112670898438
1589135887.2283196,2456,-191.09085083007812
1589135894.0692143,2461,-188.9488525390625
1589135912.5945997,2486,-167.076416015625
1589135912.6247416,2487,-164.27041625976562
1589135925.7747798,2499,-154.5899658203125
1589135935.0903852,2504,-156.08583068847656
1589135960.0966623,2533,-119.8490982055664
1589135972.2588756,2548,-103.96350860595703
1589135979.2204156,2554,-101.78385925292969
1589136080.8780456,2686,-61.514495849609375
1589136124.1188319,2741,-32.69206619262695
1589136162.634373,2790,9.065353393554688
1589136253.7767124,2897,24.827974319458008
1589136307.0194235,2968,71.90080261230469
1589136374.5663135,3039,96.1247329711914
1589136381.2169366,3042,95.9898452758789
1589136428.5255094,3100,131.6800994873047
1589136481.038447,3162,140.22262573242188
1589136535.978966,3231,194.5086212158203
1589136550.2900715,3245,182.17027282714844
1589136550.3441904,3247,182.65740966796875
1589136550.3688927,3248,188.6073760986328
1589136602.7313936,3306,203.2772216796875
1589136753.1947956,3481,290.0657653808594
1589136866.3937325,3601,343.78106689453125
1589136880.05056,3619,346.32757568359375
1589136880.6675634,3621,360.9827575683594
1589136921.77834,3671,350.2167663574219
1589136970.258944,3727,327.76806640625
1589136984.3156855,3742,345.44287109375
1589137033.5472062,3794,427.598876953125
1589137047.789351,3815,435.1772155761719
1589137055.1221998,3822,434.6602783203125
1589137155.3517253,3929,331.58001708984375
1589137177.6124911,3957,378.8940734863281
1589137208.132924,3985,412.8376159667969
1589137261.0432246,4037,449.3535461425781
1589137320.0036411,4099,442.5826110839844
1589137407.16469,4197,446.633544921875
1589137436.753718,4228,478.2606506347656
1589137444.195924,4233,486.8119812011719
1589137511.3657293,4305,550.2462768554688
1589137518.7482111,4318,525.1969604492188
1589137518.8062644,4320,526.5806274414062
1589137601.500436,4401,549.9031372070312
1589137686.4656303,4493,504.866943359375
1589137711.4325418,4510,542.3197631835938
1589137734.5492816,4531,579.9220581054688
1589137826.560767,4629,681.939697265625
1589137863.8030558,4665,655.726318359375
1589137863.931485,4669,644.6035766601562
1589137871.2859077,4677,646.3444213867188
1589137942.014805,4751,614.2640991210938
1589137980.567669,4789,592.25634765625
1589137995.440675,4803,606.6234130859375
1589138033.2304454,4841,676.9562377929688
1589138041.3702145,4853,667.6612548828125
1589138080.8923059,4895,681.1879272460938
1589138152.4735458,4963,613.1541748046875
1589138160.3158712,4972,626.0548095703125
1589138160.403633,4975,620.7879638671875
1589138249.2955832,5051,733.90771484375
1589138249.362529,5053,719.0183715820312
1589138306.262335,5107,732.362548828125
1589138329.8667614,5135,691.3338623046875
1589138433.4063246,5240,620.7540283203125
1589138531.5182168,5330,699.8994140625
1589138548.5525296,5346,730.5897827148438
1589138557.383252,5360,710.2898559570312
1589138624.0330753,5421,634.4646606445312
1589138735.4522293,5518,752.926025390625
1589138769.8740945,5550,773.9976196289062
1589138896.27404,5665,909.93115234375
1589138904.9422698,5680,905.73486328125
1589138954.9934072,5724,903.0311279296875
1589139049.3883028,5809,873.42626953125
1589139066.5507057,5826,840.4449462890625
1589139066.6416495,5829,829.4641723632812
1589139110.7227106,5865,896.6878051757812
1589139111.5068583,5872,914.349609375
1589139154.1298883,5908,925.7457275390625
1589139180.2154567,5929,966.412841796875
1589139241.847177,5991,1028.9801025390625
1589139277.6020734,6011,1093.3143310546875
1589139398.6799183,6122,948.545166015625
1589139407.427593,6132,944.3455200195312
1589139487.445003,6201,993.627197265625
1589139496.6445093,6214,1020.6846313476562
1589139505.2299376,6220,1025.1121826171875
1589139522.045978,6233,1029.604248046875
1589139583.7430623,6290,1010.4822387695312
1589139609.3478553,6313,1015.486572265625
1589139609.4974334,6318,996.60595703125
1589139681.1534288,6377,1093.16357421875
1589139709.0073154,6401,1098.107666015625
1589139818.8891718,6497,1093.2923583984375
1589139855.4068873,6521,1115.38330078125
1589139911.8931203,6575,1099.346923828125
1589139948.2982001,6604,1066.940185546875
1589140012.9626765,6658,1064.7049560546875
1589140058.2525775,6697,1164.562744140625
1589140058.348163,6700,1196.3387451171875
1589140067.4994228,6712,1191.9521484375
1589140103.5421004,6743,1257.7921142578125
1589140224.8285158,6847,1120.3890380859375
1589140233.8566291,6855,1088.9105224609375
1589140252.3289056,6870,1102.0406494140625
1589140364.031568,6967,1096.657470703125
1589140400.5554748,6993,1120.1126708984375
1589140429.0721803,7015,1124.5372314453125
1589140544.0894144,7107,1193.4493408203125
1589140553.3772612,7115,1194.591552734375
1589140601.7992072,7156,1205.3729248046875
1589140707.6168103,7248,1293.8668212890625
1589140785.186659,7312,1220.40380859375
1589140824.1149616,7340,1213.2884521484375
1589140824.201054,7341,1211.19091796875
1589140843.4302073,7360,1203.9754638671875
1589140874.4019234,7383,1285.572998046875
1589140904.252884,7402,1325.93603515625
1589140962.666091,7451,1335.7037353515625
1589140972.5744443,7461,1295.103759765625
1589140972.6659744,7464,1292.1563720703125
1589140992.8886683,7479,1317.5322265625
1589141042.2938848,7512,1372.782470703125
1589141257.347425,7688,1400.9462890625
1589141267.0172431,7694,1419.19921875
1589141356.2296772,7761,1367.3939208984375
1589141386.5425508,7789,1335.844482421875
1589141396.3647823,7799,1339.236328125
1589141447.1432235,7834,1397.5721435546875
1589141530.2979503,7901,1378.4091796875
1589141571.4411454,7933,1347.2843017578125
1589141643.7434075,7992,1391.338134765625
1589141704.0875912,8027,1446.319091796875
1589141755.5703073,8067,1436.79150390625
1589141899.869575,8181,1463.7747802734375
1589141941.0296676,8216,1433.3731689453125
1589141951.5246,8222,1435.4552001953125
1589142045.6847084,8291,1353.86279296875
1589142096.7002666,8335,1387.3319091796875
1589142139.0967205,8364,1440.1131591796875
1589142149.6397126,8369,1410.0860595703125
1589142159.990325,8378,1399.7835693359375
1589142275.5040042,8468,1365.3997802734375
1589142275.656579,8471,1359.99658203125
1589142319.083792,8499,1356.0330810546875
1589142339.4719512,8509,1415.7967529296875
1589142413.4817088,8567,1521.817626953125
1589142466.0000486,8602,1503.201171875
1589142509.5341334,8636,1489.657958984375
1589142583.5632777,8696,1472.677734375
1589142756.9263515,8820,1533.8406982421875
1589142757.0902035,8823,1556.9144287109375
1589142832.0589082,8879,1482.189697265625
1589142874.6023097,8905,1515.7978515625
1589142874.698267,8908,1519.1920166015625
1589142906.2197561,8929,1490.028564453125
1589142906.489761,8936,1475.4620361328125
1589142992.8794377,8994,1502.3758544921875
1589142993.0558345,9000,1454.1148681640625
1589143078.948803,9056,1458.541015625
1589143318.7376237,9227,1581.583984375
1589143330.182562,9234,1562.554931640625
1589143363.974489,9261,1522.7646484375
1589143441.6328373,9317,1546.2333984375
1589143485.6652033,9349,1589.1861572265625
1589143576.630101,9413,1603.4630126953125
1589143576.716465,9416,1604.4693603515625
1589143610.650564,9436,1566.24658203125
1589143656.2706041,9469,1604.464111328125
1589143780.201146,9548,1599.80859375
1589143791.747745,9555,1558.2178955078125
1589143803.0567117,9568,1571.7115478515625
1589143895.2148354,9628,1519.88525390625
1589143940.300761,9658,1555.369384765625
1589143975.1734877,9681,1575.77978515625
1589143998.6419764,9699,1625.7745361328125
1589144103.0799086,9769,1635.464599609375
1589144206.7141993,9844,1562.1810302734375
1589144300.0664809,9908,1701.7015380859375
1589144393.5487583,9973,1805.130859375
1589144534.1437418,10059,1564.303955078125
1589144569.0070646,10085,1578.18212890625
1589144699.8407397,10169,1649.7799072265625
1589144856.204083,10277,1823.8836669921875
1589144867.9073124,10284,1823.47412109375
1589145036.9604049,10397,1658.3809814453125
1589145037.0497267,10400,1650.63037109375
1589145073.2736883,10421,1678.515625
1589145157.950095,10480,1665.63232421875
1589145181.6982298,10490,1650.6849365234375
1589145181.8955965,10494,1658.279296875
1589145242.1274607,10523,1686.6629638671875
1589145368.9008307,10608,1659.2557373046875
1589145405.211877,10625,1644.7879638671875
1589145417.5456684,10639,1663.4970703125
1589145442.635545,10655,1671.5887451171875
1589145467.2894008,10672,1677.525390625
1589145528.255575,10712,1676.7274169921875
1589145603.371763,10758,1738.6629638671875
1589145603.4010859,10759,1731.888671875
1589145639.4969735,10781,1770.8077392578125
1589145688.4348493,10816,1832.8323974609375
1589145737.5712655,10842,1759.4388427734375
1589145750.2705827,10851,1772.4661865234375
1589145775.95009,10865,1757.4229736328125
1589145825.0641267,10903,1794.4395751953125
1589145837.051042,10906,1796.7489013671875
1589145888.5152845,10940,1852.4168701171875
1589145888.6951969,10944,1865.83056640625
1589145925.850493,10967,1804.54150390625
1589145938.048306,10973,1788.0423583984375
1589145938.1045244,10975,1784.67626953125
1589146009.9158552,11015,1814.5015869140625
1589146022.1864135,11021,1821.3226318359375
1589146046.8358502,11034,1829.542236328125
1589146047.9960592,11039,1783.900146484375
1589146150.3953784,11103,1850.9801025390625
1589146187.4566376,11122,1819.326416015625
1589146200.2262263,11131,1826.4715576171875
1589146264.1631727,11176,1788.5770263671875
1589146302.7417002,11199,1730.4913330078125
1589146315.0940073,11201,1736.416748046875
1589146315.1339858,11202,1741.7799072265625
1589146404.6397293,11261,1637.170654296875
1589146660.3929865,11420,1748.9971923828125
1589146751.6677969,11473,1812.028564453125
1589146777.4349308,11493,1817.640869140625
1589146841.0961983,11524,1837.1002197265625
1589146853.8588295,11533,1825.362060546875
1589146879.9639988,11550,1853.454833984375
1589146905.4381704,11567,1810.2789306640625
1589146957.764599,11598,1766.2535400390625
1589147049.5186687,11649,1788.8104248046875
1589147075.2752697,11672,1796.5416259765625
1589147101.6868951,11686,1801.6766357421875
1589147221.078254,11760,1757.081787109375
1589147422.1126332,11874,1711.6768798828125
1589147581.6274703,11970,1733.1820068359375
1589147581.8545985,11975,1733.8121337890625
1589147658.0006058,12011,1748.925537109375
1589147711.8789668,12042,1748.2254638671875
1589147873.138541,12139,1896.9752197265625
1589147913.5363157,12165,1909.7247314453125
1589147926.635023,12169,1910.3990478515625
1589147954.6607714,12185,1879.067626953125
1589148021.6811953,12227,1859.546142578125
1589148129.8369613,12291,1889.1729736328125
1589148129.930033,12294,1896.8746337890625
1589148157.1617332,12310,1918.5494384765625
1589148320.7238376,12406,1899.5667724609375
1589148416.2317371,12459,1848.306884765625
1589148591.668761,12554,1921.287353515625
1589148785.0493135,12672,1910.3328857421875
1589148840.0645642,12700,1840.1181640625
1589148938.221919,12759,1807.59423828125
1589149021.728352,12806,1831.6690673828125
1589149147.2947497,12878,1712.70751953125
1589149189.1335576,12897,1725.958740234375
1589149260.8961828,12940,1793.27978515625
1589149290.9830327,12960,1833.307373046875
1589149411.9718022,13018,1935.243896484375
1589149440.1892533,13035,1947.040771484375
1589149482.7268066,13062,1985.46240234375
1589149525.3689125,13083,1983.5491943359375
1589149541.1183095,13095,1990.5576171875
1589149568.881866,13110,1937.5909423828125
1589149582.7623444,13114,1944.118408203125
1589149610.9527464,13131,1934.3822021484375
1589149668.5034463,13167,1899.156982421875
1589149740.8435621,13207,1841.8094482421875
1589149798.717344,13240,1856.2196044921875
1589149999.8103154,13350,1873.5858154296875
1589150099.7726634,13403,1870.66015625
1589150099.8948772,13407,1870.4110107421875
1589150144.3613157,13427,1899.7811279296875
1589150231.156816,13476,1957.0841064453125
1589150298.387301,13505,1999.9912109375
1589150373.6286094,13547,1931.4483642578125
1589150463.2272384,13598,1951.9547119140625
1589150507.3326087,13621,1949.7021484375
1589150610.0999713,13680,1950.32568359375
1589150624.5538783,13683,1955.9146728515625
1589150741.9481926,13748,1894.9761962890625
1589150801.5303125,13777,1907.75634765625
1589150860.5289092,13811,1889.9022216796875
1589150920.5292146,13846,1866.5504150390625
1589150964.9817123,13869,1908.3966064453125
1589150994.3670123,13885,1911.810546875
1589151129.3011389,13958,1944.58642578125
1589151174.4363723,13977,1970.42138671875
1589151205.2211382,13999,1960.7891845703125
1589151383.447191,14081,1843.349609375
1589151642.9169662,14222,1979.141357421875
1589151763.8811998,14288,2045.4786376953125
1589151778.7733324,14295,2044.2113037109375
1589151794.2095065,14304,2063.433349609375
1589151839.8464785,14321,2044.655517578125
1589151855.2201889,14333,2045.032470703125
1589151870.1603234,14339,2019.7745361328125
1589151975.827866,14398,2072.4052734375
1589152067.5524561,14448,2049.8134765625
1589152159.7962668,14495,1995.929443359375
1589152245.376493,14531,1981.3687744140625
1589152292.0058062,14555,1977.0413818359375
1589152292.098487,14558,1964.46142578125
1589152447.2346528,14633,2094.820068359375
1589152447.422715,14639,2085.29833984375
1589152509.8363943,14669,2118.430908203125
1589152526.1076312,14678,2101.433349609375
1589152541.1922603,14682,2113.056640625
1589152541.3660338,14688,2136.788818359375
1589152728.0693996,14780,1956.3624267578125
1589152728.160594,14781,1963.89697265625
1589152743.5741196,14789,1978.4180908203125
1589152758.9208205,14793,2007.1285400390625
1589152790.4716036,14810,1996.4918212890625
1589152915.7796974,14874,2162.1328125
1589152947.560014,14893,2087.87255859375
1589153010.9270887,14927,2050.4267578125
1589153225.0377443,15028,2104.22021484375
1589153353.3126986,15091,2108.04833984375
1589153448.6316452,15137,2033.0069580078125
1589153529.0541146,15181,2035.3516845703125
1589153562.1354182,15200,2066.702392578125
1589153706.2248893,15267,2177.43701171875
1589153818.2994492,15325,2088.563720703125
1589153868.6571393,15348,2112.602294921875
1589154128.876064,15474,2127.6767578125
1589154128.9345431,15476,2127.714599609375
1589154203.6586304,15508,2122.04296875
1589154269.7041352,15539,2096.46630859375
1589154387.7199461,15598,2166.129150390625
1589154684.6511743,15741,2105.05322265625
1589154734.1000977,15765,2071.2392578125
1589154750.3242445,15774,2029.1243896484375
1589154766.8209898,15780,2044.9560546875
1589154866.2664158,15826,2040.100830078125
1589154866.3607042,15829,2045.4185791015625
1589154899.476481,15848,1985.3436279296875
1589155183.2961807,15980,2323.986083984375
1589155216.636611,15994,2309.356689453125
1589155431.6925747,16096,2178.624267578125
1589155482.0036352,16117,2254.42431640625
1589155768.7276745,16250,2217.678955078125
1589155923.8224063,16322,2135.683837890625
1589155957.3643827,16344,2197.287353515625
1589156008.5905874,16361,2144.921142578125
1589156094.2856266,16407,2250.468994140625
1589156179.4595635,16441,2237.560791015625
1589156327.7095814,16506,2167.057373046875
1589156432.2894487,16560,2184.09521484375
1589156501.5064428,16586,2195.043701171875
1589156501.7270136,16591,2221.396484375
1589156657.7564712,16662,2143.99658203125
1589156744.884165,16698,2165.908447265625
1589156849.723083,16747,2065.8505859375
1589156988.7634428,16809,2135.62939453125
1589156988.8049514,16810,2168.13525390625
1589157058.6051617,16844,2191.232666015625
1589157093.4805183,16858,2255.83642578125
1589157179.8774683,16900,2255.875
1589157562.2013261,17067,2236.202392578125
1589157632.4110348,17098,2247.524658203125
1589157702.8395889,17132,2272.519775390625
1589157845.171372,17193,2266.329345703125
1589157862.8116586,17203,2271.35400390625
1589157933.994766,17240,2242.806884765625
1589157952.0337467,17248,2258.250732421875
1589158022.894662,17273,2209.1298828125
1589158058.871849,17291,2227.1650390625
1589158058.935603,17293,2234.228759765625
1589158112.6976662,17316,2265.700439453125
1589158112.7280161,17317,2267.95654296875
1589158112.7573001,17318,2259.865478515625
1589158130.7622423,17321,2247.611083984375
1589158166.3209207,17340,2252.585693359375
1589158239.684243,17375,2302.001220703125
1589158298.1899123,17406,2298.36669921875
1589158371.3599474,17445,2293.2412109375
1589158386.2158625,17455,2280.53076171875
1589158554.639863,17544,2284.381591796875
1589158584.0854568,17558,2282.15771484375
1589158643.7606184,17587,2304.42333984375
1589158658.1936684,17594,2284.392333984375
1589158658.2248573,17595,2284.807861328125
1589158702.1169107,17624,2390.73388671875
1589158731.2799647,17634,2406.626708984375
1589158761.2411234,17654,2399.900634765625
1589158893.4734378,17723,2262.051025390625
1589158983.4599795,17772,2217.531982421875
1589159044.4138157,17805,2232.98681640625
1589159119.5709112,17843,2265.631591796875
1589159327.8310835,17954,2292.755615234375
1589159372.6231396,17979,2287.98974609375
1589159372.7421021,17982,2279.960693359375
1589159388.0659556,17991,2290.077880859375
1589159459.8566933,18019,2264.530517578125
1589159519.833344,18054,2308.093994140625
1589159549.5979934,18066,2330.22705078125
1589159670.5202029,18130,2290.551025390625
1589159700.9388895,18147,2294.348876953125
1589159822.2400985,18215,2265.33251953125
1589159871.0226398,18237,2312.768310546875
1589159932.208393,18265,2304.6376953125
1589160028.124454,18319,2348.087890625
1589160293.0931385,18452,2309.837158203125
1589160293.1157274,18453,2314.10009765625
1589160498.2235515,18548,2330.55322265625
1589160597.2167413,18593,2285.376708984375
1589160829.7493634,18714,2354.445068359375
1589160846.1790931,18721,2386.49755859375
1589161084.1473923,18846,2478.64599609375
1589161179.4291213,18894,2474.999267578125
1589161308.1819801,18959,2372.347900390625
1589161358.0511076,18978,2342.5087890625
1589161358.220596,18983,2328.123291015625
1589161414.23174,19006,2311.474609375
1589161461.9251323,19028,2316.62158203125
1589161515.6154318,19049,2427.810302734375
1589161655.5065846,19117,2460.44921875
1589161778.3816745,19170,2385.1796875
1589161903.327293,19228,2331.853271484375
1589161992.3175726,19272,2338.142578125
1589162009.4937727,19276,2370.665771484375
1589162060.7127626,19301,2389.721923828125
1589162447.231897,19486,2474.17822265625
1589162489.543394,19501,2477.508544921875
1589162489.6145537,19504,2479.173583984375
1589162538.8923066,19526,2474.159912109375
1589162554.750245,19532,2422.162109375
1589162653.509025,19580,2385.961181640625
1589162689.0986457,19595,2365.31982421875
1589162799.3223195,19641,2330.058837890625
1589162818.561465,19655,2307.874267578125
1589162856.2180007,19666,2334.46875
1589162986.6540694,19721,2340.229736328125
1589163004.6586373,19732,2334.58740234375
1589163020.9670148,19738,2348.218505859375
1589163136.312336,19797,2362.804931640625
1589163185.622349,19824,2322.2900390625
1589163236.916681,19847,2332.78857421875
1589163389.835573,19917,2269.6328125
1589163439.1277359,19939,2308.561279296875
1589163505.4411917,19972,2320.509765625
1589163538.6389802,19989,2372.126953125
1589163555.6689897,19996,2402.2958984375
1589163649.1878107,20036,2449.6201171875
1589163681.9819794,20049,2451.709228515625
1589163682.1702247,20054,2399.47998046875
1589163698.4976895,20060,2419.418212890625
1589163698.624619,20063,2404.583740234375
1589163866.268933,20139,2459.311767578125
1589163866.2947867,20140,2469.821533203125
1589163866.8523798,20142,2451.386962890625
1589163973.8680525,20187,2428.877197265625
1589164046.5681043,20218,2396.152587890625
1589164098.8117316,20245,2389.223388671875
1589164098.878284,20248,2387.166748046875
1589164115.6055415,20253,2375.98779296875
1589164240.3647168,20309,2418.147216796875
1589164277.0592737,20324,2331.3544921875
1589164294.9046726,20333,2379.0498046875
1589164294.9650156,20335,2346.9248046875
1589164398.9939983,20384,2406.537841796875
1589164544.2729657,20441,2400.141845703125
1589164635.9449406,20486,2379.1923828125
1589164737.559002,20527,2341.957275390625
1589164773.013476,20540,2358.568359375
1589164773.5693312,20541,2351.22509765625
1589164829.510941,20563,2342.79345703125
1589164829.6372337,20568,2350.693115234375
1589164865.4623463,20579,2343.251953125
1589165112.559178,20690,2468.45556640625
1589165148.3381462,20711,2440.1484375
1589165306.576788,20779,2450.2509765625
1589165306.6043634,20780,2444.34814453125
1589165306.7338116,20783,2452.300537109375
1589165307.2472706,20784,2458.740234375
1589165412.3555193,20832,2517.371826171875
1589165464.1314745,20856,2467.390380859375
1589165552.9820898,20889,2467.066162109375
1589165607.353729,20914,2478.249267578125
1589165769.1982274,20988,2403.404541015625
1589165874.3153145,21028,2388.226806640625
1589165894.1625538,21036,2352.798583984375
1589165973.3909209,21068,2416.59423828125
1589166017.5359125,21081,2395.41259765625
1589166178.3464746,21145,2537.28466796875
1589166332.860231,21210,2394.36865234375
1589166391.6387358,21233,2436.88525390625
1589166585.4801042,21317,2541.799072265625
1589166585.556345,21320,2551.40576171875
1589166607.4150813,21325,2529.0439453125
1589166769.8117244,21392,2535.72900390625
1589166829.4073427,21410,2495.067626953125
1589167007.3036964,21485,2528.89208984375
1589167113.675553,21524,2623.462890625
1589167113.699984,21525,2643.15234375
1589167485.1026402,21682,2424.831787109375
1589167578.343679,21724,2415.760986328125
1589167578.3677914,21725,2408.7109375
1589167726.8170025,21790,2432.542236328125
1589167745.7058043,21796,2444.08056640625
1589167782.9610584,21816,2452.980224609375
1589167802.9807582,21822,2469.321533203125
1589167858.4755375,21843,2560.091064453125
1589167877.1641636,21849,2591.007568359375
1589168005.5376933,21909,2674.60888671875
1589168134.6449623,21968,2601.434814453125
1589168208.4992278,22000,2550.31884765625
1589168237.5240035,22007,2538.5947265625
1589168740.0395615,22221,2518.214111328125
1589168796.6870904,22246,2450.363525390625
1589168833.9391198,22259,2446.02587890625
1589168890.916821,22286,2501.312255859375
1589168909.92436,22293,2532.691162109375
1589168946.8662782,22309,2568.638916015625
1589168965.7449987,22317,2553.184326171875
1589169003.337582,22331,2609.846435546875
1589169060.4269438,22359,2622.4716796875
1589169229.9523528,22428,2535.45703125
1589169230.5381942,22431,2505.051025390625
1589169343.7687001,22473,2499.33740234375
1589169428.5358887,22508,2471.521484375
1589169523.8747895,22545,2420.71142578125
1589169735.285471,22636,2434.274169921875
1589169773.1419427,22652,2451.416259765625
1589170023.637511,22759,2472.0419921875
1589170042.9845536,22766,2451.287109375
1589170082.1647573,22778,2426.798828125
1589170200.6154857,22829,2521.7275390625
1589170240.4945064,22841,2545.536376953125
1589170454.1989145,22931,2403.404296875
1589170454.273462,22934,2408.41552734375
1589170846.539224,23081,2603.045654296875
1589170846.6554172,23085,2598.0849609375
1589170847.171647,23086,2597.126708984375
1589170887.817325,23103,2583.005615234375
1589170928.8295488,23118,2586.334716796875
1589170949.1542354,23128,2607.61962890625
1589170990.357942,23139,2650.66357421875
1589170990.5384936,23144,2655.455078125
1589171010.3859644,23149,2660.5224609375
1589171091.7298384,23183,2635.38525390625
1589171131.6963274,23193,2613.9736328125
1589171192.9848146,23219,2580.83984375
1589171293.1552124,23264,2545.34912109375
1589171355.1115294,23287,2591.87841796875
1589171498.918279,23338,2621.335693359375
1589171561.2215793,23362,2732.77978515625
1589171602.171067,23381,2719.89501953125
1589171642.824247,23395,2688.343994140625
1589171722.316892,23428,2771.48681640625
1589172018.556539,23541,2578.531982421875
1589172142.9386184,23590,2554.1015625
1589172350.8221931,23671,2769.31787109375
1589172392.0854867,23682,2695.60498046875
1589172434.653457,23702,2715.67529296875
1589172606.4601,23762,2672.37060546875
1589172627.4877293,23775,2626.507080078125
1589172735.963209,23812,2574.797607421875
1589172777.4981983,23832,2486.85693359375
1589172819.004739,23843,2470.91650390625
1589173073.171964,23939,2654.760009765625
1589173441.9208102,24080,2770.049072265625
1589173550.472405,24119,2776.73876953125
1589173633.0146658,24148,2756.005859375
1589173735.148255,24187,2643.294921875
1589173858.2658293,24235,2612.3671875
1589173982.9211655,24283,2631.5908203125
1589173983.477081,24285,2619.4716796875
1589174005.3939738,24293,2572.9287109375
1589174090.4105375,24323,2575.079345703125
1589174155.5719554,24346,2588.081787109375
1589174177.0589948,24360,2566.24365234375
1589174353.245706,24417,2698.739990234375
1589174618.6004221,24513,2578.279052734375
1589174724.3774395,24558,2603.568359375
1589174747.6070426,24562,2576.06591796875
1589174906.3350818,24622,2679.0087890625
1589175047.5067813,24668,2660.150390625
1589175137.6325727,24698,2650.743896484375
1589175183.4092484,24720,2607.744873046875
1589175205.2479894,24728,2547.065185546875
1589175561.896519,24850,2820.429931640625
1589175626.7642834,24880,2785.823974609375
1589175690.0214415,24902,2744.5751953125
1589175775.9791386,24935,2784.302001953125
1589175998.8809953,25009,2832.894775390625
1589176084.1270058,25048,2785.597900390625
1589176324.4223056,25134,2954.845703125
1589176522.63501,25207,2875.998046875
1589176588.2906349,25232,2838.352783203125
1589176631.5715652,25245,2858.287353515625
1589176653.1915119,25254,2858.731689453125
1589176875.6104124,25333,2816.137939453125
1589177031.7415462,25392,2827.966064453125
1589177373.3314965,25506,2841.58251953125
1589177418.0843656,25521,2861.475341796875
1589177616.0617006,25600,2772.1630859375
1589177789.9247634,25662,2897.4931640625
1589177854.0908756,25687,2864.11669921875
1589178093.5745685,25776,2690.9072265625
1589178201.2520983,25813,2703.380615234375
1589178287.924571,25848,2831.24072265625
1589178401.3029385,25881,2897.21484375
1589178513.3309107,25922,2912.182373046875
1589178812.8761609,26030,2771.492431640625
1589178858.5029283,26046,2824.8271484375
1589178925.7647388,26067,2836.821533203125
1589178948.7222602,26076,2813.4814453125
1589178995.862475,26092,2937.875244140625
1589179174.228458,26155,2948.490234375
1589179174.257982,26156,2966.99560546875
1589179219.3829305,26170,3002.381591796875
1589179518.5765808,26280,2839.47119140625
1589179563.350328,26293,2889.834716796875
1589179585.676213,26304,2889.8330078125
1589179883.4623182,26404,2860.722412109375
1589180068.4896383,26471,2872.09765625
1589180219.4459455,26513,2897.74072265625
1589180653.4280283,26671,2830.7705078125
1589180912.2040992,26755,2823.635009765625
1589180912.2608466,26757,2848.680908203125
1589181029.4063535,26797,2948.09326171875
1589181029.4309235,26798,2974.57373046875
1589181029.4551284,26799,3002.222412109375
1589181075.344191,26815,3003.454833984375
1589181121.799017,26828,2980.1767578125
1589181121.844635,26830,2974.79296875
1589181423.4526694,26929,3039.729248046875
1589181852.564115,27079,2966.759521484375
1589182041.1249459,27143,3034.940673828125
1589182063.9525797,27149,3051.00927734375
1589182087.6708903,27155,3039.0107421875
1589182087.7668302,27159,3039.909912109375
1589182087.7886627,27160,3046.271240234375
1589182322.2530363,27235,3022.846435546875
1589182439.4290738,27275,2953.173583984375
1589182611.016843,27330,2881.89599609375
1589182934.930391,27439,2920.56591796875
1589182983.3912456,27450,2851.300048828125
1589183007.710951,27458,2887.450439453125
1589183166.2302446,27506,3033.111572265625
1589183239.7572007,27530,2971.3935546875
1589183364.7679718,27570,2948.54638671875
1589183364.900395,27573,2959.548828125
1589183464.0108247,27604,2974.796630859375
1589183489.0721378,27614,3008.84326171875
1589183515.2940679,27621,3017.24072265625
1589183564.5772803,27639,2997.827392578125
1589183736.4976296,27696,2969.375732421875
1589183811.2729988,27716,2876.288330078125
1589183811.3531754,27719,2892.582275390625
1589183886.559805,27740,2900.344970703125
1589184160.7842417,27826,3007.310302734375
1589184436.618372,27917,3042.36767578125
1589184436.7268958,27919,3011.453369140625
1589184536.9841673,27951,3042.267333984375
1589184611.3242042,27969,3038.94677734375
1589185521.7695224,28252,3044.952880859375
1589185602.249805,28278,3022.24365234375
1589185750.3003306,28322,2900.613037109375
1589185918.2843888,28377,3052.767578125
1589186086.4462407,28439,3056.03515625
1589186134.1734893,28452,3039.492431640625
1589186408.3248851,28544,2945.911376953125
1589186506.1027453,28573,2892.518798828125
1589186626.9004397,28612,2822.209228515625
1589186820.2334557,28677,2960.262451171875
1589187479.2528856,28892,2977.891845703125
1589187727.4380534,28971,2947.9208984375
1589187801.5515306,28997,2839.24072265625
1589187884.9760604,29019,2811.97802734375
1589187934.021855,29038,2777.72314453125
1589188009.639514,29058,2827.642333984375
1589188009.834125,29063,2795.999267578125
1589188062.3209488,29079,2866.986328125
1589188114.195835,29091,2905.03759765625
1589188166.789778,29107,2915.10693359375
1589188244.1301885,29134,2954.85400390625
1589188475.258536,29202,2930.720458984375
1589188627.6942332,29251,2979.5380859375
1589188653.23966,29264,2949.625
1589188679.2284942,29272,2979.2333984375
1589188988.9483535,29367,3075.16455078125
1589189222.5951827,29439,2757.43408203125
1589189327.0561337,29472,2839.989013671875
1589189353.1716886,29479,2815.269287109375
1589189380.4416902,29488,2848.831787109375
1589189572.6166642,29538,2975.79248046875
1589189573.223084,29541,2985.5556640625
1589189650.6875014,29562,2950.90576171875
1589189676.8241603,29574,2986.912353515625
1589189755.2928774,29593,2998.953125
1589189807.1802182,29612,2928.6064453125
1589190241.8266606,29748,2928.87939453125
1589190499.695954,29829,3073.841064453125
1589190499.7224865,29830,3071.0830078125
1589190604.0345237,29864,2975.048583984375
1589190681.3951964,29883,2940.4775390625
1589190835.9333522,29929,2982.369140625
1589191082.0446944,30001,3029.06884765625
1589191082.1793501,30006,3043.904296875
1589191160.8778844,30032,2934.478271484375
1589191328.3403344,30078,2859.175537109375
1589191388.4529765,30093,2900.703125
1589191561.5581157,30138,2965.86669921875
1589191675.0508902,30175,2974.244140625
1589191851.5482922,30218,2964.41162109375
1589191909.5605245,30238,3031.158203125
1589191938.1798255,30244,3018.982666015625
1589191994.8088741,30257,3048.216796875
1589192080.641073,30285,3037.96240234375
1589192220.7559612,30328,3041.234619140625
1589192603.7400327,30435,2966.6064453125
1589192684.7951674,30460,3026.83544921875
1589192711.782574,30467,3034.981689453125
1589192711.9306715,30471,3023.488525390625
1589193079.7293675,30570,2805.236572265625
1589193079.8520079,30573,2828.062744140625
1589193216.9469588,30613,2931.36669921875
1589193547.3414598,30707,2925.80419921875
1589193601.8844619,30721,2914.015625
1589193656.7636878,30738,2890.2041015625
1589193656.7911127,30739,2892.915283203125
1589193792.1219547,30781,2898.598388671875
1589194121.2585611,30880,3126.941650390625
1589194232.4309576,30907,3172.658447265625
1589194746.8298926,31053,2915.264892578125
1589194940.116915,31106,2856.30322265625
1589195294.5277765,31214,3013.45263671875
1589195349.6441903,31225,3030.926025390625
1589195763.024818,31348,3072.427490234375
1589195964.0957086,31407,3000.78759765625
1589196112.2259061,31444,2979.98291015625
1589196195.2029612,31465,2967.41162109375
1589196323.0351892,31502,3007.530517578125
1589196460.2003672,31538,3042.83349609375
1589196460.2291136,31539,3041.134521484375
1589196541.2736826,31564,2953.89501953125
1589196765.7910922,31626,2958.23046875
1589197032.198356,31697,2822.4384765625
1589197114.6240542,31723,2759.50244140625
1589197169.7576609,31740,2845.844970703125
1589197253.2662988,31763,2851.2861328125
1589197419.0934665,31809,2902.064697265625
1589197641.1152496,31874,3151.8291015625
1589197668.737087,31881,3121.08251953125
1589197696.5752223,31889,3110.810546875
1589197865.4007847,31937,3081.512939453125
1589197893.2196293,31946,3074.0634765625
1589198097.1459396,32005,2971.34814453125
1589198152.7550282,32018,2946.001220703125
1589198657.3308012,32163,3058.779296875
1589198685.6862965,32175,3074.0458984375
1589198802.2689097,32208,3107.488037109375
1589198831.5981421,32210,3086.58544921875
1589198979.373579,32250,3230.391845703125
1589199209.9541197,32315,3092.013427734375
1589199470.7197115,32389,3045.79931640625
1589199649.0512416,32436,3063.2451171875
1589199765.6316192,32472,3027.0703125
1589199890.5177057,32501,3063.04443359375
1589200008.529915,32530,3092.68701171875
1589200037.8066123,32543,3033.50830078125
1589200067.3353338,32546,3030.83154296875
1589200300.8557928,32612,3081.22412109375
1589200300.9712486,32615,3087.426025390625
1589200474.224066,32658,3058.12109375
1589200617.531332,32697,3105.6123046875
1589200646.3119729,32707,3081.257568359375
1589200845.1750836,32763,3042.122802734375
1589201314.2191083,32895,3082.8173828125
1589201343.6086252,32902,3058.48486328125
1589201343.6341548,32903,3066.637939453125
1589201372.5077512,32910,3086.3203125
1589201611.6509495,32975,3072.406494140625
1589201741.5378804,33003,3010.0087890625
1589201772.2225065,33015,2946.47216796875
1589201833.12279,33028,2912.07861328125
1589201862.622961,33035,2931.369384765625
1589202285.1936185,33149,3010.932373046875
1589202315.2703648,33153,3021.698974609375
1589202407.4418163,33180,3029.827880859375
1589202407.5414155,33182,3042.55615234375
1589202678.5079527,33249,3065.069091796875
1589202743.0884345,33272,3053.921142578125
1589203017.7498996,33342,3163.866943359375
1589203048.8032565,33352,3143.82666015625
1589203144.307011,33369,3144.054931640625
1589203144.5650806,33376,3099.84521484375
1589203175.5500104,33379,3105.2314453125
1589203234.6264052,33393,3131.728271484375
1589203264.354009,33404,3127.95361328125
1589203782.934358,33540,3192.941650390625
1589203936.5037644,33577,3106.11181640625
1589204125.1528754,33632,3091.30224609375
1589204156.4205556,33639,3103.509765625
1589204406.7689521,33704,3034.68603515625
1589204532.826313,33729,3056.40087890625
1589204563.8884032,33738,3018.7216796875
1589204595.2963488,33750,2972.83935546875
1589204689.1233714,33769,2962.333984375
1589204752.6624975,33786,3045.707763671875
1589204816.5430367,33801,3071.246826171875
1589204943.3531141,33840,3144.44873046875
1589205006.3451538,33852,3197.314208984375
1589205101.3543196,33877,3149.771728515625
1589205228.503237,33907,3158.368896484375
1589205259.6848235,33914,3143.236083984375
1589205481.2586873,33972,3064.447509765625
1589205682.3977177,34018,3022.050048828125
1589205745.5017474,34037,3060.30859375
1589205777.669712,34044,3044.3671875
1589205968.7168262,34090,3051.72314453125
1589206162.2427328,34142,3087.1259765625
1589206194.253204,34145,3074.81396484375
1589206322.259354,34180,3080.565185546875
1589206582.5844464,34248,3061.569580078125
1589206712.4011629,34273,3120.36083984375
1589206842.942751,34307,3034.33203125
1589206843.0225484,34310,3000.553466796875
1589207067.500527,34362,3126.52685546875
1589207067.5298128,34363,3117.252685546875
1589207131.1724963,34384,3183.099853515625
1589207356.2389553,34439,3073.786865234375
1589207499.267381,34466,3093.445556640625
1589207742.584531,34526,2962.051025390625
1589207742.6071877,34527,2972.87646484375
1589207871.2990155,34553,3017.09228515625
1589207905.158084,34565,3000.50244140625
1589207970.072257,34580,3016.864990234375
1589208036.2519186,34600,3119.61181640625
1589208096.9047985,34609,3119.520263671875
1589208127.9283261,34618,3136.959716796875
1589208221.7734754,34648,3123.86962890625
1589208449.340377,34697,3171.988525390625
1589208652.4701931,34752,3117.541259765625
1589208788.6978009,34784,3039.5380859375
1589208891.8382108,34806,2995.820556640625
1589209203.4459481,34879,3013.934326171875
1589209534.563012,34957,3078.972900390625
1589209853.2807772,35031,3078.556640625
1589210057.3135433,35080,3033.927978515625
1589210233.886672,35116,3034.393798828125
1589210506.6841574,35178,2998.38720703125
1589210820.3475087,35255,3134.142822265625
1589210856.5825853,35258,3127.697998046875
1589211167.8137167,35334,3059.834228515625
1589211265.8543215,35355,3174.07177734375
1589211297.691524,35363,3168.086669921875
1589211331.2766562,35376,3183.09814453125
1589211365.4800918,35378,3171.5966796875
1589211365.6967409,35384,3171.56884765625
1589211638.6614015,35448,3035.698974609375
1589211809.614076,35482,3017.712890625
1589211809.6668532,35484,3030.27099609375
1589211809.6912026,35485,3037.129638671875
1589212194.6072204,35571,3053.94384765625
1589212194.6909304,35574,3041.5361328125
1589212333.0228899,35601,3075.01123046875
1589213045.6076658,35772,3015.369384765625
1589213079.256322,35779,3027.144287109375
1589213217.8960204,35816,2971.26904296875
1589213354.561468,35845,3004.295166015625
1589213388.70879,35850,2991.569580078125
1589213560.8547132,35892,2878.0048828125
1589213834.589197,35954,2964.51123046875
1589213902.1247544,35971,3065.095703125
1589213902.1494832,35972,3047.333740234375
1589214189.705178,36038,3057.424560546875
1589214225.812559,36046,3038.086669921875
1589214296.3070166,36058,3089.087890625
1589214432.7361977,36095,3139.146728515625
1589214432.761875,36096,3145.57568359375
1589214464.5908089,36099,3169.75927734375
1589214723.4888122,36165,3173.19189453125
1589214948.7293527,36217,3234.759033203125
1589214981.560831,36232,3232.2451171875
1589215045.9947658,36247,3232.651123046875
1589215110.869363,36263,3181.59033203125
1589215175.7848632,36276,3180.28564453125
1589215305.8559988,36311,3153.088623046875
1589215403.720459,36330,3181.31103515625
1589215436.4457343,36337,3165.46337890625
1589216399.0487828,36570,3275.783935546875
1589216630.461523,36630,3181.893310546875
1589216762.172143,36660,3029.90966796875
1589216827.9980164,36679,2990.86181640625
1589217192.5109873,36768,3176.8408203125
1589217358.3052478,36807,3133.3232421875
1589217390.9000537,36811,3186.700439453125
1589217423.9532971,36820,3246.135009765625
1589217456.8156984,36826,3287.78857421875
1589217555.1181061,36851,3207.891845703125
1589217786.425225,36908,3187.141357421875
1589217953.5781708,36951,3115.1298828125
1589218512.3110878,37054,3088.31103515625
1589218859.0849044,37115,3206.566162109375
1589219167.6312172,37170,3063.041259765625
1589219341.6371937,37203,3078.926025390625
1589219516.5834885,37240,2973.777099609375
1589219911.0793679,37312,3064.235595703125
1589219954.7621691,37318,3027.419677734375
1589219998.5661187,37327,3057.7548828125
1589220303.9179535,37381,3124.53564453125
1589220700.4288971,37456,3073.525146484375
1589220789.0676186,37466,3168.864990234375
1589220922.3340402,37490,3225.234375
1589220922.5869396,37496,3187.430908203125
1589221335.8334575,37562,3117.55615234375
1589221822.4801018,37650,3206.027099609375
1589221999.1262507,37685,3277.50439453125
1589222354.5075762,37746,3342.56494140625
1589222445.0231633,37765,3307.893310546875
1589222668.699081,37808,3178.595947265625
1589223070.4018815,37877,3002.622314453125
1589223431.2282786,37942,3184.239501953125
1589223564.7622614,37964,3261.716796875
1589223979.6269884,38040,3210.459716796875

